Cryptolysis v.0.0.1 - A Framework for Automated Cryptanalysis of Classical Ciphers

Cryptolysis is a framework that includes a collection of automated attacks on the classical ciphers based on the article by Clark Dawson on Optimisation heuristics for the automated cryptanalysis of classical ciphers from the Journal of Combinatorial Mathematics and Combinatorial Computing, 1998.

==> aux/anneal1kguess.csv <==
18
15
15
1
4
4
5
21
7
2
3
7
5
8
14
2
3
4
4
0
1
3
13
6
2
6
3
15
15
3
4
9
1
4
2
6
3
9
9
8
3
20
4
3
14
19
4
1
7
4
3
12
2
0
9
7
6
20
6
2
13
3
17
6
10
7
2
18
10
4
5
0
5
19
22
6
1
6
0
1
17
16
14
3
4
9
5
4
10
10
1
6
3
4
0
20
15
4
4
5
3
9
2
18
7
1
2
3
3
5
3
6
18
1
3
1
4
17
8
2
3
0
3
5
2
5
17
0
11
8
3
3
7
9
4
5
8
10
4
1
5
3
1
2
12
14
5
4
15
2
4
3
3
21
17
9
3
3
7
13
2
0
6
2
0
4
16
3
13
18
17
0
4
14
17
8
21
3
2
15
3
3
9
6
2
5
20
14
16
18
15
0
4
2
5
6
18
15
5
4
3
1
14
20
16
9
17
3
18
19
17
20
3
11
10
8
8
11
6
4
5
7
14
15
1
14
2
8
7
3
15
2
8
0
7
16
2
3
3
16
7
2
13
18
2
0
2
8
10
17
15
2
4
2
14
17
16
8
17
2
3
13
18
4
4
7
4
5
3
3
0
8
4
17
2
6
15
2
13
5
14
9
5
7
4
3
4
4
4
7
18
17
14
19
1
2
6
4
15
1
3
1
5
5
8
9
16
7
16
2
2
2
4
8
8
2
7
9
6
21
15
2
3
0
1
6
1
2
2
14
3
12
4
0
12
2
8
6
0
1
14
16
4
14
15
4
0
2
3
7
5
3
6
6
12
4
16
16
0
2
14
9
6
7
15
5
3
0
11
4
3
7
1
7
17
3
20
7
6
3
6
12
6
4
3
8
8
3
5
3
18
5
8
19
22
2
10
8
1
7
18
6
18
4
7
16
2
4
12
6
6
2
1
8
7
9
1
10
3
1
1
16
3
3
15
8
3
2
9
1
13
6
17
23
4
5
5
11
4
4
3
3
5
15
18
15
3
10
13
2
2
18
5
9
20
4
13
5
4
2
4
1
16
0
8
13
5
4
8
6
4
17
1
3
12
2
3
1
9
6
9
1
3
8
8
11
12
10
5
15
5
2
1
2
7
2
16
19
7
1
1
17
3
3
12
11
8
5
1
3
14
2
2
7
9
7
7
0
0
8
5
3
7
7
4
6
3
19
4
9
5
18
5
21
14
5
16
3
13
13
20
11
4
14
6
11
6
11
9
7
11
3
2
7
11
1
3
2
15
12
6
17
3
0
0
17
10
16
7
6
5
9
2
8
17
2
18
4
14
4
3
4
13
0
4
8
15
5
5
8
19
5
10
1
2
2
6
15
3
2
16
3
3
3
5
6
16
6
8
19
10
11
4
3
10
0
3
1
5
2
2
4
8
7
3
2
8
1
5
5
4
17
11
9
8
17
4
2
3
12
10
1
2
2
2
5
11
0
12
9
6
12
3
4
18
1
9
16
3
2
2
11
6
18
18
3
15
2
12
3
1
1
4
6
12
11
6
7
0
22
1
12
16
7
4
5
4
4
16
17
3
4
3
2
3
2
4
15
16
2
5
5
13
5
17
2
4
3
6
13
3
3
17
1
16
2
3
14
3
5
5
18
4
3
6
1
18
5
20
8
10
3
17
15
0
16
1
3
6
9
3
3
1
9
1
6
15
21
6
10
2
3
15
19
6
9
15
2
4
1
11
1
3
16
11
2
14
4
2
3
19
2
7
7
3
2
5
3
4
3
6
2
16
2
21
15
7
2
1
8
5
1
6
2
15
19
5
5
1
9
1
16
20
9
4
1
15
3
5
7
6
9
11
8
11
2
4
8
20
1
5
5
1
1
3
9
9
19
6
9
5
0
4
3
9
9
12
1
2
1
7
3
4
4
0
4
5
15
4
5
0
4
4
14
6
1
3
17
3
6
4
4
3
0
7
3
4
1
9
15
4
6
4
2
2
3
14
4
3
8
1
11
9
14
5
5
3
17
9
1
3
4
1
1
5
3
1
2
1
12
6
2
3
3
3
5
4
13
7
14
11
17
6
9
14
5
5
15
9
14
16
3
8
11
2
5
3
2
6
9
3
3
14
5
15
18
9
3
4
4
6
6
2
4
12
7
8
8
3
4
14
8
4
20
16
17
4
11
3
5
12
3
3
1
2
0
2
5
0
3
5
21
3
5
11
2
4
3
19
13
4
2
2
4
2
4
22
6
5
20
7
1
11
5
3
4
1
12
3
1
7.2


==> aux/anneal5kguess.csv <==
20
16
2
20
24
20
1
0
20
16
2
15
17
20
10
20
3
18
19
21
16
2
15
12
21
22
20
17
21
24
15
2
18
19
20
19
2
21
14
17
15
22
21
0
1
20
15
5
20
11
22
23
17
6
10
20
17
19
20
16
19
16
15
6
19
1
0
20
24
20
1
16
22
20
18
23
1
19
16
21
16
17
16
0
21
18
15
18
14
18
16
15
20
15
11
23
15
15
8
23
4
21
21
0
20
21
21
14
19
22
2
12
21
6
13
21
21
14
9
22
16
23
22
6
18
9
21
18
2
1
9
20
19
16
1
12
16
16
8
2
1
0
20
18
1
6
19
9
3
2
15
0
20
22
16
15
17
19
16
21
19
4
1
1
23
21
18
21
5
19
22
18
10
15
19
3
14
1
15
18
11
24
20
23
1
19
7
13
1
22
20
0
0
2
3
0
23
20
9
8
11
20
2
9
22
15
17
1
0
19
0
17
1
20
1
3
3
17
15
19
5
20
17
19
15
21
24
3
24
19
12
7
0
18
20
18
6
20
1
18
10
19
11
23
0
0
14
17
9
20
24
18
0
1
14
4
21
17
14
14
17
2
19
20
18
3
0
2
0
19
0
13
8
10
18
19
18
10
7
0
1
17
16
0
20
18
15
10
1
19
13
18
3
3
18
18
21
10
12
17
9
19
2
3
2
13
10
23
15
20
11
19
2
18
0
0
15
17
21
16
18
7
18
7
16
3
5
23
4
8
19
19
12
18
21
12
21
24
18
20
21
12
19
19
21
16
24
11
19
24
23
20
19
21
18
24
9
17
23
19
12
23
21
8
16
19
17
23
6
21
21
24
21
15
17
21
14
18
7
21
18
17
22
20
20
0
0
23
20
9
4
16
2
1
21
19
16
21
21
19
5
6
3
4
0
1
22
16
23
18
21
16
2
0
16
1
18
14
6
20
21
17
1
1
0
3
21
20
14
23
0
12
17
4
20
20
20
1
19
13
22
2
21
17
1
16
17
15
22
15
16
21
2
2
17
19
15
19
11
22
16
11
4
0
18
17
22
8
2
15
12
15
19
14
24
2
23
1
1
19
19
11
0
2
2
20
17
0
1
21
18
19
0
19
22
2
15
17
20
16
18
9
10
1
17
2
18
1
0
2
18
1
19
3
19
17
16
17
12
18
19
1
18
10
17
16
14
14
21
21
20
2
3
1
14
20
19
20
5
16
22
1
1
20
20
11
17
24
3
24
5
24
2
21
22
17
0
2
3
22
17
0
18
16
22
21
22
19
4
18
19
1
21
16
22
19
13
4
1
19
1
2
1
16
21
19
20
22
18
12
3
21
1
22
18
5
19
21
21
15
17
20
23
20
0
13
1
21
6
2
20
11
0
0
23
1
17
18
19
2
14
24
21
22
17
2
19
3
20
19
0
18
17
13
19
20
21
0
16
16
18
24
18
22
2
22
18
8
19
18
22
18
17
15
18
19
16
1
19
4
13
17
13
13
14
4
18
0
22
19
21
22
21
18
23
17
15
22
20
15
2
1
20
1
2
18
15
13
5
19
19
22
18
24
6
18
22
23
6
19
9
10
17
15
5
6
1
15
15
22
1
15
2
17
21
0
22
19
19
0
22
17
18
19
17
19
20
24
1
18
13
14
20
22
23
2
2
7
15
1
23
2
2
12
8
21
10
0
22
2
21
1
15
22
14
19
18
1
17
3
20
2
22
0
4
19
2
21
20
15
8
13
22
14
19
12
1
20
16
14
21
18
23
1
2
7
17
16
3
11
0
20
19
11
1
20
21
19
18
18
1
21
2
13
18
3
14
0
1
0
22
23
21
0
2
20
2
18
3
1
21
1
17
3
19
20
17
0
1
21
5
18
2
24
17
2
14
24
14
2
7
15
13
20
14
1
5
18
17
19
18
24
23
13
19
20
17
19
23
20
1
3
9
23
19
2
24
14
21
1
3
2
21
23
0
17
2
5
16
2
21
11
3
16
18
15
14
19
17
18
17
9
19
20
23
3
9
13
8
3
18
4
15
20
24
18
2
18
17
17
16
23
21
19
21
1
23
16
22
2
21
0
17
22
0
1
1
18
17
7
17
15
17
20
16
17
22
22
17
23
13
19
21
23
18
16
16
4
2
21
15
22
20
24
5
23
3
1
18
20
10
12
1
20
20
19
22
13
11
17
15
1
20
20
1
2
20
21
19
20
0
21
18
15
15
2
20
17
10
21
5
11
18
21
12
17
20
18
22
2
13.6


==> aux/cryptolysis-stats.txt <==
Simulated Annealing Stats 5.8k:
6.51user 0.21system 0:05.41elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18154minor)pagefaults 0swaps
Number of Correct Hits20
key: CZXNBWLVUETISGRQPDOKFMYJHA
Running time: 4
6.36user 0.22system 0:05.45elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18075minor)pagefaults 0swaps
Number of Correct Hits16
key: CZYKPWXVUMFISGRQEDONJLATHB
Running time: 4
7.64user 0.24system 0:06.55elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
Number of Correct Hits2
key: VFAXGILEOMHRKJCWQBNUDPZTSY
Running time: 6
5.83user 0.24system 0:04.39elapsed 138%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBJLVUTWISGRQPODNFMAKHE
Running time: 3
6.96user 0.25system 0:06.24elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18020minor)pagefaults 0swaps
Number of Correct Hits24
key: CZYXBWLVUETISGRQPJONFMAKHD
Running time: 5
6.36user 0.22system 0:05.34elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
Number of Correct Hits20
key: CPYXBWLVUJTSIGRQEDONFMAKHZ
Running time: 4
4.89user 0.20system 0:03.79elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
Number of Correct Hits1
key: NAFVOLIKDTMBYPGSHCURXEWZQJ
Running time: 3
7.73user 0.26system 0:06.63elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
Number of Correct Hits0
key: NAVDOQHKSTMCFPGWERBUXJYZIL
Running time: 6
7.03user 0.24system 0:06.20elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLVUEAKSGRIPDONFMJQHT
Running time: 5
7.50user 0.18system 0:06.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18047minor)pagefaults 0swaps
Number of Correct Hits16
key: CMVXBWLKUJAISGRQEDONFZPTHY
Running time: 5
6.42user 0.17system 0:05.58elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
Number of Correct Hits2
key: VFJONADPGQLMEBYWIURCSTZKHX
Running time: 5
6.51user 0.21system 0:05.43elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
Number of Correct Hits15
key: BZYXJDMVULWISCRQEGONFTAKHP
Running time: 5
7.06user 0.26system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
Number of Correct Hits17
key: CZYGBWXVUTLISKRQEDONJMAPHF
Running time: 5
6.93user 0.20system 0:06.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18034minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLVJPTISGRQEODNFMAKHU
Running time: 5
4.95user 0.20system 0:04.17elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
Number of Correct Hits10
key: UZAJBWLVRFTYIGCHEODNPMXKQS
Running time: 3
5.87user 0.22system 0:04.95elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBJLVUETOSGRWPDKNFMAQHI
Running time: 4
5.14user 0.20system 0:03.61elapsed 148%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17835minor)pagefaults 0swaps
Number of Correct Hits3
key: RLSWPIFGNEHXAOBZKDVUCTYQMJ
Running time: 3
7.00user 0.22system 0:05.32elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYJBWXVUESIMGKQPDONFLATHR
Running time: 4
8.99user 0.25system 0:07.43elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18041minor)pagefaults 0swaps
Number of Correct Hits19
key: CZIXBWLVUTPYSGRQEDONJMAKHF
Running time: 6
7.45user 0.27system 0:07.09elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18114minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWQVUETISGRLPDONFKAJHM
Running time: 6
5.45user 0.20system 0:04.62elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17656minor)pagefaults 0swaps
Number of Correct Hits16
key: CZYJBWLVUETINGPQHDOKRSAMXF
Running time: 4
5.74user 0.19system 0:04.80elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18300minor)pagefaults 0swaps
Number of Correct Hits2
key: RZAWKMSUNELBYPCHQGDJIFOTXV
Running time: 4
6.01user 0.21system 0:05.29elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18061minor)pagefaults 0swaps
Number of Correct Hits15
key: KQYCBWXVUELISGRHPDONFZJTAM
Running time: 4
4.92user 0.14system 0:04.17elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18046minor)pagefaults 0swaps
Number of Correct Hits12
key: UQXPJWLVBMZISGRHEDONFKATYC
Running time: 3
6.22user 0.22system 0:05.30elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18135minor)pagefaults 0swaps
Number of Correct Hits21
key: CZWXBJLVUPTISGRQEDONFMAKHY
Running time: 4
6.61user 0.23system 0:05.74elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUPTISGRQEDONFMAHKJ
Running time: 5
5.95user 0.25system 0:05.29elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
Number of Correct Hits20
key: CQYXBWLVUJTISGRZEPONFMAKHD
Running time: 4
6.52user 0.22system 0:05.46elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17964minor)pagefaults 0swaps
Number of Correct Hits17
key: CQYGBWLVUEZISJRXTDONFMAHKP
Running time: 5
7.43user 0.24system 0:06.52elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18100minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWLVUPQISGRJEDONFMAKHT
Running time: 6
8.00user 0.21system 0:06.27elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
Number of Correct Hits24
key: CZYXBWLVUEPISGRQTDONFMAKHJ
Running time: 5
7.72user 0.24system 0:06.65elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
Number of Correct Hits15
key: RZYXBWLVUHQOSGPIEDJNTMAKFC
Running time: 6
7.16user 0.24system 0:06.25elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18049minor)pagefaults 0swaps
Number of Correct Hits2
key: RWSQJIHPNTZOXUBFLDKGCMYEAV
Running time: 5
8.22user 0.19system 0:06.75elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYPBWXVUEKISGJLTDONFMAQHR
Running time: 6
5.86user 0.25system 0:04.84elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYOBWLVUTPISGRQEDJNFMAXHK
Running time: 4
7.68user 0.26system 0:06.57elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
Number of Correct Hits20
key: UZYXBWLVCETISGRQJDONFKAPHM
Running time: 6
6.84user 0.22system 0:05.86elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYKBWXPUVTISGRQEDONFMAJHL
Running time: 5
5.98user 0.21system 0:04.88elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
Number of Correct Hits2
key: GAYCDSWEOZTRFJKILBNUVHMQXP
Running time: 4
7.16user 0.22system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
Number of Correct Hits21
key: CZKXBWLVUEPISGRQTDONFMAJHY
Running time: 5
3.54user 0.17system 0:03.05elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17890minor)pagefaults 0swaps
Number of Correct Hits14
key: CTYXJLAVUEHISGMQKDONFZBPRW
Running time: 2
7.90user 0.17system 0:06.61elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18515minor)pagefaults 0swaps
Number of Correct Hits17
key: CZYXPJKVUMWISGRQEDONFLATHB
Running time: 6
7.80user 0.21system 0:06.59elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17980minor)pagefaults 0swaps
Number of Correct Hits15
key: BLYXCWSVUPTIKGRQEDONFZAMJH
Running time: 6
7.38user 0.23system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUEAISGRQTDONFMJKHP
Running time: 6
6.26user 0.22system 0:05.57elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
Number of Correct Hits21
key: CZKXBWLVUPTISGRQEDONFMAJHY
Running time: 5
4.82user 0.24system 0:04.11elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17936minor)pagefaults 0swaps
Number of Correct Hits0
key: GTFYVHWPCQZMUJDASBNRXLKEIO
Running time: 3
8.02user 0.19system 0:06.53elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18080minor)pagefaults 0swaps
Number of Correct Hits1
key: JAZOPMISVEFULCBWTXRKGQYHDN
Running time: 6
6.70user 0.24system 0:05.49elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18012minor)pagefaults 0swaps
Number of Correct Hits20
key: CQYXBWLVUETIPGRZKDONFMAJHS
Running time: 5
7.50user 0.29system 0:06.49elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17994minor)pagefaults 0swaps
Number of Correct Hits15
key: CQYXPZLVUFTISGBWEDOKRMAJHN
Running time: 6
5.66user 0.20system 0:04.67elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17662minor)pagefaults 0swaps
Number of Correct Hits5
key: BZWYPUFKRTMIVJNQLDOGCASEXH
Running time: 4
7.40user 0.19system 0:06.43elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18044minor)pagefaults 0swaps
Number of Correct Hits20
key: CUYJBWLVPETISGRQHDONFMAKXZ
Running time: 5
6.07user 0.20system 0:05.34elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17390minor)pagefaults 0swaps
Number of Correct Hits11
key: UZWXJCLPRFAISGBQEOYNDMVKHT
Running time: 4
7.43user 0.24system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17636minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUETISGRPJDONFMAKQH
Running time: 6
7.34user 0.22system 0:06.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17679minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLVUETPSGRQJDONFMAKHI
Running time: 6
8.15user 0.23system 0:06.75elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17964minor)pagefaults 0swaps
Number of Correct Hits17
key: CZXYJWLPUETIVGRSKDONFMAQHB
Running time: 6
5.09user 0.21system 0:04.21elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
Number of Correct Hits6
key: BLZYPIXVCEFDSGUWMNOJRQATKH
Running time: 3
7.76user 0.24system 0:06.77elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits10
key: UZWXPILVREFKSGBHJDYNCQATMO
Running time: 6
4.77user 0.22system 0:04.12elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18044minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLKUQTISGRVJDONFMAEHP
Running time: 3
6.66user 0.26system 0:05.86elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
Number of Correct Hits17
key: CQSXBWLVUPTIYGRMEDONFKAJHZ
Running time: 5
5.48user 0.22system 0:04.61elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
Number of Correct Hits19
key: CZJYBWLVUPQISGRTEDONFMAKHX
Running time: 4
6.86user 0.22system 0:05.96elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18078minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYJBWXVPETISGRQKDONFMALHU
Running time: 5
5.99user 0.23system 0:05.18elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18001minor)pagefaults 0swaps
Number of Correct Hits16
key: CZPXBALVUQTIYGRWEDOKFMSJHN
Running time: 4
6.78user 0.29system 0:05.96elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYOBWXVUPTILGRQEDJNFMAKHS
Running time: 5
7.89user 0.24system 0:06.67elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
Number of Correct Hits16
key: CZYXBIWVUTLDSEKQPGONFMAJHR
Running time: 6
7.48user 0.20system 0:06.45elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
Number of Correct Hits15
key: CQYJRWLVUMPISGBZEDONFKATHX
Running time: 5
7.17user 0.20system 0:06.42elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
Number of Correct Hits6
key: RSWCBQXVULTDIGJAEONPHMYZFK
Running time: 5
7.33user 0.25system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
Number of Correct Hits19
key: CQYXBWLVUETISGJPKDONRMAFHZ
Running time: 6
7.80user 0.20system 0:06.64elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18037minor)pagefaults 0swaps
Number of Correct Hits1
key: VHWDNLSJOQZPABGFEURCXTYKIM
Running time: 6
4.94user 0.21system 0:04.12elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
Number of Correct Hits0
key: VHLUDXWMGZQRKPOIEBCJATYSFN
Running time: 3
7.51user 0.23system 0:06.37elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
Number of Correct Hits20
key: CQYXBWLVUPTISGRZEDJNFMAKHO
Running time: 5
7.76user 0.18system 0:06.57elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18158minor)pagefaults 0swaps
Number of Correct Hits24
key: CZYXBWLVUETISGRQJDONFMAKHP
Running time: 6
6.98user 0.18system 0:06.25elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18024minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYDBWLVUFTISGRQEJONPMAKHX
Running time: 5
4.67user 0.22system 0:04.00elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17959minor)pagefaults 0swaps
Number of Correct Hits1
key: NFKPGSWEJLHIRVOZMBCUAQYTXD
Running time: 3
6.10user 0.28system 0:05.31elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18332minor)pagefaults 0swaps
Number of Correct Hits16
key: CZXGBWLVUTMISJRQEDONPKAFHY
Running time: 4
7.48user 0.21system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBALVUEPISGRQTDONFMWKHJ
Running time: 6
6.66user 0.24system 0:05.77elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17457minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYUBWLVGPTISJRQEDONFMAKHX
Running time: 5
6.64user 0.18system 0:05.86elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
Number of Correct Hits18
key: CZXJBWLVUTQIYGRPEDONFMAKHS
Running time: 5
6.62user 0.23system 0:05.81elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
Number of Correct Hits23
key: CPYXBWLVUETISGRQJDONFMAKHZ
Running time: 5
4.23user 0.18system 0:03.55elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17597minor)pagefaults 0swaps
Number of Correct Hits1
key: DZMCVLQKOTHYRPGIEBNUXAFJSW
Running time: 3
7.12user 0.26system 0:06.47elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17672minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYKBWXVUTLISGRQPDJNFMAEHO
Running time: 6
7.06user 0.27system 0:05.97elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18057minor)pagefaults 0swaps
Number of Correct Hits16
key: JSYXBWLVUMTFIGRQEDONKZAPHC
Running time: 5
7.08user 0.26system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWLVUEMIHGRQPDONFTAKJS
Running time: 5
8.47user 0.18system 0:06.78elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
Number of Correct Hits16
key: CIYXBHLVPJTZSGRWKDONFMAQUE
Running time: 6
7.51user 0.23system 0:06.36elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18103minor)pagefaults 0swaps
Number of Correct Hits17
key: CZYGBWXVUTLISKRQEDONFPAJHM
Running time: 5
7.62user 0.23system 0:06.59elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
Number of Correct Hits16
key: BQYXCWLVUKTISGRFEPONZMAJHD
Running time: 6
4.57user 0.16system 0:03.61elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
Number of Correct Hits0
key: BISDPARENFHOZVYTJGCUXWMLQK
Running time: 3
7.12user 0.17system 0:06.02elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
Number of Correct Hits21
key: CZSXBWLVUEKIYGRQPDONFMAJHT
Running time: 5
5.02user 0.18system 0:04.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
Number of Correct Hits18
key: JZYXBWLVUTMKSGRQEDONFIAPHC
Running time: 3
5.97user 0.27system 0:05.29elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17488minor)pagefaults 0swaps
Number of Correct Hits15
key: CZKXBAWVREHISGUQPDOJFMYTLN
Running time: 4
6.52user 0.25system 0:05.77elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
Number of Correct Hits18
key: BZYXPWLVUMTISGRQEDONJKAFHC
Running time: 5
7.98user 0.22system 0:06.66elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18045minor)pagefaults 0swaps
Number of Correct Hits14
key: RAYPCWLVUEHISGBQKDONJMZTXF
Running time: 6
6.59user 0.20system 0:05.49elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
Number of Correct Hits18
key: JZYXBWLVUMTISGRQEDOKFANPHC
Running time: 5
7.53user 0.24system 0:06.52elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18104minor)pagefaults 0swaps
Number of Correct Hits16
key: JSYOBWKVUELIXGRQTDPNFMAZHC
Running time: 6
7.08user 0.24system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18036minor)pagefaults 0swaps
Number of Correct Hits15
key: CSYJBWKPULTIXORQEDGNFMAZHV
Running time: 5
6.50user 0.21system 0:05.40elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYJBWXVUETISGRLPDONFMHKQA
Running time: 4
5.12user 0.26system 0:04.25elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
Number of Correct Hits15
key: CQYOBWXPULTISGRZEJDNFMAVHK
Running time: 3
6.21user 0.24system 0:05.36elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
Number of Correct Hits11
key: RSXJBYLVCKTPIGUWEDONFZAMHQ
Running time: 4
7.35user 0.19system 0:06.39elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18152minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLVUETISGRQPDONFMAJKH
Running time: 5
8.23user 0.16system 0:06.76elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
Number of Correct Hits15
key: BQSXPLZVUETIYGCWJDONFMAKHR
Running time: 6
7.42user 0.22system 0:06.42elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18018minor)pagefaults 0swaps
Number of Correct Hits15
key: CZAJBWLVUTPISKRYEDOGFMXQHN
Running time: 5
4.88user 0.21system 0:04.17elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18175minor)pagefaults 0swaps
Number of Correct Hits8
key: RZAYJHXVBELOIGCQKDNPFMWTSU
Running time: 3
7.15user 0.26system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18044minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLPUETISGRQJDONFMAKHV
Running time: 5
5.31user 0.21system 0:04.52elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18183minor)pagefaults 0swaps
Number of Correct Hits4
key: RZSYUDWKNTFPXVBQJGOCAMIELH
Running time: 4
6.82user 0.22system 0:05.85elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWLPUJVISGRQEDONFMAKHT
Running time: 5
7.34user 0.19system 0:06.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18351minor)pagefaults 0swaps
Number of Correct Hits21
key: UZYXBWPVCETISGRQJDONFMAKHL
Running time: 6
7.54user 0.20system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits0
key: NHTUDAWPGZLCQVYIEBRJXKFMSO
Running time: 6
8.47user 0.20system 0:07.31elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18024minor)pagefaults 0swaps
Number of Correct Hits20
key: CVYXBWLPUZTISGJQEDONFMAKHR
Running time: 6
7.75user 0.17system 0:06.60elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWKPUETISGRQVDONFMAJHL
Running time: 6
7.04user 0.25system 0:05.99elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBALVUTWISGRQEDONFMPKHJ
Running time: 5
7.64user 0.26system 0:06.61elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
Number of Correct Hits14
key: RZLXBWJVUFMISGPQEDCNYKATHO
Running time: 6
6.43user 0.19system 0:05.43elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18044minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYXBSLVUETKIGRWJDONFMAQHP
Running time: 4
7.11user 0.23system 0:06.47elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17655minor)pagefaults 0swaps
Number of Correct Hits22
key: CXYJBWLVUETISGRQZDONFMAKHP
Running time: 5
4.37user 0.22system 0:03.61elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18041minor)pagefaults 0swaps
Number of Correct Hits2
key: UASGCHWPJEQYVRKITONDFZXMLB
Running time: 3
8.54user 0.25system 0:06.65elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18021minor)pagefaults 0swaps
Number of Correct Hits12
key: PFUXBJLVCMZYIGRQEDONWSATHK
Running time: 6
7.77user 0.20system 0:06.55elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18092minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYQBWLVUETISGRFJDONPMAKHX
Running time: 6
6.82user 0.25system 0:05.91elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
Number of Correct Hits6
key: BWAVPITSUFLXYNCQEDORGMZJHK
Running time: 5
6.03user 0.22system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
Number of Correct Hits13
key: UHYSBWLVCEZIXJPFTDONRMAKQG
Running time: 4
6.81user 0.20system 0:05.87elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYJBWLVUEQISGRTPDONFMXKHA
Running time: 5
7.47user 0.21system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18014minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWPVUETDSGRQJIONFMAKHL
Running time: 6
4.51user 0.23system 0:03.71elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18100minor)pagefaults 0swaps
Number of Correct Hits14
key: CZXGBYWPUTLISJRQEDNOFMAKHV
Running time: 3
7.44user 0.24system 0:06.50elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
Number of Correct Hits9
key: BZAXPDLVCTHISGUMEONJFQYKWR
Running time: 6
7.46user 0.19system 0:06.37elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUESIKGRQPDONFMAJHT
Running time: 5
7.48user 0.24system 0:06.59elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17466minor)pagefaults 0swaps
Number of Correct Hits16
key: PQXYBWKVUELISGRZJDONFMATHC
Running time: 6
7.76user 0.21system 0:06.57elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLVUETISGRQPDOKFMAJHN
Running time: 6
7.97user 0.25system 0:06.71elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLPUJTISGRQEDONFMAKHV
Running time: 6
4.91user 0.16system 0:04.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18081minor)pagefaults 0swaps
Number of Correct Hits6
key: RLADBIXKNETMSGCWPOVUJZYFQH
Running time: 3
8.04user 0.17system 0:06.71elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17629minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYXBWPVUTLISORQEDGNFMAJHK
Running time: 6
4.48user 0.23system 0:03.64elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18040minor)pagefaults 0swaps
Number of Correct Hits9
key: BMYDUWQVCEFIXORAPGJNKZSTHL
Running time: 3
7.51user 0.21system 0:06.44elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18099minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWLVUATISGRQEDONPMJKHF
Running time: 6
7.21user 0.24system 0:05.99elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
Number of Correct Hits18
key: CZMXBWLVUETISGRQKODNFAJPHY
Running time: 5
7.09user 0.22system 0:06.19elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18015minor)pagefaults 0swaps
Number of Correct Hits2
key: OQYNGLIMVHZRXCBWEPUKDJATSF
Running time: 5
4.92user 0.25system 0:04.24elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17654minor)pagefaults 0swaps
Number of Correct Hits1
key: OTFYJXWMSLHBUPGIQRCKNZAEDV
Running time: 3
7.74user 0.25system 0:06.62elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
Number of Correct Hits9
key: RQYGBILVUETXSKCHPONJDZWFAM
Running time: 6
7.14user 0.23system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17993minor)pagefaults 0swaps
Number of Correct Hits20
key: PFYXBWLVUEZISGRQTDONJMAKHC
Running time: 5
5.52user 0.21system 0:04.75elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18134minor)pagefaults 0swaps
Number of Correct Hits19
key: CZXYBWLPUHTISGRQEDONFMAKJV
Running time: 4
6.54user 0.20system 0:05.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18124minor)pagefaults 0swaps
Number of Correct Hits16
key: CZYDBJMVUELISKRWPGONFQATHX
Running time: 5
3.52user 0.18system 0:03.00elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17907minor)pagefaults 0swaps
Number of Correct Hits1
key: DXQGPAOJNLIRFUYHECMBVSTKWZ
Running time: 2
7.51user 0.25system 0:06.50elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits12
key: CHYOPWLVUFMISGBZJDKNRQAEXT
Running time: 6
6.15user 0.22system 0:05.24elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
Number of Correct Hits16
key: CQYJBWXPUZTSVGRLEDONFMAKHI
Running time: 4
5.81user 0.22system 0:04.88elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17551minor)pagefaults 0swaps
Number of Correct Hits16
key: CZAIBFXVUTLYSGRQPDONWMKEHJ
Running time: 4
6.68user 0.18system 0:05.52elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17462minor)pagefaults 0swaps
Number of Correct Hits8
key: CMAWBYZVRELDIJUQPGONHFSTXK
Running time: 5
7.35user 0.22system 0:06.46elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
Number of Correct Hits2
key: NAYKGIHEDZTBJPOWMCRUSQFLXV
Running time: 6
7.37user 0.22system 0:06.44elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits1
key: GQAPDVHENZTRFJOWKBCUSIMLXY
Running time: 5
5.45user 0.24system 0:04.73elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18191minor)pagefaults 0swaps
Number of Correct Hits0
key: NMHYDAWPGZQUIJOSLBRCVTFEXK
Running time: 4
7.27user 0.19system 0:06.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18078minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLVPMTISGRQEDONFKAJHU
Running time: 6
7.21user 0.21system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYBPWQVUJTISGRLKDONFMAEHX
Running time: 5
7.21user 0.19system 0:06.03elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17945minor)pagefaults 0swaps
Number of Correct Hits1
key: UHISKWAMBTYODZJNQRGXCLVEFP
Running time: 5
8.02user 0.18system 0:06.85elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
Number of Correct Hits6
key: BMIYPHXVCKQSZGUWERONFLAJTD
Running time: 6
7.08user 0.18system 0:06.31elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYXBWLVUTQISGRKEDJNFMAPHO
Running time: 5
6.01user 0.17system 0:04.85elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18029minor)pagefaults 0swaps
Number of Correct Hits9
key: BJNXPWKVCLAISDRZEGOUFQYTHM
Running time: 4
5.69user 0.20system 0:04.75elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
Number of Correct Hits3
key: RAZDPXLHCEFWYGBKTSNUOQVJMI
Running time: 4
4.86user 0.20system 0:04.11elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18014minor)pagefaults 0swaps
Number of Correct Hits2
key: JQSNPXLKVTHRIMBWFCUODZAEGY
Running time: 3
6.03user 0.18system 0:05.20elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
Number of Correct Hits15
key: CFWXBYKPULZISGRQEDONJMATHV
Running time: 4
6.03user 0.22system 0:05.25elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
Number of Correct Hits0
key: KMSBJIFGNPHYZVCLEORUXTWQAD
Running time: 4
7.15user 0.21system 0:06.43elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18497minor)pagefaults 0swaps
Number of Correct Hits20
key: CFYXBWLPUEZISGRQTDONJMAKHV
Running time: 5
7.30user 0.16system 0:06.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17618minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUETOSGRQKDINFMAPHJ
Running time: 6
7.21user 0.18system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18080minor)pagefaults 0swaps
Number of Correct Hits16
key: CZYDBWKPULTISGRVEJONFMAQXH
Running time: 5
7.47user 0.24system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
Number of Correct Hits15
key: CAQXBWYPUTLISGRZEDONFMVJHK
Running time: 6
7.60user 0.22system 0:06.54elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
Number of Correct Hits17
key: JSYPBWXVUTZILGRQEDONFMAKHC
Running time: 6
7.26user 0.27system 0:06.45elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYXBWTVUPLISJRQEDGNFMAKHO
Running time: 5
6.57user 0.23system 0:05.86elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18034minor)pagefaults 0swaps
Number of Correct Hits16
key: CQYGBWXPUTLISJRZEDONFMAKHV
Running time: 5
7.19user 0.21system 0:06.35elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXJWLVUETISGRQPDOKFMAHBN
Running time: 5
6.73user 0.19system 0:05.87elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18087minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYJBPLVUTWXSGRQEDONFMAKHI
Running time: 5
5.46user 0.18system 0:04.74elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
Number of Correct Hits4
key: OTSUKWLCNIHBDVYFMXRPZQAEGJ
Running time: 4
5.48user 0.20system 0:04.69elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18034minor)pagefaults 0swaps
Number of Correct Hits1
key: NIFJDLQEOATRKPGWZBUCSHMVYX
Running time: 4
7.13user 0.20system 0:06.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
Number of Correct Hits1
key: BVSDRAQPCEHUYJKWMFGOZLITXN
Running time: 5
6.95user 0.18system 0:05.88elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLVUETIKGRSPDONFMAQHJ
Running time: 5
7.12user 0.24system 0:06.03elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18084minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXJBLVUETISGRQKDONFMAPHW
Running time: 5
6.70user 0.22system 0:05.73elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYJBWXVUMLISGRQEDONFTAPHK
Running time: 5
6.63user 0.18system 0:05.30elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18041minor)pagefaults 0swaps
Number of Correct Hits21
key: CZYXBWLVUPTISGRQKDONFMAHJE
Running time: 4
5.77user 0.23system 0:04.79elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18042minor)pagefaults 0swaps
Number of Correct Hits5
key: RZSGBAQKOTLIVJYWFCNUPMXEHD
Running time: 4
7.10user 0.21system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18136minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYXBWGVRTLISJUQPDONFMAKHE
Running time: 5
7.53user 0.19system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18054minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYXBWLVUEKISJRQPDONFMATHG
Running time: 6
7.34user 0.24system 0:06.60elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18019minor)pagefaults 0swaps
Number of Correct Hits18
key: CZIXBWLVUPAYSGRQEDONFMJKTH
Running time: 6
4.62user 0.22system 0:03.70elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18060minor)pagefaults 0swaps
Number of Correct Hits10
key: BIXPKWLTCQAOSGRYMDUNFZVEHJ
Running time: 3
6.22user 0.18system 0:04.92elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
Number of Correct Hits15
key: PQYECXLVUKTISGRWFDONJMAZHB
Running time: 4
7.37user 0.25system 0:06.49elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18049minor)pagefaults 0swaps
Number of Correct Hits19
key: CIYXPWLVUZTKSGRQJDONFMAEHB
Running time: 6
4.77user 0.19system 0:04.01elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
Number of Correct Hits3
key: RZWVNIQMSLTBHYCXKOUPGFDEAJ
Running time: 3
6.96user 0.22system 0:06.24elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17577minor)pagefaults 0swaps
Number of Correct Hits14
key: CZKGBWVPJTLISURQFDONXMAEHY
Running time: 5
7.10user 0.21system 0:06.38elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
Number of Correct Hits1
key: OZAYJLIBDMWUFPGVERNCXQKTSH
Running time: 5
7.33user 0.24system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18022minor)pagefaults 0swaps
Number of Correct Hits15
key: PMYJBWAVULTISGRHEDONFZXKQC
Running time: 6
7.20user 0.23system 0:06.37elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
Number of Correct Hits18
key: CZYJBWLVUTQISKRXEDONFMAPHG
Running time: 5
7.75user 0.21system 0:06.57elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
Number of Correct Hits11
key: BZYCJAWGNMLISVRQEDOUFTXKHP
Running time: 6
7.23user 0.23system 0:06.46elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
Number of Correct Hits24
key: JZYXBWLVUETISGRQPDONFMAKHC
Running time: 5
6.54user 0.20system 0:05.42elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18141minor)pagefaults 0swaps
Number of Correct Hits20
key: UFZXBWLVCETISGRQPDONJMAKHY
Running time: 4
6.91user 0.19system 0:06.20elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18123minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYXBWLVUETISGRQJDONFPAKHM
Running time: 5
5.44user 0.22system 0:04.67elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
Number of Correct Hits1
key: OFPXDVWEGZQCRJYAKBNUHTMLSI
Running time: 4
5.06user 0.18system 0:04.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17948minor)pagefaults 0swaps
Number of Correct Hits19
key: CZQJBWXVUETISGRHPDONFMYKLA
Running time: 3
6.54user 0.23system 0:05.47elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17964minor)pagefaults 0swaps
Number of Correct Hits7
key: CYSRPXWJULZIAOBQFDNKGMVEHT
Running time: 5
5.56user 0.20system 0:04.73elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
Number of Correct Hits13
key: CZLXBWVPRHTISJUQKDGNFMYEAO
Running time: 4
7.21user 0.19system 0:06.47elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17578minor)pagefaults 0swaps
Number of Correct Hits1
key: DYXGRASJNZMKFUOQEPBCVIWTLH
Running time: 6
6.47user 0.19system 0:05.45elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
Number of Correct Hits22
key: CZYGBWLVUETISJRXPDONFMAKHQ
Running time: 5
5.06user 0.22system 0:04.21elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17946minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWPVUELISGRQKDNOFMATHJ
Running time: 3
5.73user 0.21system 0:04.78elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
Number of Correct Hits0
key: OWFUDLSPVZQNMKGIEBJRXHYTAC
Running time: 4
3.76user 0.24system 0:03.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17854minor)pagefaults 0swaps
Number of Correct Hits0
key: OFZGDLQJCTWUIPYAEBNRXHVMSK
Running time: 2
7.42user 0.26system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
Number of Correct Hits2
key: NAXROWVMGHTUFPYDEBCJZKQISL
Running time: 6
4.87user 0.19system 0:04.17elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17876minor)pagefaults 0swaps
Number of Correct Hits3
key: NZWXGIHKVEMCFPOLJBRUSQYTDA
Running time: 3
7.52user 0.19system 0:06.47elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18138minor)pagefaults 0swaps
Number of Correct Hits0
key: OIFPDLVENZQRKJGWMBCUXTYSAH
Running time: 6
7.62user 0.22system 0:06.47elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
Number of Correct Hits23
key: CZYJBWLVUETISGRXPDONFMAKHQ
Running time: 6
7.46user 0.19system 0:06.59elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLVPETUSJRQMDONFIAKHG
Running time: 6
6.99user 0.23system 0:05.91elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
Number of Correct Hits9
key: RWYKCXLVUEQSIGBHTDPNJZAMFO
Running time: 5
7.40user 0.26system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
Number of Correct Hits8
key: BHVXPILKUQZRYGCWEDONJMSTAF
Running time: 6
5.51user 0.19system 0:04.73elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18042minor)pagefaults 0swaps
Number of Correct Hits11
key: CLVYUWQPBETDSGRIZKNOFMAJHX
Running time: 4
7.54user 0.23system 0:06.54elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
Number of Correct Hits20
key: CQYXBWLVUPTMSGRZEDONFIAKHJ
Running time: 6
7.45user 0.16system 0:06.42elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18019minor)pagefaults 0swaps
Number of Correct Hits2
key: VHADNIXPGQZKYBOWEURCSMFTLJ
Running time: 5
6.05user 0.20system 0:05.24elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17997minor)pagefaults 0swaps
Number of Correct Hits9
key: RZAXJSFPUTQIVGCWEDONKLYMHB
Running time: 4
7.02user 0.24system 0:05.97elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18046minor)pagefaults 0swaps
Number of Correct Hits22
key: JZYXBWLVUPTISGRQEDONFMAKHC
Running time: 5
7.18user 0.24system 0:05.99elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18059minor)pagefaults 0swaps
Number of Correct Hits15
key: UZYXBALVRTWISGCQEJONFMKPHD
Running time: 5
5.99user 0.20system 0:05.24elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
Number of Correct Hits17
key: CMYJBWLVUETIXGRHKDONFZAQPS
Running time: 4
4.58user 0.21system 0:03.67elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17569minor)pagefaults 0swaps
Number of Correct Hits1
key: BMDVPHAKJTFXINUQEGCOYZSLWR
Running time: 3
7.14user 0.22system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18083minor)pagefaults 0swaps
Number of Correct Hits0
key: NHFWJSAGXLQBMKOYTCPUVZREID
Running time: 5
7.24user 0.24system 0:06.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18090minor)pagefaults 0swaps
Number of Correct Hits19
key: CZYNBWLVUHTISGJQEDOPFMAKXR
Running time: 5
4.38user 0.19system 0:03.61elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
Number of Correct Hits0
key: VLFYPRZKOTHCAJGDQBNUXWESMI
Running time: 3
6.07user 0.24system 0:05.37elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17654minor)pagefaults 0swaps
Number of Correct Hits17
key: CZXBPWLJUEAISGRQKDONFMVTHY
Running time: 4
6.33user 0.23system 0:05.41elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
Number of Correct Hits1
key: GIEXDYQMSKFOCPNAZRBJVTULWH
Running time: 4
6.95user 0.19system 0:05.90elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18030minor)pagefaults 0swaps
Number of Correct Hits20
key: CZYXBWLVUQTISGJHEDONFMAKPR
Running time: 5
6.03user 0.26system 0:05.23elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17953minor)pagefaults 0swaps
Number of Correct Hits1
key: VTMRNXZEOQHBYPGWKUCJSFALID
Running time: 4
5.27user 0.22system 0:04.19elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: BLMGKUZDJHAYICNVQESPRFXTWO
key: BASGKUZPJLEIYCNWQXMDRFVTHO
key: BAMDKTZPJEQIYCNWLUXGRFVHSO
key: BFMXKTZPCEQIYJNSLUDGRAVHWO
key: BHMXKTZPCEQIYJNSLUDGRAVFWO
Number of Correct Hits3
key: BHMXKTZPCEQIYJNSLUDGRAVFWO
Running time: 3
5.87user 0.21system 0:04.83elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17657minor)pagefaults 0swaps
key: YHTBPWREGJAIXVODLSUCZQMFKN
key: YMTBPUWJGEHIXVODLSRCZAFQKN
key: YQTBPUWJGEFIXVODLSRCAKZMHN
key: YQTBPAWJGEFIXVODLURCSKZMHN
key: OQTBPAWJGEFIXVYDLURCSKZMHN
key: OQTBPAWJGEFIXVYDKURCSLZMHN
Number of Correct Hits3
key: OQTBPAWJGEFIXVYDKURCSLZMHN
Running time: 4
6.15user 0.17system 0:05.29elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: UQYKJRWVXATBLOCDMHGNPSEZIF
key: UQXYJDLVPTAHIGCZMBONKRSEWF
key: UAXRBJLVPHZYIGCQTDONKMSEWF
key: UAYCBJLVPHZSIGRQTDONEMXKWF
key: UAYJBWLVCEZSIGRQTDONHMXKPF
key: CAXJBWLVUEZSIGRQTDONPMYKHF
key: CSXJBWLVUEZYIGRQTDONPMAKHF
Number of Correct Hits17
key: CSXJBWLVUEZYIGRQTDONPMAKHF
Running time: 4
7.44user 0.22system 0:06.45elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18063minor)pagefaults 0swaps
key: UWSEKXNTYFMCIGBLQVRPDHAJZO
key: UWSEPXMTYKFCIGBLQVRNDHAJZO
key: UWSEJXLPRQFCIGBMKVYNDHATZO
key: UHSKCXLPRQFYIGBWEDJNMZATVO
key: UPYKCXLVRFQSIGBWEDJNMZATHO
key: UQYKCXLVRFJSIGBWEDPNMZATHO
key: UQYKBXLVCMJSIGRWEDPNFZATHO
key: UQYXBKLVCTJSIGRWEDPNFZAMHO
key: UKYXBWLVCTPSIGRQEDJNFZAMHO
key: UMYXBWLVCTPSIGRQEDJNFZAKHO
Number of Correct Hits15
key: UMYXBWLVCTPSIGRQEDJNFZAKHO
Running time: 6
7.25user 0.23system 0:06.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
key: ZMSDRALPUKHIOYBWEGVCFQNJXT
key: UHZDBALPNKMIVGRWEYOCFQSJXT
key: UXZYBALPNEQIVGRWKDOCFMSJHT
key: UXZYBALPNEQIVGRWJDOCFMSKHT
key: UVQYBALPNEZIXGRWJDOCFMSKHT
key: UAVYBWLPNEZIXGRQJDOCFMSKHT
key: UZVNBWLPYEAISGRQJDOCFMXKHT
key: UZXCBWLPYEAISGRQJDONFMVKHT
key: CZXUBWLVYEAISGRQJDONFMPKHT
key: CZXUBWLVPEAISGRQJDONFMYKHT
Number of Correct Hits19
key: CZXUBWLVPEAISGRQJDONFMYKHT
Running time: 6
5.05user 0.21system 0:04.28elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
key: BQIDKYWPZLEOAFRSJXUGCTMHVN
key: BQADKYWPRLHISFCZJXUGOTVEMN
key: BQADKYWPRLHISJCZMXOGUTVEFN
key: BQADPYWKRLHISJCZMXOGUTVEFN
key: BQADPYWKRLFISJCZTXOGUMVEHN
Number of Correct Hits5
key: BQADPYWKRLFISJCZTXOGUMVEHN
Running time: 3
6.77user 0.22system 0:05.86elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: CRGDPWKXBFAIQOMSEZJYTHNLUV
key: CFQDPWJXBTHIAOUYEZGNRKSMLV
key: CFYUPWJXBTHISORQEDGNZKAMLV
key: CLYUBWXJPMZISORQEDGNTKAHFV
key: CZYUBWFPJMTISGRQEDONHKALXV
key: CZYUBWHPJMTISGRQEDONFLAKXV
key: CZYUBWLPJHTISGRQEDONFMAKXV
key: CZYJBWLPUHTISGRQEDONFMAKXV
Number of Correct Hits20
key: CZYJBWLPUHTISGRQEDONFMAKXV
Running time: 5
7.39user 0.24system 0:06.59elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: CFSDKZIJUPHOGMYTXRBNALVQWE
key: CFSDKZIJUWTORMYHPGNBALVQXE
key: CFSDKZWJUITORPYHMGNBXLVQAE
key: RIZDKYWJCFQOSPUHMGNBXLVTAE
key: RIZDUSWJCFTOYPBHMGNKXLVQAE
key: RISKUZWJCFTDYPBHMGONXLVQAE
key: RISKUZAVCFQPXJBWMGONDLYTHE
key: BKXIUDPVCMQYSJRWZGONFLATHE
key: BMIXUYLVCPWDSJRQZGONFKATHE
key: CZDXBYLVUPWISKRQJGONFMATHE
Number of Correct Hits17
key: CZDXBYLVUPWISKRQJGONFMATHE
Running time: 6
7.03user 0.23system 0:06.31elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18027minor)pagefaults 0swaps
key: TZLRJIKNUVHQXGBSPDOCFMWEAY
key: UZSXJWKCQPHRLGBTVDONFMIEAY
key: UASXJWPCZKHIVGRMTDONFQBELY
key: UASXPWJCBZHIVGRQEDONFMKTLY
key: BASXPWCJUMHIKGRQEDONFZVTLY
key: BZSXPWCVUJHIKGRQEDONFAMTLY
key: BZSXCWLVUTHIMGRQEDONFKAJPY
key: BZPXCWLVUJHISGRQEDONFMATKY
key: BZJXCWLVUEHISGRQPDONFMATKY
Number of Correct Hits19
key: BZJXCWLVUEHISGRQPDONFMATKY
Running time: 5
4.56user 0.19system 0:03.69elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18027minor)pagefaults 0swaps
key: JTHDBLXPCQMNSIKWZGROFYAEVU
key: CZWJBLXPRQMNSGKHTDIOFYVEAU
key: CZYXBLIVKQWJSGRHTDNOFMAEPU
key: CZYXBILVJQTOSGRWEDNKFMAHPU
Number of Correct Hits15
key: CZYXBILVJQTOSGRWEDNKFMAHPU
Running time: 3
6.91user 0.20system 0:05.96elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
key: UAVDOXMJRFTNIKCWEPGBYSQLHZ
key: RAJDCXFVBLTOIKUWENGPYQHMSZ
key: RQSDBYAVCFTOIKUWEPGNXLHMJZ
key: RQSDBYHVCFTXIPUWEGONKLAMJZ
key: CMSXBYWVRFTPIGUQKDONELAHJZ
key: CMIXBYWVUFTHSGRQPDONELAKJZ
key: CMYXBILVUETHSGRQPDONFWAKJZ
key: CMYXBHLVUETISGRQPDONFWAKJZ
Number of Correct Hits21
key: CMYXBHLVUETISGRQPDONFWAKJZ
Running time: 5
5.12user 0.18system 0:04.25elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18014minor)pagefaults 0swaps
key: UTYDBXWVREAHSGKLQOJNMZIPFC
key: UZYJBIWVKEXHSGRQPDONFLAMTC
key: UZYXBIWVKEMHSGRQPDONFLATJC
key: JZYXBWLVUETISGRQKDONFMAPHC
key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits24
key: JZYXBWLVUETISGRQPDONFMAKHC
Running time: 3
8.61user 0.26system 0:06.85elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: KOWDNEZGRAICVPJHLXBUYFQTMS
key: KMWDNFZGRTACOPJHLVBUXEYQIS
key: JMFDNWZGRTABOPKHLVCUXEYQIS
key: NMFDCHZGRJTBWPKALVOUXEYQIS
key: NMFDCHAGRJTBWPKZEVOUXLYQIS
key: NMFDCLAGRETVWPKZJBOUXHYQIS
key: NMFDCLWGRETVAPKZJBOUXHYQIS
key: NMFDCLWGREQVAPKZJBOUXHYTIS
key: NHFDCLWKREQIAPGZJBOUXTYMVS
key: NHFDCLWKREQIAPGZTBOUXJYMVS
Number of Correct Hits3
key: NHFDCLWKREQIAPGZTBOUXJYMVS
Running time: 6
7.73user 0.20system 0:06.64elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: RZWXUSPKBLAIVFJOYNCDHQGMET
key: BZGOUSWKRQAIVFJLPNCDHEYMXT
key: UZGOBSWKRQAIVFJXPNCDHMYELT
key: UZYOBSWKRQAGIFJXPDCNHMVELT
key: CZSYBFWPUQAJIORLEDGNKMVHXT
key: CZSXBFAPUQLYIORWEDGNKMVHJT
key: CZSXBFAPUQLYIORWEDGNJMVKHT
key: CZSXBFVPUQLYIORWEDGNJMAKHT
key: CZIXBWVPUQLYSGRJEDONFMAKHT
key: CZYXBWLVUEJISGRQPDONFMAKHT
Number of Correct Hits24
key: CZYXBWLVUEJISGRQPDONFMAKHT
Running time: 6
7.74user 0.16system 0:06.52elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18039minor)pagefaults 0swaps
key: EZVNBFLKXHAYSPRWTDUGJMIQOC
key: EZVYBWLKUHANSPRFTDXGJMIQOC
key: EZVIBWLKUHAOSGRQTDYNFMXJPC
key: EZVIBWLKUJXOSGRQTDYNFMAHPC
key: EXVIBWLKUJZOSGRQTDYNFMAHPC
key: EXVOBWLKUPZISGRQTDYNFMAHJC
key: EKXYBWLVUTZISGRQPDONFMAHJC
key: JPXYBWLVUTZISGRQEDONFMAKHC
key: JZXYBWLVUTPISGRQEDONFMAKHC
Number of Correct Hits19
key: JZXYBWLVUTPISGRQEDONFMAKHC
Running time: 6
7.05user 0.23system 0:06.31elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: EWVXJLTKPHZMYDUIQCONRSAFBG
key: PHVBJWFKELZMYOUIQCDNRSATXG
key: BHSPJWFVETKYMOUIQCDNRZALXG
key: BHSPCYXVETZIMOULQJDNRKAFWG
key: BHSPCYMVETZIXOULQJDNRKAFWG
key: BQXPCYKVETZISOUWLDJNRMAFHG
key: BQYPCXLVEFZISOUWKDJNRMATHG
key: CQXPBYLVEFZISOUWKDJNRMATHG
key: CQXPBYLVETZISOUWFDJNRMAKHG
Number of Correct Hits12
key: CQXPBYLVETZISOUWFDJNRMAKHG
Running time: 5
7.70user 0.23system 0:06.64elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18012minor)pagefaults 0swaps
key: CZMOJSVPUFQNAERYLWDIBTXKHG
key: CZVWJXLPUFTOAEBYQNIDRMSKHG
key: CZSWJXLPUFTNAEBYQOIDRMVKHG
key: CFSWJXLPUTZNAEBYQOIDRMVKHG
key: CFSWJXLPUTZNAEBHQOIDRMVKYG
key: RFSWJXLPUTZNYKBHQOIDCMVEAG
key: RASWJXLPUTZNYKBHQOIDCMVEFG
key: RASWJXLPUTZIYKBHQONDCMVEFG
key: RZSWJXLPUTAIYKBFQDNOCMVEHG
key: CFSZJXLPUTAIYKBWQDNORMVEHG
Number of Correct Hits7
key: CFSZJXLPUTAIYKBWQDNORMVEHG
Running time: 6
6.29user 0.20system 0:05.34elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18175minor)pagefaults 0swaps
key: PTSBYUGEDFQRHKNALCIJXWVMOZ
key: XJSBGVYEDFQRMKNTHCPUIAWLOZ
key: OMIBGVHEDATCPKNYQRJUSFWLXZ
key: OWABGVHEDSTCPKNYQRJUIFMLXZ
key: NAFPGVHEDSQCBKOYTRJUIWMLXZ
key: NAFPGVHEDMQCJKOWTRBUIYSLXZ
key: NAXPGVHEDMQCJKOWTRBUSYFLIZ
Number of Correct Hits0
key: NAXPGVHEDMQCJKOWTRBUSYFLIZ
Running time: 4
7.24user 0.23system 0:06.36elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18098minor)pagefaults 0swaps
key: UIXNJLDVBEZWSCGTPRKMYQAHFO
key: UTSNJLMVBEZYICGHKRDPXWAQFO
key: UWSDJLMVCEZYIPGHKRNBXTAQFO
key: UHSDJLXVCQZYIPRFKGNBMTAEWO
key: UHSDJLXVCTZYIGRMKBNPFQAEWO
key: UHSXBYLVCEZDIGRQKPJNFMATWO
key: CHSXBYLVUEZDIGRQKPJNFMATWO
key: CHSXBYLVUEZDIGRQTPJNFMAKWO
key: CZXDBWLVUEJISGRQTPYNFMAKHO
key: CZXDBWLVUEKISGRQTPYNFMAJHO
Number of Correct Hits18
key: CZXDBWLVUEKISGRQTPYNFMAJHO
Running time: 5
7.06user 0.30system 0:06.25elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
key: USNYBKMFAZIDVEGHWPORQTCLXJ
key: UQCYBWTPAZLDNGRIHKOEFSVMXJ
key: CEAXBWLPKHTDYGRQZUOIFVSMNJ
key: CEVXBWLPKHTDYGRQZIOUFASMNJ
key: CMVUBWLPKHTDYGRQAIONFZSEXJ
key: CMVXBWLKUHTIYGRQADONFZSEPJ
key: CMVXBWLPUHTIYGRQADONFZSEKJ
key: CMYXBWLPUHTIVGRQKDONFZSEAJ
key: CMYXBWLPUHTIVGRQEDONFZSKAJ
key: CZYXBWLPUHTIVGRQEDONFMSKAJ
Number of Correct Hits20
key: CZYXBWLPUHTIVGRQEDONFMSKAJ
Running time: 5
7.23user 0.29system 0:06.46elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: FVXMPSZRJAQICWBTEGNDOYHLUK
key: URMXPSZVJTAIDYBQFGCNOEHLWK
key: UTMXPWAVRJEISYBQZGONCLHFDK
key: CTZXPWAVRFEISYBQMGONULHJDK
key: CTZXPWAVRFEISGBQMDONULHJYK
key: UMYXPWAVRETISGBQFDONCLHJZK
key: UMYXBWAVRETISGCQFDONPLZJHK
key: UMYXBWAVCETISGRQJDONPLZFHK
key: UMYXBWAVCETISGRQJDONPZLFHK
key: CMYXBWAVUETISGRQJDONPZLFHK
Number of Correct Hits18
key: CMYXBWAVUETISGRQJDONPZLFHK
Running time: 6
7.14user 0.20system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18114minor)pagefaults 0swaps
key: MFTGJWRKVSZPXUNHECBODLAQIY
key: XFEGJRWKVSZPMUNHQCBODTALIY
key: VFWGPJEKXSZRMUNHQCBODTALIY
key: VFWGPXHKUTZRIJBSQCNODLAEMY
key: UZMGPXHKATWRIJBSQCONDLVEFY
key: ULMGPIWKVTZRXCBSQJONDHAEFY
key: ULSGPWIKVTHRJCBMQXONDZAEFY
key: ULSGPWIKVTHRZCBMJXONDQAEFY
key: UQSGPWIVKTHRLCBZJXONDMAEFY
key: UQSGKWIVPTHRLCBZJXONDMAEFY
Number of Correct Hits6
key: UQSGKWIVPTHRLCBZJXONDMAEFY
Running time: 5
7.80user 0.25system 0:06.58elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: YDVOEWTZBLHCGARNPQUJFMSKIX
key: UAQYEWPZBHLCDGRNKVOJFMSTIX
key: UMQYBWHVCALPDGRNEKOJFZSTIX
key: UZIYBWMVCHLNPGRDESOJFKATQX
key: UZMNBWPVCHLYIGRDESOJFKATQX
key: UZKNBWPVCQLYIGRDESOJFMATHX
key: UZSJBWQVCTLIDGRYEKONFMAPHX
key: UZYJBWQVCTLIKGRSEDONFMAPHX
key: UZYJBWQVCPKISGRLEDONFMATHX
key: CZYJBWQVUPTISGRLEDONFMAKHX
Number of Correct Hits20
key: CZYJBWQVUPTISGRLEDONFMAKHX
Running time: 6
5.09user 0.21system 0:04.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17992minor)pagefaults 0swaps
key: OXWUGAQMDSECTPNIHRKBVFZLYJ
key: OWXCGILMDSZUFPNAHRKBVQETYJ
key: OWXCGILMDSZRFPNAHUKBVQETYJ
key: OWXCGIAMDSZRFPNLHUKBVQETYJ
key: OAXKGIYMDSZRFPNLHUCBVQETWJ
Number of Correct Hits1
key: OAXKGIYMDSZRFPNLHUCBVQETWJ
Running time: 3
7.32user 0.18system 0:06.44elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: KEVMWQTFYIBLDACOHPRJGZNSUX
key: KUAZWDTFYILVSECOHPRJNQGMBX
key: KUAZWDTFYILBSECOHPRJNQGMVX
key: KWADRIOPUTLNVGCZHFYJBESMQX
key: CVIDBWEPUFLNAGRTHJYOZMSKQX
key: CVIYBWKPUFLNAGRZQJDOTMSEHX
key: CKAYBWQVUTLDIGRZPOJNFMSEHX
key: CQAYBWLVUTZDIGRKPJONFMSEHX
key: CZAYBWLVUEKSIGRQPDONFMJTHX
Number of Correct Hits18
key: CZAYBWLVUEKSIGRQPDONFMJTHX
Running time: 6
6.24user 0.23system 0:05.35elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18096minor)pagefaults 0swaps
key: RFDGPHXYBLMUWKCSQOVJITNEZA
key: BQVSPZWDRTMIHKCXFGOJULNEYA
key: BQVSPIWDRTMNZYCXFGOJULHEKA
key: BHDSPIWVRTMNXYCZKGOJUFQELA
key: BWXGPILVRFMNSYCZTDOJUQKEHA
key: BIXGPWLVUMFNSYRZTDOJCQKEHA
key: BIKNCWLVUMFXSGRZEDOJPQYTHA
Number of Correct Hits10
key: BIKNCWLVUMFXSGRZEDOJPQYTHA
Running time: 4
7.60user 0.19system 0:06.58elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18045minor)pagefaults 0swaps
key: JHIDRVQXCESOTGNYZWUKAFPMLB
key: JHIDRAYFUEQWSGNMZKCOVXPTLB
key: CYXDRAIFUEVWSGJMLKPOQHNZTB
key: CYXDRATKUEHWSGJILNPOQVFMZB
key: CQYDRTXPUEHISGJWLNKOFVAMZB
key: CZYDRMXPUEHISGKQLJONFVATWB
key: CZYDRVXPULWISGKQEJONFMATHB
key: CZYJKWXPULTISGRQEDONFMAVHB
key: CZYJPWXKUETISGRQVDONFMALHB
key: CZYKPWXJUETISGRQVDONFMALHB
Number of Correct Hits19
key: CZYKPWXJUETISGRQVDONFMALHB
Running time: 6
4.47user 0.24system 0:03.62elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18081minor)pagefaults 0swaps
key: DUZPRSVYWAQOGKCFTNBJMXHEIL
key: BOIPCWSVUQAYKGRFENDJMHZTXL
key: BSYPCWOVUMZIXGRFEJDNKQATHL
key: BQYPCWXVUMZDSGRFEJONKIATHL
Number of Correct Hits11
key: BQYPCWXVUMZDSGRFEJONKIATHL
Running time: 3
7.45user 0.21system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18021minor)pagefaults 0swaps
key: CFPYRXMVBLHDAEUWTGONKZSJIQ
key: CXHYUWMVBZEDSJRFTGONPLAKIQ
key: CMHYUWXVBZEDSGRPTJONFLAKIQ
key: UTIYCWXVBMEDSGRZPJONFLAKHQ
key: UTIYCWXVBEMDSGRLJPONFZAKHQ
key: BMIYCWXVUETDSGRLJPONFZAKHQ
key: BMPXCWLVUETISGRYJDONFZAKHQ
key: CZPXBWLVUETISGRYJDONFMAKHQ
key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits23
key: CZYXBWLVUETISGRPJDONFMAKHQ
Running time: 6
5.74user 0.22system 0:04.79elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: NWIRGXYMOJSBCPDHZKVULFTAQE
key: NWFVDIYMOZQBRPGTKJCULHXASE
key: NIFVDYWMOZQRJPGTKBCULHXSAE
key: NIFVDYWMOZQRJPGHKBCULTXSAE
key: NIJVDXAKOZQRFPGHMBCULTYSWE
key: NIFVDXAKOZQRJPGHMBCULTYSWE
Number of Correct Hits0
key: NIFVDXAKOZQRJPGHMBCULTYSWE
Running time: 4
3.64user 0.24system 0:03.07elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17801minor)pagefaults 0swaps
key: NDLPGSVJYHKBWZEIMXUCOQTAFR
key: NILJGSVPYHXBWZKDMCUEOQTFAR
key: NIXJGTVMYHFBWPKDZCUESQOLAR
Number of Correct Hits0
key: NIXJGTVMYHFBWPKDZCUESQOLAR
Running time: 2
7.36user 0.20system 0:06.41elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: UVTZPXDECFLYOKBAMNRGWJHQSI
key: UVQYJXMPCFZRDEBSLNOGWKHTAI
key: UHQYJDMPCLZRXEBSFOGNWKVTAI
key: UHSYJDMPCQZRXEBLFGONWKVTAI
key: UHSDJYMPCTZWXGBLQEONRKVFAI
key: UHSXBQLPCTZWDGJFMYONRKVEAI
key: UAYXBQLPCTZWDGJMESONRKVFHI
key: UZYXBQLPCTAWDGRMEVONJKSFHI
key: UZYXBJLPCTQSAGRMEDONWKVFHI
key: CZYXBWLPUTQSAGRMEDONJKVFHI
Number of Correct Hits14
key: CZYXBWLPUTQSAGRMEDONJKVFHI
Running time: 5
7.18user 0.20system 0:05.99elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18130minor)pagefaults 0swaps
key: RFTYJQIHXEZDBOULVGWKCMSPNA
key: RLQYJZWXPETNSGBFVDOKCMIHUA
key: RVIXJYQMPETNSGBFHDOKCZWLUA
key: RWYXJIQMPETNSGBFHDOKCZVLUA
key: RWYXJIQVPETNSGBFHDOKCZMLUA
key: RQYXBWKVPETISGJFHDONCZULMA
key: UZYXBWLVPETISGJQHDONCFRKMA
key: UMYXBWLVPETISGRQHDONCZJKFA
Number of Correct Hits17
key: UMYXBWLVPETISGRQHDONCZJKFA
Running time: 5
5.36user 0.26system 0:04.30elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: CAHURTLKBEFVYDZIMXNOGQSJWP
key: CWYURZXKBMQVADTIEGNOFHSJLP
key: CVYTUZLJBMQIADRWEGONFHSKXP
key: CVYKUHQJBTLIADRWEGONFZSMXP
key: CJYKUHWVBTLIADRQEGONFZSMXP
Number of Correct Hits9
key: CJYKUHWVBTLIADRQEGONFZSMXP
Running time: 3
7.06user 0.19system 0:06.20elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18021minor)pagefaults 0swaps
key: GQIRPFXJDZVHLKUYTNBOSWEMAC
key: GIVRPXWJDQFHLKUSZNBOYMETAC
key: RAVGPXWJDZEFLKUIQOBNYMHTSC
key: BAVXPKWJREFYIGULZODNQMHTSC
key: BMYXJWLVRKFSIGUZEODNQAHTPC
key: UZYXJWLVREQSIGBMKDONFAPTHC
key: UZYXBWLVREMSIGJQPDONFKATHC
key: RZYXBWLVUEMSIGJQPDONFKATHC
key: RZYXBWLVUEMISGJQPDONFKATHC
Number of Correct Hits20
key: RZYXBWLVUEMISGJQPDONFKATHC
Running time: 5
7.15user 0.19system 0:06.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18040minor)pagefaults 0swaps
key: KWSGRLHJDECBUPMYTFONXVQZIA
key: CYSGRVHJKTMZIPBQEDONXLWFUA
key: CIZPRYHVKTFSJGBQEDONUMWLXA
key: CKZYBPHVUEFISGRQTDONJMWLXA
key: CTXYBFHVUELISGRZKDONJMWPQA
key: CTYHBFXVUELISGRZKDONPMWJQA
key: CZYHBWXVUETISGRLJDONPMFKQA
key: CZYXBWQVUETISGRLPDONFMJKHA
key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits24
key: CZYXBWLVUETISGRQPDONFMJKHA
Running time: 5
7.13user 0.21system 0:06.44elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: JCVEPBDKUTLXHNRWMYGOFSIZQA
key: JQVDCKEBUTZIPNRYMWGOFSXLHA
key: BQVPCKTJUEWIDNRYMXGOFZSLHA
key: BQVPCXYJUEWIDGRTMKNOFZSLHA
key: BQYPCXJVUEWIDGRZTKNOFMSLHA
key: BQYPCLXVUEWIDGRZTJNOFMSKHA
key: CQYPBLXVUTZISGRWEONJFMDKHA
key: CQYXBWJVUTZISGRLEDNPFMOKHA
key: CQYXBWKVULTISGRZEDNPFMOJHA
key: CZYXBWKVULTISGRQEDNPFMOJHA
Number of Correct Hits18
key: CZYXBWKVULTISGRQEDNPFMOJHA
Running time: 5
5.06user 0.26system 0:04.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
key: SQBYNIUPGMWTRKOZLCXJAFVEHD
key: SFBVNAXJGLWYUKOHMCRPIQZETD
key: SFPVNAXJGLQYUKOHMCBRIWZETD
key: SFKVNAXJGLQYUPOHMCBRIWZETD
key: SFKVNAXJGLQYUPOHMRBCIWZETD
Number of Correct Hits0
key: SFKVNAXJGLQYUPOHMRBCIWZETD
Running time: 3
5.75user 0.23system 0:04.80elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
key: PZVTWNXKDFCRBJULSMEIYQHOAG
key: PZEXWNTJDSVRHKULFMCBYQIAOG
key: VSXMNOZJDTFRHKULPECBYIAQWG
key: VIXMPOWJDTFRYKULENCBSHZQAG
key: VIXMPSHJDTFRYKULENCBOWQZAG
key: VIXWPSHJDTFRYKULENCBOMQZAG
Number of Correct Hits1
key: VIXWPSHJDTFRYKULENCBOMQZAG
Running time: 4
7.47user 0.23system 0:06.55elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18024minor)pagefaults 0swaps
key: URSGJPAXCEQBVYTMHNDKZWFLIO
key: ULSDRYIJCEQBXPTMZNGKFWHVAO
key: ULSDRYIJCEQTXPBHZNGKFWVMAO
key: UASKCYHPRTQZIJBXENGDFWVMLO
key: UASGCXHPRTZYIKBWENJDFQVMLO
key: UASGCXHPRMZYIKBWEJNDFQVTLO
key: RASKCXLVUMQYIGBHEJDNFZPTWO
key: RZYKCXLVUMQSIGBHEPDNFJATWO
key: CZYKBXLVUQTSIGRHEPDNFJAMWO
key: CZYKBXLVUQTSIGRWEPDNFJAMHO
Number of Correct Hits14
key: CZYKBXLVUQTSIGRWEPDNFJAMHO
Running time: 6
7.22user 0.21system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: YUSGJDKQWAICHMBTERPZOXVFNL
key: YUTGJDAEWKHRIMBSQCPZOXVFNL
key: YUTGJDAEWKHRIMBSFCZPOQVXNL
key: YVTGJDAEWKHRIMBSFCNPOZUQXL
key: YTPGJXAEWKHRIMBSFCNVOZUQDL
key: UFZGJXAEWKQRIMBSTCNVOPYHDL
key: UFZGJXAEWTQRIMBSPCNVOKYHDL
key: UFZGPXAVWTQRIKBSJCNEOMYHDL
key: UQZYPIXVWTFRDGBSJOKNCMEHAL
key: USZYPIXVWTFRDGBQJOMNCKHEAL
Number of Correct Hits4
key: USZYPIXVWTFRDGBQJOMNCKHEAL
Running time: 6
6.90user 0.22system 0:06.13elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: OYNGBTAUXFMDRPHZEJCKWSLQIV
key: CHXGBTIURKMDZPJWEYONFSAQLV
key: CKYGBWLPRTMDZUJHEXONFSAQIV
key: CKYJBWLPUMTDIGRHEXONFSAQZV
key: CKYXBWLPUQTDIGRHEJONFZAMSV
key: CQYXBWLPUETDIGRHMJONFZAKSV
key: CMYXBWLPUETIJGRSQDONFZAKHV
key: CMYXBWLPUETISGRKQDONFZAJHV
key: CMYXBWLPUQTISGRKEDONFZAJHV
key: CZYXBWLPUKTISGRQEDONFMAJHV
Number of Correct Hits21
key: CZYXBWLPUKTISGRQEDONFMAJHV
Running time: 5
6.65user 0.28system 0:05.80elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: CSHYUWLPKEFJGVRMTNBDIQOZXA
key: CISYUWQPRZFOJGBMTNKDHLVEXA
key: UQSNCXLPRJZIYGBMTDKOFWVEHA
key: UQYNBXLPRKZISGCWTDJOFMVEHA
key: UQYNBXLPRTZISGCWKDOJFMVEHA
key: UZYNBXLPRTQISGCWKDOJFMVEHA
key: RZYNBXLPUTQISGCWEDOJFMVKHA
key: RZYXBJLPUQTISGCWEDONFMVKHA
Number of Correct Hits17
key: RZYXBJLPUQTISGCWEDONFMVKHA
Running time: 5
4.81user 0.22system 0:04.17elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18159minor)pagefaults 0swaps
key: DTOGCWXVMLAQIBUSERJNHZYFPK
key: PAOBCDXVWQTZIGUSERJNHMYFLK
key: BQJCPMXVWATDIGUSERONHZYFLK
key: BQJPCYXVWMFDIGUSERONHZATLK
key: CSYUBWLVPMTDIGRQEJONFZAHXK
Number of Correct Hits14
key: CSYUBWLVPMTDIGRQEJONFZAHXK
Running time: 3
7.33user 0.25system 0:06.44elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18029minor)pagefaults 0swaps
key: CZYRPXSNMJHWUGBQLIODFTVEKA
key: UZYRPXWNMEHSVGBQTIODFLCJKA
key: UWYRPXLNCEHSVGBQMDIOFKJTZA
key: CQYRPXLVUMHSNGBWEDIOFKJTZA
key: CQSRJXLPUMHYNGBWEDIOFKVTZA
key: CQSRJXLPUMHINGBWEDYOFKVTZA
key: CQSNRXLPUMHIWGBZEDYOFKVTJA
key: CHSNRXLPUJQIYGBWEDKOFZVTMA
key: CZSNRXLPUJQIYGBWEDOKFHVTMA
key: CZSKBMLPUEQIYGRWJDONFXVTHA
Number of Correct Hits14
key: CZSKBMLPUEQIYGRWJDONFXVTHA
Running time: 5
6.33user 0.15system 0:04.97elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18152minor)pagefaults 0swaps
key: OYVPDAKHCLTXWNRQMGBUZFSEIJ
key: OZYVPWKHCLTXANRQEGBUFDSMIJ
key: UZYPBWKVCLTIDORQEGXNFHSMAJ
key: UZYPBWLVCQTIXDRAEGONFKSMHJ
key: CZYPBWLVUQTIXDRAEGONFKSMHJ
key: CZYPBWLVUQTIXDRSEGONFKAMHJ
Number of Correct Hits17
key: CZYPBWLVUQTIXDRSEGONFKAMHJ
Running time: 4
7.56user 0.23system 0:06.47elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: XMAYNISCRTLDKPOWJUBGQEVZHF
key: JMAYNIWORTLDKPCXQUBGSEVZHF
key: VMAJNIXERTHOKPCWQUBGDSYZLF
key: VMAJNDXERKZOSPCWQUBGILYTHF
key: VZAJNDXERKMOSPCWQUBGILYTHF
key: VZAENSWJRKHODPCXQUBGIMYTLF
key: VHAENSWJRKZODPCXQUBGIMYTLF
key: VHADNSXJRKZOEPCWQUBGIMYTLF
key: VHADNSXJREZOKPCWQUBGIMYTLF
key: VHADNSXJPEZKOBCWQURGIMYTLF
Number of Correct Hits2
key: VHADNSXJPEZKOBCWQURGIMYTLF
Running time: 6
6.75user 0.23system 0:05.89elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: BHTXPEWSMKACZQUGLODNRFYVIJ
key: BVAXPQTKMLFIWYUGHODNRZSECJ
key: BTVXPQAKRHFIWYUGLDONEZSMCJ
key: RCYXBWAKULTISGPQFDONEZVMHJ
key: UCYXBWKVRLTISGPQFDONMZAEHJ
key: UFYXBWKVRLTISGCQPDONMZAEHJ
key: CFYXBWKVUTLISGRQPDONMZAEHJ
key: CFYXBWKVULTISGRQEDONMZAPHJ
Number of Correct Hits19
key: CFYXBWKVULTISGRQEDONMZAPHJ
Running time: 5
7.70user 0.30system 0:06.64elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18057minor)pagefaults 0swaps
key: CTAUJDVYWKHEGXBIQORPLZSMNF
key: CTZNJGUWAQHYLOBIKXRPDMSEVF
key: CTZNJXUWAQHYLOBIKDRPGMSEVF
key: CTZNJXQWUAHYIOBVKDRPGMSELF
key: CTZRJXQAUWHYIOBVKDNPGMSELF
key: CQZGJXWAUTHYIOBVPDNKRMSELF
key: CQZNBVXAUTHYIGJWPDOKRMSELF
key: CAXKBWLVUTHYIGJQPDONRMSEZF
key: CAZXBWLVUEHYIGJQPDONRMSKTF
key: CSZXBWLVUETIYGJQPDONRMAKHF
Number of Correct Hits20
key: CSZXBWLVUETIYGJQPDONRMAKHF
Running time: 6
6.03user 0.23system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18027minor)pagefaults 0swaps
key: BPLNGWSYJTAFDURKZXCEIQOMVH
key: JZLNGDSYBTAIWURKVPCOFMQEXH
key: JZLNCDSKBEAIWURYQPGOFMVTXH
key: JZLUBWXVCETISNRYPDGOFMAQKH
key: JZYUBWKVCLTISNRQPDGOFMAEXH
key: JZYOBWKVULTISGRQPDNCFMAEXH
key: JZYOBWKVULTISGRQPDCNFMAEXH
Number of Correct Hits18
key: JZYOBWKVULTISGRQPDCNFMAEXH
Running time: 4
6.08user 0.27system 0:05.29elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: PUOXGLZKVTARYBIMFECJWHNQDS
key: PWFXGJAKVTZEYBDHLRCNUMOQIS
key: GAWXPJIKVZLEYBDHQRCNUMOTFS
key: GAWXPJIKVQLEYBDHZRCNUTOMFS
key: GAWOPJIKVMHXYBDLZRCNUTEQFS
key: GAWOPJIKVMHXYBDQZRCNULETFS
key: GAWOPJIKVEHXYBDQMRCNULZTFS
Number of Correct Hits3
key: GAWOPJIKVEHXYBDQMRCNULZTFS
Running time: 4
7.23user 0.26system 0:06.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18106minor)pagefaults 0swaps
key: VSRYEIXNGTAFZBOLKUJCDWPMHQ
key: VSAYEIXNGTHRZBOLKUJCDWMPFQ
key: VSXYEIANGHTRZJOWKUBCDLMPFQ
key: VSXYEIWNGHTRKPOAJUBCDLMZFQ
key: VSXYKALJGHWRNPOIEUBCDTMZFQ
key: VHXYDALJGSWRNPOIEUBCKTMZFQ
key: VFXYDALJGSWRKPOHEUBCNTMZIQ
key: DTXYNALJGZWRFPOHEUBCVKMSIQ
key: DZXYNALJGTHRFPOWEUBCVKMSIQ
key: DIXYNAHJGKVRFPOWTUBCSEMZLQ
Number of Correct Hits0
key: DIXYNAHJGKVRFPOWTUBCSEMZLQ
Running time: 6
7.66user 0.20system 0:06.58elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
key: DVAUPLMJNTFZHBOSQCRGWEYKXI
key: VLACPFDJNEZYHBOTQURGWSXKMI
key: VLAYPFDJNEZCKBOTQURGWHXSMI
key: VTXYPFDJCSZNMBOLQURGWHAEKI
key: VTXYNFDJCSZPMBOLEURGWHAQKI
key: VTXYNFDJGKHPMBOSZURCWEAQLI
key: VHXYNFDJGMTPKBOSZURCWEAQLI
key: VHXYNFDJGMTPABOSZURCWEKQLI
key: VHXYNFDJGMTPABOWZURCSEKQLI
key: VHXYNFDJGMTPKBOWZURCSEAQLI
Number of Correct Hits2
key: VHXYNFDJGMTPKBOWZURCSEAQLI
Running time: 6
6.05user 0.18system 0:04.87elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18178minor)pagefaults 0swaps
key: VZCYSRLKOIQEHJGWTPBNDXAMUF
key: VDRCOETKSIZUYJGWLPBNXHAQMF
key: VDRNOQZKSTIUAJGWLPBCXHMEYF
key: VDYNOHZKSTIURJGAEPBCXQMLWF
key: VDRNOZHKSQIUYJGAEPBCXTMLWF
key: VDRNOLHKSZIUYJGAEPBCXTMQWF
Number of Correct Hits0
key: VDRNOLHKSZIUYJGAEPBCXTMQWF
Running time: 4
7.28user 0.24system 0:06.42elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: OADBUQTJYFIVEXWZMRCNPSGLHK
key: RASOCQXJYFZDWGPTMBUNEVILHK
key: EIAPCWXVUMZYSGRLFBONDJQTHK
key: PIFECWXVUMZYSGRLQBONDJATHK
key: CYLJPWXVUEZISGRQFBONDMATHK
key: CYDXPWJVUELISGRZQBONFMATHK
key: CYDXPWLVUQJISGRZEBONFMATHK
key: CYDXPWLVUJQISGRZEBONFMATHK
key: CDYXPWLVUTZISGRQEBONFMAJHK
key: CBYXJWLVUTZISGRQEDONFMAPHK
Number of Correct Hits19
key: CBYXJWLVUTZISGRQEDONFMAPHK
Running time: 5
4.55user 0.18system 0:03.68elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: OQVRKDLEGTHFAJBZMXNCUSPWIY
key: OQVDKIZENTLRAJBWPGUCXFMHSY
key: OQVDKIFENLHRAJBWPXUCGZMTSY
key: OQVDPIFENLHRAJBWKXUCGZMTSY
Number of Correct Hits0
key: OQVDPIFENLHRAJBWKXUCGZMTSY
Running time: 3
7.24user 0.23system 0:06.38elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: YXPCKVISJQFBAGNOZRUEDMTLWH
key: BOYXPVZSJQFCIGNALRDEUMTKWH
key: BIZXPVKSCLFJDGNAMROYUQTEWH
key: BSYXJVLPCZTIDGRAMKONUQFEWH
key: UAYXJDLPBZTIWGRSMKONCQFEVH
key: BAYXJDLPUQTIWGRSMKONCZFEVH
key: JAYXBILPUQTCWGRSMVONFZKEDH
key: JSYXBDLPUETCIGRAMVONFZKQWH
key: JKYXBDLPUETCIGRAMVONFZSQWH
key: JKYXBVLPUETCIGRAMDONFZSQWH
Number of Correct Hits13
key: JKYXBVLPUETCIGRAMDONFZSQWH
Running time: 5
6.14user 0.23system 0:05.45elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18071minor)pagefaults 0swaps
key: UHFZOLQEBWTIXYPAJCNVGMSKRD
key: UHLZPMWKBQIOXGJATCNVYFSERD
key: CHLXPIWVUTAOJGBYFSNKRQZEMD
key: CHYXPIWVUMAOLGBJTSNKRQZEFD
key: CHYXPIWVUMZOAGBJTSNKRQLEFD
key: CHYXPILVUMZOAGBWTSNKRQJEFD
key: CHYXPILVUMTOAGBWFSNKRQJEZD
Number of Correct Hits8
key: CHYXPILVUMTOAGBWFSNKRQJEZD
Running time: 4
5.12user 0.22system 0:04.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17989minor)pagefaults 0swaps
key: BSTQKMYJUZEDVGRWPXONCHALFI
key: RSZAKYMJUFTDQGBWPXONCEVLHI
key: USLYKAMPRFTDWGBQJXONCZVEHI
key: UZSYKWMVRFTDAGBQJXONCLPEHI
key: UZAYJWMVRFTDSGBQKXONCLPEHI
Number of Correct Hits10
key: UZAYJWMVRFTDSGBQKXONCLPEHI
Running time: 3
6.13user 0.23system 0:05.24elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18079minor)pagefaults 0swaps
key: DAUGPLVROMWIFBZQSCYJEHXTKN
key: CAYGPLXKOZHIWBRQVDUJEFSTMN
key: CVYGPAXKUMLIWBRQZDOJFESTHN
key: CZYGPAXKUMLISBRQVDJOFEWTHN
key: CZYBPAXVUMLISGRQKDJOFEWTHN
key: CZYBPWXVUKLISGRQEDOJFMATHN
key: CZYBPWXVUELISGRQKDOJFMATHN
Number of Correct Hits18
key: CZYBPWXVUELISGRQKDOJFMATHN
Running time: 4
6.90user 0.21system 0:06.19elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18165minor)pagefaults 0swaps
key: UTGDPQHKJELYSOBWFRCNXMVAIZ
key: ULYDPWHKJETCSGBQFRONXMVAIZ
key: RLYDBWXKUEAJSGPQFCONHMVTIZ
key: CHYDBWXKUEAPSGRQTJONFMVLIZ
key: CHYDBWXVUEAISGRQKJONFMPTLZ
key: CAYJBWXVUELISGRQTDONFMPKHZ
key: CAYXBWJVULTISGRQEDONFMPKHZ
key: CAYXBWKVULTISGRQEDONFMPJHZ
key: CKYXBWAVULTISGRQEDONFMPJHZ
Number of Correct Hits19
key: CKYXBWAVULTISGRQEDONFMPJHZ
Running time: 5
7.21user 0.22system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: ESWYPNRKBTHVMJCLFOZAGXIQUD
key: REWYPIZMBTLNSJCHFOKVGXAQUD
key: CLWGPIXVBQFYSJRHEONMKZATUD
key: CQWJBIXVMLFYSGRUEONPKZATHD
key: CQIJBWXVMLKYSGRUEOPNFZATHD
key: CQIJBWXVMLTYSGRUEPONFZAKHD
key: CQYJBWXVMLTISGRUEPONFZAKHD
key: CQYXBWJVKLTISGRUEPONFZAMHD
key: CQYXBWLVPJTISGRUEKONFZAMHD
key: CQYXBWLVPETISGRKJUONFZAMHD
Number of Correct Hits18
key: CQYXBWLVPETISGRKJUONFZAMHD
Running time: 5
3.60user 0.13system 0:03.06elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17854minor)pagefaults 0swaps
key: CLWYJTHAUZEBSPRXMODGKFIVQN
key: CHVYJXLBUQFISDRZEOGPWMATKN
key: CWJYBXHVUKLISDRZEOGPFMATQN
Number of Correct Hits10
key: CWJYBXHVUKLISDRZEOGPFMATQN
Running time: 2
5.45user 0.26system 0:04.35elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: RKYNTIQWCLUDSPBZFGXVOMHEAJ
key: CFWNPIRYUKZXSGBQTODVLMHEAJ
key: RFWNPILYUTZXSGBQEODVCMHKAJ
key: RFYNPILWUTQOSGBZEXDVCMHKAJ
key: RAYNPILWUTQOSGBZVXDKCMHEFJ
Number of Correct Hits7
key: RAYNPILWUTQOSGBZVXDKCMHEFJ
Running time: 3
4.81user 0.20system 0:04.11elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17505minor)pagefaults 0swaps
key: YQXBDGZPNLVUKMOHAIJCSERTWF
key: GQXIDHAJNTMUKVOWZBPCSERLYF
key: GQXYDATJNZMUKVOWEBPCSHRLIF
key: GQXYDATJNZLUKVOWEBRCSHPMIF
key: GQXYDATPNZLUKVOWEBRCSHJMIF
Number of Correct Hits0
key: GQXYDATPNZLUKVOWEBRCSHJMIF
Running time: 3
7.60user 0.24system 0:06.32elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18449minor)pagefaults 0swaps
key: YSVPORAELTINZKJDWBCUXFGHQM
key: YZLKOGQEVTHCRPNSIBJUXFAWDM
key: YFGKOWQEVLHCRPNSIBJUDZATXM
key: NFVKOWIEGLHCRPYSQBJUDTAZXM
key: NXVKOWIEGLHCRPYAQBJUDTFZSM
key: NDVKOWIEGLHCRPYTZBJUXAFQSM
key: NDVKOWIEGLHCJPYTZBRUXAFQSM
key: NDVJOWIEGLHCKPYTZBRUXAFQSM
Number of Correct Hits1
key: NDVJOWIEGLHCKPYTZBRUXAFQSM
Running time: 5
5.45user 0.16system 0:04.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17949minor)pagefaults 0swaps
key: CABRJZFDUKWOYNGSMPIELQHTXV
key: CAFLJZBDUTWOYNRHQPIEGMSKXV
key: CAQYBWJDUTZOSGRXPINEFMLKHV
key: CZXYBWJDUTLOSGRAPINKFMQEHV
key: CZYXBWJKULTOSGRQPINDFMAEHV
Number of Correct Hits17
key: CZYXBWJKULTOSGRQPINDFMAEHV
Running time: 3
7.18user 0.24system 0:06.46elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: BYZVMHRPCGFUQNJAWXIKSTOLDE
key: BSXVMHKPCZJOYNULQGIRFTWADE
key: BHDVKSAPCZMIYNULJGORFQWTXE
key: BZDVPSAKCLQIYNUMJGORFHWTXE
key: BZVDPYWKCLHISNRMJGOUFQATXE
key: BZYDUWVKCLHISNRQJGOPFTAMXE
key: BZYDUWTVCLHISPRQJGONFKAMXE
key: BZYGCWLVUMHISKRQJDONFPATXE
key: BZYGCWLVUPHISKRQJDONFMATXE
Number of Correct Hits16
key: BZYGCWLVUPHISKRQJDONFMATXE
Running time: 6
7.72user 0.20system 0:06.58elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: NZUXWIRYGJOCKPDVSEBTAHFLQM
key: DZQXKRVYGLJCWPNOSUBEAHFTIM
key: DZHRKFQIGLAOWPNXJUBCSVETYM
key: DZHRKYTIGQAOWPNXJUBCSVELFM
key: DZHRKYQEGTAOWPNXJUBCSVILFM
key: DYWGKVQJOZTRHPNXEUBCSAILFM
key: DYWGKVQJOZTRHPNXEUBCSFILAM
key: DYAGKVQJOTZRHPNXEUBCSIFLWM
key: DIAGKVQJOTZRHPNXEUBCSYFLWM
Number of Correct Hits0
key: DIAGKVQJOTZRHPNXEUBCSYFLWM
Running time: 6
7.10user 0.26system 0:06.29elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: JYGDEHLQKPAISFRZMWXUBTOVCN
key: EYHDJGLQKMAISVRZPWXUBTOFCN
key: BYHMPGLQKEAISVRZJWOUCTXFDN
key: BMDXPVLQKFAISGRZJCOUWTYEHN
key: PMYXBQLVKEAISGRZUDOJFTCWHN
key: PTYXBALVUEQISGRZJDOKFMCWHN
key: PZYXBCLVUEWISGRQJDOKFMATHN
key: PZYXBCLVUEWISGRQTDOKFMAJHN
key: PZYXBWLVUECISGRQTDOKFMAJHN
Number of Correct Hits20
key: PZYXBWLVUECISGRQTDOKFMAJHN
Running time: 5
7.09user 0.24system 0:06.29elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18130minor)pagefaults 0swaps
key: VIADGXJPBKWFMROQTECNSZYLHU
key: VIJDGXAPBQZKFROWTECNSMYLHU
key: GIXDBLAPOQZYFRVWTECNSMJKHU
key: CQXDBLAVGFZYIEJWTRONPMSKHU
key: CZYDBLAVEFQIXGJWTPONRMSKHU
key: CZYPBALVEFQIXGJWTDONRMSKHU
key: CZYEBWLVRFTISGJXQDONPMAKHU
key: CZYKBWLVRETISGJXQDONPMAFHU
key: CZYPBWLVRKTISGJXQDONEMAFHU
key: CZYXBWLVRKTISGPJQDONEMAFHU
Number of Correct Hits18
key: CZYXBWLVRKTISGPJQDONEMAFHU
Running time: 5
7.25user 0.19system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18065minor)pagefaults 0swaps
key: PNSOKZGRBLEXWCYHMDUJIFATQV
key: RZSJPWDKBEFANGCMHXUOILYTQV
key: RFSJPAQKBHZDWGCMEOUNILYTXV
key: CFIJBSXKPQLOAGRZEDUNWMYTHV
key: CQIXBYJKPTLOAGRZEDUNWMSFHV
key: CQIXBYWKPELOAGRZTDUNFMSJHV
key: CQOXBWYKJELIAGRZTDUNFMSPHV
key: CQXOBWLKJEAIYGRZTDUNFMSPHV
key: CZXOBWLKJEAIYGRQTDUNFMSPHV
Number of Correct Hits15
key: CZXOBWLKJEAIYGRQTDUNFMSPHV
Running time: 6
7.31user 0.24system 0:06.39elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
key: KSCUPLROBJZHNVYEIWXMAFTQDG
key: NFCUPZLOBKHIRVYTQWXMASJEDG
key: NFMUPWLOBKHIDVYTQSCRAJZEXG
key: NFAUPWLOBKTIDVYHESRCZJMQXG
key: NFAUPWJOBKLISVYZEDRCHTMQXG
key: NFAUPWJOBKLISVYZEDRCXTMQHG
key: NFAUPWJOBKLISVRZEDYCXTMQHG
key: NFXYPWJOBQLISVRZKDUCATMEHG
key: BJXYPWLONQAISVRZKDUCFTMEHG
key: BJXYPWLONQTISVRZEDUCFAMKHG
Number of Correct Hits10
key: BJXYPWLONQTISVRZEDUCFAMKHG
Running time: 5
7.22user 0.20system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: DHPWNQAEGMJTRKOLVUXCSYFZIB
key: DHXANQWJGMLRTKOEPUVCSYFZIB
key: DHXENQWJGMLRPKOYZUVCSAFTIB
key: DHXKNYWPGLZREJOQMUVCSAFTIB
key: DHXKNAWPGLZREJOQMUVCSYFTIB
key: DHXKNAWEGLZRVJOQMUPCSYFTIB
key: DHXVNAWEGLZRKJOQMUPCSYFTIB
key: DHXVNAQEGLZRKJOWMUPCSYFTIB
key: DIXVNAQEGLZPKJOWMURCSYFTHB
key: DIXVNAQPGLZKEJOWMURCSYFTHB
Number of Correct Hits1
key: DIXVNAQPGLZKEJOWMURCSYFTHB
Running time: 5
7.21user 0.23system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18042minor)pagefaults 0swaps
key: RAYGPWINUVTQXESOLBHDMFJKZC
key: RVSDBWAJUQFPIKXZLYOGMTNEHC
key: UVSDBWAPREZNIKJFXYOGTMLQHC
key: UWSDBAXPREZNIGJFMYOKTLVQHC
key: UWSNBAXPREZDIGJMFYOKTLVQHC
key: UMSNBAXPRFZDIGJWEYOKTLVQHC
key: UMSKBAXVREZYIGJWTDONFLPQHC
key: JSLKBPXVUEZYIGRWTDONFMAQHC
key: JSLKBWXVUETYIGRQZDONFMAPHC
key: JSPXBWLVUETYIGRQZDONFMAKHC
Number of Correct Hits19
key: JSPXBWLVUETYIGRQZDONFMAKHC
Running time: 5
7.08user 0.27system 0:06.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18083minor)pagefaults 0swaps
key: JDGSKFRXUTIOHYPLAEZWCQMVNB
key: RAMGKFVXPTZOHYUIQDJWCLSENB
key: CAMGKQHXJTLOVYUIFDNWRZSEPB
key: CKAGRQHPJTLOWYUIEDNVMZSFXB
key: CKAGUXQVJTLDWYRIEOPNMZSFHB
key: CKIYUXAVJQTDWGRLEOPNMZSFHB
key: CKIYUSXVPQTDWGRLEOJNFZAMHB
key: CQIYPSXVUKTDWGRLEOJNFZAMHB
key: CQXYPSLVUKTDWGRIEOJNFZAMHB
key: CQYXPSLVUKTDWGRIEOJNFZAMHB
Number of Correct Hits13
key: CQYXPSLVUKTDWGRIEOJNFZAMHB
Running time: 5
7.06user 0.16system 0:05.95elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18036minor)pagefaults 0swaps
key: GZVLBYAKCPWISJUXERDONHQTFM
key: BQZLJYWPCKAISGUXENDORHVTFM
key: BQZYJLXPCKAISGUWENDORHVTFM
key: BQAXJHYPCELISGUWKODNRZVTFM
key: BZAXJWLVCEPISGUHKODNRQYTFM
key: BZAXJWLVCEKISGUHPODNRQYTFM
key: CZYXJWLVUETISGBHPODNRQAKFM
key: CHYXJWLVUETISGBZPDONRQAKFM
Number of Correct Hits18
key: CHYXJWLVUETISGBZPDONRQAKFM
Running time: 5
6.07user 0.21system 0:05.20elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18028minor)pagefaults 0swaps
key: VWMJNFIPGSHDUEOYLBCRQTAZXK
key: VHMJNFIPGSWEDBOYLUCRQTAZXK
key: VHMJNFIPDLWEGBOASURCQTYZXK
key: VHGJNFIPDLWEMBOASURCQTYZXK
key: VHIJNFGEDLWRYBOASUPCQTMZXK
key: VHAJNFGEDLWRMBOIQUPCSTYZXK
key: VIYJNFGEDLTRMBOHQUPCSWAZXK
Number of Correct Hits3
key: VIYJNFGEDLTRMBOHQUPCSWAZXK
Running time: 4
7.27user 0.18system 0:06.46elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18082minor)pagefaults 0swaps
key: VIMKGZDNPFWRXCBHJYUESQALOT
key: VIMOPADNGFZRXCBLJYUESQWHKT
key: GIMOPADEVFZRXCBLJYUNSQKHWT
key: OAMGPIDEVKFRXCBQJYUNSLZHWT
key: OAMGPDIKVEHRXCBQJYUNSLZFWT
key: OQMGPAIKVEHRXCBSJYUNDLZFWT
key: OQMGPAIKVEHRXCBWJYUNDFZLST
key: UQMGPZIKVEHRXCBWJYONDFALST
key: UQMGPZIKVFHYXCBWJRONDEALST
key: UQMGPXIKVFHYWCBZLRONDEAJST
Number of Correct Hits3
key: UQMGPXIKVFHYWCBZLRONDEAJST
Running time: 6
6.86user 0.25system 0:06.13elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: RZYCKDFVSQWIMJUTLGOPBANEXH
key: RZYCPDWVUQMIXJBFLGNKOASETH
key: CZYOPILVUTQSXGBFMDNKRJAEWH
key: CMYOPXLVUTQSIGBZFDNKRJAEWH
key: CMYKPXLVUTQSIGBZFDONRJAEWH
key: CMYJBLXVUTQSIGPWFDONRKAEZH
key: CMYJBQXVUTLSIGPWFDONRKAEZH
key: CMYJBQXVUELSIGRWFDONPZATKH
key: CZYXBQJVUELSIGRWFDONPMATKH
key: CZYXBQKVUETSIGRWPDONFMAJLH
Number of Correct Hits18
key: CZYXBQKVUETSIGRWPDONFMAJLH
Running time: 5
7.15user 0.26system 0:06.40elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17630minor)pagefaults 0swaps
key: BMQAPXWKUJSVLNRHFGCOZTIEYD
key: BQVNPLWKUJFXYGRIMACOZTSEHD
key: BQVOPIWKUJFXYGRLMACNZTSEHD
key: BQVOPIZKUEFXSGRLMYCNWTAJHD
key: BQYOPIMVUEFKSGRLTXCNWZAJHD
key: BQYOPIKVUEFMSGRLTXCNWZAJHD
key: CQYBPMKVUELISGRWTXONFZAJHD
key: BZYXCMKVUELISGRWTPONFQAJHD
key: BZYXCMKVUELISGRWTJONFQAPHD
key: BZYXCWKVUELISGRQTJONFMAPHD
Number of Correct Hits18
key: BZYXCWKVUELISGRQTJONFMAPHD
Running time: 5
7.64user 0.20system 0:06.70elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17665minor)pagefaults 0swaps
key: JAFNVXOPUTDZECGQIWBKHYRLSM
key: JAYNBHWPUTQRICGFDOVKXZELSM
key: NAYDBHWPUTLIVCGFJKROXZSEQM
key: OSYJBFXPUTLIVCRHEDGNWZAKQM
key: CSYXBFIVUTLJPGRHEDONWZAKQM
key: CQYXBWIVUTLJSGRHEDONFZAKPM
key: CQYXBWLVUEKISGRHTDONFZAJPM
key: CQYXBWLVUEKISGRPTDONFZAJHM
key: CQYXBWLVUEKISGRTPDONFZAJHM
key: CTYXBWLVUEKISGRQPDONFZAJHM
Number of Correct Hits21
key: CTYXBWLVUEKISGRQPDONFZAJHM
Running time: 6
4.30user 0.17system 0:03.29elapsed 136%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17817minor)pagefaults 0swaps
key: KHSGRYXVUFQJOWCMEDNPILATZB
key: JZSWRYXVUFQKOGCLEDNPIMATHB
key: JZOWRYXVUKQFSGCLEDPNIMATHB
Number of Correct Hits10
key: JZOWRYXVUKQFSGCLEDPNIMATHB
Running time: 2
7.65user 0.25system 0:06.56elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18081minor)pagefaults 0swaps
key: RXAGOSHKPQECDYVWTBNJMFUZLI
key: RXAPOSWKGZEJDYVHTBNCMFUQLI
key: RXAPOSLKGEZJWYVHTBNUCFMQDI
key: RXAPOSLKYETJWGVZMBNUCFHQDI
key: RPAXUSLKCETVWGBZFDNOJMHQYI
key: RPAXUSLKCFTHYGBZEDNOJQVMWI
key: RFAXCSLKUPZHYGBTEDNOJQVMWI
key: RFYXCALJUKZHSGBWEDNOMQVPTI
key: BFYXCALVUEZHSGRWKDNOPQMJTI
key: BMYXCWLVUEQHSGRFKDNOPZAJTI
Number of Correct Hits12
key: BMYXCWLVUEQHSGRFKDNOPZAJTI
Running time: 6
5.79user 0.25system 0:04.80elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
key: CHYDVWIKGTZMOBRLJPNUAESFXQ
key: CHYDKWIVUTZMGBRLJPNOSFAEXQ
key: CMYDJWGVUTZXIBRFKPNOSLAEHQ
key: CMYGJWIVUTZXSBRFKDNOPLAEHQ
key: CZYGBWIVUTLXSJRPEDNOFMAKHQ
key: CZXJBWPVUTLYSGRIEDONFMAKHQ
Number of Correct Hits17
key: CZXJBWPVUTLYSGRIEDONFMAKHQ
Running time: 4
4.80user 0.23system 0:04.12elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18060minor)pagefaults 0swaps
key: RIAYBQKJNFLMXDPUTGVCHWESOZ
key: RAIOBWKPNTLMXVJUFGDCYSEQHZ
key: RAIGBWKPCELMXSUHFODNTVYQJZ
key: RAIGBSLPCQFYXJUTEODNHMVKWZ
key: RASGBYHPCQTIXJULEDONFMVKWZ
Number of Correct Hits9
key: RASGBYHPCQTIXJULEDONFMVKWZ
Running time: 3
7.49user 0.22system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18088minor)pagefaults 0swaps
key: JADUKIGNRLEXFWBQPSOMCHVZTY
key: JAMGKIHNRLEXFWBQPDUOCSVZTY
key: RLMWKITNPEHAXGBQJDUOCSVFZY
key: RZSAPXJNKEHWIGBLQDUOCTVFMY
key: RZIAPXKJUEHWSGBLQDNOCMVFTY
key: RZIAJXKPUEHWSGBFQDONCMVLTY
key: RZIXCALPUETWSGBQFDONJMVKHY
key: RZAXCWLVUETISGBQFDONJMPKHY
key: BZPXCWLVUFTISGRQEDONJMAKHY
Number of Correct Hits19
key: BZPXCWLVUFTISGRQEDONJMAKHY
Running time: 6
7.53user 0.21system 0:06.48elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18021minor)pagefaults 0swaps
key: MSVWKNYLOTEBXJRHZFDGCAQPIU
key: NSQWKVYGOZTRXPJFMDBCHAELIU
key: NHAWKFYGOETRXPJVMDBCSQZLIU
key: NHAWKXYGOETRFVJPZDBCSQMLIU
key: NQAWPXYGOETRFVKHJDBCSZMLIU
key: BQAWPXYGNETRFVKHJDOCSZMLIU
key: JQAWPXYGNETRSVBHKDOCFZMLIU
key: JFAWPXMGNETOSVBHKDRCQZYLIU
key: JFQWPXLGNETOAVBHKDRCIZYMSU
key: JFZWPXLGNKQIAVBHEORCDTYMSU
Number of Correct Hits2
key: JFZWPXLGNKQIAVBHEORCDTYMSU
Running time: 6
6.84user 0.19system 0:05.85elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18100minor)pagefaults 0swaps
key: TWADKGXJPLQRVBOFIYSCNMZEUH
key: VWADKUXJGLSRTBOPIZYCNMQEFH
key: VFADKUXJGSMWTBOZIRNCYLQEPH
key: VLADKWXJGTZUYBOFIRNCSQMEPH
key: VIADPWXJGTZUYBOFLRNCSQMEKH
key: VIADPWXJGTZUFBOKQRNCSLMEYH
key: VIADPWXJGLZUFBOQKRNCSTMEYH
key: VIADPWXJGLZUFBOQERNCSTMKYH
Number of Correct Hits3
key: VIADPWXJGLZUFBOQERNCSTMKYH
Running time: 5
4.29user 0.22system 0:03.61elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: DIZRKAYWNETUCPOHLGBVJSMQXF
key: NHZYJSMGCETUDPOIQRVBALWKXF
key: NHZYJSMGCEQUIPOATRDBVLWKXF
key: NHZYJSMGCEQUIPOALRDBVTWKXF
Number of Correct Hits2
key: NHZYJSMGCEQUIPOALRDBVTWKXF
Running time: 3
7.62user 0.18system 0:06.54elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: RHBXJAOWCTDSIGEFQYNVZKUMLP
key: UYWXJALCKMSDIGBFQONVRZETHP
key: USZDCXLJKMQYIGBWEONVRFATHP
key: UHSDCXLJMKTYIGBZEONVRQAFWP
key: UHSDCXLVMETYIGBZFONJRQAKWP
key: UHIDCXLVREFYSGBZTONKMQAJWP
key: UHIDCXLVRTFYSGBZJONKMQAEWP
key: UMXDBILVCHTYSGRZEONKFWAJQP
key: UIXDBWLVCQTYSGRZEONKFMAJHP
key: UIXDBWLVCQTYSGRZEONJFMAKHP
Number of Correct Hits13
key: UIXDBWLVCQTYSGRZEONJFMAKHP
Running time: 6
8.06user 0.22system 0:06.72elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17589minor)pagefaults 0swaps
key: NLAUPDXMOQTGFKRWHCVJSEIZYB
key: GIVXPSAMOQZUFKRLECNJDHWTYB
key: GLVXPSAMOQZUFKRIECNJDTWHYB
key: CLVXPSWMOQZUFKRIEGNJDTAHYB
key: CLVXPDWTOQZUSKRIEGNJFMAHYB
key: CZLXPDWVOMTUSKRIEGNJFHAQYB
key: CHLXPDWVOMTUSKRIEGNJFZAQYB
key: CHYXUDWVPMTOSKRIEGNJFZAQLB
key: CQYXUDWVPHTNSKRIEGOJFZAMLB
Number of Correct Hits10
key: CQYXUDWVPHTNSKRIEGOJFZAMLB
Running time: 6
6.33user 0.23system 0:05.61elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: GFRUOLWMYTAISNBZKCPVDXQEHJ
key: GFWROYAMUTLISNBZPCKVDHQEXJ
key: RFWNOYXPUMTISGBZECKVDHLQAJ
key: RFWNCXYPUMTISGBZQVKODLAEHJ
key: RVWNCXLPUMTISGBZQDKOFYAEHJ
key: CVXKBWLPUMTISGRZEDNOFYAQHJ
key: CXYKBWLPUZTISGRQEDONFMAVHJ
key: CVYXBWLPUETISGRQZDONFMAKHJ
Number of Correct Hits23
key: CVYXBWLPUETISGRQZDONFMAKHJ
Running time: 5
7.25user 0.23system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
key: BIDGPLVKMEHRAXUTQYCONZSFJW
key: BLAGPIZKRFHVDJUQTYCONMSEXW
key: BZAVPXLKRFHYDJUMTNCOGQSEIW
key: BZADPXLVRFHYSJUMTOCNGQKEIW
key: BZADPILVRTHYSJUQFOCNGKMEXW
key: BZAOPILVRTHYSGUQFDCNJKMEXW
key: BZAOPILVRTHYSGUQJDCNFKMEXW
key: BZAOPYLVCKHISGRQJDUNFTMEXW
key: CZAOPMLVBKHISGRQJDUNFTYEXW
key: CZYOPKLVBTHISGRQJDUNFMAEXW
Number of Correct Hits15
key: CZYOPKLVBTHISGRQJDUNFMAEXW
Running time: 5
4.68user 0.23system 0:03.74elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18124minor)pagefaults 0swaps
key: UZABCLHMYETGRKDWVONPFIXJQS
key: CZADBYLKUJTIWGRHVONPFXEMQS
key: CZYXBVLPUETIWGRJKDNOFMAHQS
key: CZYXBWLPUETIVGRJKDONFMAQHS
Number of Correct Hits20
key: CZYXBWLPUETIVGRJKDONFMAQHS
Running time: 3
5.96user 0.22system 0:05.19elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
key: VSDOUQXJCMHYIBZWEGNPTLKFRA
key: VZIOUTXPCMHYDBKLEGNJFWSQRA
key: UZIOCTXPRMHYDBKLEGNJFWSQVA
key: CZIOUTXJPMVYKBRWEGNDFLSQHA
key: CQIOUPXJVETKYBRWZGNDFLSMHA
key: CQIDUPXJVETKYBRWZGONFLSMHA
key: CQYDUWXJVETILBRPZGONFKSMHA
Number of Correct Hits11
key: CQYDUWXJVETILBRPZGONFKSMHA
Running time: 4
8.01user 0.21system 0:06.69elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18149minor)pagefaults 0swaps
key: MLUXJQYPCETOZGBHIWRNDAKFSV
key: RKFXJZYPCQLOAGBHEDUNWMITSV
key: CKMYJZXPRTLOAGBHEDUNWQSFIV
key: CTMYJQXPBFLOAGRHEDUNWZSKIV
key: CTIYJFXPBMLOAGRHEDUNWZSKQV
key: CZIYUFXPBTLJSGRHEDONWMAKQV
key: BHIYCFXPUKLJSGRZEDONWMATQV
key: CQIYBWXPUKLJSGRZEDONFMATHV
key: CZYIBWXPUKLJSGRQEDONFMATHV
key: CZYXBWJPUKLISGRQEDONFMATHV
Number of Correct Hits19
key: CZYXBWJPUKLISGRQEDONFMATHV
Running time: 6
7.10user 0.28system 0:06.47elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18023minor)pagefaults 0swaps
key: BFHXERUJMQZIGVNTLSDOCWAKYP
key: BVTXERFJUQZISMNGLYDOCWAKHP
key: BWSGMRLKCEQIYJNXZVDOUTAFHP
key: BWSGMXLKCEQIYJNHZVDOUTAFRP
key: CVSGRXLKBEQIYJNHMFDOUTAZWP
key: BXSGRVLKCEQYIJNHTFDOUMAZWP
key: BXSGRALKCEQYIJNHTFDOUZVMWP
key: BXSFRALKCEQYIJNZTGDOUHVMWP
key: BXSFRALKCEQYIJNMTGDOUHVZWP
Number of Correct Hits2
key: BXSFRALKCEQYIJNMTGDOUHVZWP
Running time: 6
7.28user 0.24system 0:06.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18035minor)pagefaults 0swaps
key: CLYAJXWGUHKSIOBPTVNRDMZEQF
key: CJYGPXQAUZKHIOBLEVNRDMSTWF
key: CJYVPXQAUZKHIOBLEGNRDMSTWF
key: CTVYPXQAUJZIHOBLEGNRDMSKWF
key: CTXYPWQVUKZISOBLEGNRDMAJHF
key: CZXYBWQVUKTISORLEGNPDMAJHF
key: CZXYBWQVUKTISGRLEOPNDMAJHF
key: CZXYBWQVUKTISGRLEPONDMAJHF
key: CZYXBWQVUKTISGRLEPONDMAJHF
key: CZYXBWQVUKTISGRLEJONDMAPHF
Number of Correct Hits18
key: CZYXBWQVUKTISGRLEJONDMAPHF
Running time: 6
8.20user 0.20system 0:06.73elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18145minor)pagefaults 0swaps
key: RIOBNAJGDQSTHVYFKPUCXMWELZ
key: NIDBPAWEOQHTFVYLKCRUXMGJSZ
key: NISBPAWEOJHTFVYLMCRUXKGQDZ
key: NISBPAWEOJHMFVYLTCRUXKGQDZ
key: NISBPAWGOQHMFVYLJRCUXTEKDZ
key: NISBPAWGOQHMDVYFJRCUXTEKLZ
key: NISBPAFGOQHMDVYLJRCUXTEKWZ
key: NISBPAFGOKHMDVYQJRCUXTELWZ
key: NQSBPAFGOKHMWVYDJRCUXTELIZ
Number of Correct Hits0
key: NQSBPAFGOKHMWVYDJRCUXTELIZ
Running time: 6
7.26user 0.18system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18001minor)pagefaults 0swaps
key: CWFZDGMJASXPRKULVBIENTYHQO
key: VHFZDAWJISTCRKGLPBUENMYXQO
key: VFXMDAWJIQTCRKGLPBUENZYHSO
key: NFXMGWTJIAZCRKYLPBUEVQDHSO
key: NFXJGWTMIAZCRKYLPBUEVQDHSO
key: NAXJGWTMIQZBRKDLPCUESFYHVO
key: NAXJGWTMIHZBRKYLPCUESFDQVO
key: NAXJGQTMIHZBRKYWPCUESFDLVO
key: NAXJGVTMIHZBRPYWKCUESFDLQO
key: NFXJGVTMIHZBRPYDKCUESQWLAO
Number of Correct Hits0
key: NFXJGVTMIHZBRPYDKCUESQWLAO
Running time: 5
6.10user 0.18system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18106minor)pagefaults 0swaps
key: CFBSEWXPUVQIZDRTKYJNHLAMOG
key: CFBYEWXPUTQIZJRSKVONDLAMHG
key: CFUYEWXVBTZISJRQKPONDLAMHG
key: CFUXEWYVBTMISJRQKPONDZALHG
key: CFUXKWYVBMLISJRQEPONDZATHG
key: CPUXKWYVBMLISJRQEDONFZATHG
key: CTUXKWYVBELISJRQMDONFZAPHG
Number of Correct Hits15
key: CTUXKWYVBELISJRQMDONFZAPHG
Running time: 4
7.69user 0.25system 0:06.59elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
key: DFOXWNAKGHQRCJBSTEZPIUMVLY
key: OHDPRCAKWTQNZJBIEXUGSVMLFY
key: UZXCBPAKWTQNSJRIEDOGHVMLFY
key: CVAGBQMKHPLUSJRXEDNOWZITFY
key: CAVGBQFKUPLMSJRXEDONWZITHY
key: CQXGBALPUTFIVKRZEDONWMSJHY
key: CZXGBALPUTFIVKRQEDONWMSJHY
key: CZXGBWLVUTFIAKRQEDONPMSJHY
key: CZXGBWLVUPTIAKRQEDONFMSJHY
Number of Correct Hits17
key: CZXGBWLVUPTIAKRQEDONFMSJHY
Running time: 6
7.03user 0.17system 0:05.97elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18058minor)pagefaults 0swaps
key: UFTWVHAJOLZYBKRXECNPGMIQDS
key: UFZDPILVCHTYOKRXEBNJGMAQWS
key: CFXPBDLVUZTYIGRHEONJKMAQWS
key: CKXJBDLVUQTIYGRHEOPNFMAZWS
key: CZYJBDLVUQTIXGRHEOPNFMAKWS
key: CZYXBDLVUQTIPGRWEJONFMAKHS
key: CZYXBDLVUPTIQGRWEJONFMAKHS
key: CZYXBJLVUPTIWGRQEDONFMAKHS
Number of Correct Hits21
key: CZYXBJLVUPTIWGRQEDONFMAKHS
Running time: 5
6.65user 0.24system 0:05.81elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18076minor)pagefaults 0swaps
key: UQYDPVGHBMWSACNTJXOERZKLFI
key: BQADPHZVUMLSYOCWJXNRGEKTFI
key: BFARPQWVUMLSYOCZTXDNGEKJHI
key: BFACPWQVUMLYSDRZTXONGEKJHI
key: BFACPWJVUTLYSGRZEXONDMKQHI
key: CQKDBWJVUTLYSGRZEXONPMAFHI
key: CZPDBWKVUTLYSGRQEXONFMAJHI
key: CZLDBWXVUTPYSGRQEKONFMAJHI
Number of Correct Hits16
key: CZLDBWXVUTPYSGRQEKONFMAJHI
Running time: 5
7.16user 0.20system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: UAGYVWSPBFIOXJKLHEDNRZMTCQ
key: UEGKPWSVBFIYXJCLHDONRZMTAQ
key: BHWXPIEVUFLGYJCZKDONRSMTAQ
key: PZAXBIKVUELJYGCWFDONRSMTHQ
key: CZAXBIKVUELPMGJWFDONRSYTHQ
key: CZAXBPKVUELISGJWFDONRMYTHQ
key: CZAXBLKVUEPISGRWFDONJMYTHQ
key: CZAXBPKVUELISGRWFDONJMYTHQ
key: CZAXBWKVUELISGRPJDONFMYTHQ
Number of Correct Hits18
key: CZAXBWKVUELISGRPJDONFMYTHQ
Running time: 5
7.20user 0.29system 0:06.48elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: KLVGRIJFCEQDYXNTZPBOUHWMSA
key: KQXGRZMJCESDYWNITFBOUHVPLA
key: KQXGRIMJCESDYWNZTFBOUHVPLA
key: KQXGRIMPCJSDYUBZEFNOWHVTLA
key: BQXGRIMPCJZNYUKSEFDOWHVTLA
key: BIXGRMQPCJZNYUKSEFDOWHVTLA
key: BIKXRSZPCJQNYGUMEFDOHLVTWA
key: BVWXRILPCEQNYGUMJFDOHKSTZA
key: BVIXRMLPCEHNYGUWJFDOQKSTZA
key: BVIXRWLPCEHDYGUMJFONQKSTZA
Number of Correct Hits7
key: BVIXRWLPCEHDYGUMJFONQKSTZA
Running time: 6
7.34user 0.24system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18014minor)pagefaults 0swaps
key: GVTOUFBPCHZYLSKQJENRWMAXID
key: CVXOUWIPGLZYSBKQJENRFMATHD
key: CVXOUWIPGZLYSBRQKENJFMATHD
key: CQIOUWGPVZLYSBRXTENJFMAKHD
key: CXIOUWLPVTEYSJRQZGBNFMAKHD
key: CXYUBWLPVTMISJRZQGONFKAEHD
key: CZYXBWLPVTMISJRUEGONFKAQHD
key: CZYXBWLPVQTISJRUEGONFMAKHD
key: CZYXBWLPUQTISJRAEGONFMVKHD
Number of Correct Hits18
key: CZYXBWLPUQTISJRAEGONFMVKHD
Running time: 6
7.30user 0.24system 0:06.10elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18100minor)pagefaults 0swaps
key: NAXUJDFBGTHPOVIZQYRCSEWKML
key: GWSUJDFINTHPXVBAQYRCOEMKZL
key: PASUJYFGNQHIXVBWEDRCOTMKZL
key: PMAUJYFGNQHIXVBWEDRCOTSKZL
key: PMYUJSFGNQHIXVBZEDRCOTWKAL
key: PMYUJSFGNTAIXVBZEDRCOQWKHL
key: PMYUJSFGNEAIXVBZTDRCOQWKHL
key: JMYUPXFGNEAISVBZTDRCOQWKHL
Number of Correct Hits7
key: JMYUPXFGNEAISVBZTDRCOQWKHL
Running time: 5
4.83user 0.22system 0:04.11elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17951minor)pagefaults 0swaps
key: CLBXJEGOUHZISWRKQDNPFVATYM
key: CHIXJQLVUKGOSYRWEDNPFZATBM
key: CHIXJQLVUTSOGYRWEDNPFZAKBM
key: CQIXJYLVUEHNSGRWTDOPFZAKBM
key: CQNXBYLVUEHISGRWTDOJFZAKPM
Number of Correct Hits16
key: CQNXBYLVUEHISGRWTDOJFZAKPM
Running time: 3
4.45user 0.20system 0:03.66elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18294minor)pagefaults 0swaps
key: OAVKUWLEDZHRXPBITCNMGSYQFJ
key: OWVYUALEGZHRXPBITSNCDMKQFJ
key: OWSYUILEVFHRXPBATGNCDMQKZJ
key: GWSYUILKVTHRXPBAFONCDMQEZJ
Number of Correct Hits3
key: GWSYUILKVTHRXPBAFONCDMQEZJ
Running time: 3
4.84user 0.21system 0:03.76elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18067minor)pagefaults 0swaps
key: UQKNOLXEYZTRHGISVBPCDMFJWA
key: UQPNOLXEYZHRVGDSTBJCIMFKWA
key: UQSNOWXEYZHRFGDLTBJCPMVKIA
key: UQSJOWXEYZHRFGDLTBCNPMVKIA
Number of Correct Hits5
key: UQSJOWXEYZHRFGDLTBCNPMVKIA
Running time: 3
7.20user 0.24system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: UIGDSNEVRLATWBCQMYOPXKJFHZ
key: UQMDKSBVRATEWGCNPYOJILXFHZ
key: RQLBKSYVUTAINGCWPDOJFMXEHZ
key: KTLRBSYVUEANIGCWPDOJFMXQHZ
key: JTLRBSYVUEAKIGCWPDONFMXQHZ
key: RTAJBWYVUELKIGCSPDONFMXQHZ
key: RTYJBWXVUELIKGCSPDONFMAQHZ
key: CTYXBWKVUELIQGRSPDONFMAJHZ
key: CLYXBWKVUETISGRQPDONFMAJHZ
key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits23
key: CKYXBWLVUETISGRQPDONFMAJHZ
Running time: 5
6.48user 0.24system 0:05.41elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: KIMBPDHANFJOSVCQWGURXEYTZL
key: KAHBPWJGNZMOIVCQSDURXEYTFL
key: KMABPWJGNZHOXVCQEDURISYTFL
key: KMSBPWJGNZFOXVCHEDRUIQYTAL
key: KFABPWJGNQMOXVCHZDRUITYESL
key: KZACPWJGNMTOXVBHQDRUIFYESL
key: JZACPWMGNKTOXVBFQDRUIHYESL
Number of Correct Hits4
key: JZACPWMGNKTOXVBFQDRUIHYESL
Running time: 4
7.49user 0.20system 0:06.56elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18089minor)pagefaults 0swaps
key: YTQWJLIPKFVRBMGXZCOSUEAHND
key: CWQFJLHAKETRBMVXZYOPUISGND
key: CWMEJIXAKFTRHGBLQYOPUZVSND
key: CHIXJFWARKTNSGBLQYOPUZVEMD
key: CFZXJILARKTNSGBWMYOPUQVEHD
key: UFZXJILKRMTNSGBWEYOPCQVAHD
key: UFZXJILKRTANSGBWEYOPCQVMHD
key: UFAXJILPRMZNSGBWEYOKCQVTHD
key: UFAXJILVRQZNSGBWTYOKCMPEHD
key: UZANJILVRTFYSGBWQXOKCMPEHD
Number of Correct Hits8
key: UZANJILVRTFYSGBWQXOKCMPEHD
Running time: 6
7.77user 0.16system 0:06.61elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: GXSEUFAKPQTOVBRWZNYJCLDHIM
key: CXIYUFAKBQTOJERWZNDGPLSHVM
key: CXIYUPAVBQHOWERLZDGNFKSTJM
key: CXIYUWSVBQPOJERLKDGNFZATHM
key: CXIYUWSVBTZEJGRLKDONFPAQHM
key: CJXYUWAVBTZISGRQEDONFLKPHM
key: CJXYUWLVBTZISGRQPDONFAKEHM
key: CKXYBWLVUTZISGRQPDONFAJEHM
key: CKYJBWLVUTAISGRQPDONFZXEHM
key: CZYJBWLVUTAISGRQPDONFKXEHM
Number of Correct Hits19
key: CZYJBWLVUTAISGRQPDONFKXEHM
Running time: 6
6.53user 0.21system 0:05.74elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: BHSNRAEKCFTDXIUWZJVPOLYQMG
key: BHIDRLMPCZFYXJUWENKOVQSTAG
key: CHIDBLAPRZMYXJUWENKOFQSTVG
key: CLIDBHAPRTMXYKUWENJOFQSZVG
key: CLXJBHAPRTMIYKUWENDOFQSZVG
key: CAQXBVLPUJTIYKRWEDONFMSZHG
key: CZSXBQLVUEPIYKRWTDONFMAJHG
key: CZSXBJLVUETIYKRWPDONFMAQHG
Number of Correct Hits19
key: CZSXBJLVUETIYKRWPDONFMAQHG
Running time: 5
7.77user 0.24system 0:06.58elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: GTPJEUSWXHFNZYOIMLRKDAVQBC
key: GTMXPLHWJQFNZYUISORKDAVEBC
key: BTAXPIHWJVFNZYULQORKDMSEGC
key: BTLXPIHVJKFGZOUWQDNRYMSEAC
key: BTLXPIKVUFHGZOJWQDNRYMSEAC
key: BTLXPIKVUFHGSOJZQDNRYMAEWC
key: BTLXPIKVUFHGSOJZEDNRYMAQWC
key: BQLXPIKVUFHYSORZEDNJGMATWC
key: PZQXBYJVUFLISORHTDNKGMAEWC
key: JZHGBXYVUPLISORQTDNKFMAEWC
Number of Correct Hits12
key: JZHGBXYVUPLISORQTDNKFMAEWC
Running time: 6
7.22user 0.25system 0:06.03elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: RWMDOVSUNLZFATHYQBGPCJXKIE
key: RAWDBVSUNHZCJTLYQOGPMFXKIE
key: RTWGBVSUNHZCIYJALDOPFMXKQE
key: RHWYBLSVUTZNIGJAQDOPCMXKFE
key: RWAXBLNVUTZISGJQHDOPCMYKFE
key: RLAXBWNVUHZISGJQTDOPFMYKCE
key: CPAXBWLVUHZISGJQTDONFMYKRE
key: CTAXBWLVUHZISGJQPDONFMYKRE
Number of Correct Hits18
key: CTAXBWLVUHZISGJQPDONFMYKRE
Running time: 5
6.90user 0.24system 0:05.96elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18139minor)pagefaults 0swaps
key: JHLYUWKPDFZROGBITCNXVSAQME
key: JVLOUSKPMFQRDGBITCNXWZAHYE
key: JVLNBSKPYMQRDGUITOCXWZAHFE
key: JVQNBSLPCMHRDGUITYOXWZAKFE
key: CPYNBSLVJHMWDGUQTIOXRZAKFE
key: UMYXBQLVCHPWIGRSTDONJZAKFE
key: CZYXBWLVUHPQIGRSTDONJMAKFE
key: CZYXBWLVUPHISGRQTDONFMAKJE
Number of Correct Hits21
key: CZYXBWLVUPHISGRQTDONFMAKJE
Running time: 5
3.48user 0.22system 0:03.05elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17228minor)pagefaults 0swaps
key: UAYJBGSPRLTIWNCMKDOQEZXFHV
key: UWYJBAKPRLTIGNCMQDOSFZXEHV
key: CZYUBAKPRETISNJWQDOGFLXMHV
Number of Correct Hits12
key: CZYUBAKPRETISNJWQDOGFLXMHV
Running time: 2
6.33user 0.21system 0:05.38elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
key: BMOCVAYKTXWISDRLPJUGFZNEHQ
key: BXVGPSYKUMWIDORLTJCNFZAEHQ
key: BXYDPSVKUMJIGORLTWCNFZAEHQ
key: PXYDBSKVUETIGORLMWCNFZAJHQ
key: PZYXBGKVUETISCRWMDONFLAJHQ
key: CZYXBGLVUETISPRWKDONFMAJHQ
key: CZYXBPLVUETISGRWKDONFMAJHQ
Number of Correct Hits21
key: CZYXBPLVUETISGRWKDONFMAJHQ
Running time: 4
7.23user 0.18system 0:06.35elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: EAOYBQTKUHZDISRWFCNVXJLPMG
key: PJYXBAMVULTCIORWFSKNDZHEQG
key: CMYXBWLVUHTDIORJFSPNKZAEQG
key: CZYXBWLVUETPIORSFJDNKMAHQG
key: CZYXBWLVUETISJRHFDONKMAPQG
key: CZYXBWLVUETISKRHPDONJMAFQG
key: CZYXBWLVUETISKRHJDONFMAPQG
key: CZYXBWLVUETISKRHPDONFMAJQG
key: CZYXBWLVUETISJRQPDONFMAKHG
Number of Correct Hits24
key: CZYXBWLVUETISJRQPDONFMAKHG
Running time: 5
6.13user 0.24system 0:05.30elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18413minor)pagefaults 0swaps
key: RLVGCXQIHFWYDKBTJNOPUASEZM
key: BTVNCHWDXFLYSJRQKGOPUAIEZM
key: BHVNCTLXJFWYSGRZKDOPUAIEQM
key: CHXNBFLVUTWISGRAKDOPJZYEQM
key: CHYNBWLVUTKISGRXJDOPFZAEQM
key: CHYNBWLVUKTISGRQEDOPFZAJXM
key: CXYNBWLVUPTISGRQEDOKFZAJHM
Number of Correct Hits18
key: CXYNBWLVUPTISGRQEDOKFZAJHM
Running time: 4
7.67user 0.21system 0:06.59elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: JUTDEYOVCZQIWKRHBGPNFLAMXS
key: CQUDPYEVJZTIWGRHKBONFLAMXS
key: CQXDPYEVBZTIWGRHMJONFLAKUS
key: CQYXPWMVBETIDGRHZJONFLAKUS
key: CQYXPWLVUETIDGRHMJONFZAKBS
key: CQYXPWLVUETIHGRJMDONFZAKBS
key: CQYXPWLVUETIBGRJMDONFZAKHS
key: CQYXPWLVUETIBGRZMDONFKAJHS
key: CQYXPWLVUETIBGRZKDONFMAJHS
key: CZYBPWLVUETIXGRQKDONFMAJHS
Number of Correct Hits20
key: CZYBPWLVUETIXGRQKDONFMAJHS
Running time: 6
7.72user 0.19system 0:06.58elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17572minor)pagefaults 0swaps
key: BVSKPDLHCQWYZGTAEOIJUFNMXR
key: CKSVPDLHUQWYXGBAEOIJFZNMTR
key: CJSXPDLVUQTYHGBAEOINFMKWZR
key: CDSXBWLVUQTIAGPHEYONFMKJZR
key: CSYXBWLVUQTIAGPHEDONFMKJZR
key: CZYXBWLVUPTISGJHEDONFMKQAR
key: CZYXBWLVUKTISGJHEDONFMAQPR
key: CZYXBWLVUQTISGJHEDONFMAKPR
key: CZYXBWLVUHTISGJQEDONFMAKPR
Number of Correct Hits21
key: CZYXBWLVUHTISGJQEDONFMAKPR
Running time: 6
6.04user 0.20system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18180minor)pagefaults 0swaps
key: UZDSPRJKCMTIHENLAYOGFXVQBW
key: UZDYPQTKCJHISENAMROGFXVLBW
key: UZDYPQLKCJAIXENHMROGFSVTBW
key: UZYDPALKCHTIXENQMROGFSVJBW
key: UZYDBALKRTHIXENQMCOGFSVJPW
key: UZYDBALPRETIXJNQMCOGFSVKHW
key: UZYDBALPRETIXJNQMGOCFSVKHW
Number of Correct Hits12
key: UZYDBALPRETIXJNQMGOCFSVKHW
Running time: 4
7.54user 0.19system 0:06.61elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
key: UFYDCAIJBEWMSGKTQNOXRZVLHP
key: UQLDCAIJBEWYSGKFTNOXRZVMHP
key: UQLDBAIJCEFYSGKWMXONRZVTHP
key: UQWDBALJCEMYSGKIFXONRZVTHP
key: UQIDBWLJCEMYSGKAFXONRZVTHP
key: UQIXBWLVCEZYSGJATDONRMKFHP
key: UIKXBWLVCEZYSGJQTDONRMAFHP
key: UIKXBWLVCEZYSGRQTDONJMAFHP
key: UIYXBWLVCTZKSGRQEDONJMAFHP
key: CIYXBWLVUTZKSGRQEDONFMAJHP
Number of Correct Hits19
key: CIYXBWLVUTZKSGRQEDONFMAJHP
Running time: 6
7.78user 0.21system 0:06.54elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: UMSXDWRJCZHBYGPLFKONIAVQET
key: UQLRDWPVCZHBIGJSFKONYMAEXT
key: CYLRPWEVUFHDIGKSZXONBMAQJT
key: CYLKJWEVUFHDIGRSPXONBMAQZT
key: CHLYBWQVUEKDIGRSPXONJMAFZT
key: CHXYBWKVUEQSIGRZPDONJMAFLT
key: CFYXBWKVUEHSIGRZPDONJMAQLT
key: CFYXBWKVUEHISGRZJDONPMAQLT
key: CQYXBWKVUEHISGRZJDONFMAPLT
key: CQYXBWKVUEHISGRZPDONFMAJLT
Number of Correct Hits19
key: CQYXBWKVUEHISGRZPDONFMAJLT
Running time: 6
7.46user 0.25system 0:06.47elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18035minor)pagefaults 0swaps
key: UKECJMXIYQFBOGRHZNVPALTDWS
key: UELCJIMVBFZYXGRHTPONDQAKWS
key: ULKJCIXVBEQYDGRHMPONFZATWS
key: ULYJCWXVBETKIGRPQDONFZAMHS
key: BZYJCWXVUQTIKGRLEDONFPAMHS
key: BZYPCWXVUJTIKGRLEDONFQAMHS
key: BZYJCWXVUPTIMGRLEDONFQAKHS
key: CZYJBWXVUETIMGRLPDONFQAKHS
key: CZYJBWXVUETIQGRLPDONFMAKHS
Number of Correct Hits21
key: CZYJBWXVUETIQGRLPDONFMAKHS
Running time: 6
4.24user 0.20system 0:03.53elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: XAPBJLHTCEQISMURKDONGWYFVZ
key: CAVMJXWPBETISGULKDONRQYFHZ
key: CMYPBXLVJETISGUWKDONRQAFHZ
key: CMYJBXLVUETISGPWQDONRKAFHZ
Number of Correct Hits16
key: CMYJBXLVUETISGPWQDONRKAFHZ
Running time: 3
7.53user 0.20system 0:06.50elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18125minor)pagefaults 0swaps
key: BXLUMVKEAIDOZGPWHJYNRSQTFC
key: BEWIPDXVMKTOZGRSHJYNULAQFC
key: BZOXPWLVJMTIKGRSHDYNFEAQUC
key: BZOXPWLVJMHISGRKTDYNFEAQUC
key: BZOXPWLVJKHISGRMTDYNFQAEUC
key: BZOXPWLVUEHISGRMTDYNFQAKJC
key: BZYXPWLVUEHISGRMKDONFQATJC
key: PZYXBWLVUEJISGRQKDONFMATHC
key: JZYXBWLVUEPISGRQTDONFMAKHC
key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits24
key: JZYXBWLVUETISGRQPDONFMAKHC
Running time: 6
7.33user 0.20system 0:06.41elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18025minor)pagefaults 0swaps
key: PQCJERGUXLHISMOFWTZKNABVDY
key: PQMBKRGSXLHIWCOFVUZENAJTDY
key: PFMBKJGSXLHIRCOVQUZENAWTDY
key: BFMKPXGSJLHIVCUZQORENAWTDY
key: BHVDPXGKJLFISRUZQOCNEAMTWY
key: BHKDPAXVRTFISJUZQOCNGLMEWY
key: BHXDPAJVUKFISGRZTOCNQLMEWY
key: BHQDPWXVUTFISGRZKOCNJLMEAY
key: BHQDPWXVUTFISGRZECONJLMKAY
key: BHADCWXVUEKISGRZTPONFLMJQY
Number of Correct Hits11
key: BHADCWXVUEKISGRZTPONFLMJQY
Running time: 5
7.56user 0.28system 0:06.53elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18028minor)pagefaults 0swaps
key: CLWXBRAVMZTDIPNFKUGOQSJEHY
key: CLAXBMQPNZTDSJRWKGUOFIVEHY
key: CQZXBALPNETDVJRWKGUOFISMHY
key: CZQXBALPUETGVJRWKDNOFISMHY
key: CZQXBGLPUETIVJRWKDONFSAMHY
key: CZQXBGLPUETISKRWJDONFVAMHY
key: CZQGBWLPUETISKRXJDONFVAMHY
key: CQXGBWLPUETISKRZJDONFMAVHY
key: CZXGBWLPUETISKRQJDONFMAVHY
Number of Correct Hits19
key: CZXGBWLPUETISKRQJDONFMAVHY
Running time: 6
8.03user 0.21system 0:06.75elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
key: OFDXCQLKUEMYAGZTPBNRJVSHIW
key: OFDXCILJUTMYAGPZEBNRHVSKQW
key: BZYXCILVUTMDAGRHEONPFJSKQW
key: BZYXCILVUEMDAGRHTPONFJSKQW
key: BZYXCMLVUEADIGRHTPONFJSKQW
key: CZYXBMLVUEIDSGRQTPONFJAKHW
key: CZYXBILVUEMDSGRQPJONFKATHW
key: CZYXBILVUEKJSGRQPDONFMATHW
key: CZYXBILVUETPSGRQJDONFMAKHW
key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits24
key: CZYXBJLVUETISGRQPDONFMAKHW
Running time: 6
6.94user 0.22system 0:06.17elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
key: BJQGPVHKCFEYZDOILXNRUMSAWT
key: BAIUPVHKCFLYZDRQJXONGMSEWT
key: BAYUPWXKCJFIZGRQLVONDMSEHT
key: BZYDPWXKUMFIAGRQESONCLVJHT
key: CZSXBWYKUMFIAGRQEDONPLVJHT
key: CZYXBWSVUJFIAGRQEDONPLKMHT
key: CZYXBWSVUEFIAGRQJDONPKLMHT
key: CZYXBWJVUELIAGRQFDONPMSKHT
key: CZYXBWJVUELISGRQPDONFMAKHT
key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits23
key: CZYXBWLVUEKISGRQPDONFMAJHT
Running time: 5
7.54user 0.21system 0:06.49elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17954minor)pagefaults 0swaps
key: BWQPKXRACLTDZVEJFSOUGIYHNM
key: BQAUKIHYCPTDSGRWLXOJFZVENM
key: BQAYKWNVCPLDSGRITXOJFZUEHM
key: BQUJKWYVCTLXSGRIPDONFZAEHM
key: BQKXUWYVCTLJSGRIPDONFZAEHM
key: BQIXCWYVUTLJSGRKPDONFZAEHM
key: BQYXCWJVUETISGRLPDONFZAKHM
key: CQYXBWJVUETISGRLPDONFZAKHM
key: CQYXBWPVUETISGRLJDONFZAKHM
Number of Correct Hits20
key: CQYXBWPVUETISGRLJDONFZAKHM
Running time: 6
7.74user 0.26system 0:06.60elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
key: BZGMWONYUXIRLKJHTPESFQVADC
key: BYMXRASPUZIDOKNHLJWGFQVTEC
key: BYWXREHPUMIDAKNSLJOGFQVTZC
key: RHWXBANPUMZDSGEYTJOKFLVQIC
key: RZYXBWEVULHKSGJATDONFMPQIC
key: RZYXBWEVULAKSGJHTDONFMIQPC
key: RZYXBWEVULKISGJHTDONFMAQPC
key: RZYXBWKVULEISGJQTDONFMAPHC
key: RZYXBWKVULPISGJQTDONFMAEHC
key: JZYXBWKVULPISGRQTDONFMAEHC
Number of Correct Hits19
key: JZYXBWKVULPISGRQTDONFMAEHC
Running time: 6
7.50user 0.15system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: JSFDPGIENTVCUHBQLRWKZAYXMO
key: JVQNPGIHUTAXWCBZLDEKRYSFMO
key: JWZEPCIVUTHXAGBQLDNKRYSFMO
key: CQZYPIJVUFHXAGBWLDNKRESTMO
key: CQLYPIJVUFHXSGBWEDNKRMATZO
key: CQLXBIJVUFHYSGPWTDNKRMAEZO
key: CQLXBIKVUEHYSGJZTDNPRMAFWO
key: CQIXBHLVUETYSGJZKDPNRMAFWO
key: CZYXBFLVUETISGRQKDJNPMAHWO
key: CZYXBWLVUETISGRQKDJNPMAFHO
Number of Correct Hits21
key: CZYXBWLVUETISGRQKDJNPMAFHO
Running time: 6
6.92user 0.26system 0:06.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18105minor)pagefaults 0swaps
key: UHSDBWLPKFZRXECVTAJGMNIQYO
key: UHSNBWLPCFZRMEJYTDXGKVAQIO
key: UXSNBWLPCFHRMGJVTDYEQZAKIO
key: UMSYBWLPCFHRXGJVTDNEQZAKIO
key: UMXYBILVCPHRSGJQTDNEFZAKWO
key: UMXYBILVCTHRSGJQPDNKFZAEWO
key: CZXYBILVUPHRSGJQEDNKFMATWO
key: CZYXBILVUPHRSGJQEDNKFMATWO
key: CZYXBRLVUPTISGJQEDKNFMAHWO
Number of Correct Hits18
key: CZYXBRLVUPTISGJQEDKNFMAHWO
Running time: 5
6.52user 0.24system 0:05.44elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: CZUWJDLVKQIFHGRSEYONBATMXP
key: CZXIBULVKQTDFGRSEYONJAWMHP
key: CFYXBULVJQTIAGRWEDONKZSMHP
key: CMYXBFLVUQTIAGRWEDONKZSJHP
key: CMYXBWLVUQTISGRFEDONKZAJHP
key: CZYXBWLVUQTISGRJEDONFMAKHP
key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits24
key: CZYXBWLVUETISGRQJDONFMAKHP
Running time: 4
7.24user 0.23system 0:06.48elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
key: RKMJPIZQSTAYDCBOLWNUGEVHXF
key: RAIJPXZEVTWOYKBDMGNUCQSHLF
key: RAIDPXZECTJSWKBYMGNUOHVQLF
key: RASDPXZYCTMIWKBQJGNUOHVELF
key: RHSDPXZVCTMWIKBAJGUNOQYELF
key: RHSDPXZVCTQAIKBWJGUNOMYELF
key: RHSGPXLVCTQAIJBWKDUNOMYEZF
key: RHSGPXLVCTQAIJBWKDONUMYEZF
key: RQAGPXLVCTHSIJBWKDONUMYEZF
key: RXYGBQLVCTHSIJUWKDONPMAEZF
Number of Correct Hits9
key: RXYGBQLVCTHSIJUWKDONPMAEZF
Running time: 6
7.46user 0.29system 0:06.51elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: OQTYCWLBVSHNFERXZJKPGMDAIU
key: CDAYBWZHXQENVKRFTGOPJMSLIU
key: CQADBWZJXTLNVKRYFGOPHMSEIU
key: CQYDBHZJXTLNVKRAFGOPWMSEIU
key: CQYDBHZPXTLNVKRAFGOJWMSEIU
key: CQYDBHZPXTLIVJRAWGOKFMSENU
key: CXYDBWZVKLTISJRNQGOPFMAEHU
key: CZYDBWXVPLTISJRNQGOKFMAEHU
key: CZYGBWXVPETISJRNQDOKFMALHU
key: CKYGBWXVPETISJRZQDONFMALHU
Number of Correct Hits17
key: CKYGBWXVPETISJRZQDONFMALHU
Running time: 6
7.92user 0.30system 0:06.75elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18075minor)pagefaults 0swaps
key: CFINBEWXTMAJYGRSHDOPKZVULQ
key: CFXNBHUPMEVIYGRATDOKJZSWLQ
key: CFXNBHLVUEAIYGRTPDOKWMSJZQ
key: CWXNBALVUEHIYGRTPDOKFMSJZQ
key: CWXKBALVUETIYGRZPDONFMSJHQ
key: CWXKBSLVUETIYGRZPDONFMAJHQ
key: CWSXBPLVUETIYGRZKDONFMAJHQ
key: CZYXBPLVUETISGRWKDONFMAJHQ
key: CZYXBWLVUETISGRPKDONFMAJHQ
key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits23
key: CZYXBWLVUETISGRPJDONFMAKHQ
Running time: 6
7.48user 0.20system 0:06.46elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18012minor)pagefaults 0swaps
key: DLXGEWYTUFZCSBOIQPRNVMKHJA
key: DLXGMWYJUFQRHBOIZPCNVEKTSA
key: DLXGRWYVUEHKQBOIZPCNJMFTSA
key: CQXGBWJVUEZSIKRHFPDNOMLTYA
key: CLXSBWHVUEZIYJRFTOGNPMDKQA
key: CTSXBWZVUELIYJRFQOGNPMDKHA
key: CTSXBWZVUFLIYGRQEOJNPMDKHA
key: CFSXBWZVULTIDGRQEOJNPMYKHA
key: CLYXBWZVUFTISGRQEDJNPMOKHA
key: CLYXBWZVUFTISGRQEDONPMJKHA
Number of Correct Hits19
key: CLYXBWZVUFTISGRQEDONPMJKHA
Running time: 6
6.24user 0.26system 0:05.37elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
key: MZFYGXHKRLSUIDBWECNPJQATOV
key: RZSYUXHKJLFOIDBWECNPGQATMV
key: BZAYPXHKJLFUIDRWTCNOGQSEMV
key: BZAXPFQKUEYJIGRWTCNODMSLHV
key: BAYXPFLKUEZJIGRWQDNOCMSTHV
key: BJYXPFLKUEZSIGRWQDNOCMATHV
key: BZYXPFLKUEJSIGRWQDNOCMATHV
Number of Correct Hits12
key: BZYXPFLKUEJSIGRWQDNOCMATHV
Running time: 4
7.39user 0.21system 0:06.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: PIBYCDXVEHAJSQRUMOGNFWKLTZ
key: EKUYCDHVBTQISPRJMOGNFWALXZ
key: EWUYCPQVBTXISGRLMDONFKAJHZ
key: BQXECKWVUMLISGRPTDONFYAJHZ
key: BYXECWPVUKTISGRQJDONFLAMHZ
key: CPMXBWYVUKTISGRQJDONFLAEHZ
key: CPYXBWLVUKTISGRQJDONFMAEHZ
key: CPYXBWLVUETISGRQJDONFMAKHZ
Number of Correct Hits23
key: CPYXBWLVUETISGRQJDONFMAKHZ
Running time: 5
7.32user 0.25system 0:06.42elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18170minor)pagefaults 0swaps
key: DMYRVNLKGQHJAXOIFCBUWZSETP
key: BMWOVXLKRTHYAJGIFCNUDZSEQP
key: CMIYVXLKGTHOAJRWFBNUDZSEQP
key: CMIYJXWKBTHOSVRFLGNUDZAEQP
key: CHIYJXWKBEMUADRQLGNOFZSTVP
key: CVIYJXWKBEMUSGRQLDONFZATHP
key: CKXBJIWVUEMYSGRQLDONFZATHP
key: CZXJBWYVULTISGRQEDONFMAKHP
key: CZYJBWXVULTISGRQEDONFMAKHP
Number of Correct Hits21
key: CZYJBWXVULTISGRQEDONFMAKHP
Running time: 5
7.94user 0.21system 0:06.71elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18012minor)pagefaults 0swaps
key: PTSNJGHABFQOXUCWEZRYDMIKLV
key: PTAHJGQSBFLYXUCWENRODMIKZV
key: PFAHJGSKBTZIXURWENCODMYQLV
key: PFXGUHSKBTZIWJRYENCODMAQLV
key: PFXGUSHKBTZIWJRYQNCODMAELV
key: PLXGUSHKBTZIWJRYQNCODMAEFV
key: PLXGUSFKBTZIWJRYQNCODMAEHV
key: CLXGUSQKBTZIWDRYFNOPJMAEHV
key: CLXGUAQKBTZIWDRYEPONJMSFHV
key: CLXDUAQKBTZIYGRWEPONJMSFHV
Number of Correct Hits8
key: CLXDUAQKBTZIYGRWEPONJMSFHV
Running time: 6
7.49user 0.21system 0:06.58elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17691minor)pagefaults 0swaps
key: VQXFNJSDRZWYHMCGEUOBIAKTLP
key: JQHFUDSBRZAYIKCXENOVGWMTLP
key: BQSKUDAJRZLYIGCFENOVXWMTHP
key: BWSKUDLJRZAYIGCVENOXFQMTHP
key: BWYXUDLVREASIGCKZNOJFQMTHP
key: BWYXUDLVCEAISGRMKNOJFQZTHP
key: BZYXUWLVCEAISGRDKJONFQMTHP
key: BQYXUWLVCEADSGRIJKONFMZTHP
key: UQYXBWLVCEADSGRIJKONFMZTHP
key: UQYXBWLVCEIDSGRZKJONFMATHP
Number of Correct Hits16
key: UQYXBWLVCEIDSGRZKJONFMATHP
Running time: 6
6.33user 0.22system 0:05.63elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18040minor)pagefaults 0swaps
key: LMCVBDPXUTIKQNRAEGOSWJFYHZ
key: CYIVBXMPUTLDKNRWEGOJFSAQHZ
key: CXIPBQSVUTLDYNRWEGOJFMAKHZ
key: CSYXBJLVUTQDINRWEGOPFMAKHZ
key: CSYXBWLVUTQIDNRJEGOPFMAKHZ
key: CTYDBWLVUJQIXNRSEGOPFMAKHZ
key: CTYDBWLVUJQIXGRSEPONFMAKHZ
key: CTYDBWLVUJXISGRQEPONFMAKHZ
Number of Correct Hits19
key: CTYDBWLVUJXISGRQEPONFMAKHZ
Running time: 5
7.20user 0.19system 0:06.30elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18034minor)pagefaults 0swaps
key: VXAOPIGYNSKELBCTQHRJUZWFMD
key: VSAOJIQEPFLYMBCTHGRNUWZKXD
key: UZAOJWQPVFHYMBCLTGRNISEKXD
key: UFAOJWXPVTHYLBCMEGRNISZKQD
key: UFSOJWZVCQHYAPBMERGNILXKTD
key: UFSGBWLVRTZYIKJQECONHMAPXD
key: UFSGBWLVREZYIKJQPCONHMATXD
key: UFSGBWLVCEZYIKJQPXONHMATRD
key: UFYXBWLVCEZISKRQPGONHMATJD
key: UFYXBWLVCEZISKRQPGONJMATHD
Number of Correct Hits17
key: UFYXBWLVCEZISKRQPGONJMATHD
Running time: 5
7.90user 0.22system 0:06.63elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18132minor)pagefaults 0swaps
key: RHFDCWBPETAGVMJZLXONUSIKQY
key: BAFRCWIPEMQKVGJZLXONUSDTHY
key: BMVJCWLPUETIAGRZKXONFSDQHY
key: BQVXCWLPUETIDGRZKJONFASMHY
key: CQVXBWLPUETIDGRZKJONFASMHY
key: CMSXBWLPUETIJGRZKDONFVAQHY
key: CMSXBWLPUETIJGRQVDONFZAKHY
key: CMJXBWLPUETISGRQVDONFZAKHY
key: CZKXBWLPUETISGRQJDONFMAVHY
key: CZPXBWLVUETISGRQJDONFMAKHY
Number of Correct Hits23
key: CZPXBWLVUETISGRQJDONFMAKHY
Running time: 6
5.46user 0.20system 0:04.33elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
key: NQHPJYLGBWTDIVRAKCOUEZSMXF
key: CQZPJYLGNHTKIVBAEDOURWSMXF
key: CIZPJSWGNKTRAVBQEDOUXLYMHF
key: CLZPJIWGNMTRAVBQEDOUXHYKSF
key: CLZMJIWGNPHRSVBQEDOUXTYKAF
Number of Correct Hits6
key: CLZMJIWGNPHRSVBQEDOUXTYKAF
Running time: 3
7.85user 0.23system 0:06.66elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18351minor)pagefaults 0swaps
key: DFVOPXWRCTHIMBUZELNJGKQASY
key: CFVBPXWJDAMILOUZESNRGKQTHY
key: CQVBPWLJDFZIKOUSEXNRGMATHY
key: CZVBPWSJRFKIQOULEGDNXMATHY
key: CZAPBWLVUTKISORQEDGNHMJFXY
key: CZAPBWLVUKTISGRQEDONHMJFXY
key: CZXJBWLVUKTISGRQEDONPMAFHY
key: CZJXBWLVUKTISGRQEDONPMAFHY
key: CZJXBWLVUKTISGRQEDONFMAPHY
key: CZKXBWLVUPTISGRQEDONFMAJHY
Number of Correct Hits21
key: CZKXBWLVUPTISGRQEDONFMAJHY
Running time: 6
7.37user 0.18system 0:06.49elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: RAKNJSZVBEHIXGUWQFOCTPYMLD
key: BHKXJPLVUEAISGRWQZONFTYMCD
key: CHZXPJLVUETISGRWQAONFKYMBD
key: CAZXPHLVUETISGRQMWONFYJKBD
key: CZAXPWLVUETISGRQMYONFHJKBD
key: CZYXPWLVUETISGRQMAONFHJKBD
key: CZYXPWLVUMTISGRQEAONFHJKBD
key: CZYXPWLVUHTISGRQEAONFMJKBD
key: CZYXBWLVUHTISGRQEAONFMJKPD
key: CZYXBWLVUPTISGRQEAONFMJKHD
Number of Correct Hits21
key: CZYXBWLVUPTISGRQEAONFMJKHD
Running time: 6
7.12user 0.21system 0:06.27elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18102minor)pagefaults 0swaps
key: BRIXCZYJMKWVGEPLQNSOFHUTAD
key: BFSXCLAJUKWIGERZTNOVPQMHYD
key: BMLYCHWJUTQIGERZPONVFASKXD
key: BMLYCHWJUKTISGRQPONVFAZEXD
key: BMYXCHWJUPTISGRQEOVNFAZKLD
key: BZYXCWHPUETISGRQJOVNFAMKLD
key: BZYXCWLVUETISGRQJOPNFMAKHD
key: CZYXBWLVUETISGRQJPONFMAKHD
key: CZYXBWLVUETISGRQPJONFMAKHD
Number of Correct Hits24
key: CZYXBWLVUETISGRQPJONFMAKHD
Running time: 5
7.46user 0.20system 0:06.42elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
key: UCYDJWMPLAHKOQRIZNGXFTVESB
key: USYDPWMJCALQXGRIZKONFTVEHB
key: CSMDPWIJULAYXGRQZKONFTVEHB
key: CKIXPWMVUEAYSGRQTDONFZJLHB
key: CLYXPWEVUMAISGRQTDONFZJKHB
key: CLYXPWKVUMAISGRQTDONFZJEHB
key: CZYXPWKVUMAISGRQEDONFLJTHB
key: CZYXPWLVUKAISGRQEDONFMJTHB
key: CZYXPWLVUEAISGRQTDONFMJKHB
Number of Correct Hits21
key: CZYXPWLVUEAISGRQTDONFMJKHB
Running time: 6
7.48user 0.27system 0:06.53elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
key: EAXSJFDGCMVOIPRHTYZQBWLKNU
key: EALXJFIBCMZOSPRHTYNVGWDKQU
key: EHIXJFWBCMZOSPRATYNVGLDKQU
key: EHIXJGWBCMZYSPRDTONVFLAKQU
key: JMIYBGWKCLHDSPRXTONVFZAEQU
key: JMYGBWIKCEHVSPRXTONDFZALQU
key: CMVGBWIKJTLYSPRXEODNFZAHQU
key: CZIOBWVKJTLYSPRXEDGNFMAHQU
key: CZIOBWVKJELYSPRXTDGNFMAHQU
key: CZIGBWKVJELYSPRXTDONFMAQHU
Number of Correct Hits15
key: CZIGBWKVJELYSPRXTDONFMAQHU
Running time: 6
4.82user 0.24system 0:04.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18038minor)pagefaults 0swaps
key: YFGLBWVPJQXHIECTZOKNDASMRU
key: JYMDBWLVRQTIXECZHOGNFSAKPU
key: CYSOBWLVJETIXPRZKDGNFMAHQU
key: CSYOBWLVJETIXPRZKDGNFMAQHU
key: CZYOBWLVJETIXPRSKDGNFMAQHU
Number of Correct Hits17
key: CZYOBWLVJETIXPRSKDGNFMAQHU
Running time: 3
7.15user 0.22system 0:06.31elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18022minor)pagefaults 0swaps
key: CSADBWZPUETNOGQXFMYJHIVKRL
key: CMOYBWZPUETNAGQIFXDJHVSKRL
key: CZOYBWVPRQFNAGEITXDJHMSKUL
key: CZSNBAWPRQHIVGEYTXDOFMJKUL
key: CZSNBHWPRQTIVGJYEXDOFMAKUL
key: CZSOBHWPUQTIVGJYEXDNFMAKRL
key: CZPXBHYVUTQISGJWEODNFMAKRL
key: CZPXBHYVUEQISGJWTDONFMAKRL
key: CZQXBJYVUEPISGRWTDONFMAKHL
key: CZQXBJYVUETISGRWPDONFMAKHL
Number of Correct Hits21
key: CZQXBJYVUETISGRWPDONFMAKHL
Running time: 5
6.03user 0.22system 0:04.55elapsed 137%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18110minor)pagefaults 0swaps
key: RMYOBJLKSPEXWFCATVUNDIGHQZ
key: JQXOBYHKUPTGIDRAEVCNFMSLWZ
key: JQXOBYLKUPTVIGRAEDCNFMSHWZ
key: JQYOBVLKUPTXIGRSEDCNFMAWHZ
key: JQYOBKLVUPTXIGRSEDCNFMAWHZ
Number of Correct Hits14
key: JQYOBKLVUPTXIGRSEDCNFMAWHZ
Running time: 4
7.69user 0.16system 0:06.43elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
key: BLIGEWMKUTFCSDRVHYAOPZNJXQ
key: BLAXEWMKUTFNSYRIHDCGPZOJVQ
key: BLAXJWMKUHPNSYRITDCGFZOEVQ
key: BZAXJWMKUHPNSYRIEDOGFLVTCQ
key: BZVXJWMKUETGSYRIPDONFLAHCQ
key: BZVXJWLKUETGSYRIPDONFMAHCQ
key: CZVIBWLKUETGSJRYPDONFMAHXQ
key: CZVIBWLPUETJSGRYKDONFMAHXQ
key: CZIXBWLPUETYSGRJKDONFMAHVQ
Number of Correct Hits18
key: CZIXBWLPUETYSGRJKDONFMAHVQ
Running time: 5
6.70user 0.21system 0:05.87elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: GQEOPVFWUITXSNCLHYRJDMZKAB
key: GQHUPWVKOMTXSNCZFYJRDLIEAB
key: GQHUPWVKJMTXSNCZFYORDLIEAB
key: JQHVPWSKUETXGNCZFYORDLIMAB
key: JLHVPWSKUEQXGNCZFDORYMITAB
key: JZHVPSLKUEQXGNCWFDORYMITAB
key: JZHVPSLKUEQXYNCWFDORGMITAB
key: JZHVPILKUEQXYNCWFDORGMSTAB
Number of Correct Hits7
key: JZHVPILKUEQXYNCWFDORGMSTAB
Running time: 5
7.56user 0.18system 0:06.50elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18018minor)pagefaults 0swaps
key: JZRVEOLKUHWYAGBFMSNDCPIQTX
key: ETYDCVLKRFAWSGBHMONUJPIQZX
key: UFYDJILKRTVWSGBHEOPNCMAQZX
key: RZYDJILVUEKWSGBHTOPNCMAQFX
key: BZYPCILVUETWSGRHKODNJMAQFX
key: CZYJBFLVUETPSGRHKDONWMAQIX
key: CZYJBFLVUETPSGRIKDONWMAQHX
key: CZYJBFLVUETISGRPKDONWMAQHX
key: CZYJBWLVUETISGRPKDONFMAQHX
Number of Correct Hits21
key: CZYJBWLVUETISGRPKDONFMAQHX
Running time: 6
7.12user 0.24system 0:06.22elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
key: BAVGCWDJNQFTOURSKXYEPHZMIL
key: KAYGCWHJNQTMDURIEVOBFSZPXL
key: UZYKCWHJNQTPVGRIEDOBFSAMXL
key: UZYXCWHJPQTOSGRIEDBNFAVMKL
key: UAYXPWQJCMTOSGRIEDBNFZVKHL
key: CAYXBWQJUMTOSGRIEDPNFZVKHL
key: CAYXBWIKUMTOSGRQEDPNFZVJHL
key: CAYXBWKVUJTMSGRQEDONFZIPHL
key: CKYXBWAVUETMSGRQJDONFZIPHL
Number of Correct Hits18
key: CKYXBWAVUETMSGRQJDONFZIPHL
Running time: 5
7.52user 0.23system 0:06.56elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18136minor)pagefaults 0swaps
key: YLBXESTJUZVHDGCIAWKNMQOFRP
key: UARXKDEJYTZVSGCILOBNMQWFHP
key: UALRKDXJYZTVSGCIEOBNMQWFHP
key: UKLRJDXVBZTHSGCIEYONFQWMAP
key: UZLRJDXVBKTHSGCQEYONFIWMAP
key: UZLRJDXVBMTHSGCQEYONFWIKAP
key: UZLBJDXVCMTHSGRQEYONFWIKAP
key: UZXBJDLVCMTHSGRQEYONFWAKIP
key: UZXBJWLVCMTDSGRQEYONFHAKIP
key: UZYJBWLVCMTISGRQEXONFHAKDP
Number of Correct Hits17
key: UZYJBWLVCMTISGRQEXONFHAKDP
Running time: 6
6.90user 0.24system 0:06.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18038minor)pagefaults 0swaps
key: CWMUPZLJRVHONDBAEKGIXSYTFQ
key: CSJNPWLVRFZIHGBAEMODXKYTUQ
key: CHANPWLVRFZIJGBSEDOMXKYTUQ
key: CHANPWLVRJFISGBZEDOKXMYTUQ
key: CHYNPWLVUJFISGBZEDOKRMATXQ
key: CHYNBWLVUETISGPZJDOKRMAFXQ
key: CHYNBWLVUETISGRZJDOKPMAFXQ
key: CZYNBWLVUETISGRXJDOKFMAPHQ
key: CZYKBWLVUETISGRXPDONFMAJHQ
Number of Correct Hits22
key: CZYKBWLVUETISGRXPDONFMAJHQ
Running time: 5
7.66user 0.20system 0:06.54elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
key: GKYCBAMTUQHDSJPFWXONVIZLRE
key: CWYGBIZRUFLXSJPQKDONTAVHME
key: CWYRBIAVUZLMSGPQJDONHFKTXE
key: CWYJBIXVUKLMSGRQPDONHZATFE
key: CWYJBIXVULTMSGRQKDONFZAPHE
key: CIYJBWXVULTZSGRQKDONFMAPHE
key: CIYXBWJVULTZSGRQKDONFMAPHE
key: CIYXBWLVUKTZSGRQJDONFMAPHE
key: CIYXBWLVUPTKSGRQJDONFMAZHE
Number of Correct Hits20
key: CIYXBWLVUPTKSGRQJDONFMAZHE
Running time: 6
7.26user 0.24system 0:06.36elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17663minor)pagefaults 0swaps
key: JWQVPFLXCMINZKRAEYODGTBUSH
key: JIAXPFLVCMZNWGRSEOYKDTBQUH
key: CFAXBWLVJMZKSGRIQODNYTPEUH
key: CFAXBWLVJPZYSGRQTODNKMIEUH
key: CFIXBWLVJZTYSGRQPODNUMAEKH
key: CFIXBWLVJKTYSGRQPODNUMAEZH
key: CZIXBWLVJKTYSGRQEODNUMAPFH
key: CZIXBWLVJKTYSGRFEODNUMAPQH
key: CZYXBWLVJKTISGRFEODNUMAPQH
key: CZYXBWLVJETISGRUPODNFMAKQH
Number of Correct Hits20
key: CZYXBWLVJETISGRUPODNFMAKQH
Running time: 5
6.62user 0.24system 0:05.85elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18056minor)pagefaults 0swaps
key: VWEZNLHJDSQKYPGFACUBXMRITO
key: VWTMNLHJDSQKYPGAFCUBXERIZO
key: VQRMNLHJDSWKYPGAZCUBXETIFO
key: VQRMNLHJDSWKYPGAZUCBXFEITO
key: VQRMNLHJDTWKEPGAZUCBXFYISO
key: VSRMNLHJDTFKEPGAQUBCXWYIZO
key: VSEMNLHJDTWKRPGAQUBCXFYIZO
key: VIWRNLHJDTMKEPGAQUBCXFYSZO
Number of Correct Hits0
key: VIWRNLHJDTMKEPGAQUBCXFYSZO
Running time: 5
5.32user 0.24system 0:04.56elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: GYIBDWEMXHTLJKSFZCRPNOQVUA
key: GFWBDQVMOLINCKYSZPRJETXHUA
key: GFUBDXVMOLZNCKYSEPRJQTWHIA
key: GFUBDQVMOLZNCKYXEPRJHTWSIA
key: GFUBDQVMOSZNCKYWEPRJHTXLIA
key: GFUBDZVMOSQNCKYWEPRJHTXLIA
Number of Correct Hits0
key: GFUBDZVMOSQNCKYWEPRJHTXLIA
Running time: 4
7.18user 0.26system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: QVSNRZXPBLHOWGKITFYEUMDACJ
key: QVSKRWXPBTHOIGCALDYNUEZMFJ
key: CVSKBWXPUTHYIGQLEDONRZAMFJ
key: CZYXBWSVUTHMIGRLEDONQPAKFJ
key: CZYXBWLVUPHMIGRSEDONTQAKFJ
key: CTYXBWLVUPHMSGRIEDONFZAKQJ
key: CTYXBWLVUPZHSGRIEDONFMAKQJ
key: CTYXBWLVUPQIZGRSEDONFMAKHJ
key: CTYXBWLVUEQIZGRSPDONFMAKHJ
key: CTYXBWLVUESIZGRQPDONFMAKHJ
Number of Correct Hits23
key: CTYXBWLVUESIZGRQPDONFMAKHJ
Running time: 6
8.11user 0.24system 0:06.83elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18022minor)pagefaults 0swaps
key: CYSOBERPMFHNAGUZTVJXLQKWID
key: UYVJBEHPRTMNIGCZLKOXFQSWAD
key: UVYJBEWPRTAKSGCLZNOXFQIMHD
key: UIYJBWQPRTAKSGCLEXONFZVMHD
key: UIYJBWQPCTAKSGRLEXONFZVMHD
key: UZYJBWQPCTLISGRAEXONFMVKHD
key: CZYJBWQPUTLISGRAEXONFMVKHD
key: CZYJBWLPUTQISGRAEXONFMVKHD
key: CZYJBWLVUTQISGRAEXONFMPKHD
key: CZYJBWLVUQTISGRXEPONFMAKHD
Number of Correct Hits20
key: CZYJBWLVUQTISGRXEPONFMAKHD
Running time: 6
5.41user 0.20system 0:04.67elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18055minor)pagefaults 0swaps
key: RWDXUVEPBMQIZJYFTGOCNAKSHL
key: RWSDUAJPBMQIVNEZFGOCYKXTHL
key: RWSDUAYPBMQIVGJZFONCTKXEHL
key: RWSNUAYPBTQIVGJMZODCFKXEHL
key: RWSNUAYPBTMIVGJQZODCFKXEHL
key: CWSNUAYPBTMIVGRQZDOJFKXEHL
Number of Correct Hits9
key: CWSNUAYPBTMIVGRQZDOJFKXEHL
Running time: 4
4.52user 0.18system 0:03.70elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
key: RQWCBTFPNEHDAVMGJXUOLIYKSZ
key: RQWCBFTPNEHDAVJGMXUOLIYKSZ
key: RQWOBATPNEFGIVJXMDUCLSYKHZ
key: RQXOBATPNMFGIVJWEDUCLSYKHZ
Number of Correct Hits4
key: RQXOBATPNMFGIVJWEDUCLSYKHZ
Running time: 3
7.23user 0.20system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
key: CQZUGIHWMSTOAXBNFRJPDLEKYV
key: CFZUGIHWMJTOAXBSLRNPDEQKYV
key: CFZOGSHWMJTUAXBQLRNPDEYKIV
key: CFZOGIHWMJTUYXBQLRNPDKAESV
key: CFZOGIHWJMTUYXBQLRNPDKAESV
key: GFZOPIHKJMTRYCBWLXNUDQAESV
key: CFZUPJHKRMTIYGBWLXNODQAESV
key: CFSXPJHKRMTIYGBWLOUNDQAEZV
key: CFSXPJLKUMHIYGBWTORNDQAEZV
key: CFYXPWLKUJZISGBQTDONRMAEHV
Number of Correct Hits16
key: CFYXPWLKUJZISGBQTDONRMAEHV
Running time: 5
6.61user 0.27system 0:05.87elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
key: NYHIGKQJSTFRXPDAMCOBVUELWZ
key: OYXUGIQJSTFCHPDAMRNBVKELWZ
key: OYXUGIHJSTFCQPDAERNBVMKLWZ
key: OYKXGIHJSTMCFPDAERNBVQULWZ
key: OYKXGIHJSTMCUPDAERNBVQFLWZ
key: OYKXGIHJSTMCUPDFERNBVQALWZ
key: OAFXGIHJSTMCUPDYERNBVQKLWZ
key: OAFXGIHJSMTCUPDYERNBVQKLWZ
Number of Correct Hits2
key: OAFXGIHJSMTCUPDYERNBVQKLWZ
Running time: 5
7.02user 0.23system 0:06.25elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: VSBUKOTZGHLPWECNFMJYIXAQDR
key: VWBUKOXZGSHMLNCEFPYJITAQDR
key: VWBUKOEZGSFMLNCXQPYJITAHDR
key: VWYUKOEZGSHMXNCLQPBJITAFDR
key: VLYUKOEZGSHMXNCWQPBJITAFDR
key: VLAUKOEZGFHPXNCWQDBJITYSMR
key: VLAUPOEZGMFKXNCWQDBJITYSHR
key: VLAUPDEZGMFKXNCWQOBJITYSHR
key: VHAUPITZGMFKXNCWQOBJDEYLSR
key: UHAKPITVBLFSXNCWQOGJDEYMZR
Number of Correct Hits1
key: UHAKPITVBLFSXNCWQOGJDEYMZR
Running time: 5
7.24user 0.20system 0:06.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: PAKDIWGTOMFCSRUVQEBNYHXLJZ
key: XAIGPDWEOMFCSRUQTVBNYHKLJZ
key: CAIGPDFEBMWXSRUQTVONYHLKJZ
key: CAIRPDQEUHFXSGBWKVONYMLJTZ
key: BQARPWLJUHTVSGCXKDONYMIEFZ
key: CQARBWLJUFTISGPVKDONYMXEHZ
key: CYARBWLJUQTISGPVEDONFMXKHZ
key: CYARBWLVUPTISGJQEDONFMXKHZ
key: CAYRBWLVUETISGJQPDONFMXKHZ
Number of Correct Hits21
key: CAYRBWLVUETISGJQPDONFMXKHZ
Running time: 5
7.40user 0.21system 0:06.45elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: RASGBZWPNLQYHKUCIDOJEMVTXF
key: CASGBHWVNLXMZKRQPDOJEIYTUF
key: CXSGBIWVMLHNYPRQKDOJEZATUF
key: CXYGBIEVMLHNSPRQKDOJWZATUF
key: CXYPBIKVULHJSGRQTDONWZAEMF
key: CMYPBIKVULHJSGRQTDONWZAEXF
key: CMYJBPLVUKHISGRQTDONWZAEXF
key: CMYJBWLVUKHISGRQTDONPZAEXF
key: CMYJBWLVUKXISGRQEDONPZATHF
key: CMYXBWLVUEJISGRQKDONPZATHF
Number of Correct Hits19
key: CMYXBWLVUEJISGRQKDONPZATHF
Running time: 6
5.01user 0.22system 0:04.12elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18067minor)pagefaults 0swaps
key: JMVXPDWERHLIAGCZSYBNOQUFTK
key: JTOXPDLVRFWIAGBZMYUNCQESHK
key: UTWXPDLVRFMIAGBZECONJQYSHK
key: UTYXBCLVRJMIAGPZEDONFSWQHK
key: UZYXBWLVCJMIAGRQEDONFSPTHK
Number of Correct Hits16
key: UZYXBWLVCJMIAGRQEDONFSPTHK
Running time: 3
7.66user 0.16system 0:06.57elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17667minor)pagefaults 0swaps
key: GLSUPWFONJTEZVRHMXBCKYDAIQ
key: BLIUPWMJNEFGAVRZTXCODKSHYQ
key: BLIUPWMJNEFGAVRZKXOCDHSTYQ
key: BMIUPWLVCEDJYGRAKXONFZSTHQ
key: BMICPWXVUELJSGRAKDONFZYTHQ
key: PMICBWXVUELYSGRATDONFZKJHQ
key: JZICBWXVUTLYSGRKEDONFMAPHQ
key: JZYCBWXVUKTISGRLEDONFMAPHQ
key: JZYCBWXVUETISGRLKDONFMAPHQ
key: JZYCBWXVUETISGRLPDONFMAKHQ
Number of Correct Hits21
key: JZYCBWXVUETISGRLPDONFMAKHQ
Running time: 6
7.08user 0.24system 0:05.99elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17959minor)pagefaults 0swaps
key: CHRNBWFSMEZYVOUAJGDKQITPXL
key: CZMDBWTSUJHIQNRAEGOKFYVPXL
key: CMZNBWTXUEQISGRAJDOKFYVPHL
key: CMQNBWEKUTAISGRYJDOXFZVPHL
key: CMYNBWEKUTAISGRQJDOXFZVPHL
key: CMYKBWEVUTAISGRQJDONFZXPHL
key: CMYXBWPVUEKISGRQJDONFZATHL
key: CMYXBWPVUETISGRQJDONFZAKHL
Number of Correct Hits21
key: CMYXBWPVUETISGRQJDONFZAKHL
Running time: 5
7.84user 0.20system 0:06.63elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: PIXMBWFVCYHSGJRQLDONUZAKTE
key: JQXPBWIVCYHMSGRFLDONUZAKTE
key: JQPXBWYVCTHISGRMLDONUZAKFE
key: CMPXBWYVJTHISGRQLDONUZAKFE
key: CMUXBWYVJTHISGRQLDONPZAKFE
key: CZYXBWUVJLHISGRQTDONPMAKFE
key: CZYXBWUVJLHISGRQTDONFMAKPE
key: CZYXBWLVJQHISGRUTDONFMAKPE
key: CZYXBWLVJQTISGRPHDONFMAKUE
key: CZYXBWLVJHTISGRPKDONFMAQUE
Number of Correct Hits19
key: CZYXBWLVJHTISGRPKDONFMAQUE
Running time: 6
5.88user 0.22system 0:04.79elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
key: BTWAKVYERQHISPJXFUONGZDMLC
key: JTWSKXYERQHIAPBVFOUNGZDMLC
key: PTWSKXYERQHIDJBMFOUNGZALVC
key: PFWSKXIERQHYDJBMTOUNGZALVC
key: UFWSKXIJRQHYDGBMTOPNEZALVC
key: UHWDPXLKRQFYSGBMTOINJZAEVC
Number of Correct Hits5
key: UHWDPXLKRQFYSGBMTOINJZAEVC
Running time: 4
8.27user 0.24system 0:06.74elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: YWVUPIREJMFXANBLTCZSDKGHOQ
key: ELVUPIRYJKFXGNBWTCZSDMAHOQ
key: JLVUPXRYEKFIGNBWTCZSDMAHOQ
key: JLVUPXRYETFIGNBWKCZSOMAHDQ
key: JFVUPDRYETLIGNBWKCZSOMAHXQ
key: JFVUPDRYELTIGNBWHCZSOMAKXQ
key: JFAEPDRYULHIGNBWTCZVOMSKXQ
key: JFAKPDRYULHIGNBWTCZVOMSEXQ
key: JFSRPDKYULHIGNBWTCZVOMAEXQ
key: JFGRPDLYUKHISNBWTCZVOMAEXQ
Number of Correct Hits6
key: JFGRPDLYUKHISNBWTCZVOMAEXQ
Running time: 6
4.58user 0.24system 0:03.74elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
key: ZFTAJXDPRWKYIQUEHGCONMSLBV
key: RMSAJXDNEFLWIPUZHGCOQTYKBV
key: RFAXJSDNKMLWIPCZHGOUQTYEBV
key: RTAXPZFNBMLSIJCWQGOUDKYEHV
Number of Correct Hits3
key: RTAXPZFNBMLSIJCWQGOUDKYEHV
Running time: 3
5.51user 0.20system 0:04.72elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
key: UYSFPWXGVMTOHCJKQDNRIEAZLB
key: NYSIPWFGVMZOEJCHKDURXQATLB
key: NFWXJYLGVQTOEPCHKDURIZAMSB
key: NFWAJXLGVKMOEPCHQDURITYZSB
key: NFWAJXLGVKZOMPCHQDURITYESB
key: NFWAJXLGVEZOMPCHQDURITYKSB
Number of Correct Hits4
key: NFWAJXLGVEZOMPCHQDURITYKSB
Running time: 4
6.74user 0.18system 0:05.86elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18000minor)pagefaults 0swaps
key: DSKCOAXEVFHRMBGTIPWULZNJQY
key: NSKAOWXEVMHRZBDITPCUJFGLQY
key: NHKJOWTEVMARXPDQZBCUSFGLIY
key: NHKJDWMEVTARXPOQZBCUSFGLIY
key: NQKPDXMEVTARWJOHZBCUSFGLIY
key: VQKPDXLENAWRFJOHZBCUSTGMIY
key: VQKPDXLENMWRFJOHZBCUSTGAIY
key: VQIPDXAENMWRFJOHZBCUSTKLGY
Number of Correct Hits0
key: VQIPDXAENMWRFJOHZBCUSTKLGY
Running time: 5
3.94user 0.21system 0:03.11elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17945minor)pagefaults 0swaps
key: NTSFBIWCPQHKMRYXAVOJGZULDE
key: NASFBYWCPQLOMRUXTVDJGZIHKE
key: NASFBYWCJQLOMRUXTVDPGZIHKE
Number of Correct Hits1
key: NASFBYWCJQLOMRUXTVDPGZIHKE
Running time: 2
7.14user 0.25system 0:06.01elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: UYHGBXTVCLSIJDPQFEONRMAZWK
key: CHYJBWLVUZTIXDPQFGONRMAESK
key: CSYJBWLVUFTIXDPQZGONRMAEHK
key: CSYXBWLVUETIJDRQZGONPMAFHK
key: CPYXBWLVUETISDRZQGONFMAJHK
key: CPYXBWLVUETISGRZQDONFMAJHK
key: CPYXBWLVUQTISGRZEDONFMAJHK
key: CZYXBWLVUPTISGRQEDONFMAJHK
Number of Correct Hits22
key: CZYXBWLVUPTISGRQEDONFMAJHK
Running time: 5
7.34user 0.20system 0:06.43elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17991minor)pagefaults 0swaps
key: OAMZJLDPRQFBIWKHSCNGXTEVUY
key: OAMWJLKPRQTGIFBHZXNDCSVEUY
key: CAZWJSFKRQTGIDBHLXONUMVEPY
key: CAHWJSPKUQTGXIBZLDONRMVEFY
key: CAHSJWPKUQTGXIBFLDONRMVEZY
key: CKZXJWPVUFTGSIBQLDONRMAEHY
key: CFZXBWHVUKTGSPJQLDONRMAEIY
key: CFZXBWLVUHTGSKRQPDONJMAEIY
key: CFZXBWLVUHTGSKRQJDONPMAEIY
key: CFZXBWLVUHTGSKRQEDONPMAJIY
Number of Correct Hits16
key: CFZXBWLVUHTGSKRQEDONPMAJIY
Running time: 5
6.61user 0.26system 0:05.91elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18079minor)pagefaults 0swaps
key: CHODPIYSRTFNGMBWLZUKAQXEVJ
key: CQADRIZPUFTKHGBWLSONXMYEVJ
key: CQZXBIYPUKTDHGRWMSONFLVEAJ
key: CQZXBWYPUETDHGRIKSONFLVMAJ
key: CMZXBWYPUETDHGRSKIONFLVQAJ
key: CSHXBWLPUETDZGRYKIONFMVQAJ
key: CSYXBWLVUETIZGRHKDONFMAQPJ
key: CZYXBWLVUETISGRPKDONFMAQHJ
Number of Correct Hits23
key: CZYXBWLVUETISGRPKDONFMAQHJ
Running time: 5
7.06user 0.18system 0:06.30elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: RAYCVOPNUQSTBGJHFWMEZLXDKI
key: RLYCVXPNUKASDGBHQWMEZJOFTI
key: RAYVCXLNUQEDSGBHTJOPZWFKMI
key: RAYNCXLVUQEDSGBZPJOKFWHTMI
key: RZYPCXLVUEQDSGBWKJONFAHTMI
key: RZYPCXLVUEQDSGBWKJONFMATHI
key: RZYPBXLVUEQDSGCWTJONFMAKHI
key: CZYPBWLVUEQJSGRXTDONFMAKHI
key: CZYPBWLVUEQKSGRXTDONFMAJHI
key: CZYPBWLVUTQKSGRXEDONFMAJHI
Number of Correct Hits18
key: CZYPBWLVUTQKSGRXEDONFMAJHI
Running time: 5
5.69user 0.22system 0:04.73elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
key: UYKEBDZVCLSMNGRTHXOJQIAFPW
key: CTKXBDQVUESMLGRZHNOJPIAFYW
key: CYKXBHLVUETISGRZQNOJFMAPDW
key: CZKXBDLVUQTISGRYENOJFMAPHW
key: CZKXBDLVUPTISGRYENOJFMAQHW
key: CZYXBDLVUPTISGRQEJONFMAKHW
Number of Correct Hits21
key: CZYXBDLVUPTISGRQEJONFMAKHW
Running time: 4
7.41user 0.17system 0:06.49elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18015minor)pagefaults 0swaps
key: UQDECXPYMFWKSNJRZOBTILVGAH
key: UQDGCXPVMFWZSNJATOBRILYKEH
key: UMXRCEWVDPLISGJZKOBNFYATQH
key: UQYRJPLVDEWISGBZKOCNFMATXH
key: UWYRCDLVMEQISGBZKOJNFPATXH
key: UKYXCDLVPMWISGBZEORNFJATQH
key: UQYXPDLVCMZISGBWEORNFJATKH
key: CQYXPDLVUEZISGBWMORNFJATKH
key: CQYXPDLVUEZISGRWJOBNFMATKH
key: CQYXBDLVUEZISGRWKOPNFMATJH
Number of Correct Hits16
key: CQYXBDLVUEZISGRWKOPNFMATJH
Running time: 6
7.48user 0.22system 0:06.49elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17989minor)pagefaults 0swaps
key: NWPIGQXMDSZRFBOHKCUJATEVYL
key: NZPXGIWMDQSCFJOHKRUBATEVYL
key: NVMXGITJDKSUFPOHERCBAWQZYL
key: NVMXGITJDKSUFPOHERCBYQWZAL
key: NVMXGYTJDKSUFPOHERCBIQWZAL
key: NIMXGYTJDKAUFPOHERCBVQWZSL
key: NSMXGYAJDETUFPOHKRCBVQWZIL
key: NZMXGYHJDSTUFPOAKRCBVQWEIL
key: NZMXGAHJDSTUFPOYKRCBVQWEIL
key: NZMXGAHJDTSUFPOYKRCBVQWEIL
Number of Correct Hits2
key: NZMXGAHJDTSUFPOYKRCBVQWEIL
Running time: 6
3.64user 0.19system 0:03.02elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17803minor)pagefaults 0swaps
key: NEZWMGFQRHPVXKCILBYJOTUSAD
key: NLSWMGFYRQHPXKCIZVBJOTUEAD
key: NTSWMGFXRQHPYKCAZVBJOLUEID
Number of Correct Hits0
key: NTSWMGFXRQHPYKCAZVBJOLUEID
Running time: 2
8.09user 0.22system 0:06.68elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18047minor)pagefaults 0swaps
key: RSWDBVHKJFTNIPELYCGXUQOZAM
key: RSWDBYQKJZTNIPUVFCGOELXHAM
key: CYVDBXZKRQTNIPUWFJGOELSHAM
key: CIADBXZKRQHNYPUWFJGOELSTVM
key: CIXDBALKRQHNYGUWFOPJEZSTVM
key: CIXDBALKUQTNYGRWFOJPEZSHVM
key: CIXDBALKUQTSYGRWFOJNEZVPHM
key: CIXJBALKUQTSYGRWFODNEZVPHM
key: CZXJBVLKUQTIYGRWPDONFSAEHM
key: CZXJBVLPUETIYGRWKDONFSAQHM
Number of Correct Hits16
key: CZXJBVLPUETIYGRWKDONFSAQHM
Running time: 6
6.68user 0.22system 0:05.85elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: NHFYKUZJVSIBMPCWTERGDQXLAO
key: VFZDKAHJNSIEUPGWQRBCYTXMLO
key: VFZKDAHJNSIEUPGWQRBCYTXMLO
key: VFZKDAHJNSIUEPGWQRBCYTXMLO
key: VFZKNYHJDSIUAPGWMRBCXTEQLO
key: VMYKNLHJDSIUAPGWERCBXTFQZO
key: VMYKNLHJDSFRAPGWECUBXTIQZO
key: VIYKNLHJDQFRAPGWECUBXTMSZO
Number of Correct Hits1
key: VIYKNLHJDQFRAPGWECUBXTMSZO
Running time: 5
6.82user 0.24system 0:05.85elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: UYCVNAJXBZQOIDPFMGHKRWSTLE
key: CSFYBQLVPZANIOUWHGDKRMXTJE
key: CXAYBHLVRFZSIOUWTGDNPMJKQE
key: CXJYBWZVRPLSIDUQTGONFMAKHE
key: CHJYBWZVRPLSIDUQTGONFMAKXE
key: CZDYBWXVRPLSIGUQTJONFMAKHE
key: CZDXBWYVUTLSIGRQPJONFMAKHE
key: CZXJBWYVUTLSIGRQPDONFMAKHE
Number of Correct Hits18
key: CZXJBWYVUTLSIGRQPDONFMAKHE
Running time: 5
7.29user 0.22system 0:06.41elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: BTDAPSQCEFHOGZRYJXNVKLUMWI
key: BTUAPKZCEFHOXYRDMGNVJQSLWI
key: BJXAPWQCETLODYRUMGNVFZSHKI
key: BYXAPWHVEQLODJRUMGNKFZSTCI
key: BYXCPWLVUQHODJREMGNKFZSTAI
key: BYXCPWLVUQTOSJRHMGNKFZDEAI
key: CXYBPWLVUQTODKRAEGNJFZSMHI
key: CXYPBWLVUQTNDKRAEGOJFZSMHI
key: CXYZBWLVUQTNDKRAEGOJFMSPHI
key: CZYDBWLVUQTNXKRAEGOJFMSPHI
Number of Correct Hits14
key: CZYDBWLVUQTNXKRAEGOJFMSPHI
Running time: 5
7.39user 0.24system 0:06.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: ANVLKGWSPQTCXMBUIRJYHZEFDO
key: PHULKGWYJQFCXZBVIRTSNMAEDO
key: JHTLKNVYPIFCXZBWQRUSGMAEDO
key: JILTPNVYKFHCXZBWQRGSUMAEDO
key: JILTPNVKYQFCXZBWHRGSUMAEDO
key: JIVQPNLKYTFCXZBWHRGSUMAEDO
key: JWVQPNLTYHFRXZBIKCGSUMAEDO
key: UWVKPZLTYHFRXGBIQCNSJMAEDO
key: UWSKPJLTYEFRXGBIQCNVDMAHZO
key: UWKXPILTYQFRSGBHECNVDMAJZO
Number of Correct Hits6
key: UWKXPILTYQFRSGBHECNVDMAJZO
Running time: 6
7.60user 0.21system 0:06.50elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
key: ZHICPWLKVQTODYRASGBNFEXJUM
key: OQIPCWLJVTHZDYRASGBNFKXEUM
key: OSIYCWQJVTHADPRZKGBNFLXEUM
key: OSXYCWQJVTHIDPRZKGBNFLAEUM
key: YDXOCWQVJTHISGRZKPBNFLAEUM
key: DYQOCWXVBTHISGRZKPJNFLAEUM
key: BYQPCWXVUTHISGRLEDJNFZAKOM
key: BZHYCWXVUTLJSGRQEDONFPAKIM
key: CZIYBWXVUPLJSGRQEDONFTAKHM
key: CZIXBWKVUETYSGRQPDONFLAJHM
Number of Correct Hits20
key: CZIXBWKVUETYSGRQPDONFLAJHM
Running time: 6
5.74user 0.18system 0:04.79elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: CXISBGLMUQPOYERTHDKJZVAWFN
key: CSYXBKLVUQTGIERWHDOJZMAPFN
key: CQYXBHLVUETSIGRWPDOJKMAZFN
key: CZYXBHLVUETISGRWPDOJFMAQKN
key: CZYXBQLVUETISGRWPDOJFMAKHN
key: CZYXBQLVUETISGRWPDOKFMAJHN
Number of Correct Hits21
key: CZYXBQLVUETISGRWPDOKFMAJHN
Running time: 4
7.31user 0.24system 0:06.42elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18045minor)pagefaults 0swaps
key: BISYURLKCQHGWJNXEVOPZDAMTF
key: CISYPULVBQHGDJNZEROKXMATWF
key: CXSGBULVPQHYDJNZEIOKRMATWF
key: CXSGBHLVUJKYDEPZQIONRMATWF
key: CSXGBHLVUTQYDEJZKIONRMAPWF
key: CSXDBHLVUQTYEGJZKIONRMAPWF
key: CSXDBHLVUPTIMGJZKYONREAQWF
key: CSYXBHLVUKTIMGJZPDONREAQWF
key: CSYXBHLVUETIKGJZPDONRMAQWF
Number of Correct Hits17
key: CSYXBHLVUETIKGJZPDONRMAQWF
Running time: 5
5.01user 0.25system 0:04.23elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
key: GFRWOAHJCSTUNKMQLPBXIEZVYD
key: GFRSOYWJCHTNUKMVEPBXILZQAD
key: NSXUOWAJGHTCFKMYLPBRIEVQZD
key: NSVUOWAJGTHCXKMYQPBRIEFLZD
key: NSVUOWXJGTHCAKMZQBPRIEFLYD
Number of Correct Hits1
key: NSVUOWXJGTHCAKMZQBPRIEFLYD
Running time: 3
7.80user 0.22system 0:06.59elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
key: JLCKPFBMYHZRTXUOANVEGWQIDS
key: JLRTPFUAYKHCZXBOENVMGWIQDS
key: JFRTPGUAYKLCZXBWENVMOQIHDS
key: JHVUPGTLYKACZXBWENRMOQIFDS
key: JHVUPGTDYFACZXBWENRMOQIKLS
key: JHVUPGTDYFZCAXBWENRMOQIKLS
key: JHVUPOTDYZFCAXBWENRMGQIKLS
key: JHVUPOTDYLFCAXBWENRMGQIKZS
key: JLVUPOTDYHFCAXBWENRMGQIKZS
Number of Correct Hits1
key: JLVUPOTDYHFCAXBWENRMGQIKZS
Running time: 6
6.32user 0.22system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
key: SQNMGUVPOHFCEXWDLBJRKAZIYT
key: NHXKOSUPGLWCEJYFQBVRDAZIMT
key: SHXKOVIPGLZCEJYDMBNRWAFQUT
key: DHXPOVIKGLZCUJYSMBNRWAFEQT
key: DHUPOVIKGLWCQJYZMBNRXAFEST
key: DHAUOVWKGLMCQJYZIBNRXPFEST
key: DHAUOVWKGLMCQJYIZBNRXPFEST
Number of Correct Hits0
key: DHAUOVWKGLMCQJYIZBNRXPFEST
Running time: 4
5.91user 0.26system 0:05.13elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: ZSBYNAWMPTKCXQULERVJHGOFDI
key: GSXBNVWMOTYCUPKLZREJHQAFDI
key: NSYKGXLMOTABUPVWZRCJHQEFDI
key: NSYXGFLMOVTBUPDWQRCJHKEZAI
key: NSYXGFWMOZTBUPDLQRCJHKEVAI
key: NHLXGFWMDZTBUPOYQRCJSKEVAI
key: NZLXGFWMDHTBUPOYERCKVQJSAI
Number of Correct Hits3
key: NZLXGFWMDHTBUPOYERCKVQJSAI
Running time: 4
7.63user 0.21system 0:06.56elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
key: BEYXVHLNJWTUDGRIFMOPCAKQSZ
key: BWYXPSLNJETIDGRKFUOCVAMQHZ
key: BVYXPWLNJETIDGRSKUOCAFMQHZ
key: PQYXBWLVCETIAGRSKUOJDMNFHZ
key: CQYXBWLVJETIDGRSKUOPFMNHAZ
key: CQYXBWLVJETIUGRPKDONFMAHSZ
key: CSYXBWLVJETIQGRPKDONFMAHUZ
key: CSYXBWLVUETIQGRPKDONFMAHJZ
key: CKYXBWLVUETIQGRSPDONFMAJHZ
Number of Correct Hits21
key: CKYXBWLVUETIQGRSPDONFMAJHZ
Running time: 6
7.43user 0.21system 0:06.45elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: GYXVJFHIUMZEQKOBSWCPNLRTDA
key: KSLXBNHVUEZDMGRQWCOPFIYTJA
key: CMYXBNLVUETDSGRQJPOKFIWZHA
key: CZYXBWLVUETDSGRQJPOKFINMHA
key: CZYXBWLVUETDSGRQPNOKFIJMHA
key: CZYXBWLVUETDSGRQPKONFIJMHA
key: CZYXBWLVUETISGRQPKONFDJMHA
key: CZYXBWLVUETISGRQKPONFDJMHA
key: CZYXBWLVUETISGRQKJONFDPMHA
Number of Correct Hits20
key: CZYXBWLVUETISGRQKJONFDPMHA
Running time: 6
6.91user 0.21system 0:06.14elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18155minor)pagefaults 0swaps
key: UFWXJSQPRVTNZYCIKOBGMLDEHA
key: UTSXPDQJRZMNHYCIKOBGFLWEVA
key: UTWSPDQJCZMNHYRIKOBGFLXEVA
key: UTWXPDQJCZMBHYRIKONGFLSEVA
key: CTWXPDQJUZMISYRBEONGFLHKVA
key: CTHXPDQJUZMISYRWEOGNFLBKVA
key: CTVXPOQJUZMISYRWEDGNFLBKHA
key: CZVXPOWJUTLISYRQEDGNFMBKHA
key: CZVBPYWJUELISORQKDGNFMXTHA
key: CZXBPWYJUELISORQKDGNFMVTHA
Number of Correct Hits14
key: CZXBPWYJUELISORQKDGNFMVTHA
Running time: 5
7.03user 0.25system 0:06.19elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: RAHGUQIPCFLDBJWYTKNEZVSMXO
key: RASGUQIPCZLDBEYWTKNJFVXMHO
key: EASBUQWPCTLIYGRDZKNJFXVMHO
key: UVXBEJLPCTWISGRYZKDNFQAMHO
key: BVXWEJLPCTKISGRYZDUNFQAMHO
key: CZXWBJLVUMKISGRQPDENFYATHO
key: CZXWBYLVUETISGRQPDMNFJAKHO
key: CZXJBWLVUETISGRQPDMNFYAKHO
key: CZXJBWLVUETISGRQPDYNFMAKHO
key: CZJXBWLVUETISGRQPDYNFMAKHO
Number of Correct Hits23
key: CZJXBWLVUETISGRQPDYNFMAKHO
Running time: 5
5.68user 0.24system 0:04.74elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17993minor)pagefaults 0swaps
key: NAFBDGLPOZHCUIYWQKRJXTSEMV
key: NQFBDLMIOZTCUPYWEKRJXHGASV
key: NIFKDTMEOZLUCPSWQBRJXHGAYV
key: NIFPDTMEOZQCJKSWABRUXHGLYV
key: OIFPDHSENZQCJKGAMBRUXTWLYV
key: OIFPDHSENZQCKJGAMBRUXTWLYV
Number of Correct Hits0
key: OIFPDHSENZQCKJGAMBRUXTWLYV
Running time: 4
7.45user 0.20system 0:06.48elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
key: GTVSJKARNDMOLXBQEUCPZIYFHW
key: GTVSJXDROKMIFPBQECNUALYZHW
key: GTVSJXYROEMIFPBQKCUNDLAZHW
key: GTVSJXQROEZIFPBYMCUNDLAKHW
key: GTVXPSQROMZIFJBYECUNDLAKHW
key: GZVXPSQROMTIFJBYECUNDKALHW
key: RQXGPSZVOMTFIJBYECUNDKALHW
key: UQXJPSZVCMTFIGBYEDONRKALHW
key: UQSLPXZVCETKIGBFMDONRYAJHW
key: USYKPXLVCETIZGBMFDONRQAJHW
Number of Correct Hits12
key: USYKPXLVCETIZGBMFDONRQAJHW
Running time: 5
7.12user 0.23system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
key: RZDUPLAHJEWIXKBCMOVYGQSTFN
key: CFWUPDAZVQTIXJRSMOBYGLKEHN
key: CQMUPDXZVKTISJRWFOBYGLAEHN
key: CQXUPDMZBKTISJRWFOVYGLAEHN
key: CQXUPVMKBTZISJRWFGOYDLAEHN
key: CQVDPWMKBTHISJRULYOGFZAEXN
key: CQVDBWZKPHTISJRULYOGFMAEXN
key: CQVDBWLPUETISYRKZGOJFMAHXN
key: CZVDBWLPUETISYRQJGOKFMAHXN
key: CZVDBWLPUETISGRQJYOKFMAHXN
Number of Correct Hits17
key: CZVDBWLPUETISGRQJYOKFMAHXN
Running time: 5
3.64user 0.24system 0:03.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17470minor)pagefaults 0swaps
key: EBQVJIKPUAHDLNCMFGYRWTSZXO
key: EXAVPIWJUKZDLNCQFGYRBMSTHO
key: ULAVPIWJEFZDXNCQTGYRBMSKHO
Number of Correct Hits4
key: ULAVPIWJEFZDXNCQTGYRBMSKHO
Running time: 2
7.65user 0.21system 0:06.63elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18001minor)pagefaults 0swaps
key: DXGROASKBHZNMJYFEUICVWTQPL
key: OXIDRTHKBEZYWJNFPUGCVSAQML
key: OXFDRTHKBEZYWJNIPUGCVSAQML
key: CXFDBTHKREQYWJNIPUGOVSAZML
key: CXZDBFHKREQYIJNWPUGOVSATML
key: CXZDBFHKREQIYJNWPUOGVSATML
key: CHADBFQKNETIYJRVPGOUWZSMXL
key: CHSGBWKVUETIYJRQPDONFZAMXL
key: CMYGBWHVUETISJRQPDONFZAKXL
key: CMYGBWXVUETISJRQPDONFZAKHL
Number of Correct Hits20
key: CMYGBWXVUETISJRQPDONFZAKHL
Running time: 6
6.22user 0.18system 0:05.29elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: BZGDJWLVMQTIYFRPKUONCESAHX
key: BZGUJWYVCKTISMRPEDONFQALHX
key: JZMUBWYVCKTISDRPEGONFQALHX
key: UQMJBWYVCETISDRPKGONFZALHX
key: UQZJBWYVCETISDRPKGONFMALHX
key: CQPJBWYVUETISDRZLGONFMAKHX
key: CQYJBWLVUETISDRZPGONFMAKHX
Number of Correct Hits20
key: CQYJBWLVUETISDRZPGONFMAKHX
Running time: 4
7.54user 0.20system 0:06.55elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18044minor)pagefaults 0swaps
key: UIYGPLWKJZTCMRBNEDOVAQSFXH
key: UIYGBLWKJQTCMVPNEDORAZSFXH
key: NIYGBWLKUJTCMVPQEDORAZSFXH
key: CIYGBWLKUETNMVRQJDOPAZSFXH
key: CIYGBWLKUETNVJRQZDOPAMSFXH
key: CVYGBWLPUETNIKRQZDOJAMSFXH
key: CAYGBWLVUETNIKRQFDOJPMSZXH
key: CSYJBWLVUETKIGRQFDONPMAZXH
key: CIYJBWLVUETZSGRQFDONPMAKXH
key: CIYXBWLVUETZSGRQFDONPMAKJH
Number of Correct Hits20
key: CIYXBWLVUETZSGRQFDONPMAKJH
Running time: 6
7.52user 0.19system 0:06.59elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18124minor)pagefaults 0swaps
key: YIBZPRFENTXHVKOULGCMDSJQWA
key: DHMFPYZEOJIRCKNWLVBUXSQTGA
key: DHMSPWVEOLIRFKNYJCBUXZQTGA
key: DHMSPVWEOLIRFKNYJCBUXZQTGA
key: DHWXPSMEOLQRFKNYJCBUVZITGA
key: DYWXJSQEOLZRFPNHKCBUVMITGA
key: DYWXGSQKOLMRFPNHECBUVZITJA
key: DYWXGIQKOJMRFPNHECBUVZLTSA
key: DYWXGIQKOLMRFPNHECBUVZJTSA
key: DYWXGIQKOLMCFPNHERBUVZJTSA
Number of Correct Hits1
key: DYWXGIQKOLMCFPNHERBUVZJTSA
Running time: 6
6.03user 0.25system 0:04.89elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18022minor)pagefaults 0swaps
key: RTWJPAXOUFZNMICQKDGESLHVYB
key: CTAIPWXOUFVSLGRQKDNJEMHZYB
key: CTXIPWLNUEZSAGRQKDOJFMVHYB
key: CZYIPWLVUETSAGRQKDOJFMNHXB
key: CZYIPWLVUETSAGRQJDOKFMNHXB
key: CZYXPWJVUELIAGRQTDONFMSKHB
Number of Correct Hits19
key: CZYXPWJVUELIAGRQTDONFMSKHB
Running time: 4
5.42user 0.21system 0:04.69elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17963minor)pagefaults 0swaps
key: GDILKWFVJQSMHROTPEUNCAYZXB
key: GMYJKWHVCZSDFEOILRUNPTAQXB
key: KFYDPWXVCZLJQEUHMRONGSATIB
key: KQYDUWXVCTJIFGRLMPONESAZHB
key: ULYDJWXVCTZIFGRQMPONESAKHB
key: USYDJWXVCTZIEGRQMPONFLAKHB
Number of Correct Hits13
key: USYDJWXVCTZIEGRQMPONFLAKHB
Running time: 4
6.98user 0.21system 0:06.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: CQYRJXTVGFPIONKZMDBEUASLWH
key: CZYDBXPVJETIFGKAMRONUQSLWH
key: CZYDBXPVJETIUGRSMKONFLAQWH
key: CZYKBXPVJETISGRUMDONFLAQWH
key: CZYJBWXVKETISGRUMDONFPAQLH
key: CZYJBWXVPETISGRLMDONFKAQUH
key: CZYJBWXVPMTISGRLEDONFKAQUH
key: CZYJBWXVULTISGRQEDONFKAMPH
key: CZYJBWXVUETISGRQPDONFMAKLH
key: CZYXBWKVUETISGRQPDONFMAJLH
Number of Correct Hits22
key: CZYXBWKVUETISGRQPDONFMAJLH
Running time: 5
5.60user 0.22system 0:04.79elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17787minor)pagefaults 0swaps
key: SIEDNWFPVLZBCJGQAUORYHTKXM
key: OHEDGIFPSLZBCJNWAUYRVQTKXM
key: OHEDGITJSAZYCPNWKUBRVQFLXM
key: OHEDGIAJSTZYCPNWKUBRVQFLXM
key: OHKDGIAJSTZCYPNWEURBVQFLXM
key: OAYXGIZJSTHCKPNWEURBVQFLDM
Number of Correct Hits2
key: OAYXGIZJSTHCKPNWEURBVQFLDM
Running time: 4
7.40user 0.14system 0:06.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: SLQDPWXYGHFKOBVRMCNJUTZEAI
key: OHSDCWXUGLQKFBRAMPNJYTEZVI
key: OHEDBWXVCLTUFGRAYJNPQZSMKI
key: UQMDBWXVCKTJEGRAYPONFZSHLI
key: CHYPBWXVUJTEZGRLKDONFMSQAI
key: CHYXBWLVUETAZGRQKDONFMSJPI
key: CPYXBWLVUETSZGRQKDONFMAJHI
key: CKYXBWLVUETSZGRQPDONFMAJHI
Number of Correct Hits21
key: CKYXBWLVUETSZGRQPDONFMAJHI
Running time: 5
5.06user 0.21system 0:04.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: RMNDBLGKUPIXYCVZFJOETSWQAH
key: RMNDBLGVUFIXYCPZEJOKTSWQAH
key: RMXDBLGVUFTIYCPZEJONKSAQWH
key: CGXDBWLVUFTISPRZEJONKMAQYH
key: CGXDBWLVUETISKRZPJONFMAQYH
Number of Correct Hits17
key: CGXDBWLVUETISKRZPJONFMAQYH
Running time: 3
7.33user 0.22system 0:06.41elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: OFXDJZAKBVINQPWHERUGMSYTLC
key: OFVDJXAKNZIBMPYHERUGWSLTQC
key: OIFDJMHKNTQBXPYVERUGWSLZAC
key: OIFDJMHENTQBXPYSKRUGWVLZAC
key: OHFDJMIENTQBXPYSKRUGWVLZAC
key: OHVDJMIENTQBXPYSKRUGWFLZAC
key: OHVDJMIENTZBXPYSKRUGWFLQAC
key: OHVDJMIEGQFBXPYSZRUNWTLKAC
key: OHVDJMIEGKFBXPYSZRUNWTLQAC
key: OHVDJMIEGZFBXPYSKRUNWTLQAC
Number of Correct Hits1
key: OHVDJMIEGZFBXPYSKRUNWTLQAC
Running time: 5
7.81user 0.23system 0:06.70elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17629minor)pagefaults 0swaps
key: RVMGUITJFQZDSKCXANOBEWYLHP
key: RVLGUIFJXQZDSKCHTNOBEWYMAP
key: RVLGUIHJXFQDSKCWTNOBEZYMAP
key: RVLGUIHJBEQDYKCWTNOXFZSMAP
key: RVAXUYWKBEZDIJCHTGONFQSMLP
key: UVAXBYWKREZDIJCMTGONFQSHLP
key: UAVXBDWKCEHYIJRQTGONFZSMLP
key: UJVXBALKCTHYIGRQEDONFZSMWP
key: UZVXBSLKCHTIYGRQEDONFMAJWP
key: UZYXBALKCHTISGRQEDONFMVJWP
Number of Correct Hits16
key: UZYXBALKCHTISGRQEDONFMVJWP
Running time: 6
7.32user 0.20system 0:06.46elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18090minor)pagefaults 0swaps
key: FYWJBMXPUTHKANRQLDOICVSEZG
key: JAHVBKWPUTFXYORLQDINCMSEZG
key: JAHPBKWVUETIYORLFDXNCMSQZG
key: CAHPBKWVUETIXORLFDYNJMSQZG
key: CAZPBHWVUETISORLFDYNJMXQKG
key: CZAPBFLVUHTISORQEDYNJMXKWG
key: CZAPBJLVUWTISORQEDYNFMXKHG
key: CZAYBXWVULTISORQEDPNFMJKHG
key: CZPJBXWVULTISORQEDYNFMAKHG
key: CZXJBLWVUPTISORQEDYNFMAKHG
Number of Correct Hits17
key: CZXJBLWVUPTISORQEDYNFMAKHG
Running time: 5
6.80user 0.26system 0:05.92elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
key: GVUKWHFYNLSXEJCIQBDPORZMAT
key: RAUOJSWVBELXIGCQPFDNYZKMHT
key: RAKOBQLVCEWXIGJHPSDNUZYMFT
key: RAKDBQLVCEWXIGUHJSONPZYMFT
key: RWXDBQLVCEHPIGUAJSONKZYMFT
key: RQXDBWLVCEMPIGUHJSONFZYKAT
key: RMXDBWLVCEQISGUAJPONFZYKHT
key: RMXPBWLVCEAISGUQJDONFZYKHT
Number of Correct Hits15
key: RMXPBWLVCEAISGUQJDONFZYKHT
Running time: 5
7.30user 0.17system 0:06.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: GVZNCAIPUMQRYESWFBJOTXKHDL
key: GSZDCKIVUMQRYEPWFBONXJAHTL
key: BSZDCWAVUHQRYEPTMGONXJIKFL
key: BFZECWAVUJHSYGRTQDONPMIKXL
key: CPZEBWYVUJHISGRTQDONFMAKXL
key: CZQXBWYVUJHISGRTPDONFMAKEL
key: CZQXBWYVUJPISGRTEDONFMAKHL
key: CZYXBWQVUJTISGRPEDONFMAKHL
key: CZYXBWQVUETISGRPJDONFMAKHL
Number of Correct Hits22
key: CZYXBWQVUETISGRPJDONFMAKHL
Running time: 6
6.77user 0.16system 0:05.91elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17505minor)pagefaults 0swaps
key: RWXOCILPAFVDZGUQTYJNEMSKHB
key: RSXOUILVYFZDWGCQTJPNEMAKHB
key: RQXPCILVJTZASGUWFDONEMYKHB
key: RQYPCILVJTZXSGUWEDONFMAKHB
key: CQYKUILVJTZXSGRWPDONFMAEHB
key: UQYXCILVJTZKSGRWPDONFMAEHB
key: UQYXPILVCZTKSGRWEDONFMAJHB
key: UQYXPKLVCMTISGRWEDONFZAJHB
Number of Correct Hits15
key: UQYXPKLVCMTISGRWEDONFZAJHB
Running time: 5
7.53user 0.16system 0:06.48elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18034minor)pagefaults 0swaps
key: BSIGJUWPNFHXKEVLQODCRAMTZY
key: BAVGJIZPNFHXKEUWQDCORSMTLY
key: BASGJXZPNTHILEUWQDCORVMFKY
key: CASDJXZPNETIHKUWQGBORMVFLY
key: CASDPXZJNETIHKUWQGBORMVFLY
key: CASDPXZJRETIHKUWQGBONMVFLY
key: CZSDPXHJREQIAKUWTGBONMVFLY
key: CZADPXHJREQISKUWTGONBMVFLY
key: CZHGBXAJUEQISKRWTDONFMVLPY
key: CZHPBKXVUEQISGRWTDONFMALJY
Number of Correct Hits16
key: CZHPBKXVUEQISGRWTDONFMALJY
Running time: 6
7.10user 0.20system 0:06.35elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: KMOPRNYCQAJWIGUSTFDHEVLZXB
key: RAHOKNWUJMQXIFCLTGDPEYVZSB
key: RAXOKYWJCTQPIFUHMGDNELVZSB
key: RAXGKYWVCZQPSFUHMDONELJTIB
key: CWHXKJYVRZQISGUFMDONELATPB
key: CZYXJWLVRFHISGUQMDONEKATPB
key: CZYXJWLVRKHISGUQFDONEMATPB
key: CZYXPWLVUEJISGRQKDONFMATHB
key: CZYXPWLVUEKISGRQJDONFMATHB
Number of Correct Hits21
key: CZYXPWLVUEKISGRQJDONFMATHB
Running time: 5
5.48user 0.20system 0:04.68elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18082minor)pagefaults 0swaps
key: GTCDHAVMNLSRFPZOJUBXYIQEWK
key: DLQXEAVMNTHRFPGWJUBCOYISZK
key: DTQOJAVMNLHUFPGIERCBXYWZSK
key: DZQNJAVMOLHUFPGIERCBXYWTSK
key: DYWNJAVMOLHUFPGIERCBXZQTSK
key: DIWNJYVMOLHUFPGQERCBXZATSK
Number of Correct Hits2
key: DIWNJYVMOLHUFPGQERCBXZATSK
Running time: 4
5.76user 0.15system 0:04.69elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18132minor)pagefaults 0swaps
key: DFMZPUKJSWEXTYNGQRCBIHVAOL
key: DFMZPUHJSVEXTYNIQRCBGKWAOL
key: DMWXPZHJOVAUTKNIERCBGYFQSL
key: DYWXPZHJOVMUFKGIECRBNATQSL
key: DSWXPYHJOTVUFKGIERCBNAMQZL
key: DHWXPYAJOEZUFKGITRCBNVMQSL
Number of Correct Hits2
key: DHWXPYAJOEZUFKGITRCBNVMQSL
Running time: 4
7.57user 0.16system 0:06.47elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18080minor)pagefaults 0swaps
key: RXWAJLSYCMVNHPQIFGUEDZOTKB
key: RXVAJHSYCMLNIDPWFGOEUZQKTB
key: RKVAJYLHCMSOIGUXPDNEWZTFQB
key: RAMEJYLPCTXSIGUHQDNOFZVKWB
key: UZAXPYLJCTEISGRHQDNOFMVKWB
key: CZKXPYLJUMAISGRWTDNOFQVEHB
key: CQKXPYLJUMAISGRWTDONFZVEHB
key: CQYXPKLJUMAISGRWTDONFZVEHB
key: CQYXPKLVUMAISGRWTDONFZJEHB
key: CQYXPWLVUMZISGRJTDONFKAEHB
Number of Correct Hits17
key: CQYXPWLVUMZISGRJTDONFKAEHB
Running time: 6
7.47user 0.22system 0:06.11elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17991minor)pagefaults 0swaps
key: TJSGEXMKUQHIRYBFZVONDLCAWP
key: CQSGEXAKRZYIWJBTFUONDLVMHP
key: CQXJEWLVBTAISGRZFUONDYKMHP
key: CZXDKWLVBTAISGRQEUONJYFMHP
key: CZXDBWLVUTAISGRQEKONJFYMHP
key: CMYKBWLVUTXISGRQEDONJZAFHP
key: CXYKBWLVUTMISGRQEDONJZAFHP
key: CFYXBWLVUTMISGRQEDONJZAKHP
Number of Correct Hits19
key: CFYXBWLVUTMISGRQEDONJZAKHP
Running time: 5
7.34user 0.27system 0:06.41elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18181minor)pagefaults 0swaps
key: UQDBCMXPRTHZOKWSFGNJEIYLAV
key: UQDGCMXPRTHYOKJSFBNEWAIZLV
key: UQDWCLXPRTHOYKJAFBGNMSIEZV
key: UYWDBXLPRTHOSKJAQCGNMZIEFV
key: UYSDBWLPRTHOXKJAQCGNMZIEFV
key: RYSDBWLPUMTOIKJAQCGNHZXEFV
key: RYSDBWLPUQTOIKJAMCGNHZXEFV
key: CQSDBWLPUKTIYGRAEJONHZXMFV
key: CQXDBWLPUZTIYGRHEJONAMSKFV
key: CZXDBWLPUQTIYGRFEJONAMSKHV
Number of Correct Hits15
key: CZXDBWLPUQTIYGRFEJONAMSKHV
Running time: 6
6.96user 0.22system 0:05.85elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18070minor)pagefaults 0swaps
key: PXLYGIDJUSAOQECHTKNBMRWFVZ
key: PRLXGIMJUSAOYKCHTENBDQWFVZ
key: PRLXGIMJUSWOYKCHTENBDQAFVZ
key: PBLXRIMJUSQOYGCHTDNKEWAFVZ
key: BPWXCILVUJQOYGRSTDNKFMAEHZ
key: BSYXCILVUETOWGRPJDNKFQAMHZ
key: CWYXBILVUETNSGRPJDOKFQAMHZ
key: CQYXBKLVUETISGRPJDONFWAMHZ
Number of Correct Hits19
key: CQYXBKLVUETISGRPJDONFWAMHZ
Running time: 5
6.28user 0.19system 0:05.31elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
key: CXSGKWAUQPIRFYBMLOJNDHZTEV
key: CXIGPWTJQKHRSYBFLOUNDMZEAV
key: CXIMJWTPGKHRAYBFLOUNDQZESV
key: CAXMJWHPBKQGIYRFLOUNDTSEZV
key: CLXIJWHPBKFYADRMZOUNGTSEQV
key: CQXYJWHPBKTIADRZFOUNGMSELV
key: CZXYJWQPBETIADRLFOUNGMSKHV
Number of Correct Hits11
key: CZXYJWQPBETIADRLFOUNGMSKHV
Running time: 4
5.74user 0.18system 0:04.81elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
key: RZIXBHLKCEAYSGJWPODNFTUMVQ
key: JZIXBKLVCEAYSGRWPDONFMUTHQ
key: CZIXBKLVJEHUSGRWPDONFMATYQ
key: CZIXBULVJETYSGRWPDONFMAHKQ
key: CZIXBULVJETYSGRWPDONFMAKHQ
key: CZYXBULVJETISGRWPDONFMAKHQ
Number of Correct Hits22
key: CZYXBULVJETISGRWPDONFMAKHQ
Running time: 4
4.99user 0.17system 0:03.84elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18153minor)pagefaults 0swaps
key: RQWXPSEVUMZNIKCLTDOGFJHYAB
key: CTYXPAMVUEZGSKRQJDONFLWHIB
key: CTYXPAMVUELGSKRQJDONFZWHIB
key: CIYXPALVUETGSKRQJDONFZWMHB
Number of Correct Hits16
key: CIYXPALVUETGSKRQJDONFZWMHB
Running time: 3
4.94user 0.25system 0:04.20elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17951minor)pagefaults 0swaps
key: CSDIBWEVFTKZGPUAJOXRLMYHQN
key: CZLIBWEVJTKSDGUAFOXRHMYPQN
key: CFXIBWLVRTJSZGUAEODKHMYPQN
key: CTIXBWLVREFSAGUZJODKHMYPQN
key: CTIXBWLVREFSYGUZJODPHMAKQN
Number of Correct Hits11
key: CTIXBWLVREFSYGUZJODPHMAKQN
Running time: 3
7.75user 0.23system 0:06.59elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18108minor)pagefaults 0swaps
key: PLOKVQTJGSZEYWRUIBCXDHMFAN
key: UMXJVAIKGSZHYWRLTBCODEPFQN
key: UMXJVALKGSZHYERIFBCODWPTQN
key: CMXWVALKGQZHYERIFBUODJPTSN
key: CMXWVAIKGQZPYJRLFBUODEHTSN
key: CMXAVWIPGQZKYJRLFBUODEHTSN
key: CMXAVWIPGQZKYJRLFBUODESTHN
key: CEXAVWIPBQZMYJRLFGUODKSTHN
key: CVXDPWIKBFZMYJRLQGUOAESTHN
key: CVXDPWIKBFZMYJRLEGUOAQSTHN
Number of Correct Hits4
key: CVXDPWIKBFZMYJRLEGUOAQSTHN
Running time: 6
6.01user 0.22system 0:04.85elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: OZXDRWSJVQAUEBCTLPNGIKMHYF
key: GZXDRMAJVQSUYBCHEPNOIKWTLF
key: PHADRIXJVQLNYBCZEGUOMKWTSF
key: KHWDRIXJVQLNYBCZEGUOMPATSF
key: KHWDRIXJVQZNYBCLEGUOMPSTAF
key: UHWDRIXJVQZNYBCLEGKOMPSTAF
Number of Correct Hits0
key: UHWDRIXJVQZNYBCLEGKOMPSTAF
Running time: 4
7.07user 0.24system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17902minor)pagefaults 0swaps
key: CQDGPXHKREJULYBTFSNOWZVMIA
key: CQWGPXHKREUILYBTJSNODZVMFA
key: CQWYPXHKRLUIZGBTJSNODMVEFA
key: CQWYPXTJRLHIZGBFKSONDMVEUA
key: CQWYPXHJULTIZGBFKSONDMVERA
key: CFZYJWHPUKTISGBQLXONDMVERA
key: CFZYBWHPUETISGJQLXONDMVKRA
key: CDZXBWHPUETISGJQLYONFMVKRA
key: CZDXBWLVUETISGJQKYONFMPHRA
key: CZDXBWLVUETISGJQKPONFMYHRA
Number of Correct Hits18
key: CZDXBWLVUETISGJQKPONFMYHRA
Running time: 5
7.54user 0.19system 0:06.55elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: DHWGKAIMSTVPYRNQEUOBJLFZXC
key: BHADKIWVGTSPYRNQEUOJMLFZXC
key: BHADKIWVGTLPYRUQEJONSMZFXC
key: BHADRIZVJTLFYKUSEGONQMWPXC
key: BWADJSZVRTLFYKUIEGONQMHPXC
key: JFADBSZVRTLWYKUIEGONQMHPXC
key: JFADBYZVRTLWSGUIEXONQMHPKC
key: UHADBYLVREPWSGJITXONFMKQZC
key: UZAXBTLVREWYSGJIPDONFMKQHC
key: UZAXBWLVRETYSGJIPDONFMKQHC
Number of Correct Hits17
key: UZAXBWLVRETYSGJIPDONFMKQHC
Running time: 6
7.18user 0.20system 0:06.13elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18042minor)pagefaults 0swaps
key: RAMEUDWVCHQPSGKIFXONZTJLYB
key: CAYXUTWVRQLDSGKIPEONFMJHZB
key: CIYXUTWVRZHDSGKLPEONFMAJQB
key: CIYXUWLVKHTDSGRZPEONFMAJQB
key: CZYXEWLVUKTISGRDPJONFMAHQB
key: CZYXEWLVUHTISGRJPDONFMAKQB
key: CZYXEWLVUQTISGRJPDONFMAKHB
key: CZYXJWLVUQTISGREPDONFMAKHB
Number of Correct Hits22
key: CZYXJWLVUQTISGREPDONFMAKHB
Running time: 5
7.43user 0.24system 0:06.52elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18001minor)pagefaults 0swaps
key: NFSWJEBRKTZUDVCXQOYPGMIHAL
key: RQSWJIBYKTEUZVCXFONPGMDAHL
key: RFAUJIBYKTQWSDCXMONPGZVEHL
key: RFAUJSKYBTQIXDCWMNOPGZVEHL
key: RWADPYKSBQTIXGCFMNOJUZVEHL
key: BWADPYXSRKTIQGCFMNOJUZVEHL
key: BWADPYXSRKTIZGCMFNOJUQVEHL
key: BZADPYXSRKTIWGCMFNOJUQVEHL
key: BQADPSXVRKTIZGCWENOJUMYFHL
key: BQADUZXVRFTISGCWKNOJPMYEHL
Number of Correct Hits8
key: BQADUZXVRFTISGCWKNOJPMYEHL
Running time: 6
7.77user 0.24system 0:06.55elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18027minor)pagefaults 0swaps
key: SHQJDWTKOLIURZGXEBCPNMYVAF
key: SHQJDNWKOLIURYGTEBCPXMZVAF
key: SHQJDNWKOLIUPYGTZBCRXEMVAF
key: OHQPDYWKSLTUCJGMZBNRXEIVAF
key: OHQPDYWKSLTUCJGMZBNRXEAVIF
key: OHQPDIWKSLTUCJGMZBNRXEAVYF
key: OHQPDIWKSVTUCJGMZBNRXEALYF
key: OIQPDHWKVLTUCJGMZBNRXEASYF
key: OIQPDHWKVTLUCJGMZBNRXEASYF
key: OIQPDWMKVTLUCJGHZBNRXEASYF
Number of Correct Hits2
key: OIQPDWMKVTLUCJGHZBNRXEASYF
Running time: 6
7.07user 0.20system 0:06.24elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17676minor)pagefaults 0swaps
key: RLOCJUNMBQFAIDKZEWGYPSTHVX
key: RLOCJUASBZPNIDKQEWGYFMHTVX
key: RTICPUMEBSAOYDKQZWGNFJHLVX
key: RMICBKJVPHLOYDUQTWGNFZSEAX
key: UMYCBIWVPHLGKDRQEJONFZSTAX
key: UMYCBIAVPTLJKDRQEGONFZSHWX
key: UZJCBWAVPTLYIDRQEGONFMSKHX
key: CZLUBWAVPTKYIGRQEDONFMSJHX
key: CZLUBWJVPTKYIGRSEDONFMAQHX
key: CZPYBWLVJTKUIGRSEDONFMAQHX
Number of Correct Hits15
key: CZPYBWLVJTKUIGRSEDONFMAQHX
Running time: 5
7.53user 0.23system 0:06.50elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: BSHCULWEYIJNVOKXQGRDAPZTMF
key: BMAYUXQERKHDVOJLPGCNWIZTSF
key: BMQXUYAEPJHDVORLKGCNWISTZF
key: BHQXPYVEUJLDIORMKGCNWASTZF
key: BHAXPYLVUJEGIORMKDCNWZSTQF
key: PHSXBYJVUEQGIORMKDCNWZATLF
key: PHSXBYJVUELGIORZKDCNWMATQF
key: CHSXBYJVUELGIORZKDPNWMATQF
key: CHSOBYJVUELXIGRZKDPNWMATQF
key: CHIOBYJVUELXSGRZKDPNWMATQF
Number of Correct Hits12
key: CHIOBYJVUELXSGRZKDPNWMATQF
Running time: 6
7.78user 0.20system 0:06.57elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: DFMRPLIEVJWKXBGUQNCYOTAHZS
key: DFWRPLIJUZMKXOGQEBCNYVATHS
key: PFIODLWJUZMKXRGQEBCNYVATHS
key: PFKODXWJUZMILRGQVBCNYEATHS
key: PFKODYWJUZVILRGQTBCNXEAMHS
key: PXYOBFLKUZWIVGRQTDCNJEAMHS
key: JXYOBFLKUZWIVGRQEDCNPTAMHS
key: JMYOBFXKUTWIVGRQEDCNPZALHS
key: JMYCBWXPUTKIVGRQEDONFZALHS
key: JMYCBWXVUTKIPGRQEDONFZALHS
Number of Correct Hits15
key: JMYCBWXVUTKIPGRQEDONFZALHS
Running time: 6
7.80user 0.21system 0:06.56elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
key: RZGMPLWNKFISXJUHTCDBOQVEAY
key: RZMGBIWNCFLSXJUHTKDPOQVEAY
key: RZQGBXWVCFLSIOUHTKDNJMPEAY
key: CZAGBXWVRELISOUQTPDNHMKFJY
key: CZXDBKJVUELISPRQTGONWMAFHY
key: CZXDBKJVUTLISPRQEGONWMAFHY
key: CZXDBWJVUTLISPRQEGONKMAFHY
key: CZXDBWPVUTLISKRQEGONFMAJHY
key: CZXDBWPVUTLISGRQEJONFMAKHY
key: CZXJBWPVUTLISGRQEDONFMAKHY
Number of Correct Hits19
key: CZXJBWPVUTLISGRQEDONFMAKHY
Running time: 6
6.96user 0.20system 0:05.53elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18079minor)pagefaults 0swaps
key: EODXNFLYRSAIMJPQTUCGZWVKHB
key: UODXPASERKMILNJQZYCGFWVTHB
key: UDIXPASVCYMOLEJQZRGNFHKTWB
key: UXSDPWYVCLTOIERHZGJNFQKMAB
key: CHSDPWYVUETMIGRXQOJNFZKLAB
key: CAYJPWKVUQTSXGRIEDONFLMZHB
key: CAYJPWKVUMTXSGRIEDONFLZQHB
Number of Correct Hits14
key: CAYJPWKVUMTXSGRIEDONFLZQHB
Running time: 5
7.44user 0.22system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: CHDGPZRMUEFSVIBYLNKXOTAQWJ
key: CHOGPIZVUFQSXNBLKDYMRWAETJ
key: CHOMPIXVUFWSZGBLKDYNRQAETJ
key: CTXOBLKVUFZSWGPIMDYNRQAEHJ
key: CQXYBWKVUTZILGPFEDONRSAMHJ
key: CQXYBWKVULZIMGPFEDONRSATHJ
key: CZYXBWLVUKTIMGRQEDONPSAFHJ
key: CZYXBWLVUETIMGRQKDONPSAFHJ
key: CZYXBWLVUETISGRQKDONFMAPHJ
Number of Correct Hits24
key: CZYXBWLVUETISGRQKDONFMAPHJ
Running time: 6
5.00user 0.22system 0:04.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18036minor)pagefaults 0swaps
key: YDFVSEQMOHLBCJGWAZRPXTUKIN
key: DWUVGLQEOHMCZJYAXBRPSKFTIN
key: DZUHGTQEOVWCXJSAMBRPYKFLIN
key: DAPYOTLEGHZUXJSWMBRCVKFQIN
key: DAZYOTLPGEHUXJSWMBRCVKFQIN
Number of Correct Hits2
key: DAZYOTLPGEHUXJSWMBRCVKFQIN
Running time: 3
7.14user 0.23system 0:06.46elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17596minor)pagefaults 0swaps
key: CIXYUWLEPMZKQORSFGNVBTAHDJ
key: CIXYUDLPEKQSWOBMFGNVRTAHZJ
key: CIXYBHLVEFQSDOUWMGNPRZAKTJ
key: CSXYBHLVEQTIPOUWFGDNRMAKZJ
key: CYZGBXLVRETISPUWFDONQMAKHJ
key: CYZGBXLVRETISPUWQDONFMAKHJ
key: CZYGBXLVRETISPUWQDONFMAKHJ
key: CZYPBWLVUQTISGRXEDONFMAKHJ
key: CZYXBWLVUQTISGRPEDONFMAKHJ
Number of Correct Hits23
key: CZYXBWLVUQTISGRPEDONFMAKHJ
Running time: 6
6.72user 0.18system 0:05.47elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: YNDXPOSZEILBMQGAFRKWVTJHCU
key: YNCXPOSZMIEBLQGAFRWKVTJHDU
key: YMXCJDIZSEWBFPONQRTKVLAHGU
key: GAXCJITZDWMBFPONHREKVLQSYU
key: GWAXJNHZDMTBFPOILRCKVSQEYU
key: GAWXJNHZDMTBFPOISRCKVLQEYU
key: GAWYJNHEDSTBFPOIMCRKVLQZXU
Number of Correct Hits1
key: GAWYJNHEDSTBFPOIMCRKVLQZXU
Running time: 5
7.98user 0.27system 0:06.75elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: WTVCOSMJXIHZFPYDAURKLEBQGN
key: WIVCOGMJXTHBFPYDEUZKLARQSN
key: SIVCOGZJXTHBRPYDEUMKLAFQWN
key: DIVCOXQKGTHBRPYZEUMJLAFWSN
key: DIVUOXQKGTHBRPYZECMJLAFWSN
key: DIVUOWQJGTHBMPYZECKRXAFLSN
key: DIVUOWQJGTHCMPYZEBKRXAFLSN
key: DIVUOWQJGLHCMPYZEBKRXAFTSN
key: DIVUOQWJGLHCMPYZEBKRXAFTSN
key: DIVUOQWJGLTCMPYZEBKRXAFHSN
Number of Correct Hits1
key: DIVUOQWJGLTCMPYZEBKRXAFHSN
Running time: 6
6.54user 0.18system 0:05.74elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: ULDYCWKPJQTGIMBXEONVRZHFAS
key: UHVYCQWPJKTGXMBLEONDRZIFAS
key: UAXYCMLPJEFGIQBWKDNORZVTHS
key: UAMYCXHPJEQGIOBWFDNKRZVTLS
key: UAMYJXWPCEQGIOBHFDNKRZVTLS
key: UHMYBXWVCTQKIOJAEDGNRZPFLS
key: CQYXBAWVUTLKIOJZEDGNRMPFHS
key: CZYXBWLVUPTKIGRQEDONJMAFHS
Number of Correct Hits19
key: CZYXBWLVUPTKIGRQEDONJMAFHS
Running time: 5
7.72user 0.26system 0:06.61elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: UFXWJLRNKASPEHITYOVCGMDQZB
key: UMQDJFRNYASPXGKTZOVCHLWEIB
key: UMQNJIYDRHTEXGCSZOVPALWKFB
key: UZXPJVEDCMAISGRQTOYNFLWKHB
key: UZXYJVLDCKWISGRQTOPNFMAEHB
key: UZXYJVLOCKWISGRQEDNPFMATHB
key: CZXYJPLVUTWISGRQEDNOFMAKHB
key: CZXYJWLVUTPISGRQEDNOFMAKHB
key: CZYXJWLVUTPISGRQEDNOFMAKHB
key: CZYXPWLVUTJISGRQEDNOFMAKHB
Number of Correct Hits19
key: CZYXPWLVUTJISGRQEDNOFMAKHB
Running time: 6
7.16user 0.24system 0:06.32elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18088minor)pagefaults 0swaps
key: DSONUWTKJFMYRPGXABICZHQVLE
key: DSONUWIKGFAYRJPHTBXCZMQVLE
key: BVOXUYWKRHAIDJPFTGNCZMSQLE
key: BQADUYWPRMLIXJCZTGNOFVSKHE
key: RZAXUYWPBKLIDJCQTGNOFVSMHE
key: RZADUYWPBTLIXJCQKGNOFVSMHE
key: CZXDUYWPBTLIAJRQKGONFVSMHE
key: CLXDUYWPBTZIAJRQKGONFVSMHE
key: CLXDUWYPBTZIAJRQKGONFVSMHE
key: CLXGUWYVBTZIAJRQKDONFPSMHE
Number of Correct Hits11
key: CLXGUWYVBTZIAJRQKDONFPSMHE
Running time: 5
5.69user 0.22system 0:04.73elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: GXOUJDWQYLSIBPNTZRKMVFEHAC
key: GAODKIWZXHSUBJNTQRPMVFELYC
key: GADOKHWZXSIBUPNQTRMJVFELYC
key: GAEOKHWZXLIBUPNDTRMJVFQSYC
key: GATOKFQZXLIBUPNDERMJVHWSYC
key: GATOKDQZXLIBUPNFERMJVHWSYC
Number of Correct Hits0
key: GATOKDQZXLIBUPNFERMJVHWSYC
Running time: 4
8.39user 0.19system 0:06.80elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17657minor)pagefaults 0swaps
key: NDWROZSJGLTCFIBVEUPKXQAHMY
key: NZVPOIWEGLTUFJBASCRKDQMHXY
key: NMVKOIWEGLTUFJBAZCRPDQSHXY
key: NLVKGIWEOMTUFJBAZCRPDQSHXY
key: NQVXGIWEOMTUFJBALCRPDZSHKY
key: NQVXGIWEOLHPFJBAMCRUDZSKTY
key: NTVXGIAEOKHPFJBWMCRUDZSLQY
key: NHVXGAQEOKTRFJBWSCPUDZMLIY
key: NHVXGAQEOSTRFJBWKCPUDZMLIY
key: PHVXGASEOKTRFJBWQCNUDZMLIY
Number of Correct Hits2
key: PHVXGASEOKTRFJBWQCNUDZMLIY
Running time: 6
7.18user 0.31system 0:06.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18098minor)pagefaults 0swaps
key: YIRGOLZAVTHNSJDXQBCEUKPWFM
key: GIYROLWAVTHNXJDSQBCPUKEZFM
key: DIUROLWAVTHNXJGSQBCPYKEZFM
key: OFURDLWKVTHNXJGISBCPYEAZQM
key: OFURDLWKVTENXPGISBCJYHAQZM
key: OFURDLWKVTQNXPGISBCJYHAEZM
key: OFURDLWKVTQJXPGISBCNYHAEZM
key: OFURDLWKVTQPXJGIEBCNYHASZM
key: OFURDLWKVTQPYJGIEBCNXHASZM
key: OWPRDLFKVTQUYJGIEBCNXHASZM
Number of Correct Hits2
key: OWPRDLFKVTQUYJGIEBCNXHASZM
Running time: 6
6.03user 0.25system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: BLXGJWIKOTHSYCEMVDUNRFZAQP
key: RLXUBIAVETHSYOCWMDGNJFKQZP
key: RMYXBUAVCTHSIGJWEDONFZLQKP
key: CMYXBRAVUEHSIGJWTDONFZKQLP
key: CMYXBRKVUELSIGJWTDONFZAQHP
key: CMYXBWQVUELSIGRTJDONFZAKHP
key: CZYXBWQVUETSIGRLJDONFMAKHP
Number of Correct Hits20
key: CZYXBWQVUETSIGRLJDONFMAKHP
Running time: 4
5.67user 0.24system 0:04.79elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: DWIHYXMPCGABRKUTFSJNEVQZOL
key: DWJBRXMVCHTOSKUAFYGNEPQZIL
key: DJXOUWMVCEFISKRAZGYNQPBTHL
key: BZXOCWAVUFTISGRMEKYNJQDPHL
key: BZXPCWAVUJTISGRMEODNFQYKHL
key: BZYXCWPVUKTISGRQEODNFMAJHL
Number of Correct Hits17
key: BZYXCWPVUKTISGRQEODNFMAJHL
Running time: 4
5.90user 0.19system 0:04.85elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18124minor)pagefaults 0swaps
key: SOQMYITPUAZRCKDWFBEHJGVXNL
key: SYXJDIGPUAQRCKNMFBEOVHTZWL
key: SXMPDIWJUAQRCKNYEBGOVHTZFL
key: SXMJDIWPGATRCKNYEBUOVHQZFL
key: GXMJDIWPSATRCKNYEBUOVHQZFL
key: GMXKDTWPSZIRCJNYEBUOVHQAFL
Number of Correct Hits0
key: GMXKDTWPSZIRCJNYEBUOVHQAFL
Running time: 4
5.02user 0.21system 0:04.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
key: SFYTVGLJXIEKRUNAWBMCDHPQOZ
key: NAMVOTLEXKHRFJSIQBUCDPYWGZ
key: NAMXOLHEVKTRFJISQBCUDPYWGZ
key: NAMXOLWEVKHRFJISQBCUDPYTGZ
key: NAMYOLWEVTHRFJISQBCUDPXKGZ
Number of Correct Hits1
key: NAMYOLWEVTHRFJISQBCUDPXKGZ
Running time: 3
6.64user 0.20system 0:05.80elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: VWFMJGHOURZXLKNYSDCBAQIPTE
key: CYFBJWLNUAZIHKRGSDXOTQVPME
key: BMHCJWLVUAZISGRYPDXOFTNKQE
key: BMNJCWLVUHZISGRXTDYOFPAKQE
key: BQKYCWXVUJZISGRLTDNOFPAMHE
key: BQKYCWXVUMZISGRLJDNOFPATHE
key: CZXYBWKVUMQISGRLJDONFPATHE
key: CZYXBWPVUTLISGRQJDONFMAKHE
Number of Correct Hits21
key: CZYXBWPVUTLISGRQJDONFMAKHE
Running time: 5
7.64user 0.17system 0:06.49elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
key: NAZBPITGCJHDKLUSQXOREFYWVM
key: NZAUPIHVCQWDSEBFJGORKTYLXM
key: RZAYBQHVCTWGSEJFKDONPIULXM
key: RZJYBWTVCEHGSPUFKDONQIALXM
key: UZIYBWHVCKTGSPRFJDONQLAEXM
key: UZYIBWHVCETGSPRFJDONKLAQXM
key: UZYIBWXVCETGSPRFJDONKLAQHM
key: UZYIBWXVCETPSGRFJDONKLAQHM
key: UZYXBWIVCETKSGRQJDONPLAFHM
key: UZYXBWIVCETKSGRQJDONFLAPHM
Number of Correct Hits18
key: UZYXBWIVCETKSGRQJDONFLAPHM
Running time: 6
6.53user 0.20system 0:05.43elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18075minor)pagefaults 0swaps
key: CHQWRALPMISFOGUYEKNJTVDZBX
key: CSQDBWLVMHIUNGRFEKOJTPAZYX
key: CSYJBWLVMHPIDGRFEKONTZAQUX
key: CSYJBWLVUHTIDGRQEKONPZAFMX
key: CSYJBWLVUZTIKGRQEDONPMAFHX
key: CSYJBWLVUKTIZGRQEDONPMAFHX
key: CSYJBWLVUFTIZGRQEDONPMAKHX
Number of Correct Hits19
key: CSYJBWLVUFTIZGRQEDONPMAKHX
Running time: 4
6.31user 0.21system 0:05.39elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17632minor)pagefaults 0swaps
key: VMSPNXFJDQHUEKYOZRCBILWATG
key: OWSPNZFJDQHRMKYVLCUBXETAIG
key: OWSPNZFJDLHRMKYVQCUBXETIAG
key: OWVPNZFJDLHRMKYSQCUBXETIAG
key: OWVPNIFJDLHRMKYSQUCBXETZAG
key: OWVPNAFJDLHRMKYITUCBXEQZSG
key: DHVPNAFJOLWRMKYITUCBXEQZSG
Number of Correct Hits0
key: DHVPNAFJOLWRMKYITUCBXEQZSG
Running time: 4
7.53user 0.21system 0:06.45elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18035minor)pagefaults 0swaps
key: RYVXNSQMJEFUODBILCKPGZTWHA
key: CYVGRSQKXEWUOMBILNDPJZHFTA
key: CYVGRSQKUEWXPMBHTDNOJZIFLA
key: CMKGBSWVUEQIXYRHTDNOJZFPLA
key: CMXGBFLVUEHISYRQTDONJKWPZA
key: CMXGBFLVUEHISKRQTDONPYWJZA
key: CMZGBFLVUETISKRQJDONPYWHXA
key: CMZGBXLVUETISKRQJDONFYWPHA
key: CMZGBWLVUETISYRQPDONFKXJHA
key: CMXYBWLVUETISGRQPDONFKZJHA
Number of Correct Hits19
key: CMXYBWLVUETISGRQPDONFKZJHA
Running time: 6
7.36user 0.20system 0:06.37elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17662minor)pagefaults 0swaps
key: NQXOKYHFCZEUDJBWMGPRSVATLI
key: CZXOJKHVUQFPSDBWTGNRYMAELI
key: CZYJPXHVUQLRSDBTFGNOKMAEWI
key: CZYRPXHVUELOSDBTFGNJQMAKWI
key: CZYJRXHVUELOSDBTFGNPQMAKWI
key: CZYJBXLVUEHDSGRWQONPFMAKTI
key: CZYXBWLVUEQOSGRTJDNPFMAKHI
key: CZYXBWLVUEQNSGRTJDOKFMAPHI
key: CZYXBWLVUETNSGRQJDOKFMAPHI
key: CZYXBWLVUETNSGRQPDOKFMAJHI
Number of Correct Hits22
key: CZYXBWLVUETNSGRQPDOKFMAJHI
Running time: 5
6.29user 0.18system 0:05.30elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: DTYAKWLPOIQRJVNXZUBCSEHMGF
key: GQYAKWLPOITRJVNHZUBCSEXMDF
key: GAYLKDQPOTHRVJNIEUBCSZXMWF
key: GLYAKVQPOTHRDJNIEUBCSZXMWF
key: BMYSKVQPRTHODJNIEUGCAZXLWF
key: BMYSKVIPRTQODJNHEUGCAZXLWF
key: BMYDKVIPRTQOSJNHEUGCAZXLWF
Number of Correct Hits2
key: BMYDKVIPRTQOSJNHEUGCAZXLWF
Running time: 4
7.01user 0.19system 0:05.92elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18045minor)pagefaults 0swaps
key: AVGNBQLPCHFUMORWJYZSDIKTEX
key: KVZNBQMPCHLUSORWFGYJAIDETX
key: CAZDBHVPKELUSORWMGNJFIYTQX
key: CAZDBHVPKELUSGRWMOJNFIYTQX
key: CUVDBYWPKELISGRHMOJNFZATQX
key: CUVOBYLKPMQISGRHEDJNFZATWX
key: CVUOBYLKPTMISGRQEDJNFZAHWX
key: CZUOBWLKPTVISGRQEDJNFMAHYX
Number of Correct Hits15
key: CZUOBWLKPTVISGRQEDJNFMAHYX
Running time: 5
6.63user 0.22system 0:05.75elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18022minor)pagefaults 0swaps
key: CLXAKDIHJQVYOMRNFBUTWPGESZ
key: CVXGKYIOBPLDSMRTFJUNWQAEHZ
key: CVXOKYIJBTLDSGRFPMUNWQAEHZ
key: CVMXBYLJPTIOSGRQFDUNWKAEHZ
key: CVMXBILJPTYOSGRQEDUNWKAFHZ
key: CVYXBOLJPTFISGRQEDUNWMAKHZ
key: CVYOBXLKPEWISGRQTDUNFMAJHZ
key: CKYOBXLVJEWISGRQTDUNFMAPHZ
Number of Correct Hits17
key: CKYOBXLVJEWISGRQTDUNFMAPHZ
Running time: 5
6.96user 0.27system 0:06.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: UTMSPNDKCWXIGJBLVAEOFZYHRQ
key: CAMXPGWVUTEISKBLJNDOFZYHRQ
key: CYMXPGWVUTHISKBLJNDOFZAERQ
key: CZMGPXLVUTFISKBWJDNORYAEHQ
key: CZYKPXLVUTFISGBWJDONRMAEHQ
key: CZYXPMLVUTFISGBWJDONRKAEHQ
key: CZYXPMLVUFTISGBWJDONRKAEHQ
key: CZYXBMLVUFTISGPWJDONRKAEHQ
key: CZYXBMLVUFTISGJWPDONRKAEHQ
key: CZYXBMLVUETISGRWPDONJKAFHQ
Number of Correct Hits20
key: CZYXBMLVUETISGRWPDONJKAFHQ
Running time: 5
6.13user 0.19system 0:05.30elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
key: BSFOKXMWCETGHJIVLDRNYQAPUZ
key: CSFOKUWJRLMGAPVIEDBNYQHTXZ
key: CSWOKYIJRLMGAPVFEDBNUQHTXZ
key: CSYOKWIJRMFGAPVQTDBNULHEXZ
key: CVYOKWIJRHMGAPBQTDUNFLSEXZ
key: CSYUBWIVKHMGJPRQTDONFLAEXZ
key: CSYXBWPVKHLIJGRQTDONFMAEUZ
Number of Correct Hits16
key: CSYXBWPVKHLIJGRQTDONFMAEUZ
Running time: 4
5.18user 0.22system 0:04.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17955minor)pagefaults 0swaps
key: BESUDFZPJTWXMNRILOCKGHYAVQ
key: BKHVUSMPJLAXWGRITOCNFZDEYQ
key: BKHXUWMPCLADSGRTJOINFZVEYQ
key: CZYXBWMPULAISGRTEDONFKVJHQ
key: CZYXBWKVUTAISGRLEDONFMPJHQ
Number of Correct Hits18
key: CZYXBWKVUTAISGRLEDONFMPJHQ
Running time: 3
4.18user 0.18system 0:03.27elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17792minor)pagefaults 0swaps
key: BZJPCHAGNMLOSDKIQXRUFVYTWE
key: CZIPBALGKQHNSDRWMJOUFVYTXE
key: CZGDBWQKNLHISPRATJOUFVYMXE
Number of Correct Hits9
key: CZGDBWQKNLHISPRATJOUFVYMXE
Running time: 2
6.10user 0.21system 0:05.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18025minor)pagefaults 0swaps
key: KHEWJSCLPAFRVNBITXOMYZUQDG
key: UHZYJLMVCAFQDNBWTXOPRKSEIG
key: CHZKJILVUFSDYNBWTXOPRQAEMG
key: CZSPBILVUFHDYNJWTXOKRQAEMG
key: CMSPBILVUTHDYNJWFXOKRZAEQG
key: CPYDBILVUTHMSNJWFXOKRZAEQG
key: CQYDBILVUTHMSNRWEXOKJZAPFG
Number of Correct Hits10
key: CQYDBILVUTHMSNRWEXOKJZAPFG
Running time: 4
6.01user 0.21system 0:05.24elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: JTLFGMSBOHZUXRYIAKCDVWNQEP
key: NMGFJVSBOZWUHKYILRDCQEATXP
key: NMGDJASBOLWUHKYIERVCQFZTXP
key: OHSDJGABNLWUTKYIERVCXFZMQP
key: OHSDJZABNLWUTKYQERVCXFGMIP
key: OHSDJZACNLQRTKYIMUVBXFGEWP
key: OHSDJMACNLTRFKYIEUVBXQGZWP
Number of Correct Hits1
key: OHSDJMACNLTRFKYIEUVBXQGZWP
Running time: 4
5.78user 0.23system 0:04.85elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17657minor)pagefaults 0swaps
key: BVIQPYADJUWNXERSMLGKFHOZTC
key: PAXQBYHVJZLKWUROMDGNFTSEIC
key: PAYGBMHVJZLIWURQKDXNFTSEOC
key: JAYGBMHVPZLIWURQEDONFTSKXC
key: JZYGBHMVPQTIAURWEDONFLSKXC
key: JZYXBUQVPMTISGRWEDONFLAKHC
Number of Correct Hits17
key: JZYXBUQVPMTISGRWEDONFLAKHC
Running time: 4
5.43user 0.22system 0:04.34elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17650minor)pagefaults 0swaps
key: GETBYFPMNQWXUVDOKRCJZSAHIL
key: GEPBKFTMNQAXUVDYZRCJOHWSIL
key: GSQBPITMNZAOUVDYKRCJXHWEFL
key: GSQBPHTMNZIOUVDXKRCJYAWEFL
key: GSQBPHTMNEIOUVDXZRCJYAWKFL
Number of Correct Hits2
key: GSQBPHTMNEIOUVDXZRCJYAWKFL
Running time: 3
7.13user 0.24system 0:06.43elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
key: CHXAPKSJEQTROMBWLUYNGZDFIV
key: CQXIPWHJUEAGSDBMFYONRZTKLV
key: CAXDPWLJBEQGSIUTKYONRZMFHV
key: CMXDPWLJBQFGSIUTKYONRZAEHV
key: CHXDJMWPUTQISGBFKYONRZAELV
key: CHYDJMWPUTQISGBFKXONRLAEZV
key: CHYDRMWPUEQISGBFKXONJLATZV
key: CZYDBWKPUEQISGRMJXONFLATHV
key: CZYDBWLPUEMISGRQJXONFKATHV
key: CZYDBWLPUEMISGRQTXONFKAJHV
Number of Correct Hits18
key: CZYDBWLPUEMISGRQTXONFKAJHV
Running time: 5
7.67user 0.23system 0:06.54elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17994minor)pagefaults 0swaps
key: NAFGOWQJCEDMVPXSHUIRKZBYLT
key: NAVGOYWJSEMZCPXDHUBRKFIQLT
key: NAVYOXWJDHIMCPGSEUBRZFKQLT
key: NAVYOXWJDHZFRPGSEUBCLMKQIT
key: NAVROXWJDHZFYPGSEUBCLMKQIT
key: OAVRNXWJDMZFYPGSEUBCLHKQIT
key: OAVRNXWJDMZFYPGQEUBCLHKSIT
key: OAVRNXMJDZWFYPGQEUBCLHKSIT
key: OAVRNLHJDZWFYPGQEUBCXMKSIT
key: OWVRNLHJDZQFYPGAEUBCXMKSIT
Number of Correct Hits1
key: OWVRNLHJDZQFYPGAEUBCXMKSIT
Running time: 6
3.71user 0.17system 0:03.05elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17839minor)pagefaults 0swaps
key: NAKZPIFGXDWOSRBHTCUMYQJELV
key: NLKYPZFGXTWOSJBDHCUMIQREAV
key: NLKYPZFGXTHOMJBDQCURISWEAV
Number of Correct Hits0
key: NLKYPZFGXTHOMJBDQCURISWEAV
Running time: 2
5.78user 0.17system 0:04.79elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18116minor)pagefaults 0swaps
key: OAJRDXWMGTZNFBIKVPECYHUSLQ
key: VARJDXWPGZTUFBIKLMNCYHESOQ
key: DAFNOXWKILTURPGMZBJCYEHSVQ
key: DAFNOXWKGLTUJPISZBRCYEHMVQ
key: DAFROIWPGLTUKJSXEBNCYMHVZQ
key: DAXROIWPGLTUKJSHEBNCYMFVZQ
Number of Correct Hits2
key: DAXROIWPGLTUKJSHEBNCYMFVZQ
Running time: 4
7.08user 0.23system 0:06.43elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17916minor)pagefaults 0swaps
key: CQWDEKONRFLIVAYTJZGUMXSPHB
key: EQVJUYAKRFTISGCWZDPNMXOLHB
key: EQWXPOAKRFLISGCJZDUNMTYVHB
key: EQVXPOLKRZAISGCWFDUNMTYJHB
key: UQYXPJLVCTAISGRWFDONMZKEHB
key: CQYXPWLVUFAISGRJTDONMZKEHB
key: CQYXPWLVUMAISGRJTDONFZKEHB
key: CQYXPWLVUMKISGRTJDONFZAEHB
key: CTYXPWLVUMKISGRQJDONFZAEHB
Number of Correct Hits18
key: CTYXPWLVUMKISGRQJDONFZAEHB
Running time: 5
6.72user 0.24system 0:05.84elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: SWURODZQGTIBYKNHLCPEVAJFXM
key: SWQROIZAGTDBCKNHLUPEVYJFXM
key: SIXROWZAGTQUCPNHLBYJVKFEDM
key: SIXROWZKGQTUYPNHLBCJVAFEDM
key: SIXROWTKGQZUYPNHLBCJVAFEDM
key: SIXROWTKGQZUYPNHLBJCVAFEDM
key: SIXYOWTKGQZURPNHLBJCVAFEDM
key: SHXYOWIKGQZURPNTLBJCVAFEDM
Number of Correct Hits1
key: SHXYOWIKGQZURPNTLBJCVAFEDM
Running time: 5
5.70user 0.20system 0:04.74elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18142minor)pagefaults 0swaps
key: CIMGBYNVRFSPXUTWHDOJLZAKEQ
key: CUSGBXWVRFMIYPTNEDOJLZAKHQ
key: CLYGBHWVRFMISPKNEDOJUZATXQ
key: CLYGBHFVRPTISJKWEDONUZAMXQ
key: CMYGBHWVRPTISJUFEDONKZALXQ
key: CZYJBHLVUPTISGRWEDONFMAKXQ
Number of Correct Hits19
key: CZYJBHLVUPTISGRWEDONFMAKXQ
Running time: 4
7.25user 0.19system 0:05.66elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18052minor)pagefaults 0swaps
key: JWVZKXTYNEMCRPBDHGUSQLAFIO
key: CQVDKXHYNEWPMJBZTGUSRLAFIO
key: RZSDKXMYNEWPHJBLQGUVCTAFIO
key: RZSGKXAYNEHPWJBLQDUVCTMFIO
key: RZSPKXAYNEHGWJBLQDUVCTMFIO
key: RZSAKXPYNEHGWJBIQDUVCTMFLO
key: RZSAKXPYNEHGIJBWQDUVCTMFLO
Number of Correct Hits3
key: RZSAKXPYNEHGIJBWQDUVCTMFLO
Running time: 5
6.34user 0.23system 0:05.40elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: BHAUMSOVRQTILGCZFYDKNEWPXJ
key: BMAXUSLVRQTNWGCIFYOKPEDZHJ
key: BMAXUWLVRTQDSGCIKYOPFENZHJ
key: BZAXUDLVRTWISGCQKYOPFMNEHJ
key: BZAXUYLVCTWISGRQEDOPFMNKHJ
key: BZNXUYLVCTWISGRQEDOPFMAKHJ
key: BZPXCYLVUTWISGRQEDONFMAKHJ
Number of Correct Hits19
key: BZPXCYLVUTWISGRQEDONFMAKHJ
Running time: 4
5.86user 0.21system 0:04.85elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18059minor)pagefaults 0swaps
key: CMZDPXHJULFSYIRAEGNVKQOTWB
key: CSZDPXHJULQKYIRAEGNVFMOTWB
key: CSQDPWHJULZYXIRKEGONFMVTAB
key: CAQDPWHJUKLIXYRZEGONFMVTSB
key: CQVXPWSJUKLIDYRZEGONFMATHB
key: CQYXPWSJUETIVGRZKDONFMALHB
Number of Correct Hits17
key: CQYXPWSJUETIVGRZKDONFMALHB
Running time: 4
5.08user 0.18system 0:04.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18026minor)pagefaults 0swaps
key: NTHXYILVCQSPZJRWEBOUFKAMDG
key: PMZXKDLVCQHNSJRWEBOUFYATIG
key: BZMXKPLVCQHDSJRWEUONFYATIG
key: BZYXUPLVCQIKSJRWEDONFMATHG
key: BQYXUPLVCZTISJRWEDONFMAKHG
Number of Correct Hits16
key: BQYXUPLVCZTISJRWEDONFMAKHG
Running time: 3
4.83user 0.22system 0:04.12elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17622minor)pagefaults 0swaps
key: BWQYPFKARHTIMOUXECGNLZVJDS
key: BMQXPHTKUFWILGRYECONAZVJDS
key: BZWXPYLVUJTIMGRHECONAQKFDS
key: BZWXPMLVUKTIYGRQEDONFHAJCS
key: BZYXPHLVUKTIWGRQEDONFMAJCS
Number of Correct Hits17
key: BZYXPHLVUKTIWGRQEDONFMAJCS
Running time: 3
5.64user 0.19system 0:04.73elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: KWSRJZXYUVTODGCQFIAENHLPBM
key: KWAPJDXVUFTOYGCZQISNRHLEBM
key: BWARJKXVUFTDYGCHQIONPLZESM
key: BWARJQXVUETDYGCHKIONFLZPSM
key: BHARPWXVUETIYGCLKDONFQZJSM
key: BHARPWXVUETIYGCQKDONFLZJSM
Number of Correct Hits12
key: BHARPWXVUETIYGCQKDONFLZJSM
Running time: 4
6.15user 0.22system 0:05.30elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: CIGFRESDULVYXKNAWTBHZJOMQP
key: CQYFRJSTULWXGKOAEBDNZVHMIP
key: CZHDRWSTULAXFKOYEBGNQVJMIP
key: CZIDBATVUMQRSKGWEXONYLHJFP
key: CZIDBHMVUTQRSYKWEXONGLAJFP
key: CZYXBHMVUFTISGRWEDONKLAJQP
key: CZYXBHMVUFTISGRQEDONJLAKWP
Number of Correct Hits18
key: CZYXBHMVUFTISGRQEDONJLAKWP
Running time: 4
5.80user 0.20system 0:04.85elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17993minor)pagefaults 0swaps
key: CFXOUPYJBTSMDGIAKVNRHWLEQZ
key: CPYNBWXIUTADSGRLKVOJFMHEQZ
key: CKYIBWXVUTADSGRLEJONFMHPQZ
key: CKYXBWJVUPHDSGRQEIONFMATLZ
key: CKYXBWPVUELDSGRQJIONFMATHZ
key: CKYXBWLVUEPDSGRQTIONFMAJHZ
Number of Correct Hits19
key: CKYXBWLVUEPDSGRQTIONFMAJHZ
Running time: 4
6.77user 0.21system 0:05.90elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17455minor)pagefaults 0swaps
key: SDMTYIAEXZFWRPOGHBJUNVQKCL
key: SACGYIDEXZFTRPOWHBJUNVQKML
key: SATXYIMEGZFCRPOWHBJUNVQKDL
key: SVTXYAIEGKFCRPOWHBJUNQZMDL
key: SVTXDAIEGKFCRPOWHBJUNQZMYL
key: GFKXDAIENTVCRPOWHBJUSQMZYL
key: GFKXDAIENZVRJPOWQBCUSHMTYL
key: GIKXDAHENVQRFPOYZBCUSJMTWL
Number of Correct Hits1
key: GIKXDAHENVQRFPOYZBCUSJMTWL
Running time: 5
6.27user 0.20system 0:05.36elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18184minor)pagefaults 0swaps
key: CXDWKEFRBQTIZJNLAVUGYMOHSP
key: CAHXKWZNBQSIDJRFTVUGYMOELP
key: CMHXKWYNBQTIVGRSFDUJAZOELP
key: CMSXUWLKBDTIYGRVQONJFZAEHP
key: CQYXUWLVBJTIZGRSKDONFMAEHP
key: UQYXCWLVBJTIZGRSKDONFMAEHP
key: UQYXCWLVBETIZGRSJDONFMAKHP
Number of Correct Hits18
key: UQYXCWLVBETIZGRSJDONFMAKHP
Running time: 4
6.66user 0.23system 0:05.52elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18547minor)pagefaults 0swaps
key: CZSKPQWGALUIFMBJEDNRXHVTYO
key: CZSYPULGVMQIWJBFEDNRXHKATO
key: CZSYPVLGUMHIWJBFEDNRXAKQTO
key: CZLYPVWGUFHISKBQEDNRXAJMTO
key: CZLVPXWGUTFISKBQEDNRYMJAHO
key: CZWVPXLJUFAIGKBQEDNRYMSTHO
key: CZWSPXLJUYAIGKBQEDNRFMVTHO
Number of Correct Hits10
key: CZWSPXLJUYAIGKBQEDNRFMVTHO
Running time: 5
6.01user 0.26system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: RLZDCVAPBMWFSGEYXNOJIQUKHT
key: RLAJCVQPKMXFSGBYEDONHZUWIT
key: BVIXCFKPUMJZSGRYEDONHLAWQT
key: BVIXCFKPUMJYSGRZEDONWLAHQT
key: BVYXCWQPUMJISGRZEDONFLAKHT
key: BQYXCWKVUEJISGRZMDONFLAPHT
key: BQYXCWKVUELISGRZPDONFJAMHT
Number of Correct Hits17
key: BQYXCWKVUELISGRZPDONFJAMHT
Running time: 4
7.88user 0.27system 0:06.63elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18087minor)pagefaults 0swaps
key: JGWNPDEKVTFXZUOHSRBCILMQAY
key: BHMOPDLKJTWXZUNIFRVCGESQAY
key: BHMOPGLKUTWXZJRFEDINCVSQAY
key: BHMJPGFKUQLXZORWEDCNIASTVY
key: BKHJPGLVUQFXZORMEDCNWSATIY
key: BHSJPGLVUQTXMORZEDCNFKAWIY
key: BJWGPILVUQTXSORZEDCNFMAKHY
key: CJIBPWLVUQTXSORZEDGNFMAKHY
key: CJXPBWLVUQTISORZEDGNFMAKHY
key: CQXJBWLVUKTISORZEDGNFMAPHY
Number of Correct Hits16
key: CQXJBWLVUKTISORZEDGNFMAPHY
Running time: 6
7.59user 0.24system 0:06.49elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: RVIPBXUWCMTDYNEAJGOFQLHKZS
key: RVMDBXPWCETIYNUAQGOFJZHKLS
key: RFWDBXQPCJTIYOUAKGNVEMHZLS
key: RFWDBXZVCJTIYOUAKGNPEMHQLS
key: RFZDBXWVCJTIYOUAKGNPEMHQLS
key: RFADBHWVCJTIXGUZKONPEMYQLS
key: UFYDBHWVCJTIXGRZKOPNEMAQLS
key: UWYDBLEVCPTIXGRZKJONFMAQHS
key: UWYDBELVCPTIXGRZKJONFMAQHS
key: UWYDBQLVCPTIXGRZKJONFMAEHS
Number of Correct Hits14
key: UWYDBQLVCPTIXGRZKJONFMAEHS
Running time: 6
5.10user 0.17system 0:04.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17957minor)pagefaults 0swaps
key: EVXLKQTPBFSYJGRAHWNUCZIMDO
key: UYXLCQKPBTSIAGRHEWNDFZVJMO
key: UMXYBHWPCTSIAGRQEDNKFZVJLO
key: UZXYBALPCTHISGRQEDNKFMVJWO
key: CZXYBALVUTHISGRQEDNKFMJPWO
Number of Correct Hits14
key: CZXYBALVUTHISGRQEDNKFMJPWO
Running time: 3
7.15user 0.24system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: NHKIPWQMSZACXTUDJOBEGFYLVR
key: BWLYPHIVSFZCXTUDJONKGQAEMR
key: CWDYBHLVSFMPXEUIKONJGQATZR
key: CWXDBHLVYFMISEUPKONJGQATZR
key: CYXDBHWVPFLISEUQKONJGMATZR
key: CYXDBHWVPFLISGUZKONJEMATQR
key: CYXOBQWVUFLISGPZTDNJEMAKHR
key: CQXOBYWVUFLISGPZTDJNEMAKHR
key: CQYJBXLVUEWISGKZTDONFMAPHR
key: CZYJBXLVUETISGKQPDONFMAWHR
Number of Correct Hits21
key: CZYJBXLVUETISGKQPDONFMAWHR
Running time: 5
7.46user 0.22system 0:06.72elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: UXIGPTLJCQSVAKNYMDORFHZEWB
key: UTYKPXLJCQSZAGNIMDORFHVEWB
key: UKYXPWLVCEIZNGRSMDOJFTAQHB
key: UKYXPWLVCEQZIGRSMDONFTAJHB
key: UKYXPWLVCEZQIGRSJDONFMATHB
key: USYXPWLVCEZKIGRQJDONFMATHB
key: USYXPWLVCEZIKGRQJDONFMATHB
key: UZYXPWLVCEKISGRQJDONFMATHB
key: CZYXPWLVUEKISGRQJDONFMATHB
Number of Correct Hits21
key: CZYXPWLVUEKISGRQJDONFMATHB
Running time: 6
7.26user 0.21system 0:06.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18267minor)pagefaults 0swaps
key: RHLEUIVJBQFSXGCWPNKOMZDTAY
key: RHVEUIAJBQMSXGCWPNKOFZDTLY
key: RLVEUIAJBQTDXGCWPNKOFZSMHY
key: CLXEUAIJBQTDVGRWPNKOFZSMHY
key: CLEXUAQJBPTDVGRWKNIOFZSMHY
key: CLZXUAQKBPTDVGRWJNIOFESMHY
key: CZLXUAQKBETDVGRWJNIOFPSMHY
key: CZWXBAQPUETIDGRLJVNOFKSMHY
key: CZWXBSQVUETIDGRLJONPFKAMHY
key: CZLXBSWVUETIPGRQJDONFMAKHY
Number of Correct Hits20
key: CZLXBSWVUETIPGRQJDONFMAKHY
Running time: 5
4.83user 0.22system 0:04.12elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18111minor)pagefaults 0swaps
key: DVBNUWAJGHZXCOPLMKYRIEQFST
key: GVBYUWSJDHZXOPCLFNKRIEQMAT
key: GVHOUWSJRPZXYKCLFNBDIEQMAT
key: GVSOUWHJRPZXYKCLFNBDIEQMAT
key: GVSOUWAJRPZXYKCLFNBDIEQMHT
Number of Correct Hits2
key: GVSOUWAJRPZXYKCLFNBDIEQMHT
Running time: 3
7.21user 0.24system 0:06.31elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17997minor)pagefaults 0swaps
key: UALRPWIXEVQHGNBCJOYKDZMFST
key: UMIVPXLDJHQYANBCEORKGZWFST
key: UZAVPXLKJHQYINBWFORDGMCEST
key: UZAVPCLKJHQYINBWFORDGMXEST
key: UZAVPCLKJQHYINBWFORDGMXEST
key: UZSVPCLKJQHYINBWFORDGMXEAT
key: UZSVPDLKJQHYINBWFORCGMXEAT
key: UZSVPDLKJQHYINBAFORCGMXEWT
key: UZSVPDLKJQHYXNBAFORCGMIEWT
Number of Correct Hits3
key: UZSVPDLKJQHYXNBAFORCGMIEWT
Running time: 5
7.24user 0.21system 0:06.39elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18110minor)pagefaults 0swaps
key: SHROJYGBNAWDEUKTQXVCLFMPZI
key: DFROJYGBNAWSHUPQTXVCLEMKZI
key: DHVKJYGBNEWPFUOQTXRCSAMZLI
key: DYXGJVHBNEWPFUOQTKRCSAMZLI
key: DHXGJVYBNEWPFUOQTRKCSAMZLI
key: DAXGJVYBNZWPFUOQTRKCSHMELI
key: DAXGJVYBNZWKFUOQERPCSHMTLI
key: DAXGJVYPNZWKFUOQERBCSHMTLI
key: DYXGKVHPNZWJFUOQERBCSAMTLI
Number of Correct Hits1
key: DYXGKVHPNZWJFUOQERBCSAMTLI
Running time: 5
6.47user 0.22system 0:05.45elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18043minor)pagefaults 0swaps
key: NBAJKFQGHEVIYPCOWDXULTSZMR
key: NFQVBAPGXEMISOJHTDCULWYZKR
key: NZSVBQAGXELIMOCWTDJUFKYPHR
key: JZSVBQPKUEAIMOCWTDNYFGXLHR
key: JZSYBLQPUEAIMGCWTDNOFVXKHR
key: CZSYBLWPUEAIMGJQTDNOFVXKHR
key: CZXYBSWVUELIMGJQTDNOFPAKHR
Number of Correct Hits14
key: CZXYBSWVUELIMGJQTDNOFPAKHR
Running time: 5
7.84user 0.20system 0:06.82elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18080minor)pagefaults 0swaps
key: PSGZYDLVBHFUOANITCMJQXWKRE
key: PXZDBGLVYHFUAKCWTNMJOSIQRE
key: PXZOBGLVYHTUIACWFDJNKSMQRE
key: CFAGBWLVMHTXSOUZPDJNRIYQKE
key: CZAXBWLVUKTGSORHPDJNFMYQIE
key: CZYXBWLVUQTJSORHPDGNFMAKIE
key: CZYXBWLVUQTJSORIPDGNFMAKHE
key: CZYXBWJVUQTISORLPDGNFMAKHE
key: CZYXBWQVUJTISORLPDGNFMAKHE
Number of Correct Hits20
key: CZYXBWQVUJTISORLPDGNFMAKHE
Running time: 6
7.94user 0.20system 0:06.60elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18121minor)pagefaults 0swaps
key: BWIPMGDKUTHNVSYZFXJORLQECA
key: BWVMPGIKUFSNQECZTDJORLXHYA
key: BWSGPIMKUFZJXECVTDNORQYLHA
key: BWJCPSXKUFZIYGRMTDONEQVLHA
key: BZJCPYXVUMFISGRWTDONEQKLHA
key: BZQEPYXVUJFISGRWTDONCMKLHA
key: BZLEPYXVUJTISGRWQDONFMKCHA
key: PZQJBYXVUTLISGRWEDONFMCKHA
key: PZYCBQXVUKTISGRWEDONFMLJHA
key: PZYCBWXVUETISGRQKDONFMLJHA
Number of Correct Hits19
key: PZYCBWXVUETISGRQKDONFMLJHA
Running time: 6
5.68user 0.22system 0:04.36elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17952minor)pagefaults 0swaps
key: RZPGOHWNDJVUYKELQFBCSTXAIM
key: RASGUHWNDJFCYKPLQEOBVZXTIM
key: RLSGBHWNFEZCYKUQJDOPVAXTIM
key: RVSGBWLNUEZIYKCQJDOPFAXTHM
key: CZYGBWLVUETISKRQPDONFAXJHM
Number of Correct Hits20
key: CZYGBWLVUETISKRQPDONFAXJHM
Running time: 3
4.98user 0.19system 0:04.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: EVSQPILKGTFUXOBWHRNZDJCAYM
key: VHSWPILKGTFUXOBAZRNCDJQEYM
key: VHSXOILKGEFUYPBQTCNRDJAZWM
key: VHSXOILKGEFRYJBQTCNUDPAZWM
key: VHSXOILKGETRYJBFQCNUDPAZWM
Number of Correct Hits5
key: VHSXOILKGETRYJBFQCNUDPAZWM
Running time: 3
6.58user 0.22system 0:05.86elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18122minor)pagefaults 0swaps
key: BXARPWFVGHTIDJEOMYKNUQZLSC
key: BOZYPWLVUHFIAJRSQDGNKEMTXC
key: PZYOBWLVUHKIAJRSTDGNFEMQXC
key: PZYOBWLVUHKISJRETDGNFAMQXC
key: PZYOBWLVUHMISJRETDGNFAKQXC
key: PZYOBWLVUHTISGRQEDJNFAKMXC
key: JZYOBWLVUHTISGRQEDPNFAKMXC
key: JZYOBWLVUMTISGRQEDPNFAKHXC
Number of Correct Hits16
key: JZYOBWLVUMTISGRQEDPNFAKHXC
Running time: 5
7.12user 0.21system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17667minor)pagefaults 0swaps
key: CTHDEGAMUFRNIPBWQSYOJLVKXZ
key: CRHGJDPLUFTSIKBWQYNOAMVEXZ
key: CLHGJXTSUFPDIKBWQYNORMVEAZ
key: CLHXBYQKUPAISGJWTDNORMVEFZ
key: CYAXBHQPUELISGJWTDONRMVKFZ
key: CYAXBHQPUELISGRWTDONJMVKFZ
key: CJAXBYQPUELISGRWTDONFMVKHZ
key: CJAXBWLPUEYISGRQTDONFMVKHZ
key: CTYXBWLVUEAISGRQPDONFMJKHZ
Number of Correct Hits22
key: CTYXBWLVUEAISGRQPDONFMJKHZ
Running time: 5
6.40user 0.18system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: KRDQJXIPNSMGYECATOUVBFWLZH
key: USADJXIPNTMCYEBQKORVGFWLZH
key: UASYJXIPNTFCDEBMKOVRGQWZLH
key: UASYJXLPNTFCEVBIKODRGQWZMH
key: UASYJXLPNTFDEVBIKORCGQWZMH
key: UMSYJXLPNTZDIVBKEORCGQWFAH
key: UMSYJXLPNTZGIVBFKORCDQWEAH
Number of Correct Hits1
key: UMSYJXLPNTZGIVBFKORCDQWEAH
Running time: 4
3.72user 0.18system 0:03.06elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17844minor)pagefaults 0swaps
key: DMJUNRLGIHFCWKXVESBPZOTAQY
key: DHWUNKLGIQTCSJXVEPBRAOFZMY
key: DHWUNKLGOQZCMJXVEPBRASFTIY
Number of Correct Hits1
key: DHWUNKLGOQZCMJXVEPBRASFTIY
Running time: 2
6.06user 0.23system 0:05.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17562minor)pagefaults 0swaps
key: CYIXBNAJMEZVSKRHLGPOUTDQWF
key: CYVXBWNJUEZISKRHLGDOPTAQMF
key: CYVXBWZPUETISKRNLDGOJMAQHF
key: CIVXBWLPUETGSKRYZDONJMAQHF
key: CIYXBWLPUEZKSGRVTDONJMAQHF
key: CIYXBWLVUETKSGRPZDONJMAQHF
key: CPYXBWLVUETISGRZKDONJMAQHF
Number of Correct Hits20
key: CPYXBWLVUETISGRZKDONJMAQHF
Running time: 4
6.87user 0.26system 0:06.09elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18084minor)pagefaults 0swaps
key: JURMYWTZGSADPXOVQCNKBEFLIH
key: JYRMVWTPGSZUEXBIQCNKOAFLDH
key: JZUYVWTKGSFPAXBIQCNROEMLDH
key: VZXYJWTKGSFAUPBIQCNROLMEDH
key: CAWYJXLKGSFZUPBVEDNROQMTIH
key: CAIXJYLKUSFZPGBWEDNORMVTQH
key: CAIXJYLKUPTZSGBWEDNORMVFQH
key: CYAXBWLKUETZSGRIJDNOPMVFQH
key: CZYXBWLVUETISGRQJDNOPMAFKH
key: CZYXBWLVUETISGRQKDNOFMAJPH
Number of Correct Hits20
key: CZYXBWLVUETISGRQKDNOFMAJPH
Running time: 5
7.37user 0.20system 0:06.46elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: UFTMPZVJSELCRNGAHYOBWIKQDX
key: CFIVPLKJSEZURNGMHYOBWTAQDX
key: CWSVPLTJOEHUDNGQKYRBZFAMIX
key: CQSVPMTJUKHODNBWEYRGZIALFX
key: CQSVPMTJUFHYINBWEORGDZALKX
key: CZSVJWTPUFHYINBMEORGDQAKLX
key: UMSVJWTPCFHYINBLEORGDQAKZX
key: CMSVJWTPUFHYINBLEDORGQAKZX
key: CMYVJWTPUFHISNBLEDORGQAKZX
key: CMYVJWTPUFHISNBQEDORGLAKZX
Number of Correct Hits11
key: CMYVJWTPUFHISNBQEDORGLAKZX
Running time: 6
7.41user 0.25system 0:06.48elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
key: IADHMZNPJFVBSGRLQYKXCTWEUO
key: BARYJKWPCTZNSGULFVIXMQHEDO
key: BMWYJRLPCTZNSGUHFDIXKQAEVO
key: BQXYJWLPCTZISGRHFDNVKMAEUO
key: BHXYJWLVCTZISGRQKDNPFMAEUO
key: BHXYPWLVCTZISGRQKDJNFMAEUO
key: BHXYPWLVCTMISGRQKDJNFZAEUO
key: BHXYPWLVCEMISGRQKDJNFZATUO
key: CZYXPWLVBEMISGRQKDJNFHATUO
key: CHYXPWLVBEMISGRQTDJNFZAKUO
Number of Correct Hits17
key: CHYXPWLVBEMISGRQTDJNFZAKUO
Running time: 6
6.96user 0.25system 0:05.95elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18079minor)pagefaults 0swaps
key: CHLYBWIXVJTNSMRZEDGKPAOQUF
key: CVAYBWLXMJTISPRZEDGNUKOQHF
key: CYVOBXLUKPTISJRZEDGNWMAQHF
key: CXUJBYLVKETISGRZPDONWMAQHF
key: CZXJBYLVPETISGRUKDONWMAQHF
key: CZYJBWLVUETISGRPKDONXMAQHF
key: CZYJBWLVUETISGRQKDONXMAPHF
key: CZYXBWLVUETISGRQPDONJMAKHF
Number of Correct Hits24
key: CZYXBWLVUETISGRQPDONJMAKHF
Running time: 5
4.27user 0.18system 0:03.55elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18062minor)pagefaults 0swaps
key: YWTQDPHEGSVRCKOMIBNUXFZLAJ
key: OHVCDKWEGMTRIPYSQBNUXFZLAJ
key: OHVCDQWKGZTRIPYSEBNUXFMLAJ
key: OHVCDWIKGZTRFPYSEBNUXQMLAJ
Number of Correct Hits3
key: OHVCDWIKGZTRFPYSEBNUXQMLAJ
Running time: 3
7.97user 0.20system 0:06.72elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17677minor)pagefaults 0swaps
key: BYGXKFTDUVWOSJRZLEINCHAMQP
key: BZJXKWQDUEYISORLHVGNCAFMTP
key: BZGXJWLVUMYISDRQHKONCAFETP
key: BZAXJWLVUMTISDRQYGONCFKEHP
key: BZAXCWLVUETISDRYKGONFJMQHP
key: CZYXBWLVUETISDRMKGONFJAQHP
key: CZYXBWJVUETISDRMKGONFLAQHP
key: CMYXBWQVUETISDRZKGONFLAJHP
key: CMYXBWLVUETISDRZKGONFQAJHP
key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits24
key: CZYXBWLVUETISGRQJDONFMAKHP
Running time: 6
7.02user 0.32system 0:06.39elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: UAYLTDCKMWQIXSBOFNVPRZJEHG
key: UMSXEDHKJLZIOYBWFVNPRQATCG
key: UQSXEVMKJLZIOYBWFDNRCPATHG
key: UQSXJYMKPLZIVOBWFDNRCEATHG
key: UQSXJYWKPEZIVOBMFDNRCLATHG
key: UZSXJYWKPEQIVOBMFDNRCLATHG
key: UZSYJXWKPEQIVOBMFDNRCLATHG
key: UZSYJXWKPTQIVOBMFDNRCLAEHG
key: UZSYJXWKPFQIVOBMTDNRCLAEHG
Number of Correct Hits5
key: UZSYJXWKPFQIVOBMTDNRCLAEHG
Running time: 5
6.52user 0.28system 0:05.85elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: CMYHBFVKEPADSNTQZIGOJXWLRU
key: CMYXBHVKETLISNRZJDGOFQWAPU
key: CMYXBAVKPLTISORQJDGNFZWEHU
key: CZYXBAVPJLTISORQKDGNFMWEHU
key: CZYXBAVPJLTISGRQEDONFMWKHU
key: CZYXBALVJPTISGRQEDONFMWKHU
key: CZYXBWLVJPTISGRQEDONFMAKHU
key: CZYXBWLVJETISGRQPDONFMAKHU
Number of Correct Hits24
key: CZYXBWLVJETISGRQPDONFMAKHU
Running time: 5
6.50user 0.23system 0:05.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: GWYOPBSFDETUMKNVZCJRAXQLIH
key: GQYOPBLFNETUMKDVZCJRAXWSIH
key: GQLOPBAFNETUMKDVZCJRYXWSIH
key: GQTOPBAFNZLUXKDVMCJRYEWSIH
key: GQTOPBAFNSLUXKDVMCRJYEWZIH
key: GQTOPKXFNLSUYBDAMCRJVEWZIH
key: GQTOPKXFNLVUYBDAMCRJSEWZIH
key: GITOPWXFNEVUYBDAMCRJSLKZQH
Number of Correct Hits2
key: GITOPWXFNEVUYBDAMCRJSLKZQH
Running time: 5
7.76user 0.17system 0:06.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18065minor)pagefaults 0swaps
key: JZAGBTOCULWSVREXMDNPQIYHFK
key: CZOGBWAVRLQIYJETMDNPXSUHFK
key: CZGOBWEVRHLIYJUTMDNPFSAQXK
key: CZYOBWEVUHLISGRQMDNPFTAJXK
key: CZYOBWJVUHTISGRQEDNPFLAMXK
key: CZYPBWXVUJTISGRQEDONFMALHK
key: CZYJBWXVUPTISGRQEDONFMALHK
key: CZYXBWJVUPTISGRQEDONFMALHK
Number of Correct Hits21
key: CZYXBWJVUPTISGRQEDONFMALHK
Running time: 5
6.25user 0.19system 0:04.95elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17991minor)pagefaults 0swaps
key: PSYXBEIVUTLDMGJQWCONFZAKHR
key: CSYXBWMVUELIDGJQTPONFZAKHR
key: CZYXBWLVUETIDGJQMPONFSAKHR
key: CZYXBWLVUETISGJQMPONFDAKHR
key: CZYXBWLVUETISGJQMDONFKAPHR
key: CZYXBWLVUETISGJQKDONFMAPHR
Number of Correct Hits22
key: CZYXBWLVUETISGJQKDONFMAPHR
Running time: 4
7.20user 0.19system 0:06.47elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18111minor)pagefaults 0swaps
key: PHLAJGDVYKQZREBITUCMOXSFWN
key: JHGAPDLVYEFZRQBITUOMCXSKWN
key: RHZXPILVYEFJQGBWTDOMCASKUN
key: BMKXPZLVCTFIAGUWEDOJSQYHRN
key: BMAXPHLVCTFIKGUWSDOJEQYZRN
key: BMYXPHLVCTKIAGUWFDOJEQSZRN
key: PZYXBWLVUTKIMGCQFDOJEHSARN
key: RZYXBWLVUHTISGCQFDOJEKMAPN
key: RZYXBWLVUKTISGCQEDOJFMHPAN
key: RZYXBWLVUKTISGCQEDOPFMHJAN
Number of Correct Hits17
key: RZYXBWLVUKTISGCQEDOPFMHJAN
Running time: 6
5.46user 0.19system 0:04.33elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18092minor)pagefaults 0swaps
key: VHLBGOZEWSFKUJXTQNPCAMRYID
key: VHZBNOLEYSFURKXTQPCGAMJWID
key: VOZRNSTEYHFCPKXLQUBGAMJIWD
key: VOZRNMSEYQFBKPXLHUCGATJIWD
key: VOLRNKSEYQFBMPXWHUCGATJZID
Number of Correct Hits0
key: VOLRNKSEYQFBMPXWHUCGATJZID
Running time: 3
3.52user 0.13system 0:02.60elapsed 140%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+12190minor)pagefaults 0swaps
key: VFARPCQKBETYWJGIMXDUNHLSZO
key: RFSVPCQKBETYWJGIHXDUNALMZO
Number of Correct Hits2
key: RFSVPCQKBETYWJGIHXDUNALMZO
Running time: 2
6.00user 0.24system 0:04.84elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17992minor)pagefaults 0swaps
key: VQFEDXAHOKWCRNGILBPUSTYZMJ
key: VAFYDLQEOZICRPGWSBNUXHTKMJ
key: VTFYDLQEOZICRPGWSBNUXHAKMJ
key: VTFYDLQKOZICRPGWEBNUXHASMJ
key: VIFRDLQKOZTCYPGWEBNUXHASMJ
key: VIFNDLQKOZTCYPGWEBRUXHASMJ
Number of Correct Hits3
key: VIFNDLQKOZTCYPGWEBRUXHASMJ
Running time: 4
7.64user 0.22system 0:06.47elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: RQXYNFAUGLTBVEJWIDPOMKCZHS
key: CQXVNFAPGLTBYEJWZDUOIMRKHS
key: CZXVBFAPNLTGYERWQDUOIMJKHS
key: CZXYBWQPOLTAVGRIEDUNFMJKHS
key: CZXYBWQVULTPAGRIEDJNFMOKHS
key: CZXOBWQVULTPAGRIEDJNFMYKHS
key: CZXOBWQVULTIYGRPEDJNFMAKHS
key: CZXOBWQVUTPIYGRLEDJNFMAKHS
key: CZXOBWQVUETIYGRLPDJNFMAKHS
key: CZYOBWLVUETIXGRQPDJNFMAKHS
Number of Correct Hits22
key: CZYOBWLVUETIXGRQPDJNFMAKHS
Running time: 6
7.06user 0.24system 0:06.35elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17397minor)pagefaults 0swaps
key: VWMUNXSKCTEGYPBFQDIORAHZLJ
key: KWMUEXSPCTZNYOBFQDIGRAVHLJ
key: BWMUEXSPCTFNYOKAQDIGRZVHLJ
key: BWYUEXSVCTFDMORAQGINPZKHLJ
key: BWYUEFQVCTLDZORAMGINPSKHXJ
key: BEYUPWAVCLTISORQMDGNFKZHXJ
key: CEYUPWAVBLTISORQMDGNFZKHXJ
key: CMYUPWKVBLTISORQEDGNFZAHXJ
key: CMYUPWLVBKTISORQEDGNFZAHXJ
key: CMYUBWLVPETISORQKDGNFZAHXJ
Number of Correct Hits17
key: CMYUBWLVPETISORQKDGNFZAHXJ
Running time: 5
3.47user 0.27system 0:03.00elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17820minor)pagefaults 0swaps
key: BFXGRMYKJQVOSUNHLPDCETWZIA
key: JFSGRTYKBLQOXUNHEPDCVMIZWA
key: JXSGRTYKBMQOFUNHEPDCVLIZWA
Number of Correct Hits0
key: JXSGRTYKBMQOFUNHEPDCVLIZWA
Running time: 2
8.42user 0.25system 0:07.57elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: OPWNJDLMYTZRAGBQKUXCVSHEIF
key: UTSNJDLPOEHRAGBQMYVCXKWZIF
key: UZSNJYLPVEHRXGBQMDOCAKWTIF
key: UZSVJYLPNEHRXGBQKDOCAMWTIF
key: UZSYJPLVCEHRXGBQKDONAMWTIF
key: UZSXJHLVCEPRYGBQKDONAMWTIF
key: CHYXPSLVUEJZIGBQKDONRMATWF
key: CHYXPWLVUJTSIGBQKDONRMAEZF
key: CHYXPWLVUKTSIGBQJDONRMAEZF
key: CHYXBWLVUKTISGPQEDONRMAJZF
Number of Correct Hits18
key: CHYXBWLVUKTISGPQEDONRMAJZF
Running time: 7
4.96user 0.20system 0:04.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: CRIYVLEPUSMBWGJAXDNKFHOTZQ
key: CINJBWEPULVYSGKXTDORFMAZHQ
key: CVYJBWIPULEXSGRNTDOKFMAZHQ
key: CVYNBWJPULTISGRXEDOKFMAZHQ
key: CVYNBWXPULTISGRZEDOKFMAJHQ
Number of Correct Hits16
key: CVYNBWXPULTISGRZEDOKFMAJHQ
Running time: 3
7.02user 0.19system 0:06.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18135minor)pagefaults 0swaps
key: JSPOCKYLUZHIXERAQGNVWTDMFB
key: JSYOCQLPUZTIDERHKGNVWAFMXB
key: JZYOCFLVUQTIDERHKPGNWASMXB
key: JAYGCFLVUQTIDERHKPONWZSMXB
key: JAYGCWLVUQTIPERHKDONFZSMXB
key: CAYGJWLVUQTISERHMDONFZPKXB
key: CAYXJWLVUQTISGRKMDONFZPEHB
key: CZYXJWLVUQTISGRKPDONFMAEHB
key: CZYXJWLVUETISGRKPDONFMAQHB
Number of Correct Hits22
key: CZYXJWLVUETISGRKPDONFMAQHB
Running time: 5
6.99user 0.26system 0:06.20elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: PKVUNFYMBTLCIGRHJXDOWAZEQS
key: BHVCPFLMNTQUIGRXZODKWAJEYS
key: BHVUPFLMNTQCIGRXEODKWAYJZS
key: BAVNPFLMUTHCIGRYEODKWZXJQS
key: BAJKCFLVUTHPIGRXEODNWZYMQS
key: BPYKCFLVUTHIMGRXEDONWZAJQS
key: BPYXCWLVUEHIMGRQTDONFZAKJS
key: BTYXCWLVUEHIMGRQPDONFZAJKS
key: BHYXCWLVUETIMGRQPDONFZAJKS
key: CZYXBWLVUETIMGRQPDONFHAJKS
Number of Correct Hits21
key: CZYXBWLVUETIMGRQPDONFHAJKS
Running time: 5
5.50user 0.23system 0:04.73elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: BIANCLXVUQTDZGREPJOKFYSMHW
key: CSXNBILVUETDYGRQPJOKFZAMHW
key: CXYJBILVUETDSGRQKPONFZAMHW
key: CPYJBILVUETDSGRQKXONFMAZHW
key: CPYJBDLVUETISGRQZXONFMAKHW
key: CPYXBJLVUETISGRQZDONFMAKHW
Number of Correct Hits22
key: CPYXBJLVUETISGRQZDONFMAKHW
Running time: 4
7.11user 0.24system 0:06.01elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18080minor)pagefaults 0swaps
key: CLMYPVZSUTQDOABXFINKRHGEWJ
key: CWMXPSZVUTHDAYBLFONKRQGEIJ
key: CWMXPIZVUTHDSYBLFONKRQAEGJ
key: CWMXPILVUTHDSYBZFONKRQAEGJ
key: CWMXBILVUTHDSGPZEONKRYAFQJ
key: CWMXBILVUEHDSGPZTONKRYAFQJ
key: CIYXBWLVUEQDSGRZTONKPMAFHJ
key: CDYXBWLVUTZISGRQENOKFMAPHJ
Number of Correct Hits19
key: CDYXBWLVUTZISGRQENOKFMAPHJ
Running time: 5
6.42user 0.18system 0:05.03elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18082minor)pagefaults 0swaps
key: VLJTKDYAGFIRPBCXQOUENHMWZS
key: VLIPJDKEGFMRYCBXQOUNHTAZWS
key: VLIPJDKEGZWRYCBXMOUNHTAQFS
key: GHKPJDIEVLZRYCBWMOUNXTAQFS
key: JHYGPDIEVMZRLCBWKOUNXTAQFS
key: JHYGPXIKVTZRLCBWQOUNDMAEFS
Number of Correct Hits4
key: JHYGPXIKVTZRLCBWQOUNDMAEFS
Running time: 4
7.97user 0.13system 0:06.63elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: EQDVCIAJULWXNYRPTGMKFHSZOB
key: PZMECWIJULASNGRHTDOKFVXQYB
key: CZMEPWXVULAINGRHTDOKFSJQYB
key: CZQXPWYVUMAINGRETDOKFSJLHB
key: CZLXPWYVUMAINGRQTDOKFSJEHB
key: CZLXPWYVUMAINGRQTDOKFESJHB
key: CZLXPWYVUMSINGRQJDOKFEATHB
key: CZSXPWNVUMTIYGRQJDOKFLAEHB
key: CZYXPWNVUMTISGRQJDOKFLAEHB
Number of Correct Hits18
key: CZYXPWNVUMTISGRQJDOKFLAEHB
Running time: 6
6.07user 0.20system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: MYXSKFAUEILBVTRHQDCPWZGJNO
key: CJXYBFQKUIZSVGRHTDNPMLAEWO
key: CTYXBFQKULMSIGRHJDNPWVAEZO
key: CTYXBFQPUEMSIGRHJDKNWZALVO
key: CLYXBWHVUEMISGRQJDKNFZATPO
key: CMYXBWHVUELISGRQJDKNFZATPO
key: CMYXBWLVUEHISGRQPDJNFZATKO
Number of Correct Hits19
key: CMYXBWLVUEHISGRQPDJNFZATKO
Running time: 4
7.22user 0.24system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18113minor)pagefaults 0swaps
key: OIAUJHDEMTZBQCYSFRNPXLVWKG
key: OISUJHAECFZBMKYDLRNPXTVQWG
key: OWSUJHAENFZBVKYMQRCPXTDLIG
key: ODSUJHAENFZBVKYWQRCPXTMLIG
key: NDSUJHAEOZFBVKYWQRCPXTMLIG
key: NHSUJWAEOZFBVKYDQRCPXTMLIG
key: NHSPJWAEOZFBVKYDQRCUXTMLIG
key: NHSDJWAEOZFBPKYVQRCUXTMLIG
key: NHVDJWAEOZTBFPYSQRCUXKMLIG
key: NHVDJSAEOZTBFPYWQRCUXKMLIG
Number of Correct Hits1
key: NHVDJSAEOZTBFPYWQRCUXKMLIG
Running time: 5
7.16user 0.24system 0:06.40elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
key: EDINCQKVRFWUOJMXTBPZHSYLGA
key: BQMGCIZVRFWNOJUXTKDPHSYLEA
key: BQZOCILVRFWPKJUXTGDNHSYMEA
key: CQXJBSLVREWOIGUZTPDNFKYMHA
key: CZXJBILVUHTOSGRQEPDNFMYKWA
key: CZXJBWLVUHTISGRQEODNFMPKYA
key: CZYJBWLVUQTISGRHEODNFMPKXA
key: CZYXBWLVUQTISGRPEODNFMJKHA
key: CZYXBWLVUQTISGRPEDONFMJKHA
Number of Correct Hits21
key: CZYXBWLVUQTISGRPEDONFMJKHA
Running time: 5
5.14user 0.20system 0:03.87elapsed 138%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: CAIDKLQURTWYSGVFJPONBMHEZX
key: CKIDBLZVUTWYSGRFJPONHMAEQX
key: CZIJBKLVUTWYSGRQHDONPMAEFX
key: CZIJBFLVUKWYSGRQEDONPMATHX
Number of Correct Hits16
key: CZIJBFLVUKWYSGRQEDONPMATHX
Running time: 3
7.15user 0.26system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18146minor)pagefaults 0swaps
key: UTOWJCXPGLAIVKNQZDYRBFEHMS
key: CRWLJYXPKFAIZGUQTDBONEVMHS
key: CMWLJYXPUFZIAGRQTNBODEVKHS
key: CMYLPWXJUFZIAGRQTNBODKVEHS
key: CFYLPWXJUZTIAGRQMOBNDKVEHS
key: CFYXBWLVUQTIAGRZKOPNDMJEHS
key: CZYXBWLVUQTIPGRDKJONFMAEHS
key: CZYXBWLVUJTIQGRPKDONFMAEHS
key: CZYXBWLVUKTIPGRQJDONFMAEHS
key: CZYXBWLVUETIKGRQJDONFMAPHS
Number of Correct Hits22
key: CZYXBWLVUETIKGRQJDONFMAPHS
Running time: 6
7.74user 0.25system 0:06.70elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18192minor)pagefaults 0swaps
key: CXIGUWRJYMHNVBKLTEODFQSZAP
key: CRIGUWXJVZHYEBKLTDONFASMQP
key: CISGUWXVJQHYRKBLTDONFEAMZP
key: CISGJWXVUQHYZKBLTDONFEAMRP
key: CYZGRWXVUQHISKBLTDONFEAMJP
key: CQZGRWXVUEJISKBHTDONFYAMLP
key: CQXGBWZVUEJISKRHTDONFYAMLP
key: CQXGBWZVUELISKRMTDONFYAJHP
key: CYXKBWZVUELISGRQTDONFMAJHP
key: CYKXBWZVUELISGRQTDONFMAJHP
Number of Correct Hits19
key: CYKXBWZVUELISGRQTDONFMAJHP
Running time: 6
7.08user 0.19system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18000minor)pagefaults 0swaps
key: UVIBCMHKRTANXDJLPOQGFYWESZ
key: RYSBUWHPCQAOXDJIKNVGFEMTLZ
key: PXQBUWLJCTAGSDRIMVNOFEYKHZ
key: PQHBUWLJCTAGSDRIKVNOFEYMXZ
key: BQXPCWLJUEAISDRYKVNOFTGMHZ
key: BQXPCWLJUEAIGDRYKVNOFTSMHZ
key: BQXPCWLJUETIVDRYKGONFASMHZ
key: BQXDCWLPUETIVJRYKGONFASMHZ
key: BYXGCWLPUETIVJRQKDONFASMHZ
Number of Correct Hits13
key: BYXGCWLPUETIVJRQKDONFASMHZ
Running time: 5
3.72user 0.18system 0:03.11elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17866minor)pagefaults 0swaps
key: VELCOSIJGZTUFPRKDWNBHXAQYM
key: VELYOSXJGHTCFPRQDUNBWKAZIM
key: VHLYOSXJGITCFPRQEUNBWKAZDM
Number of Correct Hits4
key: VHLYOSXJGITCFPRQEUNBWKAZDM
Running time: 2
6.32user 0.23system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18130minor)pagefaults 0swaps
key: VFIGDXYTNZLRPUOAHBCJKQWSME
key: VFLGDXYPNKQRTUOAHBCJZIMSWE
key: VZFGDXYMNITRHUOLQBCJSPWKAE
key: VHPGDXYMNITRFUOLQBCJSZWKAE
key: VIHGDXYMNPQRFUOLZBCKSTAJWE
key: VILGDXYMNTQRFUOHZBCKSPAJWE
key: VILGDXYMNZQRPUOHTBCKSFAJWE
Number of Correct Hits1
key: VILGDXYMNZQRPUOHTBCKSFAJWE
Running time: 4
6.64user 0.21system 0:05.85elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: BLAGUWJERFQSVOPZTNDCYKXMHI
key: BLADUWFPRJQSVOEZTNGCYKXMHI
key: BQAYUWFPREZXSGJLTNOCDKVMHI
key: BQAYUWZPRETDSGJLFNOXCKVMHI
key: BQAYUWLPRETDSGCZFNOXJKVMHI
key: UQVYBWLPCEMDSGRZFXONJKATHI
key: CQYXBWLVUEMPSGRZTDONJKAFHI
key: CZYXBWLVUTKPSGRQEDONJMAFHI
Number of Correct Hits19
key: CZYXBWLVUTKPSGRQEDONJMAFHI
Running time: 5
7.57user 0.18system 0:06.49elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: OXFIJSZHYQGBCPDWTRUENLMVAK
key: OWSGJFLEYZACQPDXTRUBNHMVIK
key: OWSUJFLEYZACVPNXTRBGDQMHIK
key: OIWJGXLEYTSCAPNFZRBUVQMHDK
key: OIWJGXTEYLSBAPNFZRCUVQMHDK
key: NHWJGXTEYLSBFPOAZRCUVQMIDK
key: NHWJGATEYSZBFPOXLRCUVQMIDK
key: NLWXGATEYSZBFPOQHRCUVJMIDK
key: NLQXGATEOSHBFPYWZRCUVJMIDK
key: NLQXGATEOSHRFPYWZBCUVJMIDK
Number of Correct Hits1
key: NLQXGATEOSHRFPYWZBCUVJMIDK
Running time: 6
7.34user 0.21system 0:06.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18089minor)pagefaults 0swaps
key: NMDVPWGLXHQBRKYSFOZTAIEJCU
key: NIFMPWOLXHQBRKYDZGJVASETCU
key: RSGAPWFLXHQBNKCDMOJVZIETYU
key: RSWAJGFLNQHBXKCZMOPVDEITYU
key: RSWAKGXLBQFNDJCZEOPVIMYTHU
key: RFWGKAXLBEZSDJCHQONVIMYTPU
key: RFWGKAXLBEZDSJCHQONVIMYTPU
key: RFWGKXALBEZDSJCHQONVIMYTPU
key: RFWGKAXTBEZDSJCHQONVIMYLPU
key: RFWGPAXMBEZDSJCHQONVITYLKU
Number of Correct Hits2
key: RFWGPAXMBEZDSJCHQONVITYLKU
Running time: 6
7.50user 0.16system 0:06.36elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17991minor)pagefaults 0swaps
key: KQMYGVIWDSHXLBNJZCRPUAFTOE
key: KQOXGVIWDSHMLBNPZCRJUAFTYE
key: KZOXGMIWDSHCLBNPQURJVAFTYE
key: KZXOGIHWDSMCLBNAQURJVPFTYE
key: KZXOGISWDHMCLBNATURJVPFQYE
key: KZXOGLIWDMHCYBNATURJVPFQSE
key: KZIOGAXWDMHCYBNLTURJVPFQSE
key: GZHOKAXWDMICYBNLPURJVTFQSE
key: GZAOKHXWDMSCYBNLPURJVTFQIE
key: GZAOKHXWDMSCYBNLQURJVTFPIE
Number of Correct Hits1
key: GZAOKHXWDMSCYBNLQURJVTFPIE
Running time: 5
4.41user 0.18system 0:03.61elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: SIVGBWMPJAZCTYUHLKOENFQRDX
key: CIPGBWQVJLEZAYRMFKONHTSUDX
key: CZAGBWLVUQTYDJRHFPONMKSEIX
key: CZMGBWLVUETYSJRIFDONPKAQHX
Number of Correct Hits16
key: CZMGBWLVUETYSJRIFDONPKAQHX
Running time: 3
4.87user 0.26system 0:04.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18180minor)pagefaults 0swaps
key: CIAJBQOVTFLGXPUEKMSNRZYHWD
key: CQXGBWPVUFLJIORAKMYNTZSHED
key: CQXOBWPVUETJSGRHZKYNFMIALD
key: CZXYBWLVUEQISGRATKONFMPJHD
key: CZYXBWLVUEAISGRQTJONFMPKHD
Number of Correct Hits21
key: CZYXBWLVUEAISGRQTJONFMPKHD
Running time: 3
7.27user 0.20system 0:06.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17982minor)pagefaults 0swaps
key: GTXWUFMVCHQYIOBLERZNDJAKPS
key: JQHPCWZVUMTYIORLEBGNDFAKXS
key: JQHPCWLVUKTYIORZEBGNDFAMXS
key: JQHPCWLVUETYIGRBKDONFZAMXS
key: JBHPCWLVUETYIGRQKDONFZAMXS
key: CXHPJWLVUETIYGRQKDONFZAMBS
key: CBHXJWLVUETIYGRQKDONFZAMPS
key: CJHXBWLVUETIYGRQMDONFZAKPS
key: CZHXBWLVUMTIYGRQEDONFJAKPS
key: CZHXBWLVUMTIYGRQEDONFPAKJS
Number of Correct Hits19
key: CZHXBWLVUMTIYGRQEDONFPAKJS
Running time: 6
5.84user 0.19system 0:04.89elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17474minor)pagefaults 0swaps
key: CVZXPDLAUETNQGRIHYBOMKWFJS
key: CHJXPWLAUETBQGRIFYONKMVZDS
key: CHYXBWLAUETKIGRQFDONPMVZJS
key: CHYXBWLAUETZIGRQFDONPMVKJS
key: CHYXBWLKUETIZGRQJDONPMVFAS
key: CHYXBWLVUETIZGRQKDONFMAJPS
Number of Correct Hits20
key: CHYXBWLVUETIZGRQKDONFMAJPS
Running time: 4
7.65user 0.21system 0:06.57elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: GLXOBWSVPMEUYCRIFDTNJQAZHK
key: JLMGBWSVPETIYCRUXDONFQAZHK
key: JXQCBWYVPETISGRUMDONFLAZHK
key: JXUCBWLVPETISGRQMDONFYAZHK
key: UXYPBWLVCETISGRQMDONFJAZHK
key: UXYPBWLVCETISGRQZDONFJAMHK
key: UXYPBWLVCETISGRQJDONFZAMHK
key: CXYPBWLVUETISGRQJDONFZAMHK
key: CPYXBWLVUETISGRQJDONFZAMHK
key: CPYXBWLVUETISGRQJDONFMAZHK
Number of Correct Hits22
key: CPYXBWLVUETISGRQJDONFMAZHK
Running time: 6
7.42user 0.23system 0:06.37elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18037minor)pagefaults 0swaps
key: CDINPTSJGQXKAEVMLBRYUHFZWO
key: CSINPTYJGQXHAEKVZBRDUMFLWO
key: CSINPYWJRQFUAGBVZDEKXMHTLO
key: CIYKPSWJRQFUAGBEZDVNXMHTLO
key: CVSKPWLJREZUAGBMFDINXQHTYO
key: CZSKPWLJRFHIAGBMEDUNXQVTYO
key: CZSXPWLJRFHIAGBQEDUNKMVTYO
key: CZSXPWLJRFHIYGBQKDUNEMVTAO
key: CZSXBWLKREHIYGUQJDPNFMVTAO
key: CZSXBWLKUEAIYGRQPDJNFMVTHO
Number of Correct Hits18
key: CZSXBWLKUEAIYGRQPDJNFMVTHO
Running time: 5
4.94user 0.19system 0:04.17elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: BZASKWCVUETPDYJMIGONFRXLHQ
key: BZAYJWKVUETRIGCLMXONFHSPDQ
key: BZARJWKVUETYIGCLMDONXHSPFQ
key: CZAJRWKVUEMSIGBLTDONXHYPFQ
key: RZAXCWKVUTHISGBFEDONJMYPLQ
Number of Correct Hits12
key: RZAXCWKVUTHISGBFEDONJMYPLQ
Running time: 3
4.95user 0.20system 0:04.19elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18081minor)pagefaults 0swaps
key: NHFJOQGAVLTRBKYSICUPXEWZMD
key: NHFJOMGEVLTRKBYIQUCPXAWZSD
key: NHFJOMGEVLTRABYIZPCUXKWQSD
key: NHIJOMGEVLTRABYFZPCUXKWQSD
key: NHSJOWGEVLTRMBYFZPCUXKAQID
Number of Correct Hits3
key: NHSJOWGEVLTRMBYFZPCUXKAQID
Running time: 3
7.14user 0.24system 0:06.27elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: UGQDCMHWNLTOVPYSEBRJXAZKIF
key: NADGCMHWUKLOVPYIEBRJXQSTZF
key: RSDGCXHVUKLOWPYIEBNJMZATQF
key: RZDGCWHVUPLOXKMIEBNJYSATQF
key: RZDGCWXVUPLOYKMHEBJNISATQF
key: UZYGCWXVRELDJKPIHBONMSATQF
key: UZYKCWXVRELDJGPIHBONMSATQF
key: UZYKBWXVRELMHGCQJDONPSATIF
key: UZYXBWKVRELMIGCQJDONPSATHF
key: CZYXBWLVUEKISGRQJDONPMATHF
Number of Correct Hits21
key: CZYXBWLVUEKISGRQJDONPMATHF
Running time: 5
7.58user 0.19system 0:06.43elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17959minor)pagefaults 0swaps
key: NFEUJWGTMKSODPYILCBXAVRZQH
key: NFVUJWMTBKSODPYILCGXEARZQH
key: NFQUJZWPBKLODVYIECGRATXMSH
key: NFTUJZWPBKLODVYIMRGCAQXESH
key: NSTUJZWPBKLODVYIMRGCAQXEFH
key: NSTURZWPBKLODVYIMJGCAQXEFH
key: NTSURZWPBKLODVYIMJGCAQXEFH
key: NTSURZWPBEQODVYIMJGCALXKFH
key: NISURZWPBMQODVYTEJGCALXKFH
Number of Correct Hits1
key: NISURZWPBMQODVYTEJGCALXKFH
Running time: 5
7.82user 0.20system 0:06.60elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18135minor)pagefaults 0swaps
key: RLAYCXZSBEVOIGJWTDNKFPMQHU
key: RLIYBXPVCEHNAGKWMDOJFZSQTU
key: RXYNBLPVCEHSIGKWMDOJFZAQTU
key: CZYNBLPVREHXIGKWMDOJFSAQTU
key: CZYNBWPVREHXSGKLTDOJFIAMQU
key: CZYJBWLVREHXSGKQTDONFIAMPU
key: CZYXBWLVREPJSGKQTDONFIAMHU
key: CZYXBWLVKEPJSGRQTDONFIAMHU
key: CZYXBWLVPETISGRQKDONFJAMHU
key: CZYXBWLVJETISGRQPDONFKAMHU
Number of Correct Hits22
key: CZYXBWLVJETISGRQPDONFKAMHU
Running time: 6
5.70user 0.18system 0:04.79elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: UTXNBDZPJEAIMGRQWSVCFKOLHY
key: UKXNBSLPJEAIVGRQZDOCFMWTHY
key: UAXNBSLPCETIWGRQZDOJFMVKHY
key: UVJXBWLPCEZISGRQTDONFMAKHY
key: UPKXBWLVCEZISGRQTDONFMAJHY
key: UZKXBWLVCTPISGRQEDONFMAJHY
Number of Correct Hits18
key: UZKXBWLVCTPISGRQEDONFMAJHY
Running time: 4
5.44user 0.23system 0:04.61elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17957minor)pagefaults 0swaps
key: JQYLPSGRXZECFMBWHVUNDOATIK
key: GAYWPSHRJFTVZMBLECUNODQXIK
key: GZYWPXDRJFTIAMBLECUNOHVQSK
key: JZYWPXDRGETIAMBHFCUNOQVLSK
key: JZYWPXHRGETOIMBAFCUNDQVLSK
key: JQYWPXAVGETRIOBHFCUNDZMLSK
Number of Correct Hits5
key: JQYWPXAVGETRIOBHFCUNDZMLSK
Running time: 4
4.89user 0.18system 0:04.14elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
key: PYHCBIXKNFVZWGRALDOJUEQTSM
key: PYWCBQXKNLTISGRFEDOJUZAVHM
key: CWYJBNXVULTISGRFEDOKPZAQHM
key: CWYXBKPVULTISGRFEDONJZAQHM
key: CQYXBWPVULTISGRJEDONFZAKHM
Number of Correct Hits19
key: CQYXBWPVULTISGRJEDONFZAKHM
Running time: 3
7.60user 0.20system 0:06.55elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18094minor)pagefaults 0swaps
key: BLYDJWSKUQVIGNPZEXCHTRMAOF
key: BZYIPWTKULVNGHJQEXCOSDMARF
key: BHYIPDWKUTMNRGJQEXCOSZVLAF
key: BHWXPIRKUETZYGCQJODNSMVLAF
key: BYWXPZQKUELISGRHJOCNDMATVF
key: BZWXPYLVUEKISGRHJOCNDMATQF
key: BHWXPYLVUETISGRZJDONCMAKQF
key: BHYXCWLVUETISGRQJDONPMAKZF
key: BZYXCWLVUETISGRQJDONPMAKHF
Number of Correct Hits21
key: BZYXCWLVUETISGRQJDONPMAKHF
Running time: 6
7.45user 0.24system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18152minor)pagefaults 0swaps
key: PZKDWYMVCAFOSTUQLRXNHEGJBI
key: PATDBGXVRZFOSKUQLYMNEHWJCI
key: PAWOBYFVRLTDSKUXQMGNEZHJCI
key: CAWOBYFVRTLDSJUXKMGNEZHQPI
key: CLWGBYFVRTHPSJUZKDONEMAQXI
key: CLYGBWZVRFTPSJUHKDONEMAQXI
key: CLYGBWHVUFTPSJRZKDONEMAQXI
key: CLYGBWHVUETKSJRQPDONFMAZXI
key: CZYGBWXVUETKSJRQPDONFMALHI
key: CZYJBWXVUETKSGRQPDONFMALHI
Number of Correct Hits21
key: CZYJBWXVUETKSGRQPDONFMALHI
Running time: 6
7.08user 0.21system 0:06.37elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18020minor)pagefaults 0swaps
key: CWSXPJKEBAZOGDUHTYNVRMLQIF
key: BDSXPLKJCQEIYOUATGNVRMZHWF
key: BISXJLKPCMEDYGUATONVRQZHWF
key: BLSXCDKVUMTIYGRAEONPJQZHWF
key: BKSXCDLVUMHIYGRAEONPJQZTWF
key: BMSXCDLVUKHIYGRAEONPJQZTWF
key: BHYXCDLVUEMISGRAKONPJZWTQF
key: BZYXCDLVUEHISGRAKONJPMWTQF
key: CZYXBDLVUEMISGRWKONJPAHTQF
key: CZYXBDLVUEMISGRQKONJPAWTHF
Number of Correct Hits15
key: CZYXBDLVUEMISGRQKONJPAWTHF
Running time: 5
6.93user 0.25system 0:05.97elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: RQMGULSPCTADXBIVEKNOHJYZFW
key: RSYGULIPCJTDXBVQZKONMHAEFW
key: RSYGULIPCJTDXBVQHKONMZAEFW
key: RASGULXJCPTDIBVHQKONMZYEFW
key: RAYBULXVCJTDIGPMQKONFZSEHW
key: KAYBCLXVUJTDSGRMQPONFZIEHW
key: KZYBCMXVUJTDSGRLEPONFAIQHW
key: CZYIBKLVUMTPSGRQEDONFAXJHW
Number of Correct Hits17
key: CZYIBKLVUMTPSGRQEDONFAXJHW
Running time: 5
7.25user 0.24system 0:06.52elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18085minor)pagefaults 0swaps
key: ULYIJQSEBHTGODRWMCNVPZFKXA
key: BLYICHXVUPTODGRWMJNEFZKQSA
key: BZYPCMXVUETIDGRWKJNOFLSQHA
key: BZYPCMXVUETISGRWKDNOFLJQHA
key: BZYPCWXVUETISGRJKDNOFLMQHA
key: BZYPCWXVUETISGRLKDNOFJMQHA
key: BZYPCWXVUETISGRLKDONFJMQHA
key: BZYPCWXVUELISGRQKDONFJMTHA
key: CZYPBWXVUELISGRQTDONFJKMHA
key: CZYPBWXVUELISGRQTDONFMJKHA
Number of Correct Hits20
key: CZYPBWXVUELISGRQTDONFMJKHA
Running time: 6
7.40user 0.22system 0:06.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18113minor)pagefaults 0swaps
key: RVIXBLUPZHMNSYTQJCDKFOGWAE
key: RVOGBWQPUMANIYJLTCDKFSXZHE
key: UVYDBWLPRMAKIGJQTCONFSXZHE
key: UXYDBWLPRZAIKGJQTCONFSVMHE
key: CXYJBWLPUTAIMGRQZDONFSVKHE
key: CJYXBWLPUTAISGRQZDONFMVKHE
key: CTYXBWLVUJZISGRQPDONFMAKHE
key: CTYXBWLVUPZISGRQJDONFMAKHE
key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits23
key: CZYXBWLVUPTISGRQJDONFMAKHE
Running time: 5
6.16user 0.23system 0:05.35elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: UQAGBWFVRPLYIDCNZOJMEXSKHT
key: UZADBWPVRHLYIGCSFOMNEXJKQT
key: UZAXBWPVRHLYIGCJEODNFMSKQT
key: UZSXBWPVRJHYIGCLEODNFMAKQT
key: UZSXBWPVREQYIGCLJODNFMAKHT
key: UZSXBWPVREQIYGCLJDONFMAKHT
key: CZSXBWPVUELIYGRQJDONFMAKHT
Number of Correct Hits20
key: CZSXBWPVUELIYGRQJDONFMAKHT
Running time: 4
6.32user 0.20system 0:05.46elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: DZLKGJIBNTVUPFOWERYCSAXHQM
key: DHLPGFIKNZSUYJOWERBCVAQTXM
key: DHLPGAIENZSUYJOWKRBCVFQTXM
key: DHLJGAIENZSUYPOWKRBCVQFTXM
key: DHLJGAIENZSRYPOWKUBCVQFTXM
key: NHLJGAIEDZSRYPOWKUBCVQFTXM
key: NHKJGAIEDZSRYPOWLUBCVQFTXM
Number of Correct Hits0
key: NHKJGAIEDZSRYPOWLUBCVQFTXM
Running time: 5
7.48user 0.23system 0:06.53elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: CYEJNWHMIZQRDPKFTBOUSGVLXA
key: BYFVNWHPDKEIQJRZTCOUSGMLXA
key: BMFVNWHEJKQIPDRZTCOUSGYLXA
key: BMYVNWHPJLQIKDRZTUOCSGFEXA
key: BMYVNWHPJQLIKDRZTUOCSGFEXA
key: BMVYUWHPCQZIKDRLTNOJFGSEXA
key: UVDXBWKPCELIYGRZTNOJFMSQHA
key: UZDXBWLPCEQISGRVTNOJFMYKHA
key: UZDXBWLPCEQISGRYTNOJFMVKHA
key: UZSXBWLPCEQIDGRYTNOKFMVJHA
Number of Correct Hits13
key: UZSXBWLPCEQIDGRYTNOKFMVJHA
Running time: 6
6.94user 0.20system 0:05.90elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: STQJNDVPMZHBRXKIEUOCLGWAYF
key: MWQJNDXPYZHBRLKOEUVCSGTAIF
key: JWHXNKTPYZQBRLODEUVCSGMAIF
key: VWHXNZTPYQABRKODMUJCSEGLIF
key: DWHVNZTJYLABRKOIMUPCSEGQXF
key: DWHVNZTJGLABRKOIMUPCSYEQXF
key: DWHVNZTJGLAPRKOIEUBCSYMQXF
key: DIHVNWTJGLAPRKOZEUCBSYMQXF
Number of Correct Hits1
key: DIHVNWTJGLAPRKOZEUCBSYMQXF
Running time: 5
6.70user 0.21system 0:05.48elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
key: CHAXKFYVPEZMISODLRBNWTJQGU
key: CHADRIYVPTZMGSJXEKBNWLOQFU
key: CHXKPZBVRMFIGSJQEDONWLYTAU
key: CZYXBWAVRMTISGJQEDONHPKFLU
key: CZYXBWLVJMTISGRQEDONFPKHAU
key: CZYXBWLVJMTISGRQEDONFPHKAU
key: CZYXBWLVJMTISGRQEDONFPAKHU
Number of Correct Hits21
key: CZYXBWLVJMTISGRQEDONFPAKHU
Running time: 5
7.01user 0.26system 0:06.27elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18056minor)pagefaults 0swaps
key: BZQXDLWKMYFCHOUAEPNRGJSVIT
key: BYQXDHWKJZFCAOULEPNRGMSVIT
key: BFQPJYWKDZHCAOULEXNRGMSVIT
key: BZAPJYQVCHFDWOUMEXNRGKSLIT
key: BZAJPYQVCHFDIOUMEGNRXKSLWT
key: BWAJPYQVCHFDIOUMEGNKRZSLXT
key: BWAJPYZVCHLDIOUMFGNKRQSEXT
key: BHAJPYZVCMLDIOUWFGKNRQSEXT
key: BHAXPYZVCMLDIGUWKOJNRQSEFT
key: BHAXPYZVCMLJIGUWKDONRQSEFT
Number of Correct Hits6
key: BHAXPYZVCMLJIGUWKDONRQSEFT
Running time: 5
4.54user 0.22system 0:03.72elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18046minor)pagefaults 0swaps
key: BKFRPJIDNEWYHVOAQXUCGSMLTZ
key: BWFCPHLDNEQYOVKIJXURGSMATZ
key: BSWUPHLDNEFOYVKIJXRCGQMATZ
key: BTWUPHLDNEFOYVKIJXRCGAMQSZ
Number of Correct Hits2
key: BTWUPHLDNEFOYVKIJXRCGAMQSZ
Running time: 3
7.14user 0.20system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: MTUQBXGKASENYCRZHVDOWPLFIJ
key: REANBXCKUFTWYGMPQVDOZSILHJ
key: RFANBCXKUHTWYGMZEVDOPSILQJ
key: RLAOBMXKUHTWYGCZEVDNFSIPQJ
key: RQAOBXWPULTSYGCZEDINFMVKHJ
key: CQAOBXWPUTLYSGRZEDINFMVKHJ
key: CQXYBALPUTZISGRWEDONFMVKHJ
key: CQXYBPLVUTZISGRWEDONFMAKHJ
key: CZXYBPLVUTQISGRWEDONFMAKHJ
key: CZXYBWLVUPQISGRTEDONFMAKHJ
Number of Correct Hits20
key: CZXYBWLVUPQISGRTEDONFMAKHJ
Running time: 5
7.40user 0.23system 0:06.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: KQRJPYTHMSFXGVBWADNUOZIELC
key: KJLRPGTHEQFSIVBWADNUOZYMXC
key: KAMRPGTEJHFSIVBWQDNUOZYLXC
key: KAMRPGTHJEFISVBWQDNUOZYLXC
key: RAMXPSQHJETIVGBWFDNUOZYLKC
key: RZYXPSLHUETIVGBWFDNJOMAQKC
key: RFYXPSLHUETIVGBWZDNKOMAQJC
key: RFYXJSLVUQTIHGBWEDNKOZAMPC
key: RFYXJSLVUQTIHGBWEDKNOZAMPC
Number of Correct Hits11
key: RFYXJSLVUQTIHGBWEDKNOZAMPC
Running time: 6
7.23user 0.21system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: DHYENAXJKLFRPSGWQUCBOVIZTM
key: DYHVNAXJOLTRPKSWQUCBGEIZFM
key: DYQVNSAJOLHRKPGWTUCBXEFZIM
key: DYQVNIAJOTHRKPGWLUCBXEFZSM
key: DYQVNIHJOTARKPGWLUBCXEFZSM
key: DYQVNAHJOTIRKPGWLUBCXEFZSM
key: DYQVNAHJOTIRFPGWLUBCXEKZSM
key: DYQVNAHJOZIRFPGWLUBCXEKTSM
key: DYQVNAHJOLIRFPGWZUBCXEKTSM
Number of Correct Hits0
key: DYQVNAHJOLIRFPGWZUBCXEKTSM
Running time: 5
6.54user 0.22system 0:05.75elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18037minor)pagefaults 0swaps
key: OQAMDXLJNSPRFTVGECKBYZUHIW
key: OQHPDXLJNZMRFTVGECKBYSUAIW
key: OQHTDXIJNLMRFPSGEKCBYVUAZW
key: OSVTDXIJNLARFPGQEKCBYHUMZW
key: OSVADXIJNLZRFPGQEKCBYHUMTW
key: OQVADLYJNTZRFPGIEUBCXHKMSW
key: OQVYDLAJNTZUFPGIERBCXHKMSW
key: OQAYDLVPNTZUFJGIEBRCXHKMSW
Number of Correct Hits0
key: OQAYDLVPNTZUFJGIEBRCXHKMSW
Running time: 5
6.46user 0.23system 0:05.42elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17454minor)pagefaults 0swaps
key: CHNMPQUYATJXSLRWFDBOIZVKGE
key: CZGXBJQKUYMISNRWHDOPFTVALE
key: CZGXBWLKUQMISNRHJDOPFAVTYE
key: CZYXBWLVUQKISPRGTDONFMAJHE
key: CZYXBWLVUJPISKRGTDONFMAQHE
key: CZYXBWLVUQTISGRKPDONFMAJHE
key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits23
key: CZYXBWLVUPTISGRQJDONFMAKHE
Running time: 4
6.90user 0.22system 0:05.90elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18092minor)pagefaults 0swaps
key: AZPOGLDMSIQYRCUVTJXKNFEWHB
key: PZAOGLIMDSQRYCUVHJNKXFETWB
key: JZAOGHIEDSFRYPUVLKNCXMQTWB
key: OZAGJXIEDQFRKPYVLUNCHWMTSB
key: OQVWJXIEGZFRTPYAKUNCDHMLSB
key: OHVWJXIEGZTRFPYAKUNCDQMLSB
key: OHVWJXIEGZTRFPKAYUNCDQMLSB
key: OHVYJXIEGZTRFPKAWCNUDQMLSB
Number of Correct Hits1
key: OHVYJXIEGZTRFPKAWCNUDQMLSB
Running time: 5
6.91user 0.23system 0:05.96elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: UESJCXTZRALYMNBIVODPGFKQWH
key: BAIKCXTPREZYSNUWFODJGLMQVH
key: BAYVCXFPREWISJUZTODNGLMKQH
key: BAPGCXFVREWISJUZTODNYLMKQH
key: BFYJCXAVRELISGUZPODNKWMTQH
key: BMYJCXAVRELISGUWPODNFZKTQH
key: BMYJCXLVUEAISGRWPODNFZKTQH
key: CZYJBXLVUEKISGRWPODNFMATQH
Number of Correct Hits17
key: CZYJBXLVUEKISGRWPODNFMATQH
Running time: 5
6.58user 0.21system 0:05.45elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17629minor)pagefaults 0swaps
key: ULRXBHAGNQTVSECWFDOPJMIKYZ
key: CLIGBWHPNQTVSERYFDOJXMAKUZ
key: CLIGBWHVUQTNSERYFDOJPMAKXZ
key: CLIGBWXVUQTNSERYPDOJFMAKHZ
key: CLIGBWXVUQTNSPRYEDOKFMAJHZ
key: CLIGBWXVUQTPSKRYEDONFMAJHZ
key: CPXKBWLVUQTISGRYEDONFMAJHZ
Number of Correct Hits18
key: CPXKBWLVUQTISGRYEDONFMAJHZ
Running time: 5
7.50user 0.21system 0:06.64elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17676minor)pagefaults 0swaps
key: KFDYPAWNJSEIZVORHXCUBQGLMT
key: BFMRPSWNJAEIZVOGHXCUKQYLDT
key: BFXVPSWNJHAIZORQLDCUKMYEGT
key: BFXNJLKVCMAISORWZDGPUHYEQT
key: CLXPJFUVBMAISORWZDGNKHYEQT
key: CMYJBXUVPLFISORWKDGNHZAEQT
key: CMYPBWJVULFISORXKDGNQZAEHT
key: CMYPBWJVUFLISGRXEDONQZAKHT
key: CZYPBWJVUELISGRQFDONXMAKHT
key: CZYJBXPVUELISGRQFDONWMAKHT
Number of Correct Hits19
key: CZYJBXPVUELISGRQFDONWMAKHT
Running time: 6
3.78user 0.18system 0:03.12elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17797minor)pagefaults 0swaps
key: BIERGWAMDFVHUJNYZCXPSKTLQO
key: NIFRGWAMDEQHUJPYZCBXSKTLVO
key: NIFRGWAMDEQUHKPYZCBXSTJLVO
Number of Correct Hits2
key: NIFRGWAMDEQUHKPYZCBXSTJLVO
Running time: 2
7.44user 0.20system 0:06.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: MAWOJIHCSTDRLPNFXUYBVEQZGK
key: MAWYJUHDGFIRLPNXTCOBVEQZSK
key: RAWXJUHDGIFMZPNYECOBVTQLSK
key: CAWYJUHDRIFMXPNZLGOBVTQESK
key: CAWMJUHDRFIYSPNZTGOBVLQEXK
key: CAWXJVHDRLQYSPNZEGOBUFITMK
key: CTWXJAIDRLFYSPBZQGONUMHEVK
key: CZWXBHIVRLFYSGJTPDONUQAEMK
key: CZWXBFYVJTLISGRHPDONUMAEQK
key: CZUXBFYVJTLISGRHEDONWMAPQK
Number of Correct Hits14
key: CZUXBFYVJTLISGRHEDONWMAPQK
Running time: 6
7.43user 0.21system 0:06.53elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17590minor)pagefaults 0swaps
key: UAJXBTLPDIHNVGKWQCORZMSFEY
key: DASXBTLVUPHRIGKWECONFMJZQY
key: DZSXBWLVUPARIGCHEKONFMJTQY
key: DZSXBQLVUPARIGCHEJONFMKTWY
key: CZSXBQLVUPKRIGJHEDONFMATWY
key: CZSXBQLVUPKIWGJREDONFMATHY
key: CZRXBQLVUPKISGJWEDONFMATHY
key: CZRXBWLVUPTISGJQEDONFMAKHY
key: CZJXBWLVUETISGRQPDONFMAKHY
Number of Correct Hits24
key: CZJXBWLVUETISGRQPDONFMAKHY
Running time: 6
6.58user 0.21system 0:05.79elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: BZIXPERSCKLONDUWTGJYFMVQAH
key: BZIXPQUSCKLNOGRWTDJYFMVEAH
key: BMICPWXSUELNOGRQTDJYFZVKAH
key: BMIXCWPJUELYOGRQKDSNFZVTAH
key: BZSXCWLJUEPIOGRQKDYNFMVTAH
key: BZSXCWLVUETIYGRQJDONFMAKPH
key: BZYXCWLVUETISGRQJDONFMAPKH
key: BZYXCWLVUETISGRQPDONFMAJKH
Number of Correct Hits21
key: BZYXCWLVUETISGRQPDONFMAJKH
Running time: 5
7.38user 0.19system 0:06.03elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: MSJQBDHKOVTNWIRAECXUGLFPZY
key: JMWNBIZKUTLVSGRAEOXCDPFQHY
key: JQWOBFPKUTLISGRAEXCNDZVMHY
key: JQWOBFKVULTISGRZEXCNDPAMHY
key: JQCDBFLVUKTISGRZEXONWMAPHY
key: JQCDBFLVUETISGRZKXONWMAPHY
key: JZCDBFLVUETISGRQPXONWMAKHY
key: CZJXBFLVUETISGRQPDONWMAKHY
Number of Correct Hits22
key: CZJXBFLVUETISGRQPDONWMAKHY
Running time: 5
7.44user 0.26system 0:06.54elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: RZWXUNAKBMDYVSJTLOGPQHIFCE
key: RZWXUSDKBFTIVCJAHOGNQLYMPE
key: CDYXUQZVBFTIKPRAHOGNWMSJLE
key: CLYXUWQVBFTIAPRZKOGNDMSJHE
key: CLYXUWQVBFTIAGRZKJONDMSPHE
key: CLYXUWQVBFTIAGRZKPONDMSJHE
key: CLYXUWZVBHTISGRQKPONFMAJDE
key: CLYXBWZVUHTISGRQKJONFMAPDE
key: CLYXBWQVUPTISGRZKJONFMAHDE
key: CQYDBWLVUPTISGRZKJONFMAHXE
Number of Correct Hits17
key: CQYDBWLVUPTISGRZKJONFMAHXE
Running time: 6
6.33user 0.22system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18091minor)pagefaults 0swaps
key: SWPBNKOHXLVURCYDTZEJAQMFGI
key: XWEMYKOQSLZURPNDTCBJAHVFGI
key: DWEMYAOQSKHURPNXLCBJVZTFGI
key: SXEKGAOQDZHCRPNWLUBJVFMTYI
key: OXFKGAHEDZSCUPNWLRBJVQMTYI
key: OAMKGXHEDZSCUPNWLRBJVQFTYI
key: OAYXGKHEDSZCUPNWLRBJVQFTMI
Number of Correct Hits2
key: OAYXGKHEDSZCUPNWLRBJVQFTMI
Running time: 4
7.69user 0.22system 0:06.57elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17792minor)pagefaults 0swaps
key: MDHCJASPUEZGWORQTYXNBLKFVI
key: MSBUJAVPCTZYWORQEGDNFLKHXI
key: MADUJWPVCTZYSORQEGBNFLKHXI
key: PMYBUWKVCTZSDORQEGJNFLAHXI
key: BHYOCWKVUTLDSGRQEJPNFZAMXI
key: BXYPCWKVUELDSGRQTJONFZAMHI
key: CXYPBWLVUETDSGRQKJONFZAMHI
key: CPYXBWLVUMTDSGRQEJONFZAKHI
key: CKYXBWLVUPTDSGRQEJONFZAMHI
key: CZYXBWLVUPTDSGRQEJONFKAMHI
Number of Correct Hits19
key: CZYXBWLVUPTDSGRQEJONFKAMHI
Running time: 6
7.38user 0.22system 0:06.57elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
key: JGOXBFISTHAWMCNEKVDPUZYQRL
key: JGOXBRISYHAWMCNEKVDPUZTQFL
key: JGSXBYWPRHAIMCNEKVDOUZFQTL
key: JWSXBYGPRETIACNQKVDOUZFHML
key: JASGBFIPRETXWCNYQVDOUZKHML
key: JASGBFIPREHXWCNKQVDOUZYTML
key: JASGBFIPRQHXWCNMTVDOUZYEKL
key: JAYGBFIPRQHXWCNMTVDOUZSEKL
key: JAYGBFIPREHXWCNMTVDOUZSQKL
key: JAYGBFIPREHXWCNMKVDOUZSQTL
Number of Correct Hits3
key: JAYGBFIPREHXWCNMKVDOUZSQTL
Running time: 6
7.26user 0.20system 0:06.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17999minor)pagefaults 0swaps
key: CHMOPKLUJWFBSGRQEDYNXTVAIZ
key: CKXBUHLPJAFOSGRQEDYNMWVTIZ
key: CMXOBWLVUAFISGRJEDYNPQKTHZ
key: CMXYBWLVUTAISGRFEDONPQKJHZ
key: CMXYBWLVUTAISGRFEDONPQJKHZ
key: CMXYBWLVUTAISGRQEDONPFJKHZ
key: CFXYBWLVUTAISGRQEDONPMJKHZ
key: CKXYBWLVUTAISGRQEDONFMJPHZ
key: CTXYBWLVUKJISGRQEDONFMAPHZ
key: CTYXBWLVUKPISGRQEDONFMAJHZ
Number of Correct Hits20
key: CTYXBWLVUKPISGRQEDONFMAJHZ
Running time: 5
7.09user 0.21system 0:06.25elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: RWTDPHCMJENILAKZQGOYUSXFBV
key: RWTNJHLMBEFDIGCZQKOYUSPXAV
key: RWANJILHBMFDXGCZQYOKUSPETV
key: RWANJILHUMQYXGCSKDOPBZFETV
key: RWANBILHUFQYXGCMJDOKPZSETV
key: RWSNBILKUMQYXGCFEDOJPZAHTV
key: CXSNBWLKUMQYIGRPEDOJFZAHTV
key: CTYJBWLPUEQISGRXKDONFZAHMV
key: CMYJBWXPUETISGRLKDONFZAHQV
key: CMYXBWLPUETISGRQKDONFZAHJV
Number of Correct Hits19
key: CMYXBWLPUETISGRQKDONFZAHJV
Running time: 5
6.96user 0.25system 0:05.98elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: JFEUOIRACHXGYVMZKBNPQDSTLW
key: NFPUOIRAYKXGQVMZEBCJHDSTLW
key: NFRCOTPAYSZGQVMDHBUJXKEILW
key: NFRCOTPAYSHGQVMDZBUJXKEILW
key: NFRCOTPAYLHGSVMDZBUJIKEQXW
key: NFRCOTPEYLHGAVMDZBJUIKSQXW
key: NFXCOTPEYLHRAVMDZBJUIKSQGW
key: NFTCODPEYLHRGVMXZBJUIKSQAW
Number of Correct Hits0
key: NFTCODPEYLHRGVMXZBJUIKSQAW
Running time: 5
6.60user 0.21system 0:05.80elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: CJXTUYWPDZVONHRELGIKQMSFAB
key: CJYXUHLPKETIVGRZWDONMQSFAB
key: CQYXKHLPUJWIVGRZEDONMTSFAB
key: CQYXPHLKUEZIVGRWJDONMTSFAB
key: CQYXPWLJUEZIVGRHKDONATSFMB
key: CQYXPWLJUETIVGRHKDONAZSFMB
key: CHYXJWLVUETIAGRQMDONFZSKPB
key: CHYXPWLVUETIAGRQMDONFZSKJB
Number of Correct Hits18
key: CHYXPWLVUETIAGRQMDONFZSKJB
Running time: 5
7.18user 0.22system 0:06.52elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17625minor)pagefaults 0swaps
key: CFPDRXLJKVAYBGUSHOIEQWNTZM
key: CFIYRLXVBHTJNGUSPDOEQWAKZM
key: CFYJRLXVBTHDSGUIEPONQZAKWM
key: CFYJRLXVBTWDSGUIEPONQZAKHM
key: CFYJRIXVUTWDSGBLEPONQZAKHM
key: CFYJBIXVUTWDSGRZEPONQKALHM
key: CIYJBFXVUQTDSGRZEPONWLAKHM
key: CZYJBFXVUQTPSGRIEDONWLAKHM
key: CZYJBFXVUQTISGRPEDONWLAKHM
key: CZYJBFXVUQTISGRWEDONPLAKHM
Number of Correct Hits17
key: CZYJBFXVUQTISGRWEDONPLAKHM
Running time: 6
5.72user 0.25system 0:04.77elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: PHUICWQSBVTOYDRFEJNKGMXZLA
key: PVUKCWQSBTHIXDRFEONJGMYZLA
key: PVUGCWZSBTLIXDRFEONJKMYQHA
key: GVUXBWZPCTLISDRFEONJKMYQHA
key: CVZNBWXPUTLISGRFEDOJKMYQHA
key: CVYNBWXPUTLISGRFEDOKJMZQHA
Number of Correct Hits13
key: CVYNBWXPUTLISGRFEDOKJMZQHA
Running time: 4
7.44user 0.20system 0:06.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: CDZMJLSVUETGWPQHKONYRIAFXB
key: CDLXJZWVUKTPSGYFMOENRIAHQB
key: CKIXPLWVUETYSGJQMDONRZAHFB
key: CMIXJLWVUETYSGRQKDONPZAHFB
key: CMIXJLWVUEHYSGRQKDONPZATFB
key: CMIXJLWVUETYSGRQKDONFZAPHB
key: CMYXJLWVUETISGRQKDONFZAPHB
key: CMYXJLWVUETISGRQPDONFZAKHB
key: CMYXPLWVUETISGRQJDONFZAKHB
Number of Correct Hits19
key: CMYXPLWVUETISGRQJDONFZAKHB
Running time: 6
7.19user 0.26system 0:06.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17599minor)pagefaults 0swaps
key: RZOHPGUKJQENMVBFSDWCXAYTIL
key: RFZWPVXKJEAHIGBQSDNCUMYTOL
key: RFSWPVXKJEQOIGBAZDCNUMHTYL
key: RHSWPYXKCEZJIGBVMDONUQATFL
key: RZYWPIXKUETJSGBAMDONCQVFHL
key: RZYWPIXKUETMSGBQJDONCAVFHL
key: RZYWPMXKUETISGBQJDONCAVFHL
key: BZWXPFYVUETISGRQJDONCAKMHL
key: BZWXCPYVUETISGRQJDONFKAMHL
key: CZPXBWYVUETISGRQJDONFKAMHL
Number of Correct Hits20
key: CZPXBWYVUETISGRQJDONFKAMHL
Running time: 6
6.98user 0.19system 0:05.97elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18074minor)pagefaults 0swaps
key: CFYNUWXAZQLTSGJDHEOPRMBVIK
key: CEYNBWXPUQLFSGJTHDORZMAVIK
key: CLYRBWXPUEZVSGJQHDONTMAFIK
key: CZYXBWIPUELVSGJQTDONFMAHRK
key: CZYXBWIPUELVSGRQTDONFMAHJK
key: CZYXBWIVUELPSGRQTDONFMAHJK
key: CZYXBWPVUELISGRQTDONFMAHJK
key: CZYXBWPVUELISGRQTDONFMAJHK
Number of Correct Hits21
key: CZYXBWPVUELISGRQTDONFMAJHK
Running time: 5
6.03user 0.20system 0:05.23elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: NFYRDZGEAPQBOJXWKUCIMHTLSV
key: OFXRNZDESPQBGJYWTUCKIHMLAV
key: OZFRNIQESTYBGJDWLUCKXPMHAV
key: OZFRNHIESTYBGJDWLUCKXPMQAV
key: OZFRNYAESTHBDJGWLUCKXPMQIV
key: OZFRNYAESTQBDJGWLUCKXPMHIV
key: OAFRNYZESTQBDJGWLUCKXPMHIV
Number of Correct Hits0
key: OAFRNYZESTQBDJGWLUCKXPMHIV
Running time: 4
7.65user 0.22system 0:06.61elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: KVMXJYIPWZAUCGBHLNDROQSETF
key: KVMXUYLPWTAOJGBHINDRCESZQF
key: UVAXBYLPRTMOSGCWHNDIKEJZQF
key: UPAXBILVREMOSGCWHNDYJTZKQF
key: UMAXBILVREPYSGCWTDNOJHZKQF
key: UPAXBYLVRTQISGCWEDNOJMZKHF
key: UPYXBALVRTQISGCWEDNOJMZKHF
key: UQYXBALVRPTISGCWEDNOJMZKHF
key: RQYXBALVUJTISGCWEDNOPMZKHF
key: RQYXBWLVUJTISGCZEDNOPMAKHF
Number of Correct Hits16
key: RQYXBWLVUJTISGCZEDNOPMAKHF
Running time: 6
4.97user 0.20system 0:04.07elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
key: CEQGBRSVUHYIXJKATDONFMPLWZ
key: CQLGBWAVUPYIXKJHTDONFMSERZ
key: CQXGBWLVUPHIYEJSTDONFMAKRZ
key: CXSGBWLVUTHIYEJQPDONFMAKRZ
key: CXSPBWLVUTHIYGJQEDONFMAKRZ
Number of Correct Hits16
key: CXSPBWLVUTHIYGJQEDONFMAKRZ
Running time: 3
5.52user 0.21system 0:04.74elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: CIXDPVYMUEFOSKRWZNBJGTAQHL
key: CIZDPWJXUMFBSKRVEYONGQATHL
key: CDZBPWTVUMFISKRXEYONGQAJHL
key: CDXBPWTVUQGISKRZEYONFMAJHL
key: CYXBPWEVUQTISGRKZDONFMAJHL
key: CYKBPWXVUETISGRQZDONFMAJHL
Number of Correct Hits18
key: CYKBPWXVUETISGRQZDONFMAJHL
Running time: 4
7.07user 0.19system 0:06.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: RHSXJALVKEQGFDBUZONMCWYTIP
key: RHSUCXLVMEQOFGBIZDNKJWYTAP
key: RHSUBXLVWEZOFGCITDNKJMYQAP
key: RKSXBWLVUEZIFGCHTDONJMYQAP
key: RZSXBWLVUETIHGCQKDONJMYFAP
key: CZSXBWLVUETIHGRQKDONJMAFYP
key: CZSXBWLVUETIYGRQKDONJMAFHP
key: CZYXBWLVUETISGRQKDONFMAJHP
key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits24
key: CZYXBWLVUETISGRQJDONFMAKHP
Running time: 5
7.84user 0.26system 0:06.64elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18088minor)pagefaults 0swaps
key: JXIAPZGKCWHNSRUBQOMDYTLFVE
key: USIAPZWJCKMNXRBVFGODHTYQLE
key: UVXAPQWJCKTNIGBSFRODHZYMLE
key: UVQNJSLPCMTYIGBWFRODHZAKXE
key: UMPNBSLVCHTYIGRWQJODFZAKXE
key: CMXNBILVUHTYSGRWQDOJFZAKPE
key: CMYXBILVUHTJSGRWQDONFZAKPE
key: CMYXBILVUJTHSGRWPDONFZAKQE
key: CMYXBILVUPTHSGRQJDONFZAKWE
Number of Correct Hits18
key: CMYXBILVUPTHSGRQJDONFZAKWE
Running time: 6
7.78user 0.20system 0:06.58elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18107minor)pagefaults 0swaps
key: UKYIJAMPEVLDSQRCTWONFZGHBX
key: UIYEPALJCQVHSGRWMDONFZKTBX
key: UHYBPWLJCEAISGRVMDONFZKTQX
key: UKYBPWLJCEAISGRQMDONFZVTHX
key: UMYBPWLJCEAISGRQKDONFZVTHX
key: UMYPBWLJCEAISGRQKDONFZVTHX
key: CMYPBWLVUEAISGRQKDONFZJTHX
key: CMYPBWLVUEJISGRQKDONFZATHX
key: CZYPBWLVUEJISGRQKDONFMATHX
key: CZYJBWLVUETISGRQKDONFMAPHX
Number of Correct Hits22
key: CZYJBWLVUETISGRQKDONFMAPHX
Running time: 6
4.36user 0.20system 0:03.61elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: NHXYJIRAPDWGVUOFTBEKSQMZLC
key: NHGYJIDMVLWBRUOFTPEKSQAZXC
key: NHYGJFXMVLWBRUOIQPEKSTAZDC
key: NXYGJFHMVZWBPUOIQREKSTALDC
Number of Correct Hits2
key: NXYGJFHMVZWBPUOIQREKSTALDC
Running time: 3
6.11user 0.18system 0:05.18elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
key: RFMXKBQPCTAHOENYWGDUVSJLIZ
key: BFMXKYRPCTAJOGUWHEDNVQSLIZ
key: BFYXCHKVRQWJDGUATPONEMSLIZ
key: CJYXBWAVUEKISGRQTDONFMPLHZ
key: CKYXBWPVUEJISGRQTDONFMALHZ
key: CKYXBWPVUETISGRQJDONFMALHZ
key: CLYXBWPVUETISGRQJDONFMAKHZ
Number of Correct Hits22
key: CLYXBWPVUETISGRQJDONFMAKHZ
Running time: 4
5.94user 0.22system 0:04.80elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18038minor)pagefaults 0swaps
key: UWXCJAYPBMZIVGOQTDENFSKHLR
key: BSXOJYLPUMKIVGCWTDZNFQAEHR
key: BSYOJALPUEKIVGCWTDXNFQZMHR
key: JAVOBSLPUEKIYGCWTDXNFMZQHR
key: CASXBZLPUEKIYGJWTDONFMVQHR
key: CZSXBWLPUEQIVGJYTDONFMAKHR
Number of Correct Hits18
key: CZSXBWLPUEQIVGJYTDONFMAKHR
Running time: 4
7.50user 0.20system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: RWLGUYFEPATNCKVSJQHDMXIZOB
key: RXSGUIAECHDOJKPLTQNVZWYMFB
key: RXSGUIAJCEQDYKPLTONVZWHMFB
key: RXSGUYAJCEQDIKPLTVNOMWHZFB
key: RASGUYXJCTQDIKPLEVNOMWHZFB
key: RASGUYWJCTQDIKPLEVNOMXHZFB
key: RASGUYWJCTQDIKPLEVONMXHZFB
key: UXSDRYWJCTQFIGPLEKONMVAZHB
key: UXSDRWYVCTQKIGPLEFONMJAZHB
key: CHSDRWYVUTQJIGPLEFONMKAZXB
Number of Correct Hits8
key: CHSDRWYVUTQJIGPLEFONMKAZXB
Running time: 6
7.56user 0.21system 0:06.63elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: NLCGUMIVWFDOSEYXTBKJZPAHRQ
key: CXMGBIZVRFJUSEPLTOYNKDAHWQ
key: CXOYBJLVRKHUSPEITDGNFZAMWQ
key: CXGYBMLVRKWUSJEIPDONFZATHQ
key: CXYJBWLVRKTUSGEIPDONFZAMHQ
key: CXYPBWLVRKTUSGJIEDONFZAMHQ
key: CXYIBWLVRMTUSGJPEDONFZAKHQ
key: CXYIBWLVRETUSGJPMDONFZAKHQ
key: CIYXBWLVUETRSGJPMDONFZAKHQ
key: CKYXBWLVUETJSGRIMDONFZAPHQ
Number of Correct Hits19
key: CKYXBWLVUETJSGRIMDONFZAPHQ
Running time: 6
7.37user 0.19system 0:06.43elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: UAYPMWGEJLRVKQBIFXONCTDHSZ
key: BAYMPWLVRQJISDUTFXONCKHEGZ
key: BAYJPHLVCQFISDUTWXONRKMEGZ
key: BAWJPHLVCTFISDUQMGONRKYEXZ
key: BAXDPHLVCTFISJUQKGONRMYEWZ
key: PAXDBHLVCFTISJUQEGONRMYKWZ
key: CAXDBHLVUFTISGPQEJONRMYKWZ
key: CAJXBHLVUFTISGPQEDONRMYKWZ
key: CAKXBHLVUFTISGRQEDONPMYJWZ
key: CAKXBWLVUFTISGRQEDONPMYJHZ
Number of Correct Hits18
key: CAKXBWLVUFTISGRQEDONPMYJHZ
Running time: 5
7.58user 0.21system 0:06.56elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17681minor)pagefaults 0swaps
key: UCSORAGKBETIDYNQHFWJPLVZMX
key: CFSDRAYKBETIWUNQMGOJPLVZHX
key: CLSDRAZKBEQIWPNYMGOJUFVTHX
key: CLSDBAZKREQIWJNYMGOUPFVTHX
key: CLSGBAZKNEFIWJRYMDOUPQVTHX
key: CLVGBWZKUEFISJRYQDONPMATHX
key: CLVJBWQKUEZISGRYTDONPMAFHX
key: CZPJBWLVUEFISGRYTDONKMAQHX
key: CZQJBWLVUETISGRYFDONPMAKHX
key: CZQJBWLVUETISGRYPDONFMAKHX
Number of Correct Hits22
key: CZQJBWLVUETISGRYPDONFMAKHX
Running time: 6
5.88user 0.20system 0:05.13elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: CQGYETXVBLMFADNHPKOJRZSUWI
key: CQWYETXVBMLDAGRFUNOJKZSPHI
key: CQZYEWXVBTUNAGRLPDOJKMSFHI
key: CQUYPWXVBTMOAGRLFDJNKZSEHI
key: CQUYPWXVBFMOSGRLEDJNKZATHI
key: CQPXBWYVUFZOSGRLEDJNKMATHI
key: CQPXBWLVUKTYSGRJEDONFMAZHI
Number of Correct Hits18
key: CQPXBWLVUKTYSGRJEDONFMAZHI
Running time: 4
4.67user 0.22system 0:03.67elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17950minor)pagefaults 0swaps
key: CSYXMAGVELZUWBOITKDNRQPJFH
key: USYXKMDVCETGWBRLZFONJQAPIH
key: CSYXJMKVUETDWGRLQFONBZAPIH
key: CWYXJFLVUETISGRQMDONBZAPKH
Number of Correct Hits17
key: CWYXJFLVUETISGRQMDONBZAPKH
Running time: 3
6.80user 0.20system 0:05.85elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18176minor)pagefaults 0swaps
key: XMSOUZTCVPFRLKJYENGBWQAIDH
key: BMSOULZKVETXICJYPNRDWQAFGH
key: UZIOBLGKVETXSCJYPNRDWQAFMH
key: UZIOBQGKVETXSCJYPNRDWLAFMH
key: CZIOBFGVKETXSURYPNJDWLAQMH
key: CMYJBWXVUETGSKRIPONDFLAQZH
key: CMYJBWXVUETOSKRIPDNGFZALQH
key: CMYJBWXVUELNSKRQPDOGFZATIH
Number of Correct Hits15
key: CMYJBWXVUELNSKRQPDOGFZATIH
Running time: 5
7.44user 0.22system 0:06.46elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17628minor)pagefaults 0swaps
key: OXRAPWSECTZDHYBQMJUNIKVLFG
key: YWAPJIMVCTZHXOBQERUNDKSLFG
key: CFAPJXMVUTZIHOBQERYNDKSLWG
key: CMSPJXLVUFZIWOBQERYNDKATHG
key: CMXPJWLVUEZISOBQFDYNRKATHG
key: CKXPBWLVUEZISOJQFDYNRMATHG
key: CKXJBWLVUEZISOPQFDYNRMATHG
key: CZXJBWLVUETISOPQFDYNRMAKHG
key: CZXJBWLVUFTISORQEDYNPMAKHG
Number of Correct Hits18
key: CZXJBWLVUFTISORQEDYNPMAKHG
Running time: 6
7.35user 0.22system 0:06.37elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17714minor)pagefaults 0swaps
key: RVXOBWZFGYAISCJQPDNKTMUEHL
key: RVXOBWMNCFAISKUQPDGJTZYEHL
key: CZXGBWMNUEAISKRQPDOJTVYFHL
key: CZYGBWMNUEAISKRQPDOJFXVTHL
key: CZYGBWMJUEAISKRQPDONFXVTHL
key: CZXGBWMVUEJISKRQPDONFYATHL
key: CZXGBWMVUEPISKRQTDONFYAJHL
key: CZYGBWMVUEPISJRQTDONFXAKHL
key: CZYGBWMVUTPISJRQEDONFXAKHL
key: CZYGBWMVUPTISJRQEDONFXAKHL
Number of Correct Hits19
key: CZYGBWMVUPTISJRQEDONFXAKHL
Running time: 5
5.37user 0.20system 0:04.68elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17970minor)pagefaults 0swaps
key: CWLPEIHSJMTNYDRAZGOKFUVQXB
key: CWSKUIHJXMTDYPREZGONFQALVB
key: CWSXKYVJUETDIPRQZGONFLAMHB
key: CQYXPIVJUETDSKRWZGONFLAMHB
key: CZYXPDVJUETISKRWQGONFLAMHB
key: CZYXPDVJUETISGRWMKONFLAQHB
Number of Correct Hits16
key: CZYXPDVJUETISGRWMKONFLAQHB
Running time: 4
7.48user 0.22system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: KZDOJBHIUMSCFEYRLGXTQAVWNP
key: NHQOJMDIUFXCBEYRLGVTZAWSKP
key: NFAOJQDWGKTCBEYXIUVRZHMLSP
key: NFQVJADWGKTCOEYIZBURXHMLSP
key: NFVDJAIQGKTBOEYWZCRUXHMLSP
key: NFVDJAIQGKTROEYWZCBUXHMLSP
key: NFVDJAXQGKHRYEOWZCBUITMLSP
key: NFVDJAXQGLHRYKOWZCBUITMESP
key: NHVDJAXQGLFRYKOWZCBUITMESP
key: NHFDJAXQGLTRYKOWZCBUSVMEIP
Number of Correct Hits1
key: NHFDJAXQGLTRYKOWZCBUSVMEIP
Running time: 6
7.18user 0.24system 0:06.37elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18125minor)pagefaults 0swaps
key: JMXNBILCYHFVZGEUKSOPADWQTR
key: JMNXBILPCKFYZGEUHSOVADQWTR
key: JDXNBILVCKFYZGEUTSOPQMAWHR
key: JZXPBILVCKTYDGEUFSONQMAWHR
key: CZXPBYLVUKTDIGESFJONQMAWHR
key: CZXJBYLVUKTDIGESFPONQMAWHR
key: CZWXBYLVUKTPIGESFDONQMAJHR
key: CZWXBYLVUPTKIGESFDONQMAJHR
key: CZYXBWLVUFTSIGEKPDONQMAJHR
key: CZYXBWLVUQTSIGEKPDONFMAJHR
Number of Correct Hits19
key: CZYXBWLVUQTSIGEKPDONFMAJHR
Running time: 5
6.32user 0.19system 0:05.34elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: PEDSJYAOUWIBXQGVZRCKLHMTFN
key: PADSJYMKUEIBXQGVZRCOLHWTFN
key: PZDWJYAKUQIBLEGVMRCOXHSTFN
key: VZDWJYSKUQIBLEGTHRCOXMAPFN
key: VZYDJWSKUQIBLEGTHRCOXMAPFN
key: VHYDJEIKUQSWLBGMZRCOXTAPFN
key: VHYDJPIKUQTMLBGWZRCOXSAEFN
Number of Correct Hits4
key: VHYDJPIKUQTMLBGWZRCOXSAEFN
Running time: 4
7.62user 0.23system 0:06.59elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18131minor)pagefaults 0swaps
key: OQHBPIXEVMFNJDRZTCUKGLAYSW
key: OYHKPIXJVEMCFDRZTNUBGLAQSW
key: OIHDPYXJVEMCFKRQTNUBGLAZSW
key: OIHDPYXJVTLUFKRQENCBGMAZSW
key: OIHDPYXJVMTUFKRQENCBGZALSW
key: CIHDPYXJVMLUFKRQEOBNGZATSW
key: CIHDPYXJVMLUFGRQEOBNKZATSW
key: CQYDPHXVJMLIKGRSEOBNFZATUW
key: CZYDBHXVJTLIQGRSEOPNFMAKUW
key: CZYDBHXVPTLIQGRSEOJNFMAKUW
Number of Correct Hits13
key: CZYDBHXVPTLIQGRSEOJNFMAKUW
Running time: 6
7.37user 0.24system 0:06.45elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
key: UIHDJAWENSFRKPBXZOVCYMGLTQ
key: UIAYJSWPNLFRTEBXKOVCGMDHZQ
key: UASDJXWPNLFRZEBHKOVCGMYTIQ
key: UASGJXHPCZFRLEBWKOVNDMYTIQ
key: CHSGJXLPUFZRAEBWKIONDMVTYQ
key: CZSGBXLPUFHYVKRWEJONDMATIQ
key: CZYDBXLPUEHISKRWTJONGMAFVQ
key: CZYDBKLVUEHISGRWTPONJMAFXQ
key: CZYDBKLVUEWISGRXTPONFMAJHQ
key: CZYDBKLVUTWISGRXEPONFMAJHQ
Number of Correct Hits17
key: CZYDBKLVUTWISGRXEPONFMAJHQ
Running time: 6
6.65user 0.26system 0:05.86elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
key: OSDVEBTQRWXYIKCHFNUPGMALZJ
key: UQAXEBLSRZVYIGCHFONPKMDTWJ
key: UWVXPDLSBHAYIGCZENOKFQMTRJ
key: BWVXPDLSUTAIYGCQENOKFMZHRJ
key: BQYXPDLSUTAIVGCWENOKFMZHRJ
key: BQYXPILVUTADSGCWEKONFMZHRJ
key: CQYXPILVUTADSGBWERONFMZHKJ
key: CQYXRILVUTZDSGBWEPONFHAMKJ
Number of Correct Hits13
key: CQYXRILVUTZDSGBWEPONFHAMKJ
Running time: 5
7.76user 0.22system 0:06.58elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18184minor)pagefaults 0swaps
key: UVXYJHWEMTZQFDBIPGNCOKLRAS
key: UFARJHWPMTZYLVBIEONCGKDQXS
key: UFZRJIWPMTHYXVBAEONCGKDQLS
key: UFZRJILPVTHYXKBAEONCGMDQWS
key: CGZDBILPUTHYXKJAEONRFMVQWS
key: CRZOBILPUEHYXKJATDNGFMVQWS
key: CZAOBILVREHYXKUJTDGNFMPQWS
key: CZAOBILVREHPXKUJTDGNFMYQWS
key: CZPOBXLVRTHIAGUWEDKNFMYQJS
key: CZXKBJLVRTPIAGUWEDONFMYQHS
Number of Correct Hits13
key: CZXKBJLVRTPIAGUWEDONFMYQHS
Running time: 6
4.25user 0.16system 0:03.61elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: CSQOPAXJMKFIVBRWEDUGNYLZHT
key: CSYGPWXJMFLIVBRZEDONUQAKHT
key: CSYXPWKJBFLIVGRQEDONUZAMHT
key: CSYXJWLPUMKIAGRQEDONBZVFHT
Number of Correct Hits14
key: CSYXJWLPUMKIAGRQEDONBZVFHT
Running time: 3
5.38user 0.21system 0:04.63elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: JSWDPXGKCMAIQYUZEONVBLRTHF
key: CZDRJXGBPMAIQYUWEONVKLSTHF
key: CZDRJGHBPMAIQKUWEONVYLSTXF
key: CZDXBYHJPQWIMKUAEONRGLSTVF
key: CZDXBYHJPQLIMKUAEONRGVSTWF
key: CZXDBYHKPQLIMJUAEONRGVSTWF
Number of Correct Hits4
key: CZXDBYHKPQLIMJUAEONRGVSTWF
Running time: 4
6.79user 0.23system 0:05.86elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18081minor)pagefaults 0swaps
key: PENOBWTVCKLISYRAFDJMQZUHXG
key: CQNXBWYVPFLISJRHTDOKUZAMEG
key: CYNXBWHVPFLISJRQTDOKEZAMUG
key: CNYXBWEVPFLISJRQTDOKUZAMHG
key: CNYXBWLVPFTISJRQEDOKUZAMHG
key: CMYXBWLVPKTISJRQEDONUZAFHG
key: CMYXBWLVPKTISJRQEDONFZAHUG
key: CMYXBWLVPHTISJRQEDONFZAKUG
Number of Correct Hits18
key: CMYXBWLVPHTISJRQEDONFZAKUG
Running time: 5
4.54user 0.18system 0:03.68elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
key: GXUKDWEHSZQJCTOALBYPVFRMIN
key: GAYKDWXMSZQRCPOHEBUJVTFLIN
key: GWYKDIXMSZQRCPOHEBUJVTFLAN
key: GHXKDIYMSZQRCPOWEBUJVTFLAN
Number of Correct Hits0
key: GHXKDIYMSZQRCPOWEBUJVTFLAN
Running time: 3
7.05user 0.26system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17964minor)pagefaults 0swaps
key: DSJGBRHVYWEUZPCXKNMOFLIATQ
key: JWTGBYHVREFUZMCXKNOPDASLIQ
key: CWZGBYHVJTFISDRXKNOPLMAEUQ
key: CZYGBXUVJETISDRWKPONLMAFHQ
key: CZYJBXPVULTISDRWKGONEMAFHQ
key: CZYXBJPVULTISDRWKGONFMAEHQ
key: CZYXBJPVULTISDRWEGONFMAKHQ
key: CZYXBPLVUETISDRWJGONFMAKHQ
key: CZYXBPLVUETISGRWJDONFMAKHQ
Number of Correct Hits22
key: CZYXBPLVUETISGRWJDONFMAKHQ
Running time: 5
7.61user 0.19system 0:06.49elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18134minor)pagefaults 0swaps
key: UGROKZBCMPAIFSJWTDEXYLVNHQ
key: UFIDJHGCMKARLBPWTNOXYZVESQ
key: BFZGJHXPRKAMIUCWENDOYLVTSQ
key: UYSKBZXPRLHJIGCWEDONFMVTAQ
key: UZSXBYLPRKHJIGCWEDONFMVTAQ
key: RZSXBYLPUEAJIGCWKDONFMVTHQ
key: RZYXBKLVUEASIGCWPDONFMJTHQ
key: RZYXBJLVUEASIGCWPDONFMKTHQ
key: RZYXBJLVUEKSIGCWPDONFMATHQ
key: CZYXBJLVUEKSIGRWPDONFMATHQ
Number of Correct Hits19
key: CZYXBJLVUEKSIGRWPDONFMATHQ
Running time: 6
6.24user 0.21system 0:05.29elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: BQCDPXOSJETIYGRLZWNKFVUAMH
key: BSLOCPXVJETIYGRWZDNKFUAQMH
key: BLAOCPXVJEKISGRWTDNUFZYMQH
key: BLYUCKXPJEVISGRQTDNOFZAMWH
key: CLYJBPXVUETISGRQKDONFZAMWH
key: CXYJBPLVUETISGRQMDONFZAKWH
key: CMYXBWLVUETISGRQJDONFZAKPH
Number of Correct Hits21
key: CMYXBWLVUETISGRQJDONFZAKPH
Running time: 4
7.63user 0.22system 0:06.58elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: OBYNCGFJDLWAZUEQTXPRHSIKVM
key: USYNCWJPRZEALGBQTXODHKIFVM
key: BLYNCWHPUKEISGRQTVODAZJFXM
key: BZYNCWHPUKTISGRQEJODFLVAXM
key: CZYNBWHPUKTISGRQVJODFLAEXM
key: CZYNBWXVUETISGRQPJODFLAKHM
key: CZYNBWXVUETISGRQPDOJFLAKHM
key: CZYKBWXVUETISGRQPDONFLAJHM
key: CZYXBWKVUETISGRQPDONFLAJHM
Number of Correct Hits22
key: CZYXBWKVUETISGRQPDONFLAJHM
Running time: 6
6.68user 0.21system 0:05.77elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: CQUNEWOBYLXZTGRMHFDKAJSVIP
key: CQONJWXDBMUZLGRTHIYKAVSEFP
key: CQIDJWXVBMUZSGRAEYONTKHLFP
key: CQYDJWXVUMHKSGRAEIONFZBLTP
key: CHYXJWLVUMADSGRQEIONFZBKTP
key: CHYXJWLVUMTDSGRQEIONFZBKAP
key: CMYXBWLVUATDSGRQEIONFZJKHP
key: CZYXBWLVUTAISGRQEDONFMJKHP
Number of Correct Hits21
key: CZYXBWLVUTAISGRQEDONFMJKHP
Running time: 5
5.52user 0.24system 0:04.68elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
key: CQDFPXZJUTIOAGBMESHRWVYKLN
key: CQYFRWZJUTAOHGBMEIDPXVSKLN
key: CAYXRWLJUTMOVGBQEIKDFHSPZN
key: CAYXBWLJUPMDIGRQEVKOFZSTHN
key: CAYXBWLVUTMDIGRQEPOJFZSKHN
key: CDYXBWLVUTMISGRQEPOJFZAKHN
Number of Correct Hits18
key: CDYXBWLVUTMISGRQEPOJFZAKHN
Running time: 4
6.61user 0.20system 0:05.80elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: RLSDJIWEUPHOYKNTZXBGCFVMAQ
key: ULSOBIWERKHXYGCZMDPNJFVTAQ
key: UWSPBYLERKHXIGCTMDONJZVFAQ
key: RASEBYLVUPTXIGCWMDONJZKFHQ
key: RAYXBSLVUPTIEGCWJDONFMKZHQ
key: CZYXBSLVUPTIMGRWJDONFAKEHQ
key: CZYXBJLVUPTISGRWEDONFMAKHQ
key: CZYXBJLVUETISGRWPDONFMAKHQ
Number of Correct Hits23
key: CZYXBJLVUETISGRWPDONFMAKHQ
Running time: 5
7.31user 0.26system 0:06.42elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: PIVDBFSYUTLHAGRXKONCWMJEQZ
key: YHIDBWLVUTAPSGRXKONJCMFEQZ
key: CHIXBWLVUTAPSGRFEONJYMDKQZ
key: CHIXBFLVUTAPSGRYEONJWMDKQZ
key: CHPXBFLVUTAISGRYEDNJWMOKQZ
key: CYPXBFLVUTAISGRHEDOJWMNKQZ
key: CYNXBFLVUTAISGRQEDOPWMJKHZ
key: CYPXBFLVUTKISGRQEDONWMAJHZ
key: CYWXBFLVUTKISGRQEDONPMAJHZ
Number of Correct Hits17
key: CYWXBFLVUTKISGRQEDONPMAJHZ
Running time: 5
5.90user 0.18system 0:05.12elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18090minor)pagefaults 0swaps
key: CQVOBWPNYLTIKGRZESDUJMAHXF
key: CQVOBWPNYETILGRZJSDUKMAHXF
key: CQHNBWUVYETIOGRZJSDPKMALXF
key: CZXNBWUVYETIOGRQKSDJPMALHF
key: CZXNBWYVUETIOGRQKSDJPMALHF
key: CZYNBWXVUETIOGRQJSDKPMALHF
key: CZYNBWXVUELIOGRQTSDKPMAJHF
Number of Correct Hits15
key: CZYNBWXVUELIOGRQTSDKPMAJHF
Running time: 4
7.23user 0.27system 0:06.58elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: CISMBUPKGLVNQJRYTXODFHAEZW
key: CIZVBPDKULTNSJRYHXOGFMAEQW
key: CZIKBLJVUQTDSGRYPXONFMAEHW
key: CZYDBJLVUQTPSGRIKXONFMAEHW
key: CZYXBJLVUQTISGRKPDONFMAEHW
key: CKYXBJLVUQTISGRZPDONFMAEHW
key: CKYXBPLVUQTISGRZEDONFMAJHW
key: CQYXBPLVUKTISGRZEDONFMAJHW
key: CZYXBPLVUKTISGRQEDONFMAJHW
key: CZYXBPLVUJTISGRQEDONFMAKHW
Number of Correct Hits22
key: CZYXBPLVUJTISGRQEDONFMAKHW
Running time: 6
5.50user 0.23system 0:04.67elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18182minor)pagefaults 0swaps
key: CZXRBIAMUQLYSGTWPDOKJVNEHF
key: CZNRBWXKUELYSGTAPDOMJVIQHF
key: CZYRBWXKUELVSGTAPDONJMIQHF
key: CZYRBWXVUELISGTKPDONJMAQHF
key: CZYJBWXVUELISGTKPDONRMAQHF
key: CZYRBWXVUELISGJQPDONTMAKHF
Number of Correct Hits20
key: CZYRBWXVUELISGJQPDONTMAKHF
Running time: 4
6.99user 0.24system 0:06.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: EMHUJDSCNLQOVTPYZGABKXWFIR
key: UKISJYENBFMOVQPWLDGCHAXZTR
key: UEYSPITNBFKOVQJWLDGCHMXZAR
key: BTSYPILNUFZOXQJWEDGCHMVKAR
key: BTYSPILNUHZOXQJWEDGCFMVKAR
key: BZYSPILJUHTOXQCWEDGNFMVKAR
key: BZQSJILPUHTOXYCWEDGNFMVKAR
key: BZWSJILVUHTOXGCQEDYNFMPKAR
key: JZAXBILVUHTOSGCQEDYNFMKPWR
key: CZAXBILVUHTOSGJQEDYNFMKPWR
Number of Correct Hits15
key: CZAXBILVUHTOSGJQEDYNFMKPWR
Running time: 5
3.64user 0.23system 0:03.05elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17797minor)pagefaults 0swaps
key: NFYODAWJVQIUMBGLHKRCXTPZSE
key: NFKODWIJVQAULBGMSPRCXTYZHE
key: NQKODWIJVZAULBGFMPRCXTYSHE
Number of Correct Hits2
key: NQKODWIJVZAULBGFMPRCXTYSHE
Running time: 2
4.62user 0.22system 0:03.95elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18023minor)pagefaults 0swaps
key: VOINGYFEMTHBWCUDLRJPSZKQXA
key: DWIPGYMEVTSBOCULZRJNHFKQXA
key: OILCGDMEVQZBYPUWSRJNHKFTXA
key: OILJGDQEVMZBYPUWSRCNHFKTXA
Number of Correct Hits1
key: OILJGDQEVMZBYPUWSRCNHFKTXA
Running time: 3
8.24user 0.26system 0:06.73elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17997minor)pagefaults 0swaps
key: JYCXBAESUTFOMGRWKDNPLVZQHI
key: JSCXBAEPULTOMGRFKDNYWZVQHI
key: JSCXBALVUETOMGRWKDNPFZYQHI
key: CSJXBWLVUETOMGRYKDNPFZAQHI
key: CYPXBWLVUETOSGRMKDNJFZAQHI
key: CYKXBWLVUETOSGRMPDNJFZAQHI
key: CYJXBWLVUETNSGRMPDOKFZAQHI
key: CYMXBWLVUETNSGRPJDOKFZAQHI
key: CZMXBWLVUETKSGRQJDONFYAPHI
key: CZMXBWLVUETYSGRQJDONFKAPHI
Number of Correct Hits20
key: CZMXBWLVUETYSGRQJDONFKAPHI
Running time: 6
4.73user 0.16system 0:03.74elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17503minor)pagefaults 0swaps
key: CHVDOQFMGLENRKYWTUBPXAZJSI
key: CHVDOQFMGTENRJYWLUBPXKAZSI
key: CHADOQWMGTENRPYFLUBJXKVZSI
key: CHADOQWMGTEBRPYFLUNJXKVZSI
Number of Correct Hits1
key: CHADOQWMGTEBRPYFLUNJXKVZSI
Running time: 3
7.30user 0.23system 0:06.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
key: NXWBJSQDYMATLEUZFRCHGVOKIP
key: NMVIJSQDYZFTXEUWARCHGLOKBP
key: NMVIJSXDYZFTOEUWARCBGLQKHP
key: NMVIJYXDSZFTOEUWARCBGLQKHP
key: NMVIJYXDSZHTOEUWFRCBGKQLAP
key: NMVIJYXDSTZOHEUWFRCBGKQLAP
key: NMXIJYVDSTZOHEUWFRCBGKQLAP
key: BMXIJYVDSTZOHEUWFRCNGQKLAP
key: BAXIJHTKVQZOYEUWFRCNGMDLSP
key: BAXDJHTKVQZRYEUWFOCNGMSLIP
Number of Correct Hits2
key: BAXDJHTKVQZRYEUWFOCNGMSLIP
Running time: 6
6.69user 0.24system 0:05.47elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18043minor)pagefaults 0swaps
key: RFJXMQAYBZISOGCWTDPVUKELHN
key: RLJXUQAVBZFSOGCWTDKPMYIEHN
key: RFZXBQAVUJLISGCWTDYPEKOMHN
key: RFLXBQAVUJZISGCWTDYPEMOKHN
key: RFAXBQLVUEZISGCWTDYPJMOKHN
key: RZAXBWLVUETISGCQFDYPJMOKHN
key: RZAXBWLVUETISGCQJDYPFMOKHN
Number of Correct Hits18
key: RZAXBWLVUETISGCQJDYPFMOKHN
Running time: 5
5.80user 0.22system 0:04.82elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: NFXJGWDKBMVIYCRZTPOUSQLAEH
key: CFXPGWJKBMTIYNRQEDOUSZLAVH
key: CFXPBWJKNLTIYGRQEDOUSZAMVH
key: CZYSBWXKNLTIJGRQEDOUPFAMVH
key: CZYNBWXKULTIFGRQEDOVPJAMSH
key: CZYNBWXKULTIMGRQEDOJFVAPSH
Number of Correct Hits15
key: CZYNBWXKULTIMGRQEDOJFVAPSH
Running time: 4
7.57user 0.19system 0:06.56elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18018minor)pagefaults 0swaps
key: RTZAPVHKDILOYJGNXUWCSFQEMB
key: RAQNJIHKDZLUWPGFMYOCSTVEXB
key: RAFNJWHKCZTDIPYQMGOUSLVEXB
key: RIQJUWSKCZTDXPYFMGONHLVEAB
key: RISDUWHPCTQYXKJFEGONZLVMAB
key: UISDRWHPCMQYXKJFEGONZLVTAB
key: UXSDRWHPCMZYIKJQEGONFLVTAB
key: CXSDRWHPUMZYIKJQEGONFLVTAB
key: CHYDJWAPUMZISKRQEGONFLVTXB
key: CZYDPWHVUMAISKRQEGONFLJTXB
Number of Correct Hits13
key: CZYDPWHVUMAISKRQEGONFLJTXB
Running time: 6
3.53user 0.20system 0:03.05elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17899minor)pagefaults 0swaps
key: YHTRPILNUEWSMVBZJXGCAKOFQD
key: VHWRPILNUETOMGBQJXYCAKSFZD
key: UHWRPILNVEFOMGBQJXYCZKATSD
Number of Correct Hits5
key: UHWRPILNVEFOMGBQJXYCZKATSD
Running time: 2
6.66user 0.18system 0:05.75elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18116minor)pagefaults 0swaps
key: KFZNBRJPUGTIDOCHEXYVMWSLAQ
key: RMZDBKJVUHTYIOCAEXPNGWSLFQ
key: RMYXBOWVUFLSIGCAEPDNJKZTHQ
key: RMYXBSLVUTWOIGCAEJDNPZKFHQ
key: CMYXBSLVUTPOIGRAEJDNFZWKHQ
key: CMYXBWLVUPTIOGRAEJDNFZSKHQ
key: CMYXBWLVUPTIDGRAEJONFZSKHQ
key: CMYXBWLVUETIAGRPJDONFZSKHQ
Number of Correct Hits19
key: CMYXBWLVUETIAGRPJDONFZSKHQ
Running time: 5
6.96user 0.21system 0:05.91elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
key: RSYIUQXVCETDGJMLWPONHFKZAB
key: RSYIUQAVCTLHGJMWEDONFZKPXB
key: KSYHUQAVCPLIDJRWEGONFZMTXB
key: CQYXUSLVJTMIDPRWKGONFZAEHB
key: CQYXUSLVJTZIDGRWKPONFMAEHB
key: CZYXUSLVJQTIDGRWKPONFMAEHB
key: UZYXJWLVCETIDGRSKPONFMAQHB
key: CZYXPWLVUETIDGRSKJONFMAQHB
Number of Correct Hits19
key: CZYXPWLVUETIDGRSKJONFMAQHB
Running time: 5
7.23user 0.25system 0:06.02elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: UDSNCAEVYTKJIGRLZBOPFMWXHQ
key: UYSNBAEVCZTHIGRLJDOKFMWPXQ
key: UZXNBALVCTEISGRWJDOKFMYPHQ
key: UZXPBWLVCTJISGRAEDONFMYKHQ
key: UZXYBWLVCETISGRAJDONFMPKHQ
key: UZXJBWLVCETISGRAPDONFMYKHQ
key: CZPXBWLVUETISGRAJDONFMYKHQ
key: CZPXBWLVUETISGRYJDONFMAKHQ
Number of Correct Hits22
key: CZPXBWLVUETISGRYJDONFMAKHQ
Running time: 5
7.14user 0.20system 0:05.99elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18091minor)pagefaults 0swaps
key: CXZYBTLAMEHGWKVIFDOPUQSJRN
key: CZYXBTLUKEFMIGRWHDOPAQSJVN
key: CZYXBHLKUEFMIGRATDOPWQSJVN
key: CZYXBALPUEFVIGRHTDOKWQSJMN
key: CZYXBSLVUETPIGRHFDOKWQAJMN
key: CMYXBPLVUFTSIGRHEDOKWQAJZN
key: CMYXBWLVUPTSIGRHEDOKFQAJZN
key: CMYXBWLVUPTISGRZEDOKFQAJHN
Number of Correct Hits18
key: CMYXBWLVUPTISGRZEDOKFQAJHN
Running time: 5
6.64user 0.19system 0:05.85elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18076minor)pagefaults 0swaps
key: BAHXUIMVRELGSDJYPQONFTZWKC
key: BQYXUIMVRTWESDJLPGONFKZHAC
key: BQYXJAKVRTLHSDUMPGONFZIEWC
key: BZIXJYKVRTLHSDUQPGONFMAEWC
key: BZYXJHKVUELISDRQPGONFMATWC
key: BZYXJWKVUELISDRQPGONFMATHC
key: JZYXBWKVUELISGRQPDONFMATHC
key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits24
key: JZYXBWLVUETISGRQPDONFMAKHC
Running time: 5
7.22user 0.21system 0:06.37elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
key: WIVXJYCPKHFZAGBUTMRNDLSQOE
key: RSHXJYWPKTFCAGBMQUVNDZILOE
key: RASXJHLPKWFNYGBMQOVDCZITUE
key: BASXCHLPRWZNYGKMQOIDFJVTUE
key: BASNCWLPRQZXYGUMTOIDFJVHKE
key: UAYNCWLPRQZXSGBHTOIDFMVJKE
key: UAXNCWLPRJZYSGBHTOIDFKVMQE
key: UAXNCWLPRTZYSGBHJOIDFMVKQE
key: UAXNCWLPRKZYSGBHJOIDFMVTQE
Number of Correct Hits6
key: UAXNCWLPRKZYSGBHJOIDFMVTQE
Running time: 5
5.79user 0.25system 0:04.96elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17980minor)pagefaults 0swaps
key: BASRKDWJUMIEYNCLFGXOQVPTHZ
key: KYSXBRWPUMHJIGCLFDNOQEVTAZ
key: CKSXBRLPUQHYIGJAFDONMEVTWZ
key: CESXBRLPUTHYIGJAFDONQMVKWZ
key: CQSXBWLVUEHIYGRAFDONTMPKJZ
key: CQSXBWLVUEPIYGRHTDONFMAKJZ
Number of Correct Hits18
key: CQSXBWLVUEPIYGRHTDONFMAKJZ
Running time: 4
4.47user 0.21system 0:03.64elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: UXLPRSIVCTKOMGYWEBDNZQAHFJ
key: UIHXBSLVCQKYZGRWEDONTMAPFJ
key: USYXBWLVCTKIZGRFEDONHMAPQJ
key: USYXBWLVCETIZGRQPDONFMAKHJ
Number of Correct Hits22
key: USYXBWLVCETIZGRQPDONFMAKHJ
Running time: 3
7.21user 0.22system 0:06.39elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17983minor)pagefaults 0swaps
key: RMIXUYQJBHAWVGNPEKCOFLTZDS
key: RMWXUVQPBJAIYGNDTKCOFLZEHS
key: RMWXUZLPBJAIYGNQTDOCFKVEHS
key: RMWXCZLPUJAIYGBQTDONFKVEHS
key: CKWXRALPUEZIYGBQTDONFMVJHS
key: CKWXRALVUEMIYGBQTDONFZPJHS
key: CTYXBPLVUEMIWGRQKDONFZAJHS
key: CTYXBWLVUEMIPGRQJDONFZAKHS
key: CZYXBWLVUETIPGRQJDONFMAKHS
Number of Correct Hits23
key: CZYXBWLVUETIPGRQJDONFMAKHS
Running time: 5
5.45user 0.20system 0:04.36elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17443minor)pagefaults 0swaps
key: RWICPTJKNZFQOVXYHDBUMSGEAL
key: CMIXPHJGNEFOQVRYTDBUKSWZAL
key: PMXJBFKGNETOSVRWHDCUIQYZAL
key: PQXJBFKGNETOSVRWHDCUIZYMAL
key: PMIJBFKGNETOSVRWHDCUXZYQAL
Number of Correct Hits6
key: PMIJBFKGNETOSVRWHDCUXZYQAL
Running time: 3
5.42user 0.25system 0:04.68elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18072minor)pagefaults 0swaps
key: BZIDPHWACKLQMGNEFSOJUYRTXV
key: BMQDPXLKCFRIZGJTASONUWYEHV
key: BPSDRXLKCETIZGUWQYONJMAFHV
key: CMSDBYLJRETIQGUWPXONFZAKHV
key: CZSXBYLPRETIWGUQJDONFMAKHV
key: CZSXBWLPRETIYGUQJDONFMAKHV
Number of Correct Hits19
key: CZSXBWLPRETIYGUQJDONFMAKHV
Running time: 4
7.12user 0.20system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: OFIDPQVYCZHSXJUWKRNEGLBMTA
key: BFHDPQYJCTIOXEUWLRNKGMSZVA
key: UIDYJLMPCTFZXEBHQGNORWSKVA
key: UVMYJXZPCTHDIEBFQGNORWSKLA
key: CLMYJXWPUTHDIEBFQGONRZSKVA
key: CMLDJXWPUTHYIGBFQKONRZSEVA
key: CQLIJXWPUTHYMGBFKDONRZSEVA
key: CZLIJMWPUTHYXGBFKDONRQSEVA
key: CZXMJWLPUTHYIGBFKDONRQSEVA
key: CQXMJWLPUTVYIGBFKDONRZSEHA
Number of Correct Hits9
key: CQXMJWLPUTVYIGBFKDONRZSEHA
Running time: 5
8.02user 0.17system 0:06.71elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18122minor)pagefaults 0swaps
key: BSIGKPFUNLHYVRWAQMDJCZXETO
key: BAIGKXFUNLHYSRPWQMDJCZVETO
key: BAIGKXWUNLHYSRPQZMDJCFVETO
key: PASGKYWRJTQXIUBHZMDNCFVELO
key: UASGKHWVRTQYIPBMZXDNCFJELO
key: UASXKYLVREQHIPBMZGDNCFJTWO
key: UASXPYLVREQHIJBMZGDNCFKTWO
key: UHYXPALVREFSIKBMZGDNCQJTWO
key: UHYXPWLVREFSIKBMQDGNCZJTAO
key: UZSXPWLVREFYIKBMQDGNCJATHO
Number of Correct Hits10
key: UZSXPWLVREFYIKBMQDGNCJATHO
Running time: 6
6.99user 0.24system 0:06.00elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18170minor)pagefaults 0swaps
key: YSAWBIQZRFVNMGCUHDJPOTELXK
key: ESAOBIXMRFWNZGCUTDVPJHYLQK
key: EZANBIXMRFWYSGCUTDOPJLVHQK
key: EZANBIXVRFWYSGCUTDOPJLMQHK
key: EZAJBIXVUFLYSGCRTDONPWMQHK
key: EZMJBYXVUFLISGCRTDONPWAQHK
key: CZMEBYXVUFLISGJQTDONPWARHK
key: CZMXBLYVUETISGJQFDONRWAPHK
Number of Correct Hits17
key: CZMXBLYVUETISGJQFDONRWAPHK
Running time: 5
6.00user 0.21system 0:05.18elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17645minor)pagefaults 0swaps
key: PZYOCXHVJSFBGEWKQDNMUTRLIA
key: CSKYPWHVJTFOXEBRQDNMUZGLIA
key: CSKYBWHVJTLOXGPRQDNMUZEFIA
key: CSKYBWZVJTLOXGPEQDNRUMIFHA
key: CIYXBWLVRQEOZGPKTDNJUMSHFA
key: CIYXBWLVREQOZGPTKDNJUMSFHA
key: CZYXBWLVRETISGPHKDNJUMOFQA
Number of Correct Hits15
key: CZYXBWLVRETISGPHKDNJUMOFQA
Running time: 4
5.07user 0.24system 0:04.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17959minor)pagefaults 0swaps
key: CTOWVQENXKHBYJRLFPUGIASMDZ
key: CTOWVAFNXQHBYJRLEPUGIMSKDZ
key: RTSWVAXNBQHDYJCLEPUGIMOKFZ
key: RFSWVAXNBQTDYJCLEPUGIMOKHZ
key: RFSWVAXNBETDYJCLQPUGIMOKHZ
Number of Correct Hits5
key: RFSWVAXNBETDYJCLQPUGIMOKHZ
Running time: 3
7.19user 0.21system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: CZSLTGDHJMWVXRUAFENPYQOKBI
key: CHSWPEZKBTLDXYUFQONGRMVAJI
key: BAVWPQZKCTLDXYUFEGNORMSHJI
key: BZYWPHLVCTFDXOUAEGNKRMSQJI
key: BQSJPHLVCTFDXOUWEGNKRMYZAI
key: BQSKPHLVCTFDXOUAEGNJRMYZWI
key: BQKXPHLVCFZDSOUAEGNJRMYTWI
key: BQZXPHLVCFKDSOUATGNJRMYEWI
key: BQZXPHLVCFKDSGUATONJRMYEWI
key: BQZXPHLVCTFDSGUAKONJRMYEWI
Number of Correct Hits6
key: BQZXPHLVCTFDSGUAKONJRMYEWI
Running time: 6
7.12user 0.23system 0:06.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: ULZWJIAPGSQRKYBXEDNCOMVTHF
key: UHKWJAXPGLQRIYBSEDNCOMVTZF
key: UHSWJIAPGLQRXYBVTDNCOMKEZF
key: UHSWJIAPGLQRXYBVTONCDMKEZF
key: UHSWJIVPGTQRXYBALONCDMKEZF
key: UMSWJIHPGTQRXYBALONCDKVEZF
key: UMSWJIHPCTQRXYBAEONGDLVKZF
key: UMSWJIHPCTQGXYBAEONRDLVKZF
key: UMSWJXLPCTQGIYBAEONRDHVKZF
key: UMSWJXZPCTQGIYBAEONRDHVKLF
Number of Correct Hits1
key: UMSWJXZPCTQGIYBAEONRDHVKLF
Running time: 5
7.32user 0.24system 0:06.45elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: BSAWKYLVGMFUDPNQHRXJCETZOI
key: BSAWKYLVPMQUXGNFHDRJCTZEOI
key: BSACKWLVPQTUXGNFHDOJRMZEYI
key: BWANRYLVPTQUXGCFEDOJKMZHSI
key: BWANCZLVPHQUXGRFEDOJKMYTSI
key: BZANCFLVPQHUXGRWEDOJKMYTSI
key: BZXNCKLVUQHSAGRWEDOJFMYTPI
key: CZPXBKLVUMHSAGRWEDONFQYTJI
key: CMPXBJLVUETSAGRWKDONFZYQHI
Number of Correct Hits15
key: CMPXBJLVUETSAGRWKDONFZYQHI
Running time: 6
4.83user 0.18system 0:04.12elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18062minor)pagefaults 0swaps
key: ZSCOJDTPUIMNAKRXVYGEWQFLHB
key: CZMOJDXPUHTWAGRSEYNVFQLKIB
key: CQYIPWXJUHTDAGRLESNOFMVKZB
key: CLYIPWXJUQTDSGRHEVNOFMAKZB
key: CZYDPWXJUQTISGRLEVNOFMAKHB
Number of Correct Hits15
key: CZYDPWXJUQTISGRLEVNOFMAKHB
Running time: 3
7.99user 0.19system 0:06.66elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: BFARPQXKUJTOVGYDHZCNWEILSM
key: BFARPQXKUJTOVGYIHDCNWEZLSM
key: BWSYPHXKUJTOZGRIEDCNFQALVM
key: BWYSPHXKUETOZGRIJDCNFQALVM
key: BZYXPHSVUETOWGRIJDCNFLAKQM
key: CZYXPWSVUETIHGRQJDBNFLAKOM
key: CZYXPWSVUETIHGRQJDONFLAKBM
key: CZYXPWLVUETIHGRQJDONFSAKBM
key: CZYXBWLVUETISGRQPDONFHAKJM
key: CZYXBWLVUETISGRQPDONFKAHJM
Number of Correct Hits22
key: CZYXBWLVUETISGRQPDONFKAHJM
Running time: 6
3.47user 0.21system 0:03.00elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17926minor)pagefaults 0swaps
key: UTSOJHPDVFAKNCGEQXRBILYMWZ
key: UTSOJLPDNEHCVKGFQXRBIAWMYZ
key: UTFOJLMDNEHCVKGSQXRBIAWPYZ
Number of Correct Hits1
key: UTFOJLMDNEHCVKGSQXRBIAWPYZ
Running time: 2
7.03user 0.22system 0:06.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
key: EXRPJYFWDTLCVNMZAIUQOSKGBH
key: XWRUJYFMOQLCSNBZVIPKDAGTEH
key: CQXUJGPVOTMFSNBZLIRKDAYEWH
key: CQXRJMPVUTAISNBWLGOKDEYFZH
key: CQXRPLTVUJZISNBWMDOKGEAFYH
key: CFXRPLTVUMZIYNBWQDOKGEAJSH
key: CFXGBWTVUMEIYNPLQDOKRZAJSH
key: CZXNBWJVUEQISGPYMDOKRLATFH
key: CZXNBWYVUEMISGPJQDOKRLATFH
key: CZYNBWXVUEMISGJPQDOKFLATRH
Number of Correct Hits15
key: CZYNBWXVUEMISGJPQDOKFLATRH
Running time: 5
4.37user 0.21system 0:03.24elapsed 141%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17782minor)pagefaults 0swaps
key: GSPOUWFJDTICXRNLYEKBAVHQMZ
key: NAWOUYFJDTSCXRGHPEKBIVLQMZ
key: NAWKUYFJDTLCXRGSPEOBIVQHMZ
Number of Correct Hits2
key: NAWKUYFJDTLCXRGSPEOBIVQHMZ
Running time: 2
8.10user 0.21system 0:06.74elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18083minor)pagefaults 0swaps
key: GAODPVWYCMQRHBNKLXIJUZFTSE
key: CFVDPGWJRMQYAIBKZXNOULSTHE
key: CKVDPGWJUMFISYBQLXONRZATHE
key: CKVGPDWJUMFISYBQLXONRZATHE
key: CZVYPDWJUMFISGRQKXONBLATHE
key: CZVDPYLJUMFISGRQKXONBWATHE
key: CZMDJYLVUPFISGBQKXONRWATHE
key: CQMXJWLVUKTISGBZPDONRYAFHE
key: CQMXJWLVUKTISGRZPDONBYAFHE
key: CQMXBWLVUKTISGRZFDONJYAPHE
Number of Correct Hits17
key: CQMXBWLVUKTISGRZFDONJYAPHE
Running time: 6
7.08user 0.20system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18142minor)pagefaults 0swaps
key: KSLOEWQJVFARZUBTIDPCXMYHGN
key: KQLOJWHPGVARYUBFTDSCXMZEIN
key: RQLOPIHKUVZJXGBFTDSCYMAEWN
key: RQZJPILKUVFOXGBHTDYSCMAEWN
key: RHSJPILVUEFOXGBQTDYKCMAZWN
key: RHSJBWLVUEFIYGPQTDOKCMAZXN
key: CHSJBWLVUETIYGPZFDOKRMAQXN
key: CHYXBWLVUETISGJZFDOKRMAPQN
key: CZYXBWLVUETISGRHFDOKJMAPQN
key: CZYXBWLVUETISGRQJDOKPMAFHN
Number of Correct Hits21
key: CZYXBWLVUETISGRQJDOKPMAFHN
Running time: 5
7.25user 0.20system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18061minor)pagefaults 0swaps
key: VWXUNAOKSZFPHBIDTRCGLEJMYQ
key: VDOUNXAKSZFBJPGWMRCYLEHTIQ
key: VDOYNLAJSZFBMPGWHRUCXEKTIQ
key: VDOYNLAJSZFBEPGWHCURXMKTIQ
key: VDFKNLAJOZIRMPGWHCUBXEYTSQ
key: VKFDNLAJOTIRMPGWHUCBXEYZSQ
key: VTFDNLAJOHIRMPGWKUCBXEYZSQ
key: VHFDNLAJOTICKPGWMURBXEYZSQ
key: VIFDNLAJOTHCKPGWZURBXEYSMQ
Number of Correct Hits0
key: VIFDNLAJOTHCKPGWZURBXEYSMQ
Running time: 5
7.96user 0.18system 0:06.63elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18078minor)pagefaults 0swaps
key: BRSXMWCKNHFPYVUZEIOJQAGTLD
key: BLSVUWPKJQFNYXEATGOCHMIZRD
key: UMSVBWKPJQLNYXEATGOCHZIFRD
key: UMSVBWZPJFLNXYRATGOCHKIEQD
key: CKSVBWLPUHZOXYRAEGJNFMITQD
key: CHIXBWLPUTZOVGRSEYJNFMAKQD
key: CSIXBWLPUEZYVGRHTOJNFMAKQD
key: CSVXBWLPUEZYIGRQTOJNFMAKHD
key: CPSXBWLVUEZYIGRQTJONFMAKHD
key: CZSXBWLVUETIYGRQPJONFMAKHD
Number of Correct Hits22
key: CZSXBWLVUETIYGRQPJONFMAKHD
Running time: 6
7.50user 0.25system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: BQKXGDHWJELIZYPCMONRUFVSAT
key: CQKXPDHWJESIZGBUMONRYFVLAT
key: CQZXPDYVJLAISGBHEONRFMWKUT
key: CQZXPDYVUEAISGBHJONKRMWLFT
key: CQZXBKYVUEAISGPHJODNRMWLFT
key: CQZXBHLVUEYISGPKJDONRMAWFT
key: CQZXBWLVUEFISGPKJDONRMAYHT
key: CQZXBWLVUEKISGPYJDONRMAFHT
key: CQYXBWLVUEKISGRZJDONPMAFHT
Number of Correct Hits19
key: CQYXBWLVUEKISGRZJDONPMAFHT
Running time: 6
6.63user 0.23system 0:05.71elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: RIZNKWTHCELSYGJQMXODUPVAFB
key: RIZDUWLPCETSYGJQMXONKHVAFB
key: CIAXRWLPUETSYGJQMDONFKVZHB
key: CIAXPWLJUETSYGRQMDONFKVZHB
key: CAIXPWLJUZTSYGRQEDONFKVMHB
key: CVIXPWLJUZTSYGRQEDONFMAKHB
key: CVIXPWLJUZTYSGRQEDONFMAKHB
key: CVYXPWLJUMTISGRQEDONFZAKHB
Number of Correct Hits19
key: CVYXPWLJUMTISGRQEDONFZAKHB
Running time: 5
4.01user 0.12system 0:02.77elapsed 148%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+12173minor)pagefaults 0swaps
key: NWXRDFUMGJSECVOHTIBKZQYLAP
key: SWXRDFIMGVZUYJOHEBCKNQTLAP
Number of Correct Hits0
key: SWXRDFIMGVZUYJOHEBCKNQTLAP
Running time: 2
5.48user 0.22system 0:04.69elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18015minor)pagefaults 0swaps
key: URWQJMLVCENKIGBYTODPFZSHAX
key: UHYKBTLVCESIWGRQFDONJZAPMX
key: UZYKBFLVCETISGRQHDONJMAPWX
key: UZYKBFLVCETISGRQPDONWMAJHX
key: UZYJBFLVCETISGRQPDONWMAKHX
key: CZYJBFLVUETISGRQPDONWMAKHX
Number of Correct Hits22
key: CZYJBFLVUETISGRQPDONWMAKHX
Running time: 4
4.67user 0.20system 0:03.65elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17942minor)pagefaults 0swaps
key: CZOYBEVPUHQWDNJAFIXGRMSKLT
key: CZOXBWPVUELSINRYKDJGFMAHQT
key: CZYXBWKVUELGIORSPDJNFMAQHT
key: CZYXBWKVUELSIORQJDGNFMAPHT
Number of Correct Hits17
key: CZYXBWKVUELSIORQJDGNFMAPHT
Running time: 3
7.34user 0.22system 0:06.41elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18074minor)pagefaults 0swaps
key: XNOJGIHQATFBRMCKEDPUSZYLWV
key: XRMGJIKQNTSCHOBLEDPUAZYFWV
key: BAMGPWKEUTSIHCXLQDONRZYFJV
key: BQMGPWYEUTAIXCJZKDONRHSFLV
key: BQYGPWMTUFLIXCJZKDONRHSEAV
key: BAYGPWMTUFLIXCJZKDONRQSEHV
key: PAYCBWMKUFLIXGJZTDONRQSEHV
key: PQYCBWMKUFLIXGJZTDONRASEHV
key: PQYXBWMKUELISGJZTDONRACFHV
key: JZYXBWLKUEAISGRQTDONPMCFHV
Number of Correct Hits18
key: JZYXBWLKUEAISGRQTDONPMCFHV
Running time: 5
7.57user 0.26system 0:06.52elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18213minor)pagefaults 0swaps
key: NFXUOQWKGMTBYVJHZDCRISEPAL
key: NEYCBQWKGPTOXVJHZDURIMSFAL
key: UEYCBQWKNPTOIVJHFDGRXMSZAL
key: RZSVBHWPUETOIJCQKDGNXMYFAL
key: RZSYBWHPUETGIJCQFDONXMVKAL
key: RZSXBWHPUETGIJCQADONFMVKYL
key: RZYXBWHVUJTAIGCQEDONFMPKSL
key: RZYXBWAVUJTIHGCQEDONFMPKSL
key: RZYXBWAVUJTISGCQEDONFMPKHL
Number of Correct Hits19
key: RZYXBWAVUJTISGCQEDONFMPKHL
Running time: 6
7.88user 0.23system 0:06.53elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: EHGUDOFKSILCTJNQAPYRVZWMXB
key: RHQCPYLEGIXOVJNWMDUKTAFZSB
key: RTWUPHLENZXOIKCQSDGJFVYMAB
key: RTWNPILEUZXOHGCQSDYJFKVMAB
key: CTWNPIXKUELJHGRQZDYOFSVMAB
key: CTHNPAXKUELISGRQJDYOFWVMZB
key: CTHOPAXJUEZISGRQKDYNFWVMLB
key: CTHOPALJUEZISGRQKDYNFWVMXB
key: CZHOPVLJUETISGRQMDYNFWAKXB
key: CZXYPVLJUMTISGRQEDONFWAKHB
Number of Correct Hits17
key: CZXYPVLJUMTISGRQEDONFWAKHB
Running time: 6
6.99user 0.20system 0:05.91elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18023minor)pagefaults 0swaps
key: CWIYBDQPUEFMSORHTGVNKJALXZ
key: CKVYBIQPUELMSDRHTGONWJAFXZ
key: CMVDBWQPUELKSYRXTGONJIAFHZ
key: CMYDBWQPUELKSGRXTVONJIAFHZ
key: CMYDBWQPUELISGRXTVONJKAFHZ
key: CVYDBWQPUELISGRJTXONFMAKHZ
key: CVYXBWJPUELISGRQTDONFMAKHZ
key: CVYXBWKPUELISGRQTDONFMAJHZ
Number of Correct Hits19
key: CVYXBWKPUELISGRQTDONFMAJHZ
Running time: 5
7.27user 0.20system 0:06.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: KVXGUQLTPWAMIEBDFYNHCZRJOS
key: KWHGPIVTUJAMYOBQFDNRCLXZES
key: CWYGPXLTUEMIVOBQFDNKRHAZJS
key: CWYOPXLTUZMIVGBQFDNKRJAEHS
key: CWYNPXLTUFZIVGBQMDOKRJAEHS
key: CWYNPXLVUJFIMGBZTDOKRQAEHS
key: CZYNBXLVUPFIQGJWTDOKRMAEHS
key: CZYNBXLVUPTIQGJWFDOKRMAEHS
key: CZYNBXLVUPTIWGRQEDOKFMAJHS
key: CZYXBKLVUPTIWGRQEDONFMAJHS
Number of Correct Hits20
key: CZYXBKLVUPTIWGRQEDONFMAJHS
Running time: 5
6.32user 0.21system 0:05.29elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17959minor)pagefaults 0swaps
key: CYHFRMLVUQWDSKBXEONPTAJZIG
key: CYXFRILVUQAOSKBHEDNPTJWZMG
key: CYXPBILVUQZASKRHEDONTJWFMG
key: CMYPBWLVUTZXSJRHEDONAKIQFG
key: CQYIBWLVUTKXSJRHEDONFZPMAG
key: CHYXBWLVUEAISJRQTDONFZPMKG
key: CZYXBWLVUETISJRQPDONFMAKHG
Number of Correct Hits24
key: CZYXBWLVUETISJRQPDONFMAKHG
Running time: 4
7.17user 0.21system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: GWYKNQTPIEHCRLOAJUBMVXFSDZ
key: GXYKNHTMDEQCRPOWLUBJVAFSIZ
key: GXYKNATMDHQCRPOWLUBJVEFSIZ
key: GXYBNATMDHQCFPOWLURJVEKSIZ
key: DYXBNALMGHQCFPOWTURJVEKSIZ
key: DYXBNALMGSQCFPOWTURJVHKEIZ
key: DYXBNALMGQSCFPOWTURJVHKEIZ
key: DYXBNALMGQSCFPOWEURJVHKTIZ
key: DYXBNALMGTSCFPOWEURJVHKQIZ
Number of Correct Hits1
key: DYXBNALMGTSCFPOWEURJVHKQIZ
Running time: 5
7.07user 0.22system 0:06.19elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
key: BFPOYQXVRLAJWGIDKEUNSMHTZC
key: BWDOUYXVRPAISGJLMEKNFQHTZC
key: BWYPUKXVRTAISGJLMODNFQHEZC
key: BWYUPLXVRTQISGJZMODNFKHEAC
key: BWYRPLXVUMTISGJZKODNFQAEHC
key: BZYRPLXVUMTISGJWEDONFQAKHC
key: PZYRBLXVUMTISGJWEDONFKAQHC
key: RZYPBLXVUMTISGJWEDONFKAQHC
key: JZYPBLXVUMTISGRWEDONFKAQHC
key: JZYXBWPVUMTISGRLEDONFKAQHC
Number of Correct Hits18
key: JZYXBWPVUMTISGRLEDONFKAQHC
Running time: 5
7.36user 0.23system 0:06.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18071minor)pagefaults 0swaps
key: UHOPXZWBCALIQKETFJNGYSMVDR
key: UFEXOQWJCZGIMKPTLVNBDSAHYR
key: UQHXCVWJBZSIMKPLTDNOFGAEYR
key: UVHXCZWJBTSIYKPLMGNOFADEQR
key: BYDXCZWPUTLIVKJQEGNOFAHMSR
key: CADXBZSPUMLIVKJQEGNOFYHTWR
key: CADXBSLPUTHIVGJZEKNOFYQMWR
key: CZKXBALPUTHISGJVEDNOFQYMWR
key: CZYXBALPUHTISGJKEDNOFQVMWR
key: CZYXBALPUHTISGJWEDNOFQVMKR
Number of Correct Hits13
key: CZYXBALPUHTISGJWEDNOFQVMKR
Running time: 6
7.39user 0.24system 0:06.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18045minor)pagefaults 0swaps
key: KWBPGSAYUTXRHNCFMDOVJQLIZE
key: KHBPRILYUTXOWNCSMJGVDQAFZE
key: PHBKRILJUTWOXNCFMYGVDQSZAE
key: PHBYRILJUZWODNCXMFGVKQSTAE
key: PHYBRIFJUZQOLNCXMDGVKWSTAE
key: CXIPRWQVBZMNYOULKDGJFHSTAE
key: CXIPRWQVBZMNYOULKGDJFHSTAE
key: CXAJBWQVRZMPYOULKGDNFHSTIE
key: CXAJBWQVUPMIYORLKGDNFSHTZE
key: CHXJBWLVUPZIYDRQKGONFMATSE
Number of Correct Hits14
key: CHXJBWLVUPZIYDRQKGONFMATSE
Running time: 6
7.44user 0.21system 0:06.49elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: JSZUKDFPGQTAWOBYHXNVCERLMI
key: URSJKWFPCQZVHOBYTXDNGEAMLI
key: UHMDRWFPCTZVSOBYEXGNJQAKLI
key: UHFDRWLPCTQVSOBYEXGNJZAKMI
key: CHFDBYLVUKQXSGRWEPONJZAMTI
key: CHXDBYLVUKQMSGRWEJONPZAFTI
key: CHYDBXLVUFTMSGRWEJONPZAKQI
key: CMYJBXLVUFTHSGRQEDONPZAKWI
key: CJYXBWLVUFTMSGRQEDONPZAKHI
key: CJYXBWLVUPTMSGRQEDONFZAKHI
Number of Correct Hits20
key: CJYXBWLVUPTMSGRQEDONFZAKHI
Running time: 6
7.12user 0.23system 0:06.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17684minor)pagefaults 0swaps
key: RFANCIZOULMEVDPYTBGKWSHQXJ
key: RFANCIZPUQLDYEKHTBGOWSVMXJ
key: KHXOCZAVUMLDYGRITBENFPSQWJ
key: CMXOBZYVUPLDAGRKTIENFQSHWJ
key: CWXOBZEVUTLYAGRPKIDNFMSQHJ
key: CWXOBPEVUTLYSGRZKIDNFMAQHJ
key: CPXOBWLVUTEYSGRZKIDNFMAQHJ
key: CKYOBWLVUETXSGRZPIDNFMAQHJ
key: CKYOBWLVUETISGRZPDXNFMAQHJ
key: CZYOBWLVUETISGRKPDXNFMAQHJ
Number of Correct Hits22
key: CZYOBWLVUETISGRKPDXNFMAQHJ
Running time: 5
6.93user 0.19system 0:06.14elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17980minor)pagefaults 0swaps
key: CZXMJGVKUQEABNRLPDYOFHWTIS
key: CHXYJGVBULTKANRQMDOPFZWEIS
key: CMVNJHXBUELIWGRQKDOPFZATYS
key: CTYNJHXBUEWIAGRQKDOPFZVMLS
key: CWYPJHXBUETIAGRQMDONFZVKLS
key: CZYPJHXVUETIWGRQMDONFLAKBS
key: CZYXBHLVUETIWGRQPDONFMAKJS
key: CZYXBJLVUETIWGRQPDONFMAKHS
key: CZYXBWLVUETIKGRQPDONFMAJHS
Number of Correct Hits23
key: CZYXBWLVUETIKGRQPDONFMAJHS
Running time: 5
7.35user 0.21system 0:06.48elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18004minor)pagefaults 0swaps
key: NZPXGYHBMOSUREJALCKVDFWTQI
key: NHWXGAMBYQZCKEJOSURVDFPTLI
key: NHWXGJMBYSZCDEOAQURVKFPTLI
key: NHLXGJMBYSZCWEOAQURVKFPTDI
key: NHFXGVMPYTZCWJOAQURKSEBLDI
key: NHFXGVMPYTZCWJOAEURKSQBLDI
key: NHBXGVMJYTZCWPOAEURKSQFLDI
key: NHKXGVTJYEZCWPOAMURBSQFLDI
key: NHKXGVTJDEZCWPOAMURBSQFLYI
key: NTKXGVHJDEZCWPOAMURBSQFLYI
Number of Correct Hits2
key: NTKXGVHJDEZCWPOAMURBSQFLYI
Running time: 6
5.89user 0.20system 0:04.84elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17992minor)pagefaults 0swaps
key: YEQSKCDUOWLABRGXNHJPIVFTZM
key: OGQFKCDUYWLHJRNSZVBPIAXETM
key: DYAFKVGCOLWHJRNSZUBPIQXETM
key: DYAGKVFCOTLHQRNSZUBPIJXEWM
key: OYAGPIFJDTLKQRNWZUBCVHXESM
key: OAYGPIFJDTZKWRNQLUBCVHXESM
Number of Correct Hits2
key: OAYGPIFJDTZKWRNQLUBCVHXESM
Running time: 4
6.10user 0.19system 0:04.85elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18134minor)pagefaults 0swaps
key: UVCMTSWXPLFZAGBQJYONRHIEKD
key: UHZTPILKREFXSGBQJYONCWAMVD
key: UHZMPILKREFYSGBQJXONCWVTAD
key: UHZAPILKRTFYSGBQJXONCWVEMD
key: UHZWPILKRTFYSGBQJXONCAVEMD
key: UHZKPILVRTFYSGBQJXONCAWEMD
Number of Correct Hits7
key: UHZKPILVRTFYSGBQJXONCAWEMD
Running time: 4
7.43user 0.20system 0:06.38elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18014minor)pagefaults 0swaps
key: CIAGJTLOVFMEDKUWXPNBYZHQSR
key: CAYKJSLPBFMXIOUWEDNVGQHTZR
key: CMYKBSLPJFZXIOUWTDNVGQHEAR
key: CMSGBYLPJTZXIOUWKDNVEQHFAR
key: CMSGBXLVJTZYIOUWEDNPFQAKHR
key: CMSGBXLVJTQYIOUWEDNPFZAKHR
key: CMSGBHLVJQTYIOUWEDNPFZAKXR
key: CMSOBQLVUHTYIGJWEDNPFZAKXR
key: CMSPBQLVUHTYIGJWEDONFZAKXR
key: CMSXBQLVUPTYIGJWEDONFZAKHR
Number of Correct Hits15
key: CMSXBQLVUPTYIGJWEDONFZAKHR
Running time: 5
4.98user 0.21system 0:04.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18064minor)pagefaults 0swaps
key: RDEBVWINOZXAFCYGQKPJHLMTSU
key: RIYBVMDNOQXAFPEWSKCJHZGTLU
key: RMYBVIDNOQXFAPEWSKCJHZGTLU
key: RMYBVILNOQXFAPEWSKCJHZGTDU
key: RMWBVILNOQXFAPEYHKCJSZGTDU
Number of Correct Hits1
key: RMWBVILNOQXFAPEYHKCJSZGTDU
Running time: 3
7.76user 0.25system 0:06.62elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: CMZNPVAJRKHUGOFXLDIBYWSTQE
key: CZWKPXSJRHAUGOBYTDINFMVLQE
key: CZWKRXSJUHAYIGBPTDONFQVLME
key: CZWKRXLJUHMYIGBATDONFQSPVE
key: CZXKRWLPUMQYIGBSJDONFHATVE
key: CZYJBILPUMTXSGRWHDONFKAQVE
key: CZYXBWLPUHTJSGRIKDONFMAQVE
key: CZYXBWLPUHTKSGRIJDONFMAQVE
key: CZYXBWLPUHTISGRQJDONFMAKVE
key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits23
key: CZYXBWLVUPTISGRQJDONFMAKHE
Running time: 6
2.80user 0.16system 0:02.39elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+12292minor)pagefaults 0swaps
key: JSFBDYXIOTQUWKGAECRPVMZLHN
key: ISFBDYZJOTQUWKGAEPRCVMXLHN
Number of Correct Hits2
key: ISFBDYZJOTQUWKGAEPRCVMXLHN
Running time: 1
4.24user 0.23system 0:03.57elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18087minor)pagefaults 0swaps
key: PHLUKXZAVEFNTCBQISJYOGRMDW
key: PAIUKDGXVEFNHCBTLSRYOMZQJW
key: PFIUJDGXVMTNHCBZESRYOKAQLW
key: JFSUPDGXVMTNHCBZEIRYOKAQLW
Number of Correct Hits2
key: JFSUPDGXVMTNHCBZEIRYOKAQLW
Running time: 3
6.49user 0.23system 0:05.83elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18085minor)pagefaults 0swaps
key: UKLXEDPMYHVITQBFNSCJOWGARZ
key: UILXEDPVYHFSTQBMJGONCWAKRZ
key: USLXPDEVRHFITQBMJGONCWAKYZ
key: UQXDPYWVRKEITJBFHGONCSAMLZ
key: USFXPYEVRTMIWGBHJDONCQAKLZ
key: UHMXJWLVRTFIYGBQEDONCSAKPZ
key: UHSXJWLVCTFIYGBQEDONRMAPKZ
key: UHSXPWLVCTFIYGBQEDONRMAJKZ
Number of Correct Hits12
key: UHSXPWLVCTFIYGBQEDONRMAJKZ
Running time: 5
7.21user 0.24system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18052minor)pagefaults 0swaps
key: BHODKLVSXTZJMPCWERUYGQIFAN
key: BHVGKLYSXFZRMPCWEDUOJQITAN
key: BHVGKYZSXFLRMPCWEDUOJQITAN
key: BHVXKYZSRFLGMJCWEDUOPQITAN
key: BHAXKYZSRFLOMGCWEDUJPQITVN
key: BLAXKYZSRFHUMGCWEDOJPQITVN
key: BLAXKIYVRFHUMGCWEDOJPQZTSN
key: KZAXBILVRFHUMGCWEDOJPTYQSN
key: KZAXBILVRFHSMGCWEDOJPTYQUN
key: RZAXBILVKFHSMGCWEDOJPTYQUN
Number of Correct Hits8
key: RZAXBILVKFHSMGCWEDOJPTYQUN
Running time: 5
4.40user 0.22system 0:03.65elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18035minor)pagefaults 0swaps
key: CZXBRWMVEQJIDPOAFGNUYHSKLT
key: CHXBNWYVUEZIDGRSQKOJFMAPLT
key: CQYNBWXVUEZISGRKPDOJFMAHLT
key: CZYXBWLVUEHISGRKPDONFMAQJT
Number of Correct Hits21
key: CZYXBWLVUEHISGRKPDONFMAQJT
Running time: 3
6.92user 0.27system 0:05.78elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18087minor)pagefaults 0swaps
key: BDLIPHRSGFANCJUWTXKEQZYOVM
key: BQXIPNFSCEZRLJUWTGOKHVYADM
key: BQXGPIZVCTHRLJUWENOKFSYADM
key: BFSXPQZVCAHILGUWENOJRKYTDM
key: BFSXPQAVCEHIZGUWLJONRKYTDM
key: BQZXPHYVCTFISGUWLJONRKAEDM
key: BQZXPHYVCTFISGUWLDONRKAEJM
key: BQYXPHKVCTFISGUWJDONRZAELM
Number of Correct Hits10
key: BQYXPHKVCTFISGUWJDONRZAELM
Running time: 5
7.88user 0.23system 0:06.58elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18496minor)pagefaults 0swaps
key: NSWRPLHGXFQTOKJYZCBUVIMADE
key: NSWRPXFGOLITHKJYACBUVQMZDE
key: NTWVPIFGOASBHKJYLCURDZMQXE
key: NTWVJXFGOASBHKPYQCURDZMLIE
key: NTWVJXFGOSABHKPYQCURDZMLIE
key: NSWVJXFGOTABYKPHQCURDZMLIE
key: NSWVJXFGOLABYKPHQCURDZMTIE
key: NTWVGXFPOMABYKJHQCURDZLSIE
key: NTWVGXFPOSZBYKJHQCURDAMLIE
Number of Correct Hits0
key: NTWVGXFPOSZBYKJHQCURDAMLIE
Running time: 6
7.50user 0.23system 0:06.54elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18052minor)pagefaults 0swaps
key: CZWAJTQKOMXYBDRSHFNPGIELVU
key: CZYXJTQKBMLOAPRIHGNDFWSEVU
key: CZIXJYWKBQTOAPRLHGNDFMSEVU
key: CHIXPYWKBQTOSJRLMDGNFZAEVU
key: CKIXBYWVPLTOSGRQMDJNFZAEHU
key: CZIXBWYVPTLOSGRQKDJNFMAEHU
key: CZOXBWYVPTLISGRQKDJNFMAEHU
key: CZOXBWYVPLTISGRQKDJNFMAEHU
key: CZYXBWLVPETISGRJKDONFMAQHU
key: CZYXBWLVJETISGRQKDONFMAPHU
Number of Correct Hits22
key: CZYXBWLVJETISGRQKDONFMAPHU
Running time: 6
7.64user 0.20system 0:06.44elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: WMDOUTZVBFQRCKSHLNGEJXPAIY
key: RCIOUTAVBMQXDKSHPNGEJWLZFY
key: RCIXUQWPBKTOSJEHVGNDMALZFY
key: RSICUQWKBHTOXJPVEGNDMLAZFY
key: RVSCUQWKBZTOXJPIEGNDMLHAFY
key: RASQUMWKPTVOXJBIEGNDCLHZFY
key: RMSOUIWKCTAXVJBQEGNDFLHPZY
key: RMSOUXQKCTAIVJBWEGNDFLHPZY
key: RMSOUXQPCTAIVJBWKGNDFLHEZY
key: RMSDUXQPCTAIVJBWKGNOFLHEZY
Number of Correct Hits2
key: RMSDUXQPCTAIVJBWKGNOFLHEZY
Running time: 5
7.16user 0.20system 0:06.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: RLHOJVWFBPEXAKDIQYGMUSNZTC
key: RLAOJVWNBPEDSKXIQYGMUHFZTC
key: RLAOJVWNBEMYSKUHZDGPXFITQC
key: UFSOJPQVBETYIKRLHDGNWZAMXC
key: BFYKJWLVUETSIORHQDGNPZAMXC
key: BFYKJWLVUQTISORXEDGNPZAMHC
key: BFYKPWXVULTISGRQEDONJZAMHC
key: BFYXPWKVUMTISGRQEDONJZALHC
key: PFYXBWLVUZTISGRQEDONJMAKHC
key: JZYXBWLVUFTISGRQEDONPMAKHC
Number of Correct Hits21
key: JZYXBWLVUFTISGRQEDONPMAKHC
Running time: 5
7.42user 0.24system 0:06.52elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
key: GWMZEFVCDTKRXPOUHQNJBSALYI
key: GWVYEFQCDTHRUPOXSMBJNLAKZI
key: GVSAKFYCDTHRUPOXQMBJNLZEWI
key: GVSWKFYCDTHRUPOXQMBJNLZEAI
key: GVSWKFYCDTQMUPOXHRBJNLZEAI
key: GVYWKFSCDTQUMPOXHRBJNLZEAI
key: GZAWKSHCDMQUFPOXTRBJNLVEYI
key: GZAWKSHJDMQUFPOYTRBCNLVEXI
key: GMAXKSHJDZQUFPOYTRBCNLVEWI
key: GVAXKSHJDZQUFPOYTRBCNLMEWI
Number of Correct Hits1
key: GVAXKSHJDZQUFPOYTRBCNLMEWI
Running time: 6
5.98user 0.26system 0:05.28elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
key: UKYIPHTMCZFDEJRWANOVGLSQXB
key: CHYIPWTJUMZVFERAKNODGLSQXB
key: CHYIPZQJUMEDWGRAKONVFLSTXB
key: CHYIPWXJUMEDAGRZKOVNFLSTQB
key: CHYJPWXVUETDAGRZKOINFLSMQB
key: CZYJPWXVUETIAGRHKODNFLSMQB
key: CZYJPWXVUETIAGRQKODNFLSMHB
Number of Correct Hits15
key: CZYJPWXVUETIAGRQKODNFLSMHB
Running time: 4
7.70user 0.22system 0:06.59elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: BWHYPSQMJFAXVURILGONCEZKTD
key: BWHYPFQVJSAXZURIEGONCLKMTD
key: BZAXCFQVJLWISURYEGONPHMKTD
key: CZYXBFMVUKWISJRQEGONPLATHD
key: CZYXBWEVUKTISGRQFJONPMALHD
key: CZYXBWEVULTISGRQFJONPMAKHD
key: CZYXBWEVULTISGRQPJONFMAKHD
key: CZYXBWKVULTISGRQPJONFMAEHD
key: CZYXBWKVUETISGRQPJONFMALHD
Number of Correct Hits22
key: CZYXBWKVUETISGRQPJONFMALHD
Running time: 6
6.20user 0.18system 0:05.35elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: JAXRGWUMSKFEVNBZHCPYDQLTIO
key: GLWRPXVMUHFYSNBZECJKDQATIO
key: CLYJPIVMUHFWSNBZEGDKRQATXO
key: CHYJPIVMULTWSNBZFGDKRQAEXO
key: CHYJPIVXULTWSNBZFDGKRQAEMO
key: CHYVPWJXULTISNBMFDGKRQAEZO
key: CHYXPWJVUFTISGBQLDNKRMAEZO
Number of Correct Hits14
key: CHYXPWJVUFTISGBQLDNKRMAEZO
Running time: 4
6.54user 0.23system 0:05.80elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18028minor)pagefaults 0swaps
key: JLWGBZYCEHFIMUVDTAOKRSNQXP
key: CLYGBFWEJHKIMUVZTDONRSAQXP
key: CWYGBFHVJLEISUKZTDONRMAQXP
key: CWYKBFXVULTISGRZEDONJMAQHP
key: CZYKBFXVULTISGRWEDONJMAQHP
key: CZYJBFXVULTISGRWEDONKMAQHP
key: CZYXBFQVULTISGRWEDONKMAJHP
key: CZYXBQKVULTISGRWEDONFMAJHP
Number of Correct Hits19
key: CZYXBQKVULTISGRWEDONFMAJHP
Running time: 5
7.16user 0.24system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18121minor)pagefaults 0swaps
key: RSVHNYMJUZLOBKCFQDGPIWXTAE
key: RMVHJBWNUSLOYKCFQDGPIZXTAE
key: RLVFJBHNUQSOYKCWMDGPIZXTAE
key: RHVFBILNUQZOYKCWMDGPJSXTAE
key: RHSFBIWNUQZOYKCLTDGPJVXMAE
key: RHSJBIWKUQZNYGCLTDOPFVXMAE
key: CASJBILVUPZNYGRWTDOKFQXMHE
key: CQZJBIXVUPMSYGRWTDONFLAKHE
key: CZQJBYXVUPMISGRWTDONFLAKHE
key: CZYJBQXVUPLISGRWTDONFMAKHE
Number of Correct Hits18
key: CZYJBQXVUPLISGRWTDONFMAKHE
Running time: 5
6.90user 0.20system 0:05.89elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
key: VSAODYGEPQHTJBNLMIRCZFKXWU
key: VFAODWGKPESYIBNLMJRCZHQTXU
key: VFWODAXKPQSYIBNLEJRCZHMTGU
key: VFWOJTXKPMQYABNLEDRCIHZSGU
key: VFWOJGXKPMTYQBCLEDRNIHZSAU
key: VFSDJIXKPHTYZBCLEORNGMAWQU
key: VFADJIXKPTHYZBCWENROGMSLQU
key: PFADJIXKVLHYZBCWENROGMSTQU
Number of Correct Hits1
key: PFADJIXKVLHYZBCWENROGMSTQU
Running time: 5
7.46user 0.25system 0:06.50elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18135minor)pagefaults 0swaps
key: JFVDKGAYBHZNWOUSTXRPELCQIM
key: JFVRKGCYBTANWOULEXDPHZSQIM
key: BHISKWCPUTYNFORLQXDJGZAEVM
key: BWISKFUPCTHNYORLQXDJGZAEVM
key: BWIUKFJPCTHYADRLQXONGZSEVM
key: BLAUJFHVCTQYWDRIKXONGZSEPM
key: BFAUJWHVCTLYIDRQPXONGZSEKM
key: BFAUJWKVCTLIYGRQPDONXZSEHM
key: BFYXPWKVCTLISGRQJDONUZAEHM
key: BCYXPWKVULTISGRQEDONFZAJHM
Number of Correct Hits17
key: BCYXPWKVULTISGRQEDONFZAJHM
Running time: 6
7.42user 0.24system 0:06.58elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18211minor)pagefaults 0swaps
key: GAWRNHDCKIVBYEOFMUPZQLSTXJ
key: GWARNHICYZSBKEOFMUPDQLVTXJ
key: GWADNFZCYQTKLPOHMURBSEVIXJ
key: GWADNFZCYQTKMPOHLURBSEVIXJ
key: GWADNFZCYQTKMPOILURBSEVHXJ
key: GWADNFHCYQTKMPOILURBSEVZXJ
key: GIAVNMHCYQTKFPOWZURBSEDLXJ
key: DIGVNMHCYLTKFPOWZURBSEAQXJ
key: DIGVNMHCYLTKFPOWQURBSEAZXJ
Number of Correct Hits3
key: DIGVNMHCYLTKFPOWQURBSEAZXJ
Running time: 6
6.14user 0.22system 0:05.01elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18528minor)pagefaults 0swaps
key: KNROYXCSVMFEWBTLHZPJDGIAUQ
key: CYKOBWAVREFDIPXTZGNJMLSHUQ
key: CTSDBWAVUEZOIPRHKGJNFLYMXQ
key: CXIJBWAVUEZDSGRTKPONFLYMHQ
key: CZDXBWLVUEAISGRTKJONFMYPHQ
key: CZYXBWLVUETISGRAKJONFMDPHQ
Number of Correct Hits20
key: CZYXBWLVUETISGRAKJONFMDPHQ
Running time: 4
3.64user 0.20system 0:03.06elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17872minor)pagefaults 0swaps
key: UJYGOMIEDQTRSCVWKBNPFXLHAZ
key: OAPGUMIKDQTCFJVLEBNRYSWHXZ
key: OIAGCWHPDQTUFJYLEBNRVSKMXZ
Number of Correct Hits2
key: OIAGCWHPDQTUFJYLEBNRVSKMXZ
Running time: 2
7.99user 0.23system 0:06.74elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: GAWUMVHXYQTBZPRLJNESDKFIOC
key: OAPXMWIEUQTBHGRLYJKNDSFZVC
key: PHYXJWLKUQTBFGRIESONDMAZVC
key: PVYXBWLKUFTJQGRIESONDMAZHC
key: JZYXBWLVUFTSQGRIEKONDMAPHC
key: JZYXBWLVUHTSQGRIEKONFMAPDC
key: JZYXBWLVUKTIQGRSEPONFMAHDC
key: JZYXBWLVUETISGRHKPONFMAQDC
key: JZYXBWLVUETISGRHKDONFMAQPC
key: JZYXBWLVUETISGRKPDONFMAQHC
Number of Correct Hits22
key: JZYXBWLVUETISGRKPDONFMAQHC
Running time: 6
5.84user 0.18system 0:04.83elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18094minor)pagefaults 0swaps
key: DAEHYXQBNWVCMUGSFJRPITLKZO
key: NAFQYXHBDZLCVJGWEURPITMKSO
key: VAFSNXHPDZLCYJGWEURBITKQMO
key: VAFKNXHPDELBYJGWQURCSTIZMO
key: VAFINXHPDQLBYJGWEURCSTKZMO
key: VAFINXHJDQLRMPGWEUBCSTKZYO
Number of Correct Hits0
key: VAFINXHJDQLRMPGWEUBCSTKZYO
Running time: 4
6.33user 0.20system 0:05.36elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18096minor)pagefaults 0swaps
key: NIVDPOSYWXFMGEUCZRJTQABKLH
key: NIMDPOSYWQFCGEUVZRJTXABKLH
key: NLVDPOSMBEFCGKUIZRJTXAWQYH
key: BLVDPIAMNEFCGJUQZROKXSWTYH
key: BLVDPWAMNEFCXJUQTROKGSYZIH
key: BLVDPWAMNEFCXKUSTROJGQYZIH
key: BZVDPWAMNEFCXKUSTROJGQYLIH
Number of Correct Hits4
key: BZVDPWAMNEFCXKUSTROJGQYLIH
Running time: 4
6.36user 0.22system 0:05.42elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17634minor)pagefaults 0swaps
key: PCIVJDHTUQFZXYBWKRONGMLEAS
key: PZLCJRHTUFQIXYBWKDONGMAEVS
key: PZMCJLHVUFTIXYBWKDONGQAERS
key: JZMPCLHVUYTIXGBWEDONFQAKRS
key: CZMPJWYVUHTIXGBLEDONFQAKRS
key: CZMJBWYVUHTIXGRLEDONFQAKPS
key: CZLJBWYVUPTIXGRQEDONFMAKHS
Number of Correct Hits19
key: CZLJBWYVUPTIXGRQEDONFMAKHS
Running time: 4
6.18user 0.18system 0:05.35elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18067minor)pagefaults 0swaps
key: XWIRKCNYPQSFVUOZLBJAMHGEDT
key: NWIRKVXLPQSFJUOYMBCAZHGEDT
key: NWFRDSXMVEKPQUOILBCYZHJAGT
key: NFWKDXQMVESPRUOIJBCYZHALGT
key: NFWGDXQMVESPRUOYKBCJZHALIT
key: NHWGDXQMVESRPUOYKBCJZFALIT
key: NHQGDXYMVEZRPUOWJBCKSFALIT
Number of Correct Hits2
key: NHQGDXYMVEZRPUOWJBCKSFALIT
Running time: 4
5.59user 0.18system 0:04.70elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: BWAGCSOVFZKIDRULTYNPMQXJHE
key: BLAGCSWVKQHIDRUXTNOJFZYPME
key: UZYRCXLVJPHIDGBSTKONFQAWME
key: UZYJCXLVRTHIMGBQKDONFSAPWE
key: CZYXBJLVRTHISGUQKDONFMAPWE
key: CZYXBWLVRTJISGUQPDONFMAKHE
Number of Correct Hits21
key: CZYXBWLVRTJISGUQPDONFMAKHE
Running time: 4
7.80user 0.24system 0:06.41elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: BNMWKGRSALFDVPYXTJCEHQZIUO
key: BTMWPARSJHFNVGYDEXCKLQZIUO
key: BZYXPAWTUILDVGRMEKCNJQSFHO
key: BZYXPAJTUKLDVGRMEICNWQSFHO
key: BZYXPWJTUFMDIGRLEVCNAQSKHO
key: BZYXPWJTUQADIGRLEVCNFMSKHO
key: CZQXPWLVUTAIDGRJEYBNFMSKHO
key: CZYXBWLVUJAIQGRTEDPNFMSKHO
key: CZYXBWLVUEAIQGRTPDJNFMSKHO
key: CZYXBWLVUEQIAGRTPDJNFMSKHO
Number of Correct Hits20
key: CZYXBWLVUEQIAGRTPDJNFMSKHO
Running time: 5
4.93user 0.19system 0:04.11elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18150minor)pagefaults 0swaps
key: CHYBJMEVPTDIZGUFLRONWKQSXA
key: CZYBPRHVUKLISGJFEDONQTWMXA
key: CZYBPQHVUKLISGRFTDONJMWEXA
key: CZYBPQXVUKLISGRFEDONJMWTHA
key: CZYBPQXVUELISGRFKDONJMWTHA
Number of Correct Hits15
key: CZYBPQXVUELISGRFKDONJMWTHA
Running time: 3
5.03user 0.19system 0:04.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: ZHAPUFYJBMVSQWRIEDOGCLXKNT
key: PHQYUFWJBZLIAGRVENODCSXKMT
key: UHVYPFWKBMZIAGRQENCODSXJLT
key: UHVYPDWKBMZIAGRQENCOFLXJST
key: BHSYPDXKULQIWGRZEOCNFMAJVT
Number of Correct Hits8
key: BHSYPDXKULQIWGRZEOCNFMAJVT
Running time: 3
5.70user 0.24system 0:04.80elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: JLMIPEKXBQWOUCNYFRDGVSZTHA
key: CLZIPTSXBQKDUJNYEROGVMWFHA
key: CLXDPTWKBQZISJNFEROGVMYHUA
key: CLYDPFWVBHTISJRZMNOGUQXEKA
key: CLYXBFHVPMTIWGRQKNOJUZSEDA
key: CXYNBFLVPMTIWGRQKDOJUZSEHA
Number of Correct Hits13
key: CXYNBFLVPMTIWGRQKDOJUZSEHA
Running time: 4
7.20user 0.25system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: RQILCAZPUKJSNGBWFDXOEVYTMH
key: RQVLCXNPUKZIAGBWFDJOESYTMH
key: RZAOCXLPUKQIYGBWFDJNESVTMH
key: RZYECXLVUKQIAGBWMDONJSPTFH
key: CZYEBALVUKMIXGRQFDONJSPTWH
key: CXYEBWLVUKZISGRQPDONFMJTAH
key: CZYJBWLVUKEISGRQPDONFMXTAH
key: CZYJBWLVUKEISGRQPDONFMATXH
key: CZYJBWLVUTEISGRQPDONFMAKXH
key: CZYXBWLVUTEISGRQPDONFMAKJH
Number of Correct Hits22
key: CZYXBWLVUTEISGRQPDONFMAKJH
Running time: 5
7.67user 0.16system 0:06.59elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: TDYFJIQESAMCHPNXLZOUBKVWGR
key: PTYDJIQEKFWZAXBHLCOUGSVMNR
key: JLYDPIMNKFHWAXBZTCOUGSVQER
key: JQYDPSMNKFHWAXBZTCOUGEVLIR
key: JZVDPSMNKFHIAXBQECOUGWYTLR
key: JMVDPATKCFLISNBQZXOUGWYEHR
key: CMAVPDTKJFLIYNBZEXOUGWSQHR
key: CWAVPXTKUFLIYNBZEDOJGMSQHR
key: CWZVPXTKUFLIYJBAEDONGMSQHR
key: CZVXPWLJUFAIYGBQEDONKMSTHR
Number of Correct Hits14
key: CZVXPWLJUFAIYGBQEDONKMSTHR
Running time: 6
7.37user 0.24system 0:06.46elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18079minor)pagefaults 0swaps
key: RVHDBXLNCEQYGTJUZOIPFAMSWK
key: CXADBHLVPEZOYGRUTJINFQMSWK
key: CMHJBALVUTQOYGRIEDPNFZXSWK
key: CQWJBSLVUTZOYGRIEDPNFMXAHK
key: CZYXBSLVUTAOWGRIEDPNFMJQHK
key: CZYXBJLVUTAOWGRIEDPNFMSQHK
key: CZYXBJLVUEAOWGRITDPNFMSQHK
key: CZYXBJLVUEAPSGRITDONFMWQHK
key: CZYXBWLVUEAPSGRITDONFMJQHK
Number of Correct Hits19
key: CZYXBWLVUEAPSGRITDONFMJQHK
Running time: 6
6.03user 0.18system 0:05.23elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: DXZCPHVLKMEISBYNOAGJRQTWUF
key: BDACPZLNKMTISXYQHGOJRWVEUF
key: BRADPZMKCLHISXYQTGONJWVEUF
key: CTZDRAXKBLHISJYQEGONMWVPUF
key: CHXDBAZKRTLISJUQMGONEWYPVF
key: CZXGBYVKRMLISJUQTDONEWAPHF
key: CZXGBYWVRMLISJUQTDONEAPKHF
Number of Correct Hits12
key: CZXGBYWVRMLISJUQTDONEAPKHF
Running time: 4
7.10user 0.23system 0:06.38elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17593minor)pagefaults 0swaps
key: GHJDPXQVCTSBIENAKRYOULFMWZ
key: GHWDPVQJCTSBIENXKRYOULFMAZ
key: GHWDPVQJCSTBIENXKRYOULFMAZ
key: GXWYJVQPCMTBIENHKRDOULFSAZ
key: GAXYJVQPCMTBIENHKRDOULFSWZ
key: BASYJTHPCMFGIENXQRDOULVKWZ
key: BASGJTXPCMFYIENHQRDOULVKWZ
key: BASGKTXPCMFYIJNHQRDOULVEWZ
key: BASGRTXPCMFYIJNLQKDOUHVEWZ
key: BASGRFXPCQTYIJNLMKDOUHVEWZ
Number of Correct Hits1
key: BASGRFXPCQTYIJNLMKDOUHVEWZ
Running time: 5
7.46user 0.20system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18122minor)pagefaults 0swaps
key: GABFRVTJXSQHUKNDLPOZEWYMCI
key: CSXFRVWJUQHYBKNDLPGOTEAMZI
key: CSFDRVWJUQHBYKNXEPGOTLAMZI
key: CHXDRVWJUQSNYKBLEPGOTFAMZI
key: CHXDRJWVUQLOSGBYEPKNTMAFZI
key: CHPXBJQVUTLKSGRYEDONWMAFZI
key: CZPXBFQVUTLKSGRYEDONWMAJHI
key: CZYXBWQVUTLKSGRPEDONFMAJHI
key: CZYXBWQVUELKSGRPTDONFMAJHI
key: CZYXBWQVUELKSGRTPDONFMAJHI
Number of Correct Hits20
key: CZYXBWQVUELKSGRTPDONFMAJHI
Running time: 6
7.19user 0.20system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: RLXNBYQPVETISCUGHMKDJZWFAO
key: JLWNBYMPVETISCRGQDKXUZAFHO
key: JLWGBNMPVETISCRYQDKXUZAFHO
key: JXWGBNMPVETISCRYQDUKFZALHO
key: JXVGBWMPUELISCRYQDNKFZATHO
key: CVXJBWMKUELISGRYTDPNFZAQHO
key: CVJXBWMKUELISGRPTDYNFZAQHO
key: CVQXBWPKUELISGRZTDYNFMAJHO
key: CQVXBWPKUELISGRZTDYNFMAJHO
Number of Correct Hits16
key: CQVXBWPKUELISGRZTDYNFMAJHO
Running time: 5
7.84user 0.19system 0:06.63elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17979minor)pagefaults 0swaps
key: EIVGPZFRJQSWMOBTAXCNDLUHYK
key: UEYGPSLVJFZQIOBWTXCNDMAHRK
key: UQYGPILVREZJSCBWTXONDFAHMK
key: UQYGPILVRTFJSCBWEXONDHAZMK
key: UQYGPILVRTZDSCBWEXONJHAFMK
key: UQYGPILVRFZDSCBWEXONJHATMK
key: UQYGPILVRJMDSCBWEXONFZATHK
key: UQYPCILVBEMDSGRWJXONFZATHK
key: UQYPCXLVBETDSGRWJIONFZAMHK
key: UQYXCILVBETDSGRWJPONFZAMHK
Number of Correct Hits14
key: UQYXCILVBETDSGRWJPONFZAMHK
Running time: 6
7.91user 0.22system 0:06.63elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: MWZOCXUPNLIDAVKHJBYRGSTQFE
key: UFIBCWMJNLZOAVRQPDGKYSHTXE
key: CMIUBWLPNFZOAVRQJDGKHSYTXE
key: CSXUBWLVKJZOANRITDGPFMYHQE
key: CSYJBWLVUKZNIGRQTDOPFMXHAE
key: CIYXBWLVUKTJSGRQPDONFMZHAE
key: CIYXBWLVUHTKSGRQPDONFMZJAE
key: CIYXBWLVUTAKSGRQPDONFMZJHE
key: CKYXBWLVUTAISGRQPDONFMZJHE
key: CZYXBWLVUTAISGRQPDONFMKJHE
Number of Correct Hits21
key: CZYXBWLVUTAISGRQPDONFMKJHE
Running time: 6
6.73user 0.21system 0:05.91elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: PZSRTWAVBULIFDCXEKNJGMYQHO
key: RZAPBWKVTULIYDCFESNJGMXQHO
key: RUAPBWKVTELIYSCQZDNJGMXFHO
key: RZAXBWPVKEMIYGCQTDNJUSLFHO
key: UZAXBWLVCETIYGKQMDJNRSPFHO
key: UZAXBWLVCETIYGPQMDJNRSKFHO
key: CZAXBWLVUETIYGPQMDJNRSKFHO
key: CZAXBWLVUETISGPQFDJNRYMKHO
Number of Correct Hits18
key: CZAXBWLVUETISGPQFDJNRYMKHO
Running time: 5
7.09user 0.20system 0:06.41elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17663minor)pagefaults 0swaps
key: CXIGBHAUSTFNZJRWEDQPOLYKVM
key: CXVWBFHUGLTYZJRQEDONPASKIM
key: CFGABWXVULTYIJRQEDONPZSKHM
key: CPAYBWXVULTIGJRQEDONFZSKHM
key: CLAGBWXVUPTISKRQEDONFZYJHM
key: CLXGBWYVUETISKRQPDONFZAJHM
key: CZXPBWLVUETISGRQKDONFYAJHM
key: CZXYBWLVUETISGRQKDONFPAJHM
key: CZXYBWLVUETISGRQJDONFPAKHM
key: CZYXBWLVUETISGRQJDONFPAKHM
Number of Correct Hits23
key: CZYXBWLVUETISGRQJDONFPAKHM
Running time: 5
6.37user 0.18system 0:05.38elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: WZOXGAVRDTFIBKCLENUPMQHJSY
key: NZOXGFVRDTQBMJIWACUPLKHESY
key: NZMXGHVUOTQRWPIFEBCJLKDASY
key: NQMXGHVUOKARFPIZEBCJLWDTSY
key: NZMXGHVUOKARFPIQEBCJLWDTSY
key: NZVXGHAUOKMRFPIWEBCJLQDTSY
key: OQVXGHAUNLMRFPIWEBCJDZKTSY
Number of Correct Hits1
key: OQVXGHAUNLMRFPIWEBCJDZKTSY
Running time: 4
7.12user 0.20system 0:06.17elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17656minor)pagefaults 0swaps
key: DZXOKJHMVTSEFUNILRBYGPWQAC
key: DSXOPJQMVZAEFUNITRBYGKWHLC
key: DAXGPJQMOZSEFUNITRBYVKWHLC
key: DAXGPJHMOESTFUNIZRBYVKWQLC
key: DAYGPJHMOTSFQUNIERBXVKWZLC
key: DAYGPXHMOTSFQUNIERBKVZWJLC
key: DAYGKWHMOTSFQUNIERBJVZXPLC
key: DAYGKWQMOTSFHUNIERBJVZXPLC
Number of Correct Hits2
key: DAYGKWQMOTSFHUNIERBJVZXPLC
Running time: 5
6.08user 0.21system 0:05.16elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18002minor)pagefaults 0swaps
key: JITPZDAMSLENHYCFVBKXGQRWUO
key: JZLXGDWMVHENTYBFQCRPSKAIUO
key: JTLXGDWMVHENZYBFQCRPSKAIUO
key: JTLXGIWMVHENZYBFSCRPDKAQUO
key: JTLXGIWMUHERVYBFSCNPDKAQZO
key: JTLXYIWMUHQRPGBSFCNVDKAEZO
key: UFLXJIWVYTQRSGBZECMNDKAPHO
Number of Correct Hits7
key: UFLXJIWVYTQRSGBZECMNDKAPHO
Running time: 4
7.36user 0.20system 0:06.44elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: CTQNPEIKBHYXDJUZWGORFMSLAV
key: CXIDBEWKPATOYJUZHGNRFMSLQV
key: CZIDBAQKPTLGYJUWEONRFMSHXV
key: CZIDBWQKPTLGYJUAEONRFMSHXV
key: CZIDBWHKPTLGYJUAEONRFMSQXV
key: CZIDBXHKPTLGYJRAEONUFMSQWV
key: CZIDBXHKPTLGYJRAEUONFMSQWV
key: CZXUBGWKPTLIYJRAEDONFMSQHV
key: CZYXBWAKPELIGJRUTDONFMSQHV
key: CZYXBWAPUELISJRKTDONFMGQHV
Number of Correct Hits17
key: CZYXBWAPUELISJRKTDONFMGQHV
Running time: 6
5.33user 0.25system 0:04.63elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: RHXNUWICBTZPVJKYEGODFQAMLS
key: RHANUWICBTZPXDKYEGOJFMVQLS
key: BLAJCWYVUTZKXDRIEGONFQHMPS
key: BJIPCWKVUTMXYDRZEGONFQALHS
key: CLIXBWKVUTMPYGRZEDONFQAJHS
key: CLIXBWPVUEQKYGRZTDONFMAJHS
Number of Correct Hits16
key: CLIXBWPVUEQKYGRZTDONFMAJHS
Running time: 4
7.50user 0.24system 0:06.53elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: OUFDEIVMSTQRAKJYHPBCNZXLWG
key: OHFDEIVUSTQRAKJPMNCBYZXLWG
key: OQZDEAVUNTHRFKJIMSCBYPXLWG
key: OQMDKXEUNZHRFVBIJSCPYTALWG
key: OZMDKXLUNTHRFVBIJSCPYQAEWG
key: OZMUKXLENTHRFVBIJDCPYQSAWG
key: OZMPJXTENLHRFVBIKDCUYQSAWG
key: OZMPJXTENLHRFVBWADUCIQSKYG
key: OZFPJXTENLHRAVBWMDUCIQYKSG
key: OZSPJITENLHRAVBWMDUCXQYKFG
Number of Correct Hits3
key: OZSPJITENLHRAVBWMDUCXQYKFG
Running time: 6
5.42user 0.25system 0:04.74elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17586minor)pagefaults 0swaps
key: JSNGPDKZULIAVRBWHXYOCTQEFM
key: JHNGPDWKUELQSRBIVXYOCZATFM
key: PHSGRDLKUEQVNJBIFXYOCZATWM
key: PFSXRDLVUEQIJYBZKGONCWATHM
key: JZSPRDLVUEQIXYBFKGONCWATHM
key: CZSPJYLVUEQIXDBFKGONRWATHM
Number of Correct Hits11
key: CZSPJYLVUEQIXDBFKGONRWATHM
Running time: 4
6.36user 0.19system 0:05.34elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18008minor)pagefaults 0swaps
key: XLMVNCYJGFSBDPOAZUWRETKHIQ
key: YHAVNWXPGEZBFJOMKUDRSTCLIQ
key: CHAVNWXJGEZBFPOMKUDRSTYLIQ
key: DYXVNWAJGEZRFPOHKUCBSTMLIQ
key: DYXVNWIJGLZRFPOHKUCBSTMEAQ
key: DYXVNWHJGLZRFPOIKUCBSEMTAQ
key: DYXVNIHJGLZRFPOWKUCBSEMTAQ
Number of Correct Hits0
key: DYXVNIHJGLZRFPOWKUCBSEMTAQ
Running time: 4
5.71user 0.20system 0:04.37elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
key: BFIECZXPWTHNYGMSVDOJRULKQA
key: CVIEBSXPMKHJYGRQLDONWTZFUA
key: CZIMBWXPULHSYGRQEDONFTKVJA
key: CZIJBWXPUTLYSGRQEDONFMVKHA
key: CZIXBWLPUETYSGRQJDONFMVKHA
Number of Correct Hits20
key: CZIXBWLPUETYSGRQJDONFMVKHA
Running time: 3
6.34user 0.27system 0:05.69elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
key: YVGKJWSACILNXMBFQOPZDTUHRE
key: RZSVJIYACTLNXPBFWOGKDQMHUE
key: RTSVPIYACZQNXJBMWOGKDLHFUE
key: CYSUPILXRFZNAJBWTDGKOMHQVE
key: CKYUPILVRTZOAJBWFDGNXMHQSE
key: CZYXPSLVRTKIOJBWFDGNUMAQHE
key: CZYXBWLVPQTIOJRSKDGNUMAFHE
key: CUYXBWLVPQTISJRGZDONFMAKHE
Number of Correct Hits19
key: CUYXBWLVPQTISJRGZDONFMAKHE
Running time: 5
4.92user 0.22system 0:04.17elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: BMYGPDIKUHTXSECWFOVNZRALJQ
key: BRSZPDJVUHLXYECWFOKNGMITAQ
key: BJXYPDLVUKHIZGCWEORNFMSTAQ
key: BKAYPILVUEHDZGCWJRONFMSTXQ
key: BHAYPWLVUEKDZGRIJCONFMSTXQ
Number of Correct Hits11
key: BHAYPWLVUEKDZGRIJCONFMSTXQ
Running time: 3
6.54user 0.20system 0:05.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
key: UZWBVPANJQICMKGYERFOXLTHDS
key: UAWBVPZNJQMCIKGYTRFOXLEHDS
key: UIWFVEMNRQZCYKGATBJOXLPHDS
key: OYWCVIMNRQLFAKGTEBJUXZPHDS
key: OMWCVIYNRQLFAJGTEBKUXZPHDS
key: OMWCVIZNRQLFYJGTHBKUXAPEDS
key: OMWCVIZKRQLFYJGTHBNUXAPEDS
key: OMWCVIZKRQLFYJGTHBUNXAPEDS
Number of Correct Hits1
key: OMWCVIZKRQLFYJGTHBUNXAPEDS
Running time: 5
7.80user 0.18system 0:06.61elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18029minor)pagefaults 0swaps
key: BSUAPVLMGKFYOJCXTDNWRQZEHI
key: CUAXPWLHRFMYOJBZTDNKGQSEVI
key: CKAXPZLHRMFYOJBWTDNUGQSEVI
key: CHAXPWLVRMTYSGBZFDUNJQOEKI
key: CZAXPWLVRFTYSGBHMDUNJQOEKI
key: CMOXBWLVPJTYSGRHEDUNFQAKZI
key: CMUXBWLVJPTYSGRHEDONFQAKZI
key: CMUXBWLVJPTYSGRHEDONFZAKQI
key: CZUXBWLVJPTYSGRHEDONFMAKQI
key: CZUXBWLVJPTYSGRQEDONFMAKHI
Number of Correct Hits20
key: CZUXBWLVJPTYSGRQEDONFMAKHI
Running time: 6
7.33user 0.25system 0:06.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18018minor)pagefaults 0swaps
key: YLXVUDTSRAFZIGBJQNOKCWMPHE
key: RSYXUDLVJMFZIGBWPNOKCQATHE
key: RZYXJSLVUMFDIGBWPONKCQATHE
key: RZYXCSLVUJTIDGBWPONKFQAMHE
key: RZYXCDLVUJTISGBWKONPFQAMHE
key: BZYDCXLVUJTISGRWKOPNFMAQHE
key: BZYJCXLVUPTISGRWKDONFMAQHE
key: BZYXCMLVUPTISGRWKDONFJAQHE
key: CZYXBQLVUPTISGRWJDONFKAMHE
key: CZYXBQLVUPTISGRWJDONFMAKHE
Number of Correct Hits21
key: CZYXBQLVUPTISGRWJDONFMAKHE
Running time: 6
6.02user 0.23system 0:05.32elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17962minor)pagefaults 0swaps
key: OZYIBWHKSFMUVPRXLCGNAETJQD
key: OZYIBWLVJMFUKPRXECGNTQASHD
key: JZYGBWLVCMFIKURQEXONTSAPHD
key: CZYGBWLVJFMISURQEXONTPAKHD
key: CZYJBWLVUFMISGRQEXONPTAKHD
key: CZYJBWLVUFKISGRQEXONPMATHD
key: CZYJBWLVUKTISGRQEXONPMAFHD
Number of Correct Hits19
key: CZYJBWLVUKTISGRQEXONPMAFHD
Running time: 4
7.57user 0.27system 0:06.55elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17638minor)pagefaults 0swaps
key: CQGVEXHPBLTDAIJYKNSOFZWMUR
key: CQSYEXHPBLTDAJUWMGNOFZVKIR
key: CTSYEXLPUHQIAJBWMGNOFZVKDR
key: CTSYEXLPUKQIAJBWMGONFZVHDR
key: CTSYEXLVUKQIPJBZMGONFWAHDR
key: CQMYEXLVUPTISGBZKJONFWAHDR
key: CQMYJELVUPTISGBZKXONFWAHDR
key: CQYMJHLVUPTISGBZEXONDWAKFR
key: CQYJPXLVUMTISGBZEDONFWAKHR
key: CQYJBXLVUETISGPZMDONFWAKHR
Number of Correct Hits18
key: CQYJBXLVUETISGPZMDONFWAKHR
Running time: 6
5.56user 0.16system 0:04.73elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17961minor)pagefaults 0swaps
key: BMGSRHTKCWXVIOUYZDPNFQAJLE
key: CMGSRLXVUWQIYPBZJDONFKATHE
key: CWYSRLXVUKQIGPBZJDONFMATHE
key: CLSGRWXVUKQIYPBZJDONFMATHE
key: CLSGBWXVUTQIYJRZPDONFMAKHE
key: CQYGBWXVUTLISJRZPDONFMAKHE
Number of Correct Hits18
key: CQYGBWXVUTLISJRZPDONFMAKHE
Running time: 4
7.65user 0.14system 0:06.49elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18056minor)pagefaults 0swaps
key: DLHXMTEROWFKUQNYZVBPSICGAJ
key: OMECGTWQDHFKUVNYSRBPZIXLAJ
key: OQMPGHWBNTZKEVDYSRUCIFXLAJ
key: OQXPGHWBNLZKEVDYSRUCIFMTAJ
key: OQXBGHWPNLZKEVDYSRUCIFMTAJ
key: OQXBGHWPNSZREVDYLKUCIFMTAJ
key: OQXBGHWPNSZKFVDYTRUCIEMLAJ
key: NQXBGHWPOSZKFVDYTRUCIEMLAJ
key: NQMBGHWPOSZKFVDYLRUCAEXTIJ
key: NQWBGHMPOSZKFVDYLRUCAEXTIJ
Number of Correct Hits1
key: NQWBGHMPOSZKFVDYLRUCAEXTIJ
Running time: 6
7.13user 0.26system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18086minor)pagefaults 0swaps
key: BWSXJCDVUHIMPEGAKRONQLZTFY
key: UWSXJLMVBHZCDEGAPRONQIKTFY
key: UQZDJWMVBHPKXCGIERONLSATFY
key: UFSCJWKVBPHIXDRMEGONQZATLY
key: UQSCPWKVBEHIXDRMJGONFZATLY
key: UQSCPWKVBEMIXGRLJDONFZATHY
key: UQLCBWKVPEMIXGRSJDONFZATHY
key: CQKXBWLVPEMISGRUTDONFZAJHY
key: CUPXBWLVJETISGRQZDONFMAKHY
Number of Correct Hits21
key: CUPXBWLVJETISGRQZDONFMAKHY
Running time: 5
5.17user 0.21system 0:04.22elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: OZXRGYTKPQWCFJUDHBENIMALVS
key: OZFEGYWKCQTBXJPDHURNIMALVS
key: OZFPGYQKCTHBXJDWMUNRIEALVS
key: OZFUGYHKDTQBXJPWMCNRIEALVS
key: OZFXGYHKDTQBUJNAMCPRVEWLIS
Number of Correct Hits2
key: OZFXGYHKDTQBUJNAMCPRVEWLIS
Running time: 3
7.28user 0.25system 0:06.43elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17962minor)pagefaults 0swaps
key: CAXGMIYWKHPDSUNFEOBJVQZTRL
key: CZIGKXHWMPSDAUNFEOBJVQYTRL
key: CZIGKXHWMTSDAUNFEOBJVQYPRL
key: CQMGBIHWJTZDAUNFEXOPVSYKRL
key: CWMGBIHSJTZDAUNFEXOPVQYKRL
key: CIYGBWHSJTQDVUNFZXOPKMAERL
key: CIYGBWHTJFQDVUPSZXONRMAEKL
key: CISGBWKTJFQDVURYZXONPMAEHL
key: CISGBWTKJFQDVURYEXONPMAZHL
key: CIVXBWQKJTZGSURYEDONFMAPHL
Number of Correct Hits13
key: CIVXBWQKJTZGSURYEDONFMAPHL
Running time: 5
8.00user 0.20system 0:06.69elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17462minor)pagefaults 0swaps
key: CGWMEHZYDRLNQKUFTOVBXISAJP
key: CZWMBGHYJFLVDKUATONEXQSRIP
key: CZMXBGAVJTLDYKRIFONEWQSHUP
key: CZIDBWAVJTLXSERHFONKGQYMUP
key: CZIDBWAVJTLXSERHFONKGMYQUP
key: CZYOBWIVJTLXSERHFDNKGMAQUP
key: CZYOBWHVELTISGRXFDNKJMAQUP
key: CZYNBWHVULTISGRJFDOKEMAQXP
key: CZYKBWLVUHTISGRJFDONQMAEXP
key: CZYKBWLVUHTISGRFEDONQMAJXP
Number of Correct Hits18
key: CZYKBWLVUHTISGRFEDONQMAJXP
Running time: 6
2.87user 0.19system 0:02.43elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17207minor)pagefaults 0swaps
key: ULSDPIZJVHTNXECQKGOBMYAFRW
key: UYSDPILJVFHNXECZKGOBMQATRW
Number of Correct Hits3
key: UYSDPILJVFHNXECZKGOBMQATRW
Running time: 2
7.35user 0.21system 0:06.49elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17992minor)pagefaults 0swaps
key: PFGSDEXKUZWOHBNTAIRJVLYMQC
key: PFGSJEXKUMWOHBNTYIRDVLAZQC
key: PFGXJQSKUMWOHBDTEIRNYLAZVC
key: PFXGJWSKULQIHBDZEORNYMATVC
key: PFHGJWXKULQISBDZEORNYMATVC
key: PFXDJWHKULZISGBQEONRYMATVC
key: RFXOJVWKULZISGBQEDNPYMATHC
key: RXYOJVWKULZISGBQEDPNFMATHC
key: RQYOJWXVUELISGBZKDPNFMATHC
Number of Correct Hits14
key: RQYOJWXVUELISGBZKDPNFMATHC
Running time: 6
4.74user 0.24system 0:03.72elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18046minor)pagefaults 0swaps
key: SQUWPNAMDFZBCJGXVRTKYILEHO
key: SLQYPNAMDFZUBJGWVRCKXHTEIO
key: DZIYPXAMBFHUWJGQTRCKNVLESO
key: DTQYPLAMBZHUWJGIFRCKNVXESO
Number of Correct Hits0
key: DTQYPLAMBZHUWJGIFRCKNVXESO
Running time: 3
7.77user 0.25system 0:06.55elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17978minor)pagefaults 0swaps
key: OFSRPXIJVWEHLBDYTNUKGQMZAC
key: OLFGPHIKVESUWBDMTNRJXQYZAC
key: OLFGUWSKVEYPHBDXTNJRIMAZQC
key: OLFGUWSKVZYPXBDHTNRJIMAEQC
key: OLFGUWXKVZYPSBDHTNRJIMAEQC
key: OSFGUWXKVTLPYBDHZNRJIMAEQC
key: OSFGUWXKVTLPYBDIZNRJHMAEQC
key: GSFOUWXKVTLPYBDIZNRJHMAEQC
key: GSWOUFXKVZLPYBDITNRJHMAEQC
key: GSWOUFXKVZMPYBDITNRJHLAEQC
Number of Correct Hits1
key: GSWOUFXKVZMPYBDITNRJHLAEQC
Running time: 6
4.79user 0.17system 0:04.02elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: OHEVNLXMDIWRUPYZKCBJSFGQAT
key: OHGVNLXMDKWRBPYZQCUJSFEIAT
key: OHGVNWXMDKLBRPYQZUCJSFEIAT
key: OHWVNQXMGKLBRPYDZUCJSFEIAT
key: OHXVNQWMGKZBRPYDIUCJSFELAT
Number of Correct Hits0
key: OHXVNQWMGKZBRPYDIUCJSFELAT
Running time: 3
7.45user 0.20system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18057minor)pagefaults 0swaps
key: GAXNUFVPYHTQECOSIBKRZLDJMW
key: GAYNBFIPVHTSDCRLEUKOJMZQXW
key: GAYOBFIVCHTDSPRLEXKNJMZQUW
key: GAYUBFZVCKTXSPRQEDONJMILHW
key: GAYUBJZVCETXSPRQKDONFMILHW
key: CIYUBAJVPETXSGRQLDONFMZKHW
key: CZYUBAJVPETISGRQLDONFMXKHW
key: CZYXBALVJPTISGRQEDONFMUKHW
key: CZYXBJLVUPTISGRQEDONFMAKHW
Number of Correct Hits22
key: CZYXBJLVUPTISGRQEDONFMAKHW
Running time: 6
8.16user 0.21system 0:06.77elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18062minor)pagefaults 0swaps
key: BFAOJSZVRPMCTKUWEXDNHQILGY
key: CMAKBSZVUPHDWORTEXGNFQILJY
key: CQAXBSZVUPJDWORLEIGNFMKTHY
key: CZAXBWQVUTJDSGRLEIONFMPKHY
key: CZAXBWQVUJLDSGRTEIONFMPKHY
key: CZAXBWQVUPLDSGRTEIONFMJKHY
key: CZAXBWLVUPTISGRQEDONFMJKHY
key: CZAXBWLVUETISGRQPDONFMJKHY
key: CZJXBWLVUETISGRQPDONFMAKHY
key: CZKXBWLVUETISGRQPDONFMAJHY
Number of Correct Hits23
key: CZKXBWLVUETISGRQPDONFMAJHY
Running time: 6
7.67user 0.25system 0:06.66elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17588minor)pagefaults 0swaps
key: USLCJAWVBIDRTXYOMQGNPKZHFE
key: ULSXJAGVBIQYTCPWMDONRKZHFE
key: ULSXPWJVBFHIAGCZKDONRMTQYE
key: UHAXPWQVBFZISGRLTDONCMYJKE
key: UHAXPWQVBTZISGRLKDONCMYJFE
key: UHAXPWKVBTZISGRLQDONCMYJFE
key: UQAXBWLVPTZISGRKFDONCMYJHE
key: JQAXBWLVUTZISGRYFDONCMKPHE
key: CZYXBWLVUTJISGRQADONFMPKHE
key: CZYXBWLVUJAISGRQTDONFMPKHE
Number of Correct Hits21
key: CZYXBWLVUJAISGRQTDONFMPKHE
Running time: 6
7.88user 0.16system 0:06.69elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17560minor)pagefaults 0swaps
key: XOUFDLAEGSWRCKYNQMPJVHITZB
key: NZJFGXAEOSIMCKYTQRPUVHWLDB
key: NZFJGVAEOSIMRKYTQCPUXHWLDB
key: NTFKGVAEOSHMRJYIQCPUXZWLDB
key: NTFKGVAEOSHMPJYIQCRUXZWLDB
key: NWFKGVAEOSHMPJYIZCRUXQLTDB
key: NWFKGVAEOSHMPJYDZCRUXQLTIB
key: NMFKGVAEOSHCWJYDZPRUXQLTIB
key: NLAKGVFEOSHCWJYDZRPUXQMTIB
key: NSAKGVFEOLHCWJYIZRPUXQMTDB
Number of Correct Hits0
key: NSAKGVFEOLHCWJYIZRPUXQMTDB
Running time: 6
6.99user 0.22system 0:05.96elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: NXFWGHAEUZQBOKDYVRCJPTLSIM
key: NYFWGKAEOTQBUPDXSRCJHZLVIM
key: NYFXGKWEOTQBUJDASRCPHZLVIM
key: NLFXGIWEOTQBPJDVHRCUSZYKAM
key: NKFXGIWEOVTRPJDQHBCUSZYLAM
key: NVFXGIQEOZTRPJDWHBCUSKYLAM
key: NVFXGWQEOHTRPJDIZBCUSKYLAM
key: NVFXGWQEOTHRPJDIZBCUSKYLAM
Number of Correct Hits2
key: NVFXGWQEOTHRPJDIZBCUSKYLAM
Running time: 5
7.40user 0.21system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: YPWRNODMULFXIGBZQVCKSEAJTH
key: RPYJNOXMCTWDIGBZQVUKSFAELH
key: RPYNJOXVCTWDIGBQFMUKSZAELH
key: RPYNBAXVCTMSIGJQFWDKUZOELH
key: CFYNBAXVRTZISGUQPJDKWMOELH
key: CFYJBOXVRTZISGUQPNDKWMAELH
key: CWYXBOJVRTZISGUQPDNKFMAELH
key: CWYXBTLVRPZISGUQJDONFMAEKH
key: CQYXBKLVRETISGUWJDONFMAPZH
key: CQYXBPLVUETISGRWJDONFMAKZH
Number of Correct Hits20
key: CQYXBPLVUETISGRWJDONFMAKZH
Running time: 6
7.16user 0.20system 0:06.47elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17401minor)pagefaults 0swaps
key: GALDPZXMNSTBEKOIYURJVQFHCW
key: GAEXKSDMNZTBFPOIYURJVHCQLW
key: GAEXKSDMNTQBFPOIZURJVYCHLW
key: GAEXKSDMNTHBFPOIZURJVYCQLW
key: GLEXKSDMNTYBFPOIZURJVHCQAW
key: GLEXKSDCNTYBFPOIQURJVHMZAW
key: GLSXKADCNTQBFPOIEURJVHZMYW
key: GLSXKADJNTQBFPOIEURCVHZMYW
key: GLAXKSYJOQTBFPNIEURCVHMZDW
key: GLSXKAYJOQTBFPNIEURCVHMZDW
Number of Correct Hits2
key: GLSXKAYJOQTBFPNIEURCVHMZDW
Running time: 6
6.00user 0.19system 0:05.23elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18073minor)pagefaults 0swaps
key: UAZOCHYPGMTRSEKXFINWBLVQDJ
key: EAYOCHQPUMTBIGKXFVNRWLSZDJ
key: EAYOCWQPUFTBIGRXMVNKDLSZHJ
key: EAYNCWQVUFTBIGRHMPOKDLSZXJ
key: CPYNBWQVUFTHSGRZEIOKDLAMXJ
key: CIYKBWLVUFTDSGRZEPONHMAQXJ
key: CKYXBWLVUFTISGRZEPONHMAQDJ
Number of Correct Hits18
key: CKYXBWLVUFTISGRZEPONHMAQDJ
Running time: 4
6.75user 0.19system 0:05.51elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17989minor)pagefaults 0swaps
key: OINZKSQEGTFCVJYDHBUPXAWLMR
key: KIVDOWLEGTFCJPYZHBNUXAMQSR
key: DHVKOWLEGTFCJPYZIBNUXAMQSR
key: DFVKOWQEGLHCJPYTIBNUXAMZSR
key: DFVKOWMEGLTCJPYHIBNUXAQZSR
key: DQVKOWAEGLTCJPYHIBNUXMFZSR
key: DQVKOWAEGLTCPJYHIBNUXMFZSR
Number of Correct Hits3
key: DQVKOWAEGLTCPJYHIBNUXMFZSR
Running time: 5
6.44user 0.24system 0:05.47elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: VOKBYTRAXDFGNPJWQSCMUELIHZ
key: YGSBNRIEXLHOVPJDWUKMCAQTFZ
key: YDCBNRIEXLHOVPKTQUJSGAWMFZ
key: KDSBNRMEXLHOVPYAQUJGCTWIFZ
key: RDSBNWMECLHOYPKAQUJGXTVIFZ
key: RMYBNWIECLSODPKAQUJGXTVHFZ
key: RMIJNWYECLSODPKAQUBGXTVHFZ
Number of Correct Hits1
key: RMIJNWYECLSODPKAQUBGXTVHFZ
Running time: 5
7.27user 0.22system 0:06.31elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17667minor)pagefaults 0swaps
key: BUSAJLZKVHFINYGWEOCRDQPTXM
key: BZSAJGXKVHFILYUDEOCRNQPTWM
key: BZSXJGWVPHFIDYULEOCNRQKTAM
key: JZDXBRWVPEFISYUQTOCNGLKHAM
key: CZDXBPWVRELISGUQTOJNYKAFHM
key: CZXDBWLVRETISGUQPJONYKAFHM
key: CZXDBWLVRETISGUQPJONFKYAHM
key: CZXJBWLVRETISGUQPDONFKYAHM
key: CZXJBWLVRETISGUQPDONFAYKHM
key: CZJXBWLVRETISGUQPDONFYAKHM
Number of Correct Hits21
key: CZJXBWLVRETISGUQPDONFYAKHM
Running time: 5
5.98user 0.22system 0:05.30elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18107minor)pagefaults 0swaps
key: VDZPNYFEXQHKRMGILUBCOWATSJ
key: VZMDNGHEXQWRKPOYLUBCSFATIJ
key: VWMGNSZEYQHRTPOXLUBCDFAKIJ
key: VWMYNATEGLHRZPOXQUBCDFSKIJ
key: VWXYNAHEGLTRFPOMQUBCDZKSIJ
key: VWXYNAHEGLZRFPOMQUBCDTKSIJ
key: VHXYNAWEGLZRFPOMQUBCDTKSIJ
Number of Correct Hits1
key: VHXYNAWEGLZRFPOMQUBCDTKSIJ
Running time: 4
5.96user 0.21system 0:05.20elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18127minor)pagefaults 0swaps
key: RFYNOBIACZWSMEVULDJPTKGHXQ
key: RMYNBAVOCLWISEUFKDJPTZGHXQ
key: RZYOBHLVCTWISGUAKDJPFMNEXQ
key: RZYOBHLVCTWISGUPKDJNFMAEXQ
key: CZYOBHLVRTPISGUWKDJNFMAEXQ
key: CZYOBHLVRPTISGUWKDJNFMAEXQ
key: CZYOBHLVUPTISGRWKDJNFMAEXQ
Number of Correct Hits17
key: CZYOBHLVUPTISGRWKDJNFMAEXQ
Running time: 4
7.16user 0.25system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18057minor)pagefaults 0swaps
key: OHQCPGIZWLABUJDVERFMNSYTXK
key: OIQCPHYAVLTNFJDGERBMUSXZWK
key: OWQCPHMAVLZNFBDIERJYUSXTGK
key: OWQCJHMEVLZYFBDIARUNSPXTGK
key: OIMCJHXPVAZYFBDQTRUNSLWEGK
key: OIANJHXPVMZYFBDQTRUCSLGEWK
key: OIJNGHXPVLZYFBDQTRUCSMAEWK
key: OIYNGHXPVLZJFBDQTRUCSMAEWK
key: OWQNGHXJVEZRFBDYTPUCSMALIK
Number of Correct Hits3
key: OWQNGHXJVEZRFBDYTPUCSMALIK
Running time: 5
7.67user 0.21system 0:06.62elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
key: KWIXUBAJRSMZDPCHEGNOFLYQVT
key: RAIXCSWJPEHBDGUQZKNOFLYMVT
key: RAVXUYWJPEHBDGCLZNKOFQSMIT
key: RASXUYIJPEHKDGCLZNOBFQVMWT
key: RQSXUYIJPEHKDGCWZNOBFLVMAT
key: CQSXUYIJBEHKDGRWZNOPFLVMAT
key: CQYXBSKJUEHPIGRWZDONFLVMAT
key: CQYXBPLJUEHISGRWZDONFMVKAT
key: CJYXBHLVUEPISGRQZDONFMAKWT
key: CKYXBHLVUEPISGRQZDONFMAJWT
Number of Correct Hits19
key: CKYXBHLVUEPISGRQZDONFMAJWT
Running time: 6
7.78user 0.20system 0:06.65elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
key: ROWPNSVELTCFMJKQAUBGZYXHID
key: ROVENSAPKTQFMJCWLUBGZYXHID
key: RZVOBYWPKTLFHJCAQUGNESXMID
key: RZPGBYWVUHLFSJCAQKONETXMID
key: RZWGBYXVCELFSKUQPJONHTAMID
key: RZWGBYXVCETFSKUQPJONHLAMID
key: CZIGBWHVUPTXSKRQEJONFMALYD
key: CZXKBWHVULTISGRQEJONFMAPYD
key: CZHXBWYVULTISGRQEJONFMAPKD
key: CZYXBWLVUHTISGRQEJONFMAPKD
Number of Correct Hits20
key: CZYXBWLVUHTISGRQEJONFMAPKD
Running time: 6
7.30user 0.23system 0:06.37elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
key: CMSGBVYPKEQZIJUHWODNTXLFAR
key: CLWGBVIPKEQMYJUXTODNFZSHAR
key: CILDBWHVPEQMYJUXTGONFZSKAR
key: CALDBWHVPEQMYGUXTJONFZSKIR
key: CSLDBHXVPEQMYGUWTJONFZAKIR
key: CMLDBHXVPEQYSGUWTJONFZAKIR
key: CMLJBWXVPTQISGUYEDONFZAKHR
key: CMLJBWXVPQTISGUYEDONFZAKHR
key: CMLJBWXVUQTISGPYEDONFZAKHR
key: CQYJBWXVUMTISGPLEDONFZAKHR
Number of Correct Hits17
key: CQYJBWXVUMTISGPLEDONFZAKHR
Running time: 5
6.06user 0.23system 0:04.56elapsed 137%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: AXYDKFQZOLSUCPNHERBJVTMIGW
key: OXMDKALGCQSUIPNHERBJVZFTYW
key: OIMDKHLJCQZUXPNAERBGVSFTYW
key: OIMDKHQJCTZRFPNAEUBGVSXLYW
key: OHMDKYZJCTQRFPNAEUBGVSXLIW
Number of Correct Hits0
key: OHMDKYZJCTQRFPNAEUBGVSXLIW
Running time: 4
4.38user 0.17system 0:03.56elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
key: NHMOJWVQGTPRBEYIFDCUKAZLXS
key: NHMOJWVQGETRBPYIFDCULAZKXS
key: NHMOJXDQGKTRBPYIFVCULAZEWS
key: NFZOJLDQGKTRVPYIHBCUXAMEWS
Number of Correct Hits1
key: NFZOJLDQGKTRVPYIHBCUXAMEWS
Running time: 3
6.92user 0.20system 0:06.02elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18047minor)pagefaults 0swaps
key: RAGKOYXEDLTNFJCHZPBIUMSQVW
key: RZEKUXLPDTVISJCYFOBNGMHQAW
key: CZQYUXLVDKAISJRTPOBNGEHMFW
key: CZXYBMLVUKTISJRHPODNGEAFQW
key: CZYXBGLVUEQISJRKPODNFMATHW
key: CZYGBXLVUEKISJRQPODNFMATHW
key: CZYDBXLVUETISGRQPOJNFMAKHW
key: CZYJBXLVUETISGRQPODNFMAKHW
Number of Correct Hits21
key: CZYJBXLVUETISGRQPODNFMAKHW
Running time: 5
4.23user 0.20system 0:03.56elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17954minor)pagefaults 0swaps
key: RISDBKPMJHLNOFUEZCGVYXWTAQ
key: RXIDBLHVCTZMOFUWPJGNYKSEAQ
key: RSXDBLHVCEZIOFUWPJGNKMYTAQ
key: RMXDBHLVCFZJIKUWPOGNESYTAQ
Number of Correct Hits5
key: RMXDBHLVCFZJIKUWPOGNESYTAQ
Running time: 3
7.67user 0.18system 0:06.67elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18129minor)pagefaults 0swaps
key: BQASPLGKVJFITYRWMDUCNZXEHO
key: BQTSPLXKVEMIDYUWFNCRGZAJHO
key: BQMSPRXVCETILYUWFDKNGZAJHO
key: PQMSBRXVCETILYUWFDJNGZAKHO
key: CQZXBPYVRETILGUWFDJNHMAKSO
key: CZLXBWAVRETIPGUQFDJNHMYKSO
key: CZAXBWLVRFTISGUQEDJNHMYKPO
key: CZAXBWLVRTPISGUQEDJNFMYKHO
key: CZAXBWLVRPTISGUQEDJNFMYKHO
Number of Correct Hits18
key: CZAXBWLVRPTISGUQEDJNFMYKHO
Running time: 6
4.88user 0.26system 0:04.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17958minor)pagefaults 0swaps
key: NMXZYIFPOGABUTDSKRCJHVQLWE
key: NSQZOIFJVLGBUTDAKRCPHXYMWE
key: NVFZOIQJSLGPUTDAKRCBHXYMWE
key: NMFKOIHJSZGPUTDALRCBVXYQWE
key: NAFGOIHJSZTRUKDXLPCBVMYQWE
Number of Correct Hits2
key: NAFGOIHJSZTRUKDXLPCBVMYQWE
Running time: 3
7.43user 0.19system 0:06.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18154minor)pagefaults 0swaps
key: GIADJSZBRQTKWEUYFOCPNVMLXH
key: NIAUJSXBRQZKWGCMEDOPFTYLVH
key: NIAUJSXBRQMKWGCZEDOPFTYLVH
key: RSAUJIXBKQLNZGCWEDOPFMYTVH
key: CIYNJSXKBQLUZGRWEDOPFMATVH
key: CIYKBZXPUQLJSGRWEDONFMATVH
key: CTYXBIWVUPLZSGRQEDONFMAKJH
key: CTYXBJLVUPWISGRQEDONFMAKZH
key: CZYXBJLVUPTISGRQEDONFMAKWH
key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits24
key: CZYXBWLVUETISGRQPDONFMAKJH
Running time: 6
5.74user 0.19system 0:04.70elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17993minor)pagefaults 0swaps
key: BLMGPSNEUQTDVORIJXYKFZAHCW
key: BZYKPIATUQHCSORXJDGNFLVEMW
key: BZYXPIAEUKHCSORQJDGNFLVTMW
key: BZYXPIAKUJHCSORQEDGNFLVTMW
key: CZYXBVIKUEMPSORQJDGNFLATHW
key: CZYXBVIKUEMPSGRQJDONFLATHW
Number of Correct Hits17
key: CZYXBVIKUEMPSGRQJDONFLATHW
Running time: 4
7.48user 0.24system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18187minor)pagefaults 0swaps
key: VHPANYWEOQDKFJZIMUBCGTSLXR
key: VHLANYWEOZTKFJPIMUBCDGSQXR
key: VWSANZHEOLTBFJKIMPUCDGYQXR
key: VWSGNZHEOLTBAJKXMPUCDFYQIR
key: VWYGNZHEOQTBAJKXMPUCDFLSIR
key: VWLGNZHEOQTBAJKXMPUCDFYSIR
key: VWLGNZHEOMTBAJKYQPUCDFXSIR
key: VWYGNZHEOTMBAJKLQPUCDFXSIR
key: VWYGNZHEOMTBAJKLQPUCDFXSIR
key: VWYGNHZEOMTBAJKLQPUCDFXSIR
Number of Correct Hits2
key: VWYGNHZEOMTBAJKLQPUCDFXSIR
Running time: 6
7.68user 0.25system 0:06.63elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18019minor)pagefaults 0swaps
key: ILAGCWXJOTYZFBKQMDNRUSPHVE
key: ULYGCWXJVTAFSBKQPONRDMZHIE
key: UWYGCHXJVTAISBRQPONKDMZFLE
key: UWYOCLXJVTAISBRQFGNKDPZMHE
key: UQYOPAXVCTLISBRWFGKNDJZMHE
key: UQYOPAXVCKLISBRZFJGNDTWMHE
key: UQYOPAXVCKTISBRZFGJNDLWMHE
key: UQYOPAXVCKTISBRZFGDNJLWMHE
key: UQYDPAXVCKTISGRZFBONWLJMHE
key: CQYBPFXVUKTISGRZJDONWLAMHE
Number of Correct Hits14
key: CQYBPFXVUKTISGRZJDONWLAMHE
Running time: 6
7.28user 0.24system 0:06.36elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18071minor)pagefaults 0swaps
key: PSXIBWTYAHZDMOKLEGNVJQRFUC
key: RMSPBAQYKHTDXOULEGNVJZIFWC
key: RMSDBAXYKTHPIGULEONVJZQFWC
key: RMIOBALPKJTYSGUXEDNVFZHQWC
key: RZIXBALVUPTOSGKHEDNJFMYQWC
key: PZYXBALVUETISGRQKDJNFMOHWC
key: JZYXBALVUETISGRQPDONFMKHWC
key: JZYXBWLVUETISGRQPDONFMKAHC
key: JZYXBWLVUEKISGRQPDONFMATHC
key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits24
key: JZYXBWLVUETISGRQPDONFMAKHC
Running time: 5
6.65user 0.22system 0:05.86elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17965minor)pagefaults 0swaps
key: BHGCPWMKALZNSJYXQUORITVEDF
key: BQGXPWMKCLANSJVZHDORUTYEIF
key: BZGXPWMVCEARSJKHQDONULYTIF
key: BZXDPWMVCKARSJUHEGONQLYTIF
key: BZADCWMVRKPXSJUHEGONQLYTIF
key: CHADBWMVREKXSJUZPGONQLYTIF
key: CMADBWHVREKXSJUIPGONQZYTLF
key: CMADBXLVRETISGUWPJONQZYKHF
Number of Correct Hits14
key: CMADBXLVRETISGUWPJONQZYKHF
Running time: 5
6.84user 0.20system 0:05.53elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18053minor)pagefaults 0swaps
key: ONSUKEIYMWHXTPGQLRBCVDJZAF
key: OMUSJZIGDWTRHPYQLXBCVNKEAF
key: OZUSJNIGDLWRHPYQMVCBXTKEAF
key: YWUSJXIGDTLRHPOZMVCBNQKEAF
key: YWKSJXIGDMLRHPOZTVCBNQUEAF
key: YWMSJXTGDILRHPOZKVCBNQUEAF
key: YWMSJXTGDILRHPOQEVCBNZUKAF
Number of Correct Hits2
key: YWMSJXTGDILRHPOQEVCBNZUKAF
Running time: 5
7.40user 0.18system 0:06.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18127minor)pagefaults 0swaps
key: SLOHJWXQNEGDTVPIARBYUFZKCM
key: OLSUPWBQNEFRHVYITDCJAZXKGM
key: BOSUPWLGNTFJXVYIKDCRAHZEQM
key: BOSUPWTGNLQIXVJYKDCRAFZEHM
key: JOSUPWTGNLQIXVBZKDCRAFYEHM
key: JWSCPOTGNLQIAVBZKDRUXFYEHM
key: JTSCPXWGNLQIAVBZKDRUOFYEHM
key: JTACPXWGNLQISVBZKDRUOFYEHM
key: JLACPXWGNKZISVBQTDRUOFYEHM
key: JLZCPXWGNEAISVBQTDRUOFYKHM
Number of Correct Hits7
key: JLZCPXWGNEAISVBQTDRUOFYKHM
Running time: 6
5.83user 0.21system 0:04.81elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: WBVSYTAMPIOURZNFHEGJKLXQDC
key: BZWSYTLVPIFRUMNOHEGJKAXQDC
key: BZSWKTLVUIFRNGPOHYXJEAMQDC
key: UYXPJWLVBZFOSGRIMHNKETAQDC
key: UYXQJWLVBEPOSGRITDNKFMAZHC
key: BQXYPWLVUETOSGRIZDKNFMAJHC
Number of Correct Hits15
key: BQXYPWLVUETOSGRIZDKNFMAJHC
Running time: 4
7.42user 0.20system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18020minor)pagefaults 0swaps
key: BTWPKHRMCAQUZJNXLDOEIFVSGY
key: BQWRKPXMOETDZJNHLUCGIFVSAY
key: BQWDKPXMGETRZJNHLUCOIFVSAY
key: BQWDKIXMCETRZJNHLUGOPAVSFY
key: BHMDKIXVCETRZJOSQUGNPAWLFY
key: BHMDKIXVCLTRZJOSQUGNPWAEFY
key: BHMDKWXVCLQRZJOSTUGNPIAEFY
key: BHMDKIXVCLPRSJUWTGONQZAEFY
key: BQXDPHLVCMKISGRWEJONFZATUY
key: BZDXPHLVCMTISGRWKJONFQAEUY
Number of Correct Hits13
key: BZDXPHLVCMTISGRWKJONFQAEUY
Running time: 6
6.32user 0.21system 0:05.37elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18000minor)pagefaults 0swaps
key: CDSLOWZKVIHUYJRPEGNBFMAQXT
key: BQYIPWJKCVHXSDRLEGONFMAZUT
key: BVYJPWXKCLHISGRQZDONFMAEUT
key: PHYJBWXVULZISGRQEDONFMAKCT
key: PCYXBWJVULZISGRQEDONFMAKHT
key: PZYXBWCVULJISGRQEDONFMAKHT
key: PCYXBWLVUZJISGRQEDONFMAKHT
Number of Correct Hits20
key: PCYXBWLVUZJISGRQEDONFMAKHT
Running time: 4
7.02user 0.26system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18019minor)pagefaults 0swaps
key: CYJDEQLMUXSNGKRWAIOPFBVTHZ
key: BYMDESXACLTNIKRWJGOPFUVQHZ
key: BAMDESXNCLTYIKRWJGOPFUVQHZ
key: BHADPSXVCLTNIJRWEGOKFMYQUZ
key: CHXDPSAVBLTNIJRWEGOKFMYQUZ
key: CHXDPWYVBQTNIJRSEGOKFMALUZ
key: CHYDPWXVBQTNIJRSEGOKFMALUZ
key: CHYNPWXVBQTDIGRSEJOKFMALUZ
key: CHYKBWXVPQTDIGRSEJONFMALUZ
key: CHYKBWXVPLTDSGRIEJONFMAQUZ
Number of Correct Hits14
key: CHYKBWXVPLTDSGRIEJONFMAQUZ
Running time: 5
6.94user 0.24system 0:06.24elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
key: NYSPEHFGXQZIMTBOJVUKRACLDW
key: NYZPEHFGXQSIMTBRLVUKOACJDW
key: NMYDPHFGKQEISTBXLVUROACJZW
key: NXYDPHFGKEQVSTBLMCUROAIJZW
key: NHYDPXFGKMQVSTBZECUROAIJLW
key: NHYDPXFGKMQVSJBZECUROAITLW
key: NHZDPXFGKMQVSJBIECUROAYTLW
key: NHZDPXFGKMQVIJBSECRUOAYTLW
key: NHZDPXFGKTQVIJBAECRUOSYMLW
key: NHSDPXFGKEQJIVBATCRUOZYMLW
Number of Correct Hits1
key: NHSDPXFGKEQJIVBATCRUOZYMLW
Running time: 5
7.60user 0.26system 0:06.55elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18048minor)pagefaults 0swaps
key: OZMCVNXJGQIFYPDTSKURHWBELA
key: OZLCVNXJGQHBYPDTIUKRSMFEWA
key: OZLCVDXJGQHBYPNTSUKRIMFEWA
key: OZLCVDXJGQHBMPKSEUNRIYFTWA
key: OZLCVDXJGQHBMPKWEUNRSYFTIA
key: DZXCOVLJGQHBYPKWEUNRSMFTIA
key: DZXCOVYJGLHBWPKTEUNRSMFQIA
key: DZWCOVIJGLTBSPKHEUNRXMFQYA
key: DZVCOWIJGLTBSPKHEUNRXMFQYA
key: DZHCOWIJGLTBSPKVEUNRXMFQYA
Number of Correct Hits5
key: DZHCOWIJGLTBSPKVEUNRXMFQYA
Running time: 6
6.04user 0.20system 0:05.30elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18481minor)pagefaults 0swaps
key: NYGDBWQKVLAMRUJXHCPOSZETFI
key: CYDGBWQKVJLMSURXENPOFZATHI
key: CMNGBWXVKJLYSPRQEDUOFZATHI
key: CMYGBWXVKPLNSJRQEDOUFZATHI
key: CUYGBWXVKMLNSJRQEDOPFZATHI
key: CMYGBWXVUKLPSJRQEDONFZATHI
key: CZYGBWXVUELPSKRQJDONFMATHI
Number of Correct Hits18
key: CZYGBWXVUELPSKRQJDONFMATHI
Running time: 4
7.60user 0.25system 0:06.54elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
key: USJNCRZAVEHYDBXIQGOKMFPTLW
key: UASNCRZJVFHYDKXITGOBMEPQLW
key: UASGCPZJRFHYDKXITNOBMQVELW
key: UASGCXZJRFHIDKBYTNOPMQVELW
key: UASKCXLJRFHIDGBYTPNOMQVEZW
key: UASKCXLPRFHYDGBIEJNOMQVTZW
key: UPSKCXLVRFHYDGBIEJONMQATZW
key: UJPKCXLVRFHYSGBIEDONQZATMW
key: UJYKBXLVREMISGCFPDONQZATHW
key: UMYXBKLVREJISGCQPDONFZATHW
Number of Correct Hits17
key: UMYXBKLVREJISGCQPDONFZATHW
Running time: 6
6.16user 0.20system 0:05.29elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: KTLBRIYVUMFXJGCWZDSNEQOHAP
key: JQYBRILVUZFXMGCWKDONEHATSP
key: CQYBJILVUMFXZGRWKDONESATHP
key: CSYBJXLVUMFIQGRWKDONEZATHP
key: CSYBJWLVUMFIQGRXKDONEZATHP
key: CSYXBWLVUMEIJGRQKDONFZATHP
key: CSYXBWLVUEKIMGRQJDONFZATHP
Number of Correct Hits19
key: CSYXBWLVUEKIMGRQJDONFZATHP
Running time: 4
4.36user 0.20system 0:03.61elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17977minor)pagefaults 0swaps
key: UHVKCWAPBTZMSGRXEDONYQIJLF
key: UMPXBWAVCKZYSGRLEDONJQITHF
key: CMPXBWSVUTLYIGRZEDONJQAKHF
key: CZIXBWPVUTLYSGRQEDONJMAKHF
Number of Correct Hits18
key: CZIXBWPVUTLYSGRQEDONJMAKHF
Running time: 3
7.17user 0.22system 0:06.35elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18083minor)pagefaults 0swaps
key: FSYPCWXKBLAOVGRQMJINZEDTUH
key: PZYXCWFKBLVISGRQEJONAMDTUH
key: CZYXBWLKPMFISGRQEJONDVATUH
key: CZYXBWLVUMFISGRQEDONJKATPH
key: CZYXBWLVUMTISGRQEDONPKAFJH
key: CZYXBWLVUMTISGRQEDONFKAJPH
key: CZYXBWLVUJTISGRQEDONFKAMPH
key: CZYXBWLVUJTISGRQEDONFMAKPH
key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits24
key: CZYXBWLVUETISGRQPDONFMAKJH
Running time: 5
7.58user 0.23system 0:06.53elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: JIABRDFONEQPXVUYKGWCHMSZLT
key: CZAXBYFVJEQISRUDPGONHMWKLT
key: CZDXBYFVJEAISRUQPGONHMWKLT
key: CZDXBYFVJEAISRUQPGONHMLKWT
key: CZDGBYFVUEAISRJQPXONHMLKWT
key: CZXJBYFVUELISGRQPDONHMAKWT
key: CZWXBYKVUELISGRQPDONFMAJHT
key: CZWXBYLVUEKISGRQPDONFMAJHT
key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits23
key: CZYXBWLVUEKISGRQPDONFMAJHT
Running time: 6
7.12user 0.19system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18399minor)pagefaults 0swaps
key: BHANPOWFRLZXSGCJTYDMUEIKQV
key: BHANPMWLRFZXSGCTKYDOUEIJQV
key: BHANPFLTRMZXSGCWEIDOUKYJQV
key: BFADPHLKRMWISGCZEXONUTYJQV
key: BFADPWLKCMHISGRZJXONUTYEQV
key: BFADPWLKCMTISGUZJXONRHYEQV
key: BHYDPWLKCMFISGUZJXONRTAEQV
key: UMYDPWLKRFQISGBZJXONCTAEHV
key: UMYXPWLKRFTISGBZJDONCQAEHV
Number of Correct Hits13
key: UMYXPWLKRFTISGBZJDONCQAEHV
Running time: 5
6.79user 0.18system 0:05.88elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17971minor)pagefaults 0swaps
key: KHLSJIXDUTPMAGCYENRBQZWFVO
key: BPLRJIXDUTQHAGCYENSKMZVFWO
key: JZLRBIXKUTPHAGCSEDYNQMVFWO
key: RZAJBILVUTPSXGCHQDYNEMKFWO
key: RZAXBYLVUQPSIGCHTDJNEMKFWO
key: RZAXBYLVUHPISGCQTDJNFMKEWO
key: RZYXBALVUQTISGCWPDJNFMKEHO
key: CZYXBALVUQTISGRWPDJNFMKEHO
Number of Correct Hits19
key: CZYXBALVUQTISGRWPDJNFMKEHO
Running time: 5
7.45user 0.18system 0:06.53elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17793minor)pagefaults 0swaps
key: RVNOKLXQUZFDSJCYEWGPIMATHB
key: RQWGKLVNUZFDSJCAEXOPIMYTHB
key: RFWGKVLNUAZDSPCQEXOJIMYTHB
key: RFWGKVLJUQADSPCZEXONIMYTHB
key: CQWPKYLJUFADSGRZEXONIMVTHB
key: CIYXKWLVUQJPSGRZEDONFMATHB
key: CIYXKWLVUJQPSGRZEDONFMATHB
key: CIYXKWLVUEQPSGRZTDONFMAJHB
key: CJYXPWLVUEQISGRZTDONFMAKHB
Number of Correct Hits20
key: CJYXPWLVUEQISGRZTDONFMAKHB
Running time: 6
4.22user 0.22system 0:03.55elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18000minor)pagefaults 0swaps
key: RTONJALDBEWYHGCVMPXIZSFQKU
key: RQYKJSLVCEAXHGBFMDONPWZTIU
key: BZYKPSLVCEAIHGRQMDONFWJTXU
key: CJYKBWLVPEHISGRQADONFMZTXU
Number of Correct Hits17
key: CJYKBWLVPEHISGRQADONFMZTXU
Running time: 3
7.29user 0.26system 0:06.43elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18016minor)pagefaults 0swaps
key: YRVOJFZBNLKGHPIWQEMCASDTXU
key: YAIVJWZBNLHGRPOFKEDCQSMTXU
key: RAILJHZBNEWGVPOFKYDCQSMTXU
key: RHIWJFZBCETGVPOAKYDNQMSLXU
key: CVWYBFZJRKLOAGPHEIDNQMSTXU
key: CZYXBVFJRTLOAGPHEIDNQMSKWU
key: CZYXBAFJRTLIVGPQEODNHMSKWU
key: CZYXBAHJKTLIVGRQPODNFMSEWU
key: CZYXBAHVKTLIWGRQEODNFMSPJU
key: CZYXBWHVPTLISGRQEDONFMAKJU
Number of Correct Hits19
key: CZYXBWHVPTLISGRQEDONFMAKJU
Running time: 5
7.24user 0.20system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: EWZUVSXNOLIBYKRHATFPGQMCDJ
key: UWIEVSXNOZLBYKRTQFCPGAMHDJ
key: ULIEBWXVGMSPYKRAQOCNFTZHDJ
key: USIEBWPVKQLXYGRZMDCNFTAHOJ
key: CSLOBWXVKPZIYGRMEDUNFTAHQJ
key: CSZUBWXVKELIYGRQPDONFTAMHJ
key: CYZUBWXVKELISGRQPDONFTAMHJ
key: CYZUBWXVPETISGRQKDONFMALHJ
key: CYZXBWUVPETISGRQLDONFMAKHJ
key: CZYXBWUVPETISGRQLDONFMAKHJ
Number of Correct Hits23
key: CZYXBWUVPETISGRQLDONFMAKHJ
Running time: 5
7.62user 0.25system 0:06.46elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
key: PHXGUYMVBEQIKWRLJDCNTSOFZA
key: BLXGUYMVPZHIKWRQEDONTSCFJA
key: BUXGCYLVPMWIZJRQEDONFSKTHA
key: BUXGPWLVCMTIZJRQEDONFSYKHA
key: CHXGPWLVBMTIZJRQEDONFSYKUA
key: CHSXPWLVBMTIZGRQEDONFJYKUA
key: CHSXBWLVUMTIZGRQEDONFJYKPA
key: CHYXBWLVUMTIZGRQEDONFJSKPA
key: CHYXBWLVUMTIJGRQEDONFZSKPA
key: CPYXBWLVUMTISGRQEDONFZJKHA
Number of Correct Hits20
key: CPYXBWLVUMTISGRQEDONFZJKHA
Running time: 6
7.26user 0.17system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18152minor)pagefaults 0swaps
key: VWRDOTYAPHQUXBCFENKJGMZSIL
key: VQRDOWYAPTHUXBCFENKJGMZISL
key: VQRDOHXAPTWUYBCFEKNJGMZISL
key: VIRDOHXAPTWUYBCFEKNJGMZQSL
key: VWRGOHXAPTIUYBCFEKNJDMZQSL
key: PWRGOHXAVTIUYBCFEKNJDMZQSL
key: PWRGOIXAVTHUYBCFEKNJDMZQSL
key: PFRGOIXAVTHUYBCWEKNJDMZQSL
key: KFRGOIXAVTHUYBCWEPNJDMZQSL
key: RFKGOIXAVTHUYBCWEPNJDMZQSL
Number of Correct Hits1
key: RFKGOIXAVTHUYBCWEPNJDMZQSL
Running time: 5
6.73user 0.27system 0:05.91elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
key: NCWXGVOPUZTMFKJIHBREQYDSAL
key: NTQXGYEPUJDOFKMIHBRVZWCSAL
key: NTAXGYSJOEDCUKMIQBRVZWFPHL
key: NSWXGMDJOETCUPYHQBRVZAFKIL
key: NZAXGMDJOETCUPYHQBRVSWFKIL
key: NZAXGMDPOETCBJYHQURVSWFKIL
key: NZAXGMDPOETCBJYHQURKSWFVIL
key: NZAXGVHPOMTCBJYDQUKRSWFEIL
Number of Correct Hits3
key: NZAXGVHPOMTCBJYDQUKRSWFEIL
Running time: 5
4.86user 0.26system 0:04.17elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18154minor)pagefaults 0swaps
key: BTXGPHKMELFDIUNZJYCOSQAWRV
key: BWXGPQHKNLFIDURTJYCOSZAMEV
key: BZXGPHQKNLSIDURTJYCOFWAMEV
key: BZXGPHQKNETIDURLMYCOFAWJSV
key: BZXYPWQKNETIGURLMDCOFASJHV
Number of Correct Hits9
key: BZXYPWQKNETIGURLMDCOFASJHV
Running time: 3
6.74user 0.23system 0:05.88elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: MQLWRIBKNEFDPVJHTGYCAXUSZO
key: MHWUBDJKNEQIYVRFTGPCAZLSXO
key: PHYUBDQKNELIWVRSTGJCAZMFXO
key: JHYUBGTKPELISVRQMDNCWZAFXO
key: CVYXBHMKPETISGRQLDNUWZAFJO
key: CMYXBHLVUETISGRQJDNPFZAKWO
key: CMYXBHLVUETISGRQJDPNFZAKWO
key: CZYXBWLVUETISGRQJDPNFMAKHO
Number of Correct Hits23
key: CZYXBWLVUETISGRQJDPNFMAKHO
Running time: 5
7.60user 0.18system 0:06.51elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18020minor)pagefaults 0swaps
key: PFUXENZABSLIWJODTVMKCQHGRY
key: PFGXENMLBTWIVJODASUKCQZHRY
key: PFGXENDLBTWIVJOZQSUKCAMHRY
key: CVLXEDKSBTFIWJRZQGONUMAHPY
key: CWLXEDSUBKFIAJRZQGONMTVHPY
key: CQSXUPLKBETIAGRZHDONFJVMWY
key: UZSXCKLPBJHIAGRQTDONFMVEWY
key: UZSXBWLPCEHIAGRQJDONFMVTKY
key: UZAXBWLPCEKISGRQJDONFMVTHY
key: UZPXBWLVCEKISGRQTDONFMAJHY
Number of Correct Hits19
key: UZPXBWLVCEKISGRQTDONFMAJHY
Running time: 6
6.04user 0.24system 0:05.21elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18135minor)pagefaults 0swaps
key: BQTNPXIMVHEDACJZFSGYRLWKUO
key: BHXGPTIMVFEDWCJZQSNYRLAKUO
key: BHXGPLIMVQFDZCJWKNSYRTAEUO
key: BHXGPLIMVKFDZCJWQNSYRTAEUO
key: BHXGPLIMVKFDZCJWTNSYRQAEUO
key: BHSGPLIMVQFNZCJWTDXYRKAEUO
key: BHSGPLIMVTFNZCJWQDYXRKAEUO
Number of Correct Hits2
key: BHSGPLIMVTFNZCJWQDYXRKAEUO
Running time: 4
7.25user 0.19system 0:06.47elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: VHMJDYXPELWCKGUQTBINOZAFSR
key: VQKYDIXPCSTEMGUWZBJNOHAFLR
key: PQKYDHXVCETSMGUWZBJNOLAFIR
key: PQKYDHXVCZTSMGUWEBJNOLAFIR
key: CYZJBHLVPTKSMGUWEDONQIAFXR
key: CIYXBWLVUFTMSGPHEDONQZAKJR
key: CZYXBWLVUKTMSGPQEDONFIAJHR
key: CZYXBWLVUETISGPQJDONFMAKHR
key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits24
key: CZYXBWLVUETISGJQPDONFMAKHR
Running time: 6
7.27user 0.21system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18277minor)pagefaults 0swaps
key: UINXPTAOVZYWDKJLFGEBQMCSHR
key: UIGXPAMJDZQSWKBLFVCOYENTHR
key: BZGXPDWJAHEVMKULFNCOYQSTIR
key: BZAXPDWJEHMVKGULFNCOYQSTIR
key: BZAXPYLKUHMISGEWFNCODQJTVR
key: BQAXPYLVUJMISGCWFOENDHZTKR
key: BQAXPYLVUKMISGCWFODNEHZTJR
key: BQAXPDLVUKMISGCWFOYNJEZTHR
key: BQAXPOLVUKTISGCWJDYNFMZEHR
key: PQAXBOLVUKTISGCWJDYNFMZEHR
Number of Correct Hits14
key: PQAXBOLVUKTISGCWJDYNFMZEHR
Running time: 5
7.00user 0.27system 0:06.32elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17612minor)pagefaults 0swaps
key: BQXGPOWDRHZCIKVLTNAJEMUFSY
key: BILGPWADUHTOSKRZFNCJXMVEQY
key: CDHXPWFVULTOSKRZQNBJGMAEIY
key: CTHXBWZVUPLOSJRIKDGNFMAEQY
key: CTIXBWZVUPLOSJRHKDGNFMAEQY
key: CTIXBWZVUELOSJRQKDGNFMAPHY
key: CTXOBWLVUEZISKRQJDGNFMAPHY
key: CTXGBWLVUEZISKRQJDONFMAPHY
key: CZXGBWLVUETISKRQJDONFMAPHY
key: CZXGBWLVUETISKRQPDONFMAJHY
Number of Correct Hits21
key: CZXGBWLVUETISKRQPDONFMAJHY
Running time: 5
7.20user 0.24system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17967minor)pagefaults 0swaps
key: RIMGOVTKDLFUNJWXQPBCSAYHEZ
key: GIFROVLKDMTUAJNWEPBCYXQHSZ
key: GIXRDVLKOMTUYJNWEPBCAQFHSZ
key: GIXRDALKOMTUYJNWEBPCVQFHSZ
key: GIYRDAWKOMQUFJNTEBPCVHXLSZ
key: GIYPDAWKOLQUFJNTEBRCVHXMSZ
key: GIYKDAWPOLQUFJNTEBRCVHXMSZ
key: GIYKDAWPOTQUFJNLEBRCVHXMSZ
key: GLYKDAWPOTQUFJNIEBRCVHXMSZ
Number of Correct Hits1
key: GLYKDAWPOTQUFJNIEBRCVHXMSZ
Running time: 6
4.34user 0.21system 0:03.55elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18103minor)pagefaults 0swaps
key: RHDYNSWPOJFMIVBTEUGCAKZQLX
key: RFAYNSWPBQLIDVOTKUGCJMZEHX
key: RTAYNSWPBQLIDVOFKUGCJMZEHX
key: RTAYNSWPBQLIDVOFZUGCJMKEHX
Number of Correct Hits3
key: RTAYNSWPBQLIDVOFZUGCJMKEHX
Running time: 3
6.04user 0.24system 0:04.95elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: YMTANSXJVLFRHPOUEGBCKDZWIQ
key: VWGKNHXJDSLRFPOMEUBCAYZTIQ
key: VWMGNHXJDSLRFPOZEUBCIYKTAQ
key: VWMGNFXJDLSRYBOZEUPCIHKTAQ
key: VWYGNAXPDLTRMBOEZUJCSHKIFQ
key: VWYGNFXPDLTRKBOHZUJCSEMIAQ
Number of Correct Hits2
key: VWYGNFXPDLTRKBOHZUJCSEMIAQ
Running time: 4
6.48user 0.22system 0:05.74elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: UAMRPYWVDKQIHGBFECOJSTNZXL
key: CYMXPWAVUEZISGDFKROJBTNQHL
key: CAYXPWKVUEFISGRZMDNJBTOQHL
key: CAYXBWKVUQFISGRZTDJNPMOEHL
key: CAYXBWKVUFQISGRZTDJNPMOEHL
key: CQYXBWKVUPAISGRZTDJNFMOEHL
key: CZYXBWKVUEAISGRQPDJNFMOTHL
key: CZYXBWKVUEAISGRQPDONFMJTHL
Number of Correct Hits21
key: CZYXBWKVUEAISGRQPDONFMJTHL
Running time: 5
7.25user 0.20system 0:06.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18145minor)pagefaults 0swaps
key: BSYXJGLRUFHIPQKZACONWVDMTE
key: CQYXJWLKUMHIAPRZTGONFSDBVE
key: CQYGBWLKUJHISPRZTDONFXAMVE
key: CZYGBWXKUPLISJRQTDONFVAMHE
key: CZYGBWXVUMLISJRQPDONFTAKHE
key: CZYGBWXVUMTISJRQPDONFLAKHE
key: CZYGBWLVUMTISJRQPDONFXAKHE
key: CZYJBWXVULTISGRQPDONFMAKHE
key: CZYXBWJVULTISGRQPDONFMAKHE
Number of Correct Hits23
key: CZYXBWJVULTISGRQPDONFMAKHE
Running time: 5
7.26user 0.20system 0:06.40elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17981minor)pagefaults 0swaps
key: GIANPZTQJKLRDEOYHBXUVMSFWC
key: GAYJPKLQNZHRWEOITBXUVMSFDC
key: GAYJPKWQNMLXFEOITBRUVZSHDC
key: GAYDPKHQNLZXFEOITBRUVWSMJC
key: GAYDKSHQNTZXFPOILBRUVJEMWC
key: GAYDKSHQNTZRFPOWLBXUVJEMIC
key: GAYDKSHQNTZRFPOWLBXUVJMEIC
key: GYADKSHENJZRFPOWLBXUVTMQIC
key: GHADKSYENQZRFPOWLBXUVTMJIC
key: GHADKSYENQZRFJOWLBXUVTMPIC
Number of Correct Hits0
key: GHADKSYENQZRFJOWLBXUVTMPIC
Running time: 5
5.96user 0.20system 0:04.85elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: BAIEMWLPUZQNSGRCHYFODTKJXV
key: BAYECWLPUTIOSGRQZJFNKMDHXV
key: BAYOCWLPUTHISGRZEJFNKQDMXV
key: CAYOBWLPUTHMSGRQEJDNKZIFXV
key: CIYDBWLPUTHXSGRQEJONFMAKZV
key: CIYJBWLPUTHXSGRQEDONFMAKZV
Number of Correct Hits17
key: CIYJBWLPUTHXSGRQEDONFMAKZV
Running time: 4
5.77user 0.22system 0:05.01elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
key: COMZJFDHGXSRUPNLEYIBVAKTQW
key: CXMGJAZDOLTRUPNHEYIBVQFKSW
key: CXMYJAZDOLTURPNHEGIBVQFKSW
key: CXQYJAZDOLTUSPNHERIBVMFKGW
key: OAQYJXZDCLTUSPNHERIBVMFKGW
key: OAMYJXZDCLTUSPNHERIBVQFKGW
key: OAMGJXQDCTLUSPNHERIBVZFKYW
Number of Correct Hits2
key: OAMGJXQDCTLUSPNHERIBVZFKYW
Running time: 4
6.68user 0.24system 0:05.91elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17954minor)pagefaults 0swaps
key: OIRYPZXKSFWTHJBAMUNCGVELQD
key: UQTYPZWKJMERIVBAFONCGHXLSD
key: UQMYPZWKJTHRIVBAFONCGLXESD
key: UHMYPZWKJTQRIVBAFONCGLXESD
key: UHWYPZLKJTMRIVBAFONCGQXESD
key: UHZYPXLKJFQRIGBWTONCVMAESD
key: UHZYPXLKJFQRIGBWTONVCMAESD
key: UHZRPXLVJFQYIGBWTONKCMAESD
Number of Correct Hits5
key: UHZRPXLVJFQYIGBWTONKCMAESD
Running time: 5
7.68user 0.18system 0:06.41elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18039minor)pagefaults 0swaps
key: BLVZKIMONEFXYPUQTRCGHSWJAD
key: BLVZPXMNREFIYJUQTGCOHSWKAD
key: BLNYPXZVREFIMJUQTGCOHWSKAD
key: BFMNPXZVREWISJUQKGCOHLYTAD
key: BFZNJXLPREWISGUQKVCOHMYTAD
key: BFWJCXLPRAZISGUQKVONEMYTHD
key: BMWJCXLPREZISGUQKVONFAYTHD
key: BMAJCXLVREZISGUQKPONFWYTHD
key: UZXJCWLVBEAISGRQKPONFMYTHD
key: BZXJCWLVUEAISGRQKPONFMYTHD
Number of Correct Hits16
key: BZXJCWLVUEAISGRQKPONFMYTHD
Running time: 5
4.41user 0.22system 0:03.63elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17645minor)pagefaults 0swaps
key: DHFROWIJGVLUMPZTENCBSYQKAX
key: DITROWHJGVLUAPZFEBCNSKQYMX
key: DIAROWHJGVLUFPZYEBCNSKQTMX
key: DMAROWHJGLVUQPYZEBCNSKFTIX
Number of Correct Hits2
key: DMAROWHJGLVUQPYZEBCNSKFTIX
Running time: 3
5.74user 0.29system 0:05.06elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18089minor)pagefaults 0swaps
key: BZAGUIWPMEKOSYRHJTDNFXLQCV
key: BLXYMIWPUEKDSGRHJCONFQATZV
key: BQMYCKXPUEWISGRHJDONFLATZV
key: BHKYCWXPUEZISGRQJDONFMATLV
key: CZKYBWXPUEHISGRQJDONFMATLV
key: CZYXBWKPUEHISGRQTDONFMAJLV
key: CZYXBWLPUEKISGRQTDONFMAJHV
Number of Correct Hits21
key: CZYXBWLPUEKISGRQTDONFMAJHV
Running time: 4
5.72user 0.16system 0:04.79elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18024minor)pagefaults 0swaps
key: KGFXYDJEOQWNASITPBCULHVMZR
key: UIAXJSZPELTOQGCWKBNYDMVHFR
key: UQIXJZEPBLTYSGCWKDNOFMVAHR
key: UQIXJALPCKTYSGBWZDNOFMVEHR
key: UZIXJALPCMTYSGBWKDNOFQVEHR
key: UZYXJALPCMTISGBWKDNOFQVEHR
Number of Correct Hits11
key: UZYXJALPCMTISGBWKDNOFQVEHR
Running time: 4
7.02user 0.23system 0:06.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: BZTCJAWSNQMUOVEDPXRKYHFLIG
key: BFTCJAWDNLHOMVUIPXRKYEZQSG
key: BFTCJHWDNLAOMVUIPXRKYQZESG
key: BFTCJHWDNLAOMVUIKXRPYQZESG
key: BQTCPHWDNLFOMVUIKXRJYAZESG
key: BATCPHWDNLFOIVUMKXRJYQZESG
key: BATCPHWDNLFXIVUMKORJYQZESG
key: BZTCPHWDNLFIXVUMKORJYQAESG
key: BZTCPHWDNLFIXVUMKORJYQSEAG
key: BZTCPHWDNLFIXVUMEORJYQSKAG
Number of Correct Hits3
key: BZTCPHWDNLFIXVUMEORJYQSKAG
Running time: 5
7.04user 0.22system 0:06.25elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: CMSEUIRYBQHPANKVTGOJXZDFLW
key: CMSYUIJKPTHZXNBVQGORDEAFLW
key: CQSYUIJVRTHZDOBKMGNPXEAFLW
key: CQSYUIJVRTHKDOBZMGNPXEAFLW
key: CQSKUYJVRFLIDOBZMGPNXEATHW
key: CLSKUYJVRFQIXOBZMGPNDEATHW
key: CLXKUYJVRFQISOBZMGPNDEATHW
key: CFXKUYLVBJQISORZMGPNDEATHW
key: CFXDBYLVUEZISPRQMGONKJATHW
key: CMXDBYLVUEZISGRQKPONFJATHW
Number of Correct Hits16
key: CMXDBYLVUEZISGRQKPONFJATHW
Running time: 5
7.40user 0.20system 0:06.42elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18036minor)pagefaults 0swaps
key: CZBLKQTJUVWIRPOSXDGNFMAEYH
key: CAGOKQLVUTXIYPRSMDBNFZJEWH
key: CAYOKWLVUMXIPGRQEDBNFZJTSH
key: CZYBKWLVUMXISGRQEDONFAJTPH
key: CZYBKWXVUMLISGRQJDONFEATPH
key: CZYBPWXVUMLISGRQKDONFEATJH
key: CZYBPWXVUMTISGRQKDONFEALJH
key: CZYBPWXVUMTISGRQKDONFEAJLH
key: CZYBPWXVUMTISGRQJDONFEAKLH
Number of Correct Hits18
key: CZYBPWXVUMTISGRQJDONFEAKLH
Running time: 5
7.37user 0.25system 0:06.49elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18054minor)pagefaults 0swaps
key: BLIDJAUSCQFGRNEWHVOPXMKZYT
key: BLIEJQZSCKFGXNUWHDOPRMYVAT
key: BMIEPHLVCKSGXNUWQDOJRZYFAT
key: BHIXPZAVCKSGMNUWQDOJREYFLT
key: BHIXPSAVCQZDMGUWFJONRKYELT
key: BHLXPSAVCQJIMGUWFDONRKYEZT
key: CQLXPSAVUFJIMGBWHDONRKYEZT
key: CQLXPSYVUFJIHGBWMDONRKAEZT
key: CQLXPSYVUFJIHGBWKDONRMAEZT
key: CZYXBSLVUJQIHGPWKDONRMAEFT
Number of Correct Hits15
key: CZYXBSLVUJQIHGPWKDONRMAEFT
Running time: 6
5.43user 0.23system 0:04.73elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18115minor)pagefaults 0swaps
key: UIXYBWLNKJTOZGPMHSDEAQCVFR
key: UZXYPSLNKJTOMGBWHVDCAQIEFR
key: KZYXPSLNUHTOMGBWJVDCAQIEFR
key: KFYXPSLNUTHOIGBWJDVCAQMEZR
key: JFYXPILVUEHOSGBQKDNCWMATZR
key: JQYXCILVUEZOSGBWKDPNFMATHR
Number of Correct Hits14
key: JQYXCILVUEZOSGBWKDPNFMATHR
Running time: 4
7.78user 0.20system 0:06.71elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18134minor)pagefaults 0swaps
key: RFSWMCYJZETOVQUXHNBDGLIKPA
key: CFIYRHWJZETOVPUXMNBDGLQKSA
key: CFIYRWHJGETDVPUXMOBNZLQKSA
key: CHIYRWQJGTMDVPUFEOBNZLSKXA
key: CXIYUWQJBKHPVORLEDGNMZSTFA
key: CZIYUWQJBKHVXORLTDGNPMSEFA
key: CZVYUWQJBEHIXGRLTDONFMSKPA
key: CZJYUWQVBEHIXGRLTDONFMSKPA
key: CZJYPWLVUETIXGRQKDONFMSHBA
key: CZJXBWLVUETIYGRQKDONFMSHPA
Number of Correct Hits19
key: CZJXBWLVUETIYGRQKDONFMSHPA
Running time: 6
7.45user 0.24system 0:06.53elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18039minor)pagefaults 0swaps
key: BMSRGDQYPVAIZOKFJXNCWHTELU
key: PMSKGWQYBZTIVORFJXNCDHAELU
key: PMFKJWGYBTZISORHLXNCDQAEVU
key: CQDYJWKVBTZISORGLXNPFMAEHU
key: CQYDPWJVBKMISGRTEXNOFZALHU
key: CQXDPWJVBKMISGRZEYNOFTALHU
key: CZJDPWXVBKMISGRQEYNOFLATHU
key: CZYDBWXVPETISGRQKMNOFLAJHU
key: CZYDBWXVPETISGRQKJNOFLAMHU
key: CZYDBWXVPETISGRQMJNOFLAKHU
Number of Correct Hits17
key: CZYDBWXVPETISGRQMJNOFLAKHU
Running time: 6
7.43user 0.21system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18032minor)pagefaults 0swaps
key: KLSFRYQNBEHAXTVOZPJGCWUIMD
key: RLISKUFPBEHXTJVMZGYNCWOQAD
key: RHISUWFPBETXLJVKZGONCMYQAD
key: RZSIBWFPUETXLJVHKGONCMYQAD
key: CZYIBWFPUETXLJVHKGONRMSQAD
key: CZYIBWHVUJTXLEPFQGONRMSKAD
key: CZYXBWHVUJLISEPFQGONRMAKTD
key: CZYXBWLVUTHISEPFQGONRMAKJD
key: CZYXBWLVUTEISKRFJGONPMAQHD
key: CZYXBWLVUTPISKRJEGONFMAQHD
Number of Correct Hits18
key: CZYXBWLVUTPISKRJEGONFMAQHD
Running time: 5
7.20user 0.19system 0:06.02elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: MFZYBQTVCIWUXPERJDNGLHAKOS
key: OZPYBQMVCTFUIGEWLDNJRHAKXS
key: OZFYBQXVCMTUIGEWLDJNRKAHPS
key: RZOYBWXVCMLUIGEQTDJNFPAKHS
key: RZKOBWXVCMLYIGUQTDJNFPAEHS
key: RZXOBWKVUMLIYGCQTDJNFPAEHS
key: RZXOBWLVUEKIYGCQTDJNFMAPHS
key: RZXOBWLVUETIYGCQKDJNFMAPHS
Number of Correct Hits17
key: RZXOBWLVUETIYGCQKDJNFMAPHS
Running time: 5
3.60user 0.20system 0:03.00elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17787minor)pagefaults 0swaps
key: BFSXPILKUQHCZNEJMRGOYWATDV
key: BFSXPZJKUQHRIGEWLCONYMATDV
key: BFSXPZLKUQHIYGJWECONRMATDV
Number of Correct Hits9
key: BFSXPZLKUQHIYGJWECONRMATDV
Running time: 2
7.38user 0.22system 0:06.46elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18524minor)pagefaults 0swaps
key: PRHBMIAYJKTNDGCWFXUVEQSLZO
key: UZLBRIHPJKTNXGCWMDYVEQSFAO
key: UFHNJILPRKTBXGCWMDYVEQSZAO
key: UMHXJILPBFTRVGCWKDYNEQSZAO
key: UZSXBMLPJFTYIGCWKDRNEQVHAO
key: CZIXBWLPJETYSGRQKDUNHAVMFO
key: CVYXBWLPJETISGRQHDUNKZAMFO
key: CVYXBWLPJHTISGRQEDUNMZAKFO
key: CVYXBWLPUMTISGRQEDJNHZAKFO
key: CZYXBWLPUVTISGRQEDJNHMAKFO
Number of Correct Hits19
key: CZYXBWLPUVTISGRQEDJNHMAKFO
Running time: 6
7.30user 0.19system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: RKXSBGFVNIEZATULJDCPYQMHWO
key: CAXGBSEVNTKZIFRMJDUPLHYQWO
key: CSXGBAHVPEKZIQRMLDUNFTYJWO
key: CSXGBAKVPEZYIJRLQDUNFTWMHO
key: CSXGBAMVPEZIYJRQTDUNFKWLHO
key: CSXGBALVPEMIWJRQTDUNFZYKHO
key: CSXPBALVUTZIWGRQEDJNFMYKHO
key: CSYPBALVUTZIXGRQEDJNFMWKHO
key: CXYPBWLVUTZISGRQEDJNFMAKHO
key: CXYJBWLVUZTISGRQEDPNFMAKHO
Number of Correct Hits20
key: CXYJBWLVUZTISGRQEDPNFMAKHO
Running time: 5
5.88user 0.16system 0:05.12elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18042minor)pagefaults 0swaps
key: CMSXUZAERLQOIGBWJDNKHPVTYF
key: CMYXUZAVREQDIGBWHOKNJLPTSF
key: CMYXRWAVUEQDIGBZLPONJKSTHF
key: CSYXBWLVUETIDGRZKPONJMAQHF
key: CPYXBWLVUETISGRZKDONJMAQHF
key: CZYXBWLVUETISGRQKDONPMAJHF
key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits23
key: CZYXBWLVUETISGRQJDONPMAKHF
Running time: 4
4.77user 0.21system 0:04.06elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: EIZCJLBGNHTDWVYKPSOUXFRQAM
key: OIFCJLBGNTHDAVYZPSRUXKEQWM
key: OIFCJPBGNQHDAVYZLSRUXTEKWM
key: OIFCJWBGNKLDAVYZQSRUXTEPHM
key: OIFCJWTGNELDAVYZQBRUXKSPHM
Number of Correct Hits3
key: OIFCJWTGNELDAVYZQBRUXKSPHM
Running time: 3
6.51user 0.22system 0:05.38elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17976minor)pagefaults 0swaps
key: RFAUJYSPBTWVQDCZMXIOGHLEKN
key: RWAUJSKPBMTIXDCLQYVOGFZEHN
key: UZARJSKPBMTIWDCLQYXOGFVEHN
key: UFARJSKPBMTIWGCLQYXODZVEHN
key: UQADJFKPBMTIWGRLSYXOCZVEHN
key: USVDJFKPBMTIWGRQLYXOCZAEHN
key: USVDJFLPBMTIWGRQEYXOCZAKHN
Number of Correct Hits9
key: USVDJFLPBMTIWGRQEYXOCZAKHN
Running time: 4
3.60user 0.19system 0:03.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17790minor)pagefaults 0swaps
key: CSIBKWQXPZLHJORUYDGNFMATVE
key: CZIBKWQXUPLJHORVMDGNFSATYE
key: CZIBJWQVUMLYSGRHKDONFXATPE
Number of Correct Hits13
key: CZIBJWQVUMLYSGRHKDONFXATPE
Running time: 2
3.55user 0.20system 0:03.01elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17862minor)pagefaults 0swaps
key: GVSXMADKRZTPEFOYJWNUCQBHIL
key: GVAXJSWERZTYFKOQPDNUBMCHIL
key: CVAXJFWEOZTYSKRQMDNUBIGPHL
Number of Correct Hits8
key: CVAXJFWEOZTYSKRQMDNUBIGPHL
Running time: 2
7.87user 0.17system 0:06.60elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
key: JSYNGWMZVQHXACODPBUKIFLETR
key: VWMNGSDZJEHYACOXPBUKIFLQTR
key: VWMNGXDZJEHYACOIPBUKSFLQTR
key: VIMNGXDPJZHYFCOWEBUKSQALTR
key: VHMNOXIPJQLFYCGWEBUKSZATDR
key: VHMPOXIKJZLFYCGWEBUNSQATDR
key: VZMPOLIKJHTFYCGWEBUNXQASDR
key: VSMPOLIKJHTFYCGWZBUNXEAQDR
key: VWMPOLIKJHTFYCGSZBUNXEAQDR
Number of Correct Hits3
key: VWMPOLIKJHTFYCGSZBUNXEAQDR
Running time: 6
7.15user 0.23system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18047minor)pagefaults 0swaps
key: RTQAPXKVJWSDZOBIFGYNELUHMC
key: RLIUPWKVJZSDAOBQFGYNETXHMC
key: RMIUPWKVJTSDXOBQEGYNFZAHLC
key: RMIJPWKVUTSGXYBQEDONFZAHLC
key: BSYJPXWVUTZGIKRQEDONFMAHLC
key: BSYJPXKVUTZIHGRQEDONFMALWC
key: BSYJPHLVUTZIXGRQEDONFMAKWC
key: BZYXPHLVUESIMGRQTDONFJAKWC
key: BZYXPHLVUESIMGRQKDONFJATWC
key: BZYXPWLVUESIMGRQKDONFJATHC
Number of Correct Hits18
key: BZYXPWLVUESIMGRQKDONFJATHC
Running time: 5
4.54user 0.21system 0:03.72elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17447minor)pagefaults 0swaps
key: VLHNPSYKFTQMICBWJRUODZAEXG
key: VQXNPSMKUELHICBWJRYODZATFG
key: UQXYPSMKVEFHICBWJRNODZATLG
key: UQXYPZIKVEFHSCBWJRNODMATLG
Number of Correct Hits4
key: UQXYPZIKVEFHSCBWJRNODMATLG
Running time: 3
7.18user 0.20system 0:06.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18109minor)pagefaults 0swaps
key: BWYRAHMPNLFVUJIZTXOCDQSEGK
key: BWVGNHYPALFXZJISTUOCDEMQRK
key: BHYDUWIPVLFXZJRSTNOCGEMQAK
key: BHYDUWMPVLFXZJRSTNOCGEAQIK
key: BHXGUWMPVTFYZJRAENOCDLSQIK
key: BZXVUWLPCTIYDJRAENOGFMSQHK
key: BZVDUWLPCTIYXJRAENOGFMSQHK
key: BZVGUWIPCTAYXJRLENODFMSQHK
key: CMVGUWIPBTAYXJRLENODFZSQHK
key: CZPJBWIVUTAYSGRLEDONFMXQHK
Number of Correct Hits15
key: CZPJBWIVUTAYSGRLEDONFMXQHK
Running time: 5
5.67user 0.19system 0:04.78elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18109minor)pagefaults 0swaps
key: SUIFRGZVCMHTDKBEWOPNXQALYJ
key: BESXPGZVCMHUWKRIFDONTQALYJ
key: PMZXBGWVCLHISKRTEDONUQAFYJ
key: PYZXBGWVCLHISKRQEDONUMAFTJ
key: PYZXBWKVULTISGRQEDONCMAFHJ
key: CYZXBWLVUKTISGRQEDONPMAFHJ
Number of Correct Hits20
key: CYZXBWLVUKTISGRQEDONPMAFHJ
Running time: 4
7.18user 0.21system 0:06.52elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17467minor)pagefaults 0swaps
key: CHIDBUVRXEZPYMNALWOJTSGFQK
key: CHVDBTRWXLAISGNZEYOJUPMFQK
key: CHYDBTQVULXISGWZENOJPMAFRK
key: CFYDBHRVULQISGPZEOJNWMATXK
key: CFYDBHJVULQISGPZEORNWMATXK
key: CZYPBXQVULTISGRWEODNFMAJHK
key: CZYXBPLVUTQISGRWEDONFMAJHK
key: CZYXBWLVUTQISGRPEDONFMAJHK
key: CZYXBWLVUEQISGRPTDONFMAJHK
key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits24
key: CZYXBWLVUETISGRQPDONFMAJHK
Running time: 6
5.39user 0.20system 0:03.97elapsed 141%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: CTIKUYWEBVQDLGRMZXONJASFHP
key: CAYEUILKBMTXWGRZFDONJVSQHP
key: CWYEBXLVUMTIAGRZFDONJKSQHP
key: CQYXBWLVUMTISGRZFDONJKAEHP
Number of Correct Hits18
key: CQYXBWLVUMTISGRZFDONJKAEHP
Running time: 3
7.42user 0.20system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18009minor)pagefaults 0swaps
key: BWSGUMIKDPFTVCYEAROJHXNZLQ
key: BWSGULIKDPZTXCYAFROJHVNEMQ
key: BASGULIPDFZMXCYWKNOJHVRETQ
key: BTSGULIPVFZMXCKWJNORHDYEAQ
key: BTSGULIKVFZMXCPWJNORHAYEDQ
key: BTSGULIKVFZYXCPWJNORHAMEDQ
key: BTSGULIKVFZYXCPWJNORHDMEAQ
key: BFSGULIKVTZYXCPWJNORHDMEAQ
key: BFSGUHIKVTZYXCPWJNORDLMEAQ
key: BFSGUHIKVTZYXCPWJNORDMLEAQ
Number of Correct Hits2
key: BFSGUHIKVTZYXCPWJNORDMLEAQ
Running time: 6
7.28user 0.18system 0:06.48elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18047minor)pagefaults 0swaps
key: XVFPWLUQCSHIENGDAMZJYTOKRB
key: JKFVPLUQCSHDXNGIYMOEWTAZRB
key: EIYUPWVTCMFKSNRLQDOJXGAZHB
key: ETXUPWVYCMIKGNRLQDOJFASZHB
key: CZXUPWYVEMAIGNRLTDOJFKSQHB
key: CZXUPWYVEMSIGNRLKDOJFTAQHB
key: CZXUPWYVEMTIGNRLKDOJFSAQHB
key: CQXUPWYVEMTIGNRLKDOJFSAZHB
key: CQUXPWYVEMTIOGRSZDNJFLAKHB
key: CZYXPWEVUMTIQGRSJDONFLAKHB
Number of Correct Hits18
key: CZYXPWEVUMTIQGRSJDONFLAKHB
Running time: 6
7.24user 0.24system 0:06.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18023minor)pagefaults 0swaps
key: UCIWJLFEBTHOXRPMKYDNQZVSAG
key: UHYWJMFVBTLDXRPZKIONQSAECG
key: UHYWPMFVBTQDXRJSKIONCZAELG
key: UHYWPIFVJQTDSRBMKXONCZAELG
key: UMYDBIFVCHTWSJPQKXONRZAELG
key: UZYXBQLVCFTSWJPIKDONRMAEHG
key: UZYXBQLVCFTSIJPWEDONRMAKHG
key: UZYXBWLVCFTSIJPQEDONRMAKHG
key: UZYXBWLVCFTSIJRQEDONPMAKHG
Number of Correct Hits17
key: UZYXBWLVCFTSIJRQEDONPMAKHG
Running time: 5
7.41user 0.22system 0:06.47elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18012minor)pagefaults 0swaps
key: KZDOPVGJCLXNEUBFTMSYAQWHIR
key: EZVUJSAYCFXOKNBTLMGPDQWHIR
key: ETAUPSKMCJXOINBZLYDVGQWHFR
key: CFAUPSVMELTIYNBZJDOKGQWHXR
key: CFYUPMVSELTIANBQJDOKGZWHXR
key: CFYHPMWSULTIANBQJDOKGZVEXR
key: CFYHPMWSULTIAKBQJDONGZVEXR
key: CFYHPXWAUTMISKBQEDONGZVJLR
key: CFYGPXWKUAZISJBQTDONHMVELR
key: CZYJPXLVUKWISGBQTDONFMAEHR
Number of Correct Hits17
key: CZYJPXLVUKWISGBQTDONFMAEHR
Running time: 6
7.74user 0.22system 0:06.63elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18006minor)pagefaults 0swaps
key: OKWXJTZBGSHIVENLQUCPRMDYFA
key: OKIDJVZBCSWXTENHQRGPUMYLFA
key: RVIDJSZNCETXWKBLMOGPUHYQFA
key: RVXDUSTNCEZWIKBLMGOPJHYQFA
key: RLXDUSTVCQHNIKBWEGOPJZYFMA
key: BLXDUSTVCQPHIGRWFKONJZYEMA
key: BLXDUSMVCPZHIGRWJKONFQYETA
key: CZXDBWMVUPLIYGRSEKONFTHJQA
key: CZYDBWXVUPLISGRTEJONFMQKHA
key: CZYDBWXVUPLISGRTEJONFMKQHA
Number of Correct Hits16
key: CZYDBWXVUPLISGRTEJONFMKQHA
Running time: 6
7.32user 0.18system 0:06.33elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17567minor)pagefaults 0swaps
key: MTSYRXPVUZQNLGCWEDBJIKOFAH
key: CQBYJAXVUZTNLGRWEDOKPMSFIH
key: CQIYBAXVULTNZGRWEDOKFMSPJH
key: CQINBAXVULTYZGRWEDOKFMSPJH
key: CQINBZXVULTYSGRWEDOKFMAJPH
key: CQYNBZXVUTLISGRWEDOKFMAJPH
key: CZYKBWXVUTLISGRQEDONFMAJPH
key: CZYXBWPVULTISGRQEDONFMAJKH
key: CZYXBWLVUPTISGRQEDONFMAJKH
key: CZYXBWLVUETISGRQPDONFMAJKH
Number of Correct Hits23
key: CZYXBWLVUETISGRQPDONFMAJKH
Running time: 5
7.33user 0.23system 0:06.35elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: UPACBWSKIELZXYJDTHORFMGQVN
key: UQAHBWSKIELZXGRYTCODFMVPJN
key: UQYJBWZKXTLIVGRSECODFMAPHN
key: CQYXBWUVJTLIKGRSEDOPFMAZHN
key: CZYXBWUVJLTIKGRSEDOPFMAQHN
key: CZYXBWJVUKTILGRSEDOPFMAQHN
key: CZYXBWPVUKTISGRQEDOJFMALHN
key: CZYXBWLVUPTISGRQEDOJFMAKHN
key: CZYXBWLVUPTISGRQEDOKFMAJHN
Number of Correct Hits21
key: CZYXBWLVUPTISGRQEDOKFMAJHN
Running time: 5
7.46user 0.20system 0:06.51elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17559minor)pagefaults 0swaps
key: URSCOQGJYLTNWVPHEAMBXZFKID
key: PVXMCQAJYTHISGULEOBNRZWKFD
key: PQAWCYXJRKLISGUHEOBNFZVTMD
key: CQAWPYXJRKLISGUMEOBNFZVTHD
key: CMAYPWXJRKLISGUQEOBNFZVTHD
key: CMAYPWXJUTLISGRQEOBNFZVKHD
key: CTAYPWXVUMLISGRQEOBNFZJKHD
key: CZAYPWXVUMTISGRQEOBNFLJKHD
key: CZJYBWXVUMTISGRQEOPNFLAKHD
key: CZYJBWXVULTISGRQEOPNFMAKHD
Number of Correct Hits19
key: CZYJBWXVULTISGRQEOPNFMAKHD
Running time: 6
5.94user 0.24system 0:04.86elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18062minor)pagefaults 0swaps
key: BWAHJMFGRPTYSKOUINDCEZVLXQ
key: BMAYPWFVRKTISJCOLGDNEZUHXQ
key: PMYOBWFVCKTISJRALDGNEZUHXQ
key: CZYOBWAVUHTISJRFLDGNEMPKXQ
key: CZYJBWPVUHTISORLEDGNFMAKXQ
key: CZYJBWHVUETISGRLPDONFMAKXQ
Number of Correct Hits21
key: CZYJBWHVUETISGRLPDONFMAKXQ
Running time: 4
6.66user 0.22system 0:05.57elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: VAWLGBXUYFMRZPDOTJCKHIEQSN
key: XVWLGQIMOSARBPDYTUCKHEJZFN
key: XVQWGILMOTFRUJDYSBCKHEPZAN
key: XSQWGILMOTFRUJDYEBCKHZPVAN
key: XSQWGITMOLARUJDYEBCKHZPVFN
key: OSQPGITMXLARUJDWEBCKHZYVFN
key: OSQXGITMYLARUJDWEBCPHZKVFN
Number of Correct Hits1
key: OSQXGITMYLARUJDWEBCPHZKVFN
Running time: 5
8.00user 0.16system 0:06.64elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18010minor)pagefaults 0swaps
key: RFKNBSXVUTLDMGYAQJCPWHOZIE
key: UFSDBWXVRLTCIGYAZONPHMJKQE
key: CZADBWXVYLTUIGRSFONPHMJKQE
key: CZSDBWXVULTYIGRAFONPHMJKQE
key: CZSOBWXVULTYIGRAFDNPHMJKQE
key: CZSPBWXVULTIYGRJFDONKMAHQE
key: CZSPBWXVUFTIYGRQJDONHMAKLE
key: CZYJBWXVULTISGRQPDONHMAKFE
key: CZYJBWXVULTISGRQPDONFMAKHE
key: CZYXBWJVULTISGRQPDONFMAKHE
Number of Correct Hits23
key: CZYXBWJVULTISGRQPDONFMAKHE
Running time: 6
7.55user 0.22system 0:06.55elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17426minor)pagefaults 0swaps
key: GTAYCQMUOFHBRPVIZEJNLSDWXK
key: GZAYCMQUOFHBRPVITEJNWSDLXK
key: GZAYCMQUOTHBEPVIFRNJWSDLXK
key: GZADCYQUOTHBFPVILRNJWSMEXK
key: GSADCYLVOEHBFPRITUJNWZMQXK
key: USMPBYLVOEHCFGRITDJNWZAQXK
key: USXJBPLVYTHCIGRFEDONWZAQMK
key: CHXJBPLVYQTUIGRSEDONWZAFMK
key: CHXJBPLVUQTYIGRSEDONWMAFZK
key: CZXJBPLVUWTYIGRSEDONFMAQHK
Number of Correct Hits16
key: CZXJBPLVUWTYIGRSEDONFMAQHK
Running time: 6
6.75user 0.21system 0:05.79elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17975minor)pagefaults 0swaps
key: BVIGMDWAYQZUSJRFTXNPKECLHO
key: BVIGMXWAYETUSJRQZDNPFKCLHO
key: MSKGBWUVYETICJRQZDNPFLAXHO
key: EYXGBWQVCKTISJRUZDNPFMAHLO
key: CJXYBWLVEKTISGRQZDNPFMAHUO
key: CQYXBWLVPETISGRHZDKNFMAJUO
key: CHYXBWLVUETISGRQZDKNFMAJPO
key: CPYXBWLVUETISGRQZDJNFMAKHO
Number of Correct Hits22
key: CPYXBWLVUETISGRQZDJNFMAKHO
Running time: 5
5.64user 0.19system 0:04.79elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
key: EAFOGPHBDSMYLUNWXRJKVZIQTC
key: KAWOGHYEDMSBLUNFZRPJVXQTIC
key: NAXKGHYEDZSBWPOFLRUJVQMTIC
key: NAXKGFHEDZSUWPOYLRBJVQMTIC
key: NAKXGFHEDZSJWPOYLRBUVQMTIC
key: NAKXGWHEDZSJFPOYLRBUVQMTIC
Number of Correct Hits2
key: NAKXGWHEDZSJFPOYLRBUVQMTIC
Running time: 4
7.14user 0.20system 0:06.03elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18061minor)pagefaults 0swaps
key: UMVDPZARKFSGNECQHIOJTWXLYB
key: CSXDPZARNTMYGEUQHIOJFWVLKB
key: CWVDPGARJTMYXEUQKIONFHSLZB
key: CZJYPULVETMIWGRQKDONFASHXB
key: CZYXPKLVJETIWGRQMDONFASHUB
key: CZYXPALVJETISGRQMDONFKWHUB
key: CZYXPWLVJETISGRQKDONFMAHUB
key: CZYXPWLVUETISGRQKDONFMAHJB
Number of Correct Hits21
key: CZYXPWLVUETISGRQKDONFMAHJB
Running time: 5
5.57user 0.24system 0:04.77elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
key: PIWZKUDJYHQRAEGTMCNBXLVSOF
key: GIXZKUAJYHQRTENWPCMBDLVSOF
key: GIXZKDAJYHQRTPNWECMBVLUSOF
key: GIXZKDAJYQSRTPNWEUMBVLCHOF
key: GIXCKDAJYQSRTPNWEUMBVLZHOF
key: GIXCKDWJYQSRTPNAEUMBVLZHOF
Number of Correct Hits0
key: GIXCKDWJYQSRTPNAEUMBVLZHOF
Running time: 4
7.95user 0.22system 0:06.65elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18050minor)pagefaults 0swaps
key: CQDJEFXPBHLUZGRISWNOKTAVYM
key: CZIVEFXPBHLUSGRDJYNOWTAKQM
key: CZIVJFXPUTLBSGRDEYNOWHAKQM
key: CZIPJFXVUTLBSGRWEYONDHAKQM
key: CQBPJWXVUTLISGRFEYONDZAKHM
key: CQBXJWPVUTLISGRDEYONFZAKHM
key: CQDXBWYVUTLISGRJEPONFZAKHM
key: CQXDBWYVUTLISGRPEJONFZAKHM
key: CQXDBWYVUTLISGRZEJONFKAPHM
key: CZXJBWYVUPLISGRQEDONFKATHM
Number of Correct Hits17
key: CZXJBWYVUPLISGRQEDONFKATHM
Running time: 6
7.44user 0.23system 0:06.54elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: CAUDBILVJTWZSPRQFOGNKYXMHE
key: CAUOBILVJTZYSPRQFDGNWKXMHE
key: CAXOBIZVJTLUSPRQFDGNWKYMHE
key: CZXOBIAVJTLUSPRQWDGNFKYMHE
key: CZXOBIAVJTWUSPRQLDGNFKYMHE
key: CZXOBWAVUTJISGRQMDPNFLYKHE
key: CZYOBWLVUTAISGRQMDPNFJXKHE
key: CZYPBWLVUJAISGRQMDONFKXTHE
key: CZYXBWLVUPTISGRQKDONFMAJHE
Number of Correct Hits22
key: CZYXBWLVUPTISGRQKDONFMAJHE
Running time: 6
7.96user 0.22system 0:06.73elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18145minor)pagefaults 0swaps
key: KSIDCWXRPMQUHBYTEZGOAJVLFN
key: KSIDCLXRUEQZHBYWMJGOAPVTFN
key: RHIDCMXKUELZSBYWFJGOAPVTQN
key: RHIDCAXJUELFSKYWZBGOMPVTQN
key: ULSDCAWJRZHFIKYXEBGOMPVTQN
key: ULSDCAWJRTHFIKYXEBGOMZVPQN
key: ULIDCXWJRTHPSKYAEBGOMZVFQN
key: UAIDCXWJRTHPSKYZEBGOMLVFQN
key: UAIGCXWPRTHYSKJZEBDOMLVFQN
key: UASGCXWJRTHYIKPLEBDOMZVFQN
Number of Correct Hits0
key: UASGCXWJRTHYIKPLEBDOMZVFQN
Running time: 6
4.86user 0.20system 0:04.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18056minor)pagefaults 0swaps
key: NVOXGFTYAKQBULJHSCMEZWRIDP
key: NMVXGWTJAKFBELOISCURZQYHDP
key: NWVXGFTJYSMCQKOILBURZEAHDP
key: NWFXGVTJYZQCMKOIHURBSEALDP
key: NIFXGATJDZQCMKOWHURBSEVLYP
Number of Correct Hits1
key: NIFXGATJDZQCMKOWHURBSEVLYP
Running time: 3
6.86user 0.21system 0:05.87elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: ISFBOAWPNTLCDVYZEHKRXJMQUG
key: NHFBOAWPKTLSDVYZECJRXIMQUG
key: NHFPOAWJKTLCMVYZQBURXEDISG
key: NHFPOAWJDTLCMVYZQBURXEKISG
key: NIFPOAWJDTLCMVYZHBURXEKQSG
key: NIFPOZWJDTLCMVYAHBURXEQKSG
key: NIFBOSWJDTLCMVYAEPURXHQKZG
key: NZFUOSWJDTHCMVYAEPBRXKQLIG
Number of Correct Hits1
key: NZFUOSWJDTHCMVYAEPBRXKQLIG
Running time: 5
7.65user 0.15system 0:06.56elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18025minor)pagefaults 0swaps
key: CTGRLWUXHFEOADBZPNIJMKSQVY
key: CHIBMWZXRFTOANULPDGJEKSQVY
key: CTIUKWVXRFHOANBLQDGJMESPZY
key: CMIRBWPXUTHOSNKLQDGJFVAEZY
key: CMIRBWQVUEHOXNJLPDGKFSATZY
key: CMIRBWQVUEHOXGJLPDNKFSATZY
key: CSIRBWLVUEHOZGJXPDNKFMATQY
key: CSIRBWLVUEHOXGJZPDNKFMATQY
key: CZINBWLVUEHJXGRSPDOKFMATQY
key: CZXNBWLVUEHIJGRQPDOKFMATSY
Number of Correct Hits18
key: CZXNBWLVUEHIJGRQPDOKFMATSY
Running time: 6
7.20user 0.25system 0:06.38elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18069minor)pagefaults 0swaps
key: BQWOJVAKRYTXIPNFLDGCHSZEUM
key: JQWOBVAKRLTXIPNFYDGCUSZEHM
key: JQWGBVLKRFTIXPNAZDOCUSYEHM
key: RQWGBVLKJFZIXPNATDOCUSYEHM
key: RQYPBVLKJFZIXGNWTDOCUSAEHM
key: RQYXBKLVCFZIPGNWTDOJUSAEHM
key: CZYXBFLVRETINGPWQDOJUSAKHM
key: CZYXBULVRQTINGPWEDOJFSAKHM
key: CZYXBRLVUQTINGPWEDOJFSAKHM
key: CZYXBRLVUQTINGJWEDOPFSAKHM
Number of Correct Hits17
key: CZYXBRLVUQTINGJWEDOPFSAKHM
Running time: 5
5.07user 0.17system 0:04.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: RSIGUQXJPVFDHEBWMNOKTAYZLC
key: RZIGUQMJPFASHDBWTNOKXVYELC
key: RZIGUXLJPTASVDBWMNOKQHYEFC
key: RZSGUXHPJTFIVDBWLNOKQMYEAC
key: RZSKUXAPJTQIVGBWENODFMYLHC
Number of Correct Hits7
key: RZSKUXAPJTQIVGBWENODFMYLHC
Running time: 3
4.83user 0.23system 0:04.09elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17990minor)pagefaults 0swaps
key: BPZDUAWNKTLISOCFRGXJMHVYEQ
key: UYSDBAMVPTZIWOCFJGXNRKHELQ
key: CMWXBYAVUTZISGPFJODNRKLEHQ
key: CMZXBWLVUTYISGPFJODNRKAEHQ
key: CZYXBWLVUTKISGJFPODNRMAEHQ
Number of Correct Hits17
key: CZYXBWLVUTKISGJFPODNRMAEHQ
Running time: 3
7.54user 0.24system 0:06.72elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18026minor)pagefaults 0swaps
key: RDCLPBJVUFZIKWMTQGENYSOHAX
key: BHRYPSMVCEZQKUJITGONFWDLAX
key: BQHSPDLVCEWRTJUIMGONFZYKAX
key: BQZYPRAVCLHDIJUTEGONFMSKWX
key: BQAYPWZVCEHDIJUTLGONRMSKFX
key: BQAYPWZVCEHDIJULTGONRMSKFX
key: BQSYPWZVCEHDIJRLTGONUMAKFX
key: BQIYPWZVCEHDSJRLTGONFMAKUX
key: BQIYPWLVCEHDSJRZTGONFMAKUX
key: CZIYPWLVBEHDSJRQTGONFMAKUX
Number of Correct Hits15
key: CZIYPWLVBEHDSJRQTGONFMAKUX
Running time: 6
6.88user 0.25system 0:05.91elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18052minor)pagefaults 0swaps
key: NERAMWDJVQSOPKZFXTBCLIYGUH
key: CMKDUWAJVFLOXPRITGBNZESQYH
key: CMYDUWAJVKLOXPRZTGBNFESQIH
key: CMYBUWLJVKAIDPRQTGONFESZXH
key: UAYPCWLJBKMIDGRQTVONFZSEXH
key: UZYXCWLJBEAISGRQTVONFMDKPH
key: UZYXBWLJCEAISGRQTVONFMDKPH
key: UZYXBWLJCTAISGRQEDONFMVKPH
Number of Correct Hits17
key: UZYXBWLJCTAISGRQEDONFMVKPH
Running time: 5
6.52user 0.20system 0:05.74elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18007minor)pagefaults 0swaps
key: EQXIBFHKPZTNYSRVLDGOUMWJAC
key: JQIXBWAKPTZNYGRMEDUOFVSLHC
key: USIXBWAKPTZOYGRMEDJNFQVLHC
key: PMIXBWVKUTZOYGRLEDJNFSAQHC
key: PZYXBWLVUTKIOGRMEDJNFSAQHC
key: PMYXBWLVUEQIOGRZTDJNFSAKHC
key: PMYXBWLVUQTIOGRZEDJNFSAKHC
key: POYXBWLVUZTISGRQEDJNFMAKHC
Number of Correct Hits20
key: POYXBWLVUZTISGRQEDJNFMAKHC
Running time: 5
7.12user 0.20system 0:06.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17987minor)pagefaults 0swaps
key: CQXPJYWTDELBHSUIZORNFMKAVG
key: PSXWJYBVRELCQKUIZODNFMHATG
key: PTXSBYJVRELCAKUIZODNFMHQWG
key: JTXSBHPVUELICKRAZODNFMYQWG
key: CZXSBHAVUELIYKRQTODNFMWPJG
key: CZXYBATVUPLISKRQEODNFMWJHG
key: CZXWBATVUPLISKRQEODNFMYJHG
key: CZXJBWAVUPLISKRQEODNFMYTHG
key: CZXDBWAVUPLISKRQEOJNFMYTHG
key: CZYDBWAVUPLISKRQEJONFMXTHG
Number of Correct Hits16
key: CZYDBWAVUPLISKRQEJONFMXTHG
Running time: 5
6.32user 0.18system 0:05.36elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17962minor)pagefaults 0swaps
key: CPYIRZHVEFQSXNBWTGUKDAOMLJ
key: CFXURZHVEAQIYDBWTGNKSPOMLJ
key: CFXWRZHVPAQIYDBSEGNKUTOMLJ
key: CTYWRXAVPMQISDBZEGKNUHOFLJ
key: CQYDBFWVPKTISORZEGXNUMAHLJ
key: CZYDBFXVPKTISGRHEOUNWMAQLJ
key: CZYDBFXVUKTISGRLEPONWMAQHJ
Number of Correct Hits17
key: CZYDBFXVUKTISGRLEPONWMAQHJ
Running time: 4
6.29user 0.23system 0:05.40elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17997minor)pagefaults 0swaps
key: UATGCIWPRZQDENMVFBOJXHYLSK
key: UAYGCXWPRZQDIJMHTBONFSVELK
key: UAYGCXWPRZLDIJMQTBONFSVEHK
key: RIYXCZWPUELDSGMQTBONFAVJHK
key: RTYXCWLVUEZDSGBQPMONFAIJHK
key: RTYXCWLVUEZMSGBQPDONFAIJHK
key: BZYXCWLVUETISGRQPDONFMAJHK
Number of Correct Hits22
key: BZYXCWLVUETISGRQPDONFMAJHK
Running time: 4
6.40user 0.20system 0:05.38elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17989minor)pagefaults 0swaps
key: RLVPBWZECQMNIKUHJXOGDFYTAS
key: RMVDBWLJCTHNIGUZEXOKPQYFAS
key: CMIXBWLPRTJNAGUZEDOKFQYHVS
key: CMNXBWLVRTZIAGUQEDOJFKYHPS
key: CMJXBWLVRTZIAGUQEDONFKYPHS
key: CKYXBWLVUZTIAGRQEDONFMJPHS
key: CZYXBWLVUPTIJGRQEDONFMAKHS
Number of Correct Hits22
key: CZYXBWLVUPTIJGRQEDONFMAKHS
Running time: 4
5.46user 0.23system 0:04.67elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18103minor)pagefaults 0swaps
key: PHZNUIKVRTQAXGBWEODJCMYFLS
key: PHLXUIJVRTQKAGBWEODNCMYFZS
key: CHLXUIJVRFQKAGBWEODNPMYTZS
key: CHYXRILVUPQKAGBWEODNFMJTZS
key: CHYXBWLVUPQKAGRIEDONFMJTZS
key: CZYXBWLVUEHPAGRIKDONFMJTQS
Number of Correct Hits17
key: CZYXBWLVUEHPAGRIKDONFMJTQS
Running time: 4
7.60user 0.23system 0:06.58elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18089minor)pagefaults 0swaps
key: BHRXGMLKYIFCZJNDEVUOTSPQWA
key: XHRGBSLKCQTYZJNDEVOUFMPWIA
key: GHWXBVLKCQTDZJRIENOUFMSPYA
key: GQIXBHLKCZTNYJRVEDOUFMSPWA
key: GVYXBHLKCPTUIJRWEDONFZSMQA
key: JKYXBWLVUETCIGRQPDONFZSMHA
key: JMYXBWLVUETCIGRQPDONFZSKHA
key: JMYXBWLVUETICGRQPDONFZSKHA
key: JZYXBWLVUETISGRQPDONFMCKHA
Number of Correct Hits23
key: JZYXBWLVUETISGRQPDONFMCKHA
Running time: 6
7.38user 0.30system 0:06.52elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
key: RWGOUMQPHJZDVCBLANKISYXFTE
key: RQGOUMZPHJADXCBLTNYKWSVFIE
key: RWZOUIHPCFMDGXBLTNVKJSYQAE
key: RLSOUIAPCFMDVJBWTKGNXZYQHE
key: RASGUYLPCFZDIJBWTKONXMVQHE
key: RPSGUYLVCFZDIJBWQKONXMATHE
key: RSXGBYLVCPZDIJUWQKONFMATHE
key: RSXJBYLVCTZKIGUWPDONFMAQHE
key: RJKXBYLVCTZSIGUWPDONFMAQHE
key: RTKXBYLVCJZSIGUWPDONFMAQHE
Number of Correct Hits13
key: RTKXBYLVCJZSIGUWPDONFMAQHE
Running time: 6
7.99user 0.22system 0:06.74elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17677minor)pagefaults 0swaps
key: GZADBTXKNELOQJYUPFRCHVWSIM
key: GZAOBYXKRELFQJUTPDNCHVWSIM
key: RZAGBIXKOELFSJCTPDNUHVYQWM
key: RZAGBITKOELFSJCYPDNUHVXQWM
key: RZAGBIWKUELQSJCYPDONFVXTHM
key: CZXGBAWVUELISJRYPDONFQKTHM
key: CZXGBWYVUELISJRQKDONFAPTHM
key: CZXGBWYVUELISJRQPDONFKATHM
key: CZYGBWXVUELISJRQPDONFKATHM
Number of Correct Hits19
key: CZYGBWXVUELISJRQPDONFKATHM
Running time: 6
7.22user 0.26system 0:06.40elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17966minor)pagefaults 0swaps
key: BXDGRLQSOTHAYJCWEPUKNFIMVZ
key: BXSGRLQFUTHAYOCWEDJKNPIMVZ
key: BXSGCWQJUTHVYORLEDKNFPIMAZ
key: CKVGBWQJUTAIYORLEDXNFPSMHZ
key: CAVOBWLPUMTIYGRQEDXNFJSKHZ
key: CXVOBWLPUMTISGRQEDYNFJAKHZ
key: CVXOBWLPUMTISGRQEDYNFJAKHZ
key: CPXYBWLVUMTISGRQEDONFKAJHZ
key: CPXYBWLVUKTISGRQEDONFMAJHZ
key: CKYXBWLVUPTISGRQEDONFMAJHZ
Number of Correct Hits21
key: CKYXBWLVUPTISGRQEDONFMAJHZ
Running time: 5
6.74user 0.19system 0:05.85elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18013minor)pagefaults 0swaps
key: PHXRBWJECTZAYGUIKODNFQSLVM
key: JZXRBWLVCEHYIGUAKODNFQSPTM
key: JZXRBWLVCEAIYGUHPODNFQSKTM
key: RZJXBWLVCESIYGUQPODNFTAKHM
key: RZPXBWLVCESIYGUQJDONFTAKHM
key: CZSXBWLVREPIYGUQJDONFTAKHM
key: CZYXBWLVRETISGUQJDONFPAKHM
key: CZYXBWLVUETISGRQJDONFPAKHM
Number of Correct Hits23
key: CZYXBWLVUETISGRQJDONFPAKHM
Running time: 5
7.63user 0.19system 0:06.55elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18104minor)pagefaults 0swaps
key: BHDYPKIVRTFNSQUZLOCGMWXEAJ
key: BHDYPLAVRTMISQUZFONGKWXECJ
key: CFDXPWYVUTHISQRZEONKGLAMBJ
key: CFDXPWYVUEHISQRZTONKGLAMBJ
key: CFXDPWQVUEHISKRZTOYNGLAMBJ
key: CQXDPWEVUMZISGRHTYONBLAFKJ
key: CQXDPWLVUTZISGRHKYONFMABEJ
key: CQDXBWLVUZTISGRHKYONFMAPEJ
key: CQXDBWLVUZTISGRHKYONFMAPEJ
key: CQXYBWLVUPTISGRZKDONFMAHEJ
Number of Correct Hits18
key: CQXYBWLVUPTISGRZKDONFMAHEJ
Running time: 6
5.84user 0.21system 0:04.85elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18058minor)pagefaults 0swaps
key: CFIENSAMZWQBOGRLTUKJXDYHPV
key: CZKOUFXPBTMIWJRSLNYGDEAQHV
key: CZSDUFWPBTMIXJRLKOGNYEAQHV
key: CZSDBWFPUEQIYGRLTJONKXAMHV
key: CZXDBWEPUFTISGRLQJONKYAMHV
key: CZXJBWMPUKTISGRLEDONFYAQHV
Number of Correct Hits16
key: CZXJBWMPUKTISGRLEDONFYAQHV
Running time: 4
7.50user 0.24system 0:06.53elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18031minor)pagefaults 0swaps
key: NXZPURWKBSAOFVJITGDCQHYMLE
key: NXIYULWKBPARQVJFTGOCSHMZDE
key: NXDYUAWPBZLRHVJQTGOCFMSKIE
key: RXYDUAWPBZLNHVJQTGOCFMSKIE
key: RHYDBAWPUZLNXIJQTGOCFMSKVE
key: RHYDBAWPULZCVIJQTGONFMSKXE
key: RXYGBWAPCLZUSIJQTDONFMVKHE
key: CIXGBWAPRLZJSYUQTDONFMVKHE
key: CJXGBWAPRLZISYUQTDONFMVKHE
key: CZXYBWAPRLTISGUQJDONFMVKHE
Number of Correct Hits16
key: CZXYBWAPRLTISGUQJDONFMVKHE
Running time: 6
3.55user 0.23system 0:03.05elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17802minor)pagefaults 0swaps
key: GAMCVRONTSHYEBDFWLJPUQKIZX
key: CFSGVRLNUAHJMKDOQBYPTEWZIX
key: CFSYVWLNRTHOAKBMQDJPGEUZIX
Number of Correct Hits4
key: CFSYVWLNRTHOAKBMQDJPGEUZIX
Running time: 2
7.30user 0.18system 0:06.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18017minor)pagefaults 0swaps
key: RXWUVGDKOSEBQFJAPTNCMLYHZI
key: RAWUVGZKJMFTYECXQBNOPLDHSI
key: RAWUVXFKGMLTYJCHQBNOPZDESI
key: RAWUVXLKGEFPYJCHQBNOMZDTSI
key: RAWUVDLKGQFPYJCHEBNOMZXTSI
key: RAWGVDHKOQFPYJCLEBNUMZXTSI
key: RAWDVMFKOQHPYJCLEBUNGZXTSI
key: RAWDVMFKOQHPYJCLTBUNGZXESI
key: RAWDVHFKOQMPYJCLTBUNGZXESI
key: RAWDVSFKOQMPYJCLTBUNGZXEHI
Number of Correct Hits2
key: RAWDVSFKOQMPYJCLTBUNGZXEHI
Running time: 5
7.23user 0.22system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18276minor)pagefaults 0swaps
key: RYXGBASKJQZDVWNUPCOFMILEHT
key: RYXGBASKUQZILMNJWCDOPFVEHT
key: RMSGBXAKUHLIQYNFEDCOPZVJWT
key: RZSGBXLKUHQIAYNFEDCOPMVJWT
key: RZSYBXLKUJHIAGCFEDNOPMVQWT
key: RZSYBWLVUJHIXGCPEDONFMKQAT
key: CZSYBWLVUJHIXGRQEDONFMPKAT
key: CZXYBWLVUEHISGRQJDONFMPKAT
key: CZYXBWLVUEHISGRQJDONFMPKAT
Number of Correct Hits21
key: CZYXBWLVUEHISGRQJDONFMPKAT
Running time: 6
7.25user 0.22system 0:06.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18085minor)pagefaults 0swaps
key: UAZYJWTHPLFGXQBVRNKEOIDMCS
key: UAWYJZLDPTFIXGBRKNVECHQMOS
key: UAWXPZLYJTFIDGBRKONMCHQEVS
key: JAYXPILWUTFZOGBQKDNMCHREVS
key: JAYXPILOUTFZWGBQMDNKCHREVS
key: RAYXPZLOUTHIWGBQFDNKCMVEJS
key: RAYXPZLVUJHIWGBQFDNKCMOETS
key: CQYXPZLVUJAIWGBHFDKNRMOETS
key: CQYXBZLVUEAIWGPTFDJNRMOKHS
key: CQYOBALVUETIWGPZFDJNRMXKHS
Number of Correct Hits15
key: CQYOBALVUETIWGPZFDJNRMXKHS
Running time: 5
4.39user 0.22system 0:03.61elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17955minor)pagefaults 0swaps
key: RZJDBVLCUEPIHGMYQXONFKSTWA
key: RZYXBHLCUEPISGKQJDONFMVTWA
key: KZYXBHLVUETISGRQPDONFMCJWA
key: CZYXBKLVUETISGRQPDONFMWJHA
Number of Correct Hits22
key: CZYXBKLVUETISGRQPDONFMWJHA
Running time: 3
7.38user 0.26system 0:06.51elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18087minor)pagefaults 0swaps
key: NHOVEXJKRMLYIGBATPDUCZWFSQ
key: RSAVEXPKGMLYINBDTJOUCZWFHQ
key: BWAVPFEKXMJDINRYTGOUCZSLHQ
key: BYXCPFTVUMADINRWEGOJKZSLHQ
key: BXYCPFLVUMADIGRWEONJKZSTHQ
key: CLYPBFXVUZSDIGRWEONKJMATHQ
key: CLYXBFAVUPZDIGRWENOKJMSTHQ
key: CSYXBJLVUEZNIGRWPDOKFMATHQ
key: CIYXBWLVUETNSGRZPDOKFMAJHQ
Number of Correct Hits20
key: CIYXBWLVUETNSGRZPDOKFMAJHQ
Running time: 6
5.99user 0.23system 0:05.25elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: CIQDUYWMBTKSAGROLNVJFZHPXE
key: CVQDBOLPUMWYSGRHTINJFZAKXE
key: CVXDBJLPUMWYSGRHTIONFZAKQE
key: CMXDBWLPUHVISGRYTJONFZAKQE
key: CMXDBWLPUZVISGRQTJONFYAKHE
key: CJYXBWLVUZTISGRQPDONFMAKHE
key: CZYXBWLVUJTISGRQPDONFMAKHE
Number of Correct Hits24
key: CZYXBWLVUJTISGRQPDONFMAKHE
Running time: 4
3.90user 0.22system 0:03.13elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17796minor)pagefaults 0swaps
key: UPSEJCWTYKDIVGBNMOQXRZAFHL
key: UMYPJXWTRKAIDGBQEONVCZSFHL
key: UQYPCXWTRFAIDGBMEONVJZSKHL
Number of Correct Hits5
key: UQYPCXWTRFAIDGBMEONVJZSKHL
Running time: 2
8.27user 0.19system 0:06.74elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: CYFOBWSKUPAXDNERHVGJTIMZQL
key: CQAOBWXVUPZDSGRTMINJFEYKHL
key: CQAIBWXVUETDSGRPJONKFMYZHL
key: CQYIBWXVUETDSGRZJONKFMAPHL
key: CQYIBWXVUETDSGRZPONKFMAJHL
key: CQYIBWXVUETDSGRZPNOKFMAJHL
key: CZYNBWXVUETDSGRQPIOKFMAJHL
key: CZYKBWXVUETDSGRQPIONFMAJHL
key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits23
key: CZYXBWKVUETISGRQPDONFMAJHL
Running time: 6
7.26user 0.25system 0:06.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: DEHYVTIGNAWKRPXLQMUBOFCZSJ
key: DIHCVTWNGZQKYPXLFMUBOARESJ
key: DXECVTWNGZFKYPOLQBUMIARHSJ
key: DZXUVTWNGESKYPOLQBCRIAMHFJ
key: DHXUVTWKGZSRYPOLQBCNIAMEFJ
key: DHXUVWTKGZSRYPOLQBCNIAMEFJ
key: OZXUVWTKGHSRYPDLQBCNIAMEFJ
key: OZXUVWTKGESRYPDLQBCNIAMHFJ
key: OZXUVWHKGQSRYPDLEBCNIAMTFJ
key: OSXUVWHKGQZRYPDLEBCNIAMTFJ
Number of Correct Hits3
key: OSXUVWHKGQZRYPDLEBCNIAMTFJ
Running time: 5
5.42user 0.20system 0:04.73elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18003minor)pagefaults 0swaps
key: KHVFILZBDQTUSRNWYPOCXEMAGJ
key: KLYFDTZBOQSUHRNWEPICVMXAGJ
key: KLYFDTABOQSUHRNWEPICVMXZGJ
key: KLSFDYAIOQTUHRNWEPBCVMXZGJ
key: GQSFDYWEOLZUHRNAMBPCVIKTXJ
key: GQSFDYWEOTZUHRNAMBPCVIKLXJ
Number of Correct Hits1
key: GQSFDYWEOTZUHRNAMBPCVIKLXJ
Running time: 4
6.20user 0.17system 0:05.31elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17985minor)pagefaults 0swaps
key: URWXYMJTBFDVCGEZLPOSIAQHKN
key: CTSXYWEVULHBDGRZFPOJMQAKIN
key: CFIXBWLVUEHYSGRZTPOJMQAKDN
key: CFIXBWLVUTHYSGRZEPOJKQAMDN
key: CJIXBWLVUTHDSGRZEPOKFQAMYN
key: CKIXBWLVUHTPSGRQEDOJFMAZYN
key: CHIXBWLVUETYSGRQKDOJFMAZPN
Number of Correct Hits18
key: CHIXBWLVUETYSGRQKDOJFMAZPN
Running time: 4
7.18user 0.22system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18078minor)pagefaults 0swaps
key: JFSOPDQMNAZRCUBVEGWXILKTYH
key: JFVOPIQMNKZCRUBAEGWXDLSTYH
key: JFVOPIQCNEZMXUBALGYRDTSKWH
key: CZVOJXQPNEFMAUBWKDYRGTSLIH
key: CZVOJWQPBLFMAURXKDGNYTSEIH
key: CVYOJWQPBEZMSGRIKDUNFLATXH
key: CVYOJWQPBETZSGRIKDUNFMALXH
key: CQYOJWLPBETZSGRIKDUNFMAVXH
key: CQYOJWLVUETISGRZPDBNFMAKXH
key: CQYOBWLVUETISGRZPDJNFMAKXH
Number of Correct Hits20
key: CQYOBWLVUETISGRZPDJNFMAKXH
Running time: 5
7.63user 0.20system 0:06.53elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: YFCOPDLJNAWBTKUXZREVGQSHIM
key: VFYDPOLEJAWBXKUTZRCNGQSHIM
key: VFKDPYLEJHWBXOUTARCNGZSQIM
key: CFADPYVEBTLKXOUHQRINGZSJWM
key: CFJDPYAVBTLKXOUHQRINGZSEWM
key: BFJDPYAVCTLKXOUHERINGZSQWM
key: BFJDPYAVCTLIXOUQERKNGZSHWM
key: BFXDPLAVCTWISJUQERONGZYKHM
key: BFXDPWAVCTZISJUQERONGLYKHM
key: CFXDPWAVBTZISJUQERONGLYKHM
Number of Correct Hits10
key: CFXDPWAVBTZISJUQERONGLYKHM
Running time: 6
7.51user 0.22system 0:06.52elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18005minor)pagefaults 0swaps
key: TSRKVQWNBLHUXDCAEJYMGIZFOP
key: TAOKVFXNBHLYZDRMQJUCGISEWP
key: CFUKVIXNBHLYAGRTQJMODZWESP
key: CMUJVFXNBHLYAGRSQDIOKZWETP
key: CMYIJFXNBQLVSGRAEDUOKZWTHP
key: CAYIBFXNJQTVSGRMEDUOKZWLHP
key: CLYIBFXKJMTVSGRAEDUOWZNQHP
key: CAYNBWXKJMTVSGRLEDUOFZIQHP
key: CAYNBWXKJQTVIGRLEDOUFZSMHP
key: CAYNBWXVJQTKIGRLEDOUFZSMHP
Number of Correct Hits12
key: CAYNBWXVJQTKIGRLEDOUFZSMHP
Running time: 6
4.14user 0.17system 0:03.21elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17833minor)pagefaults 0swaps
key: IESFJWGHOAYNZRBCQXPKDTMLVU
key: PLSFJWGAOMHNCRBTQXIKDZYEVU
key: PLSFJWGAOTHNCRBMQXIKDZYEVU
Number of Correct Hits1
key: PLSFJWGAOTHNCRBMQXIKDZYEVU
Running time: 2
6.98user 0.25system 0:05.97elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18193minor)pagefaults 0swaps
key: BRXICYVMZQWKAGUTFDNJOLPHSE
key: BSAICYKVZQHPXGUWFNOJDLMTRE
key: BSAXCYKVRLPDIGUWZNOJFQMTHE
key: BQAXCYKVRLZDIGUWPJONFSMTHE
key: BQAXCSLVRKZIDGUWPJONFMYTHE
key: BSYXCWLVUKZIJGRQPDONFMATHE
key: BSYXCWLVUJZIKGRQPDONFMATHE
key: CSYXBWLVUJKIZGRQPDONFMATHE
Number of Correct Hits20
key: CSYXBWLVUJKIZGRQPDONFMATHE
Running time: 5
7.06user 0.21system 0:06.35elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18040minor)pagefaults 0swaps
key: PMBZETXVKQWYIGCUFNOJDSARLH
key: BWQRPYXVKTESIGCUFNOJDMALZH
key: BWAKUMXVRLFISGCPENOJDQYTZH
key: BZADUMXVRKLISGCPEJONFQYTWH
key: CTAJUWXVRPLISGBZEDONFQYKMH
key: CZAXBWLVRTKISGUMEDONFQYJPH
key: CMAXBWLVRKTISGUZEDONFQYJPH
key: CMAXBWLVRKTISGUQEDONFZYJPH
key: CZAXBWLVUPTISGRQEDONFMYJKH
key: CZAXBWLVUPTISGRQEDONFMYKJH
Number of Correct Hits20
key: CZAXBWLVUPTISGRQEDONFMYKJH
Running time: 5
7.82user 0.24system 0:06.63elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17995minor)pagefaults 0swaps
key: RZSOCHGKVQIFXBPYTJNDWMAELU
key: KZIDCFGVPMLYSBRHEJONWTAQXU
key: KHIDBWMVPJTYSCRZEGONFLAQXU
key: CIXDBWLVKJTYSPRZEGONFMAQHU
key: CIYXBWLVKJTDSPRZEGONFMAQHU
key: CZYXBWLVKJTGSPRIEDONFMAQHU
key: CZYXBWLVPKTGSJRIEDONFMAQHU
key: CZYGBWLVPQTXSJRIEDONFMAKHU
key: CZYJBWLVPQTXSGRIEDONFMAKHU
Number of Correct Hits19
key: CZYJBWLVPQTXSGRIEDONFMAKHU
Running time: 6
6.31user 0.23system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18030minor)pagefaults 0swaps
key: CAJXKLWNUQPIVGRMTDBOFSYEHZ
key: CQVXPSLNUEKIWGRJTDBOFMYAHZ
key: PANXBSLVUEKIYGRQTDCOFMWJHZ
key: PAYXBWLVUEKISGRQTDCOFMNJHZ
key: CAYXBWLVUEKISGRQTDPOFMNJHZ
key: CAYXBWLVUEKISGRQTDOJFMNPHZ
key: CJYXBWLVUEPISGRQTDONFMAKHZ
Number of Correct Hits22
key: CJYXBWLVUEPISGRQTDONFMAKHZ
Running time: 4
7.22user 0.28system 0:06.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18140minor)pagefaults 0swaps
key: KUZMJWLQPXDOHAYNBVTEGSRFCI
key: KWTMPQOSJXDBRAYNFVUEGZHLCI
key: BTRAPQYXJEKNVMCWFDGSUHZLOI
key: BADGPHMXJLFNVQCWTOYSUKZERI
key: BQOXPHMKRLFNVGCWTDSYUAZEJI
key: BQOXPTMKRLFNZGCWJDSYUAVEHI
key: BQAXPLWKRTFNSGCMEDOYUZVJHI
key: BQAXPLWKRTFVSGCMEDONUZYJHI
key: BQAXPWLKUTFSVGCZEDONRMYJHI
key: PQVXBWLKUFTSAGRZEDONCMYJHI
Number of Correct Hits13
key: PQVXBWLKUFTSAGRZEDONCMYJHI
Running time: 6
7.47user 0.24system 0:06.43elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18051minor)pagefaults 0swaps
key: ESIYPGWLCQDOHJBXKNZTRMAFVU
key: CSTDPGWLEKHOIJBXQNYVRMAFZU
key: CHMDPGWLEKSYIJBXQNOVRTAFZU
key: CHZGPNWLEKQIYJBSTDOVRMAFXU
key: CHZGPNWLKTQIYJBSEDOVRMAFXU
key: CHZGPOWLRTQIYJBSFDNVKMAEXU
key: CTZGPOSLREHIYJBWQDNVFMAKXU
key: CWLGPOZYRTHISJBQEDNVFMAKXU
key: CWZOPJLYRTHISGBQEDNVFMAKXU
Number of Correct Hits11
key: CWZOPJLYRTHISGBQEDNVFMAKXU
Running time: 5
6.89user 0.20system 0:05.91elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17974minor)pagefaults 0swaps
key: JXSIRLTNCMVOYHUQEFGPBZWAKD
key: CTYFRLVNUMHISOBQEKGPJZWAXD
key: CQYFRXNVUMTISOBHEKGPJZWLAD
key: CQYJBXNVUMTISORHEPGKFZWLAD
key: CQYJBANVUZTISORLEPGKFMWHXD
key: CZYJBWNVUQTISGRLEPOKFMAHXD
key: CZYJBWXVULTISGRHEONKFMAQPD
key: CZYXBWJVULTISGRPEONKFMAQHD
Number of Correct Hits17
key: CZYXBWJVULTISGRPEONKFMAQHD
Running time: 5
7.51user 0.22system 0:06.40elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17984minor)pagefaults 0swaps
key: GIXYUWAKCQHSOJBFPVENMLDTZR
key: PIXMBHAKCTFSOJUWEVGNYLDQZR
key: PQXGBHLKCTFMIOUWEVDNYZSJAR
key: PLXGBAQKCTFYIOUWEVDNMZSJHR
key: JAXGBLQKCTMYIOUWEVDNFZSPHR
key: JAXGBLQKCPZYIOUWEVDNFMSTHR
key: USXOBQLKCPZYIGJWEVDNFMATHR
key: USXDBWLPCKZYIGJQEVONFMATHR
key: UVXIBWLPCEZYSGJQKDONFMATHR
key: UVXIBWLPCEZYSGJQTDONFMAKHR
Number of Correct Hits15
key: UVXIBWLPCEZYSGJQTDONFMAKHR
Running time: 5
7.36user 0.22system 0:06.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18316minor)pagefaults 0swaps
key: GHKUNDEJIMZWFVROTPBCQLYAXS
key: GWKUNHRJIZEXFVOQMPBCATYLDS
key: NWKUGHRJIZTXFVOQMPBCAEYLDS
key: NWKXGRTJIEMUFVOQHPBCAZYLDS
key: NWAXGRTJIHMUFKOQEPBCVZYLDS
key: NWAXGPTJIMHRFKOQEUBCVZYLDS
key: NWAPGXHJIMTRFKOQEUBCVZYLDS
key: NQAPGXHJIMTRFKOWEUBCVZYLDS
key: NQAYGXHJIKTRFPOWEUBCVZMLDS
key: OQAYGXHJIKTRFPNWEUBCVZMLDS
Number of Correct Hits1
key: OQAYGXHJIKTRFPNWEUBCVZMLDS
Running time: 6
7.26user 0.24system 0:06.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17988minor)pagefaults 0swaps
key: CHLXBVZPEQFISGUMRNAOKTYWDJ
key: CHMDBRXPEWKISGULTNAOFVYZQJ
key: CHVABRXPEKLISGUWTNDOFZYMQJ
key: CFVABHXPKTLISGUWENDORZYMQJ
key: CMAYBHXPKTLISGUWENDORZVFQJ
key: CZYXBQAPKTLISGUWEDNORMVFHJ
key: CZYXBAQPKELISGRWTDNOUMVFHJ
key: CZYXBWLVKEQISGRFTDONUMPAHJ
key: CZYXBWLVUEAISGRKTDONFMPQHJ
key: CKYXBWLVUEAISGRZTDONFMPQHJ
Number of Correct Hits20
key: CKYXBWLVUEAISGRZTDONFMPQHJ
Running time: 6
7.90user 0.22system 0:06.64elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17986minor)pagefaults 0swaps
key: RHGOCQXZVEUFDBMWLNPJKSYATI
key: RZDGCQXJVEAYHBUWKPNOFSLMTI
key: UQSGCZXJVETYDBRAKPNOFWLMHI
key: UQDGCAXJVETYSBRZKPNOFWLMHI
key: UZDGCWXJVETYSBRQKPONFLAMHI
key: UZYGCWXJVETDSBRQKPONFLAMHI
key: UZYBJWXVCMTDSGRQKPONFLAEHI
key: CZYPBWXVUMTJSGRQEDONFLAKHI
key: CZYPBWXVUETMSGRQJDONFLAKHI
Number of Correct Hits20
key: CZYPBWXVUETMSGRQJDONFLAKHI
Running time: 6
7.20user 0.21system 0:06.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18136minor)pagefaults 0swaps
key: OAKUNXQMSHCFGEWVLRBDTPJZIY
key: OAKRNWQMSVZPTEDJLUBXGFCHIY
key: GOJUNIQMSKFEWPDALRBXVHCZTY
key: GOWUDIQMSLFEJPNAKRBXVHCZTY
key: GWEUDOQMSTFCIPNAZRBJVHXKLY
key: OATUDWQMSLFCIPNZERBJVHXKGY
key: OAXUDWQMSLZCIPNHERBJVFKTGY
key: OAXUDWQMSLZCHPNIERBJVFKTGY
key: OAXUDWQMSTZCFPNIERBJVHKLGY
key: OAXUDIWMSTZCFPNQERBJVHKLGY
Number of Correct Hits1
key: OAXUDIWMSTZCFPNQERBJVHKLGY
Running time: 5
7.52user 0.26system 0:06.55elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18077minor)pagefaults 0swaps
key: OQFSKYLDCVGRUPIWMBJHNZXETA
key: OQFSKMGJDLYRUPIXVBCHNZTEWA
key: OQFVKTGPDLYHUJNXZBCRISMEWA
key: OQHXKTGJDLYCFPNVZUBRISMEWA
key: OVHGKYQJDLTCFPNXZUBRISMEWA
key: OYHGKVXJDLTCFPNQZUBRISWEMA
key: OSHGKVXJDLTCFPNQZURBIMWEYA
key: NQHKGVWJDLTCFPOIZURBSMXEYA
key: NQWPGVHJDLTCFKOIZURBSMXEYA
key: NQXPGVHJDLTCFKOIEURBSMWZYA
Number of Correct Hits2
key: NQXPGVHJDLTCFKOIEURBSMWZYA
Running time: 6
7.67user 0.21system 0:06.56elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17994minor)pagefaults 0swaps
key: CMAVBJUPOESIWNRYQDGKFZTHXL
key: CMYVBTUPJEAOWNRIQDGKFZSHXL
key: CMYVBHUPJEAGWNRITDOKFZSQXL
key: CXYGBIWVPTMNSJRHEDOKFZAQUL
key: CXYGBIHVPTMNSJRWEDOKFZAQUL
key: CXYGBIHVPMTNSJRWEDOKFZAQUL
key: CXYGBWHVPMTISJRZEDONFKAQUL
key: CXYJBWUVPMTISGRZEDONFKAQHL
key: CXYUBWJVPMTISGRZEDONFKAQHL
key: CXYJBWPVUZTISGRQEDONFMAKHL
Number of Correct Hits20
key: CXYJBWPVUZTISGRQEDONFMAKHL
Running time: 6
7.20user 0.21system 0:06.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18046minor)pagefaults 0swaps
key: CFKOEXSJNMQIAPRLTDUVGZYWHB
key: CSWOKYXVJMTIGPRLQDUNFZAEHB
key: CSXOJYLVUMTIWPRGQDKNFZAEHB
key: CSYOJWLVUQTIXPRGMDKNFZAEHB
key: CSYOJWLVUQTIXGRPMDKNFZAEHB
key: CSYKJWLVUQTIXGRPEDONFZAMHB
key: CKYJPWLVUQTIXGRSEDONFZAMHB
key: CKYXPWLVUETIJGRQMDONFZASHB
key: CMYXPWLVUETIJGRQZDONFSAKHB
key: CZYXPWLVUETIJGRQMDONFSAKHB
Number of Correct Hits21
key: CZYXPWLVUETIJGRQMDONFSAKHB
Running time: 5
4.83user 0.20system 0:04.06elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17973minor)pagefaults 0swaps
key: TGYXBDMVUJLIQKRCENOPFWAZHS
key: CEYXBDWVUPLIQKRGTOJNFMAZHS
key: CPYXBDZVUELIWKRGTJONFMAQHS
key: CZYXBWPVUELIDGRKTJONFMAQHS
key: CQYXBWPVUETIDGRZLJONFMAKHS
Number of Correct Hits19
key: CQYXBWPVUETIDGRZLJONFMAKHS
Running time: 3
7.38user 0.21system 0:06.49elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18060minor)pagefaults 0swaps
key: BCOYRLAKEMWUIJPDHFGNTVXZQS
key: BWODRLCKETQUYJPIHFGNMVAZXS
key: CWODRLEVBTQIYJPXHFGNMKAZUS
key: CUFDRWQVBTEIYJPXLOGNMKAZHS
key: CUFDRWLVBZQIYJPXEOGNMKATHS
key: CMXDUWLVBZTIYJRFEOGNPKAQHS
key: CMXDUWLVBPTIYJRZEGONFKAQHS
key: CMYDUWLVBPTIXJRQEGONFKAZHS
key: CZYDUWLVBETIXJRQPGONFMAKHS
key: CZYGUWLVBETIXJRQPDONFMAKHS
Number of Correct Hits20
key: CZYGUWLVBETIXJRQPDONFMAKHS
Running time: 6
5.86user 0.17system 0:04.79elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17972minor)pagefaults 0swaps
key: VFZOKYCSDQHRABNTIEUPWLJMGX
key: VFZDKYSEOQHRJBNLIPUCWTAMGX
key: VHWDNZSEOQFRJBYLMPUCATKIGX
key: VHGDNZSEOQFRJBYLKPUCATMIWX
key: VHGDNZAEOQFRJBYLKPUCSTMIWX
key: VHWDNZGEOQFRJBYLKPUCSTMIAX
Number of Correct Hits0
key: VHWDNZGEOQFRJBYLKPUCSTMIAX
Running time: 4
4.41user 0.21system 0:03.62elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17946minor)pagefaults 0swaps
key: RAIGBVLOQFTYXJNWEDSCUMPZHK
key: RAQOBJLVUFTISGCWEDXNYMPZHK
key: CAXOBWLVUPTISGRQEDJNFMYZHK
key: CZYOBWLVUETISGRQPDJNFMAHXK
Number of Correct Hits21
key: CZYOBWLVUETISGRQPDJNFMAHXK
Running time: 3
6.05user 0.21system 0:05.29elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17960minor)pagefaults 0swaps
key: CIHUJATPRLZOYNBWQSGDKEVMXF
key: CHSKJWTPREQIYNBAMOGDULVZXF
key: CHSKBWTPUEQIYNJZMDGORLVAXF
key: CZYABWTPUEHISGJQLDNORMVKXF
key: CZAYBWLPUETISGJQHDNORMVKXF
key: CZXYBWLPUETISGJQADNORMVKHF
key: CZXYBWLVUETISGRQADNOJMPKHF
Number of Correct Hits18
key: CZXYBWLVUETISGRQADNOJMPKHF
Running time: 4
7.28user 0.21system 0:06.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18011minor)pagefaults 0swaps
key: PHDWVIBNQASYXKCRFUGJOEMTZL
key: USWDPIBNRAHYXKCQFVGJOTMEZL
key: UMABPIWVRQHYSGCDFNKJOTZEXL
key: UTANPIWVRQHOYGCSFDKJBMZEXL
key: UHANPIXVRFTOSGCWQDYJBMZEKL
key: UZAJPIXVRFTYSGCWQDONBMKEHL
key: UZAJPYXVRFTISGCWQDONBMKEHL
key: CZAXPYJVUFTISGBWQDONRMKEHL
key: CZAXPYKVUFTISGBWQDONRMJEHL
key: CQYXPZKVUFTISGBWJDONRMAEHL
Number of Correct Hits15
key: CQYXPZKVUFTISGBWJDONRMAEHL
Running time: 6
5.95user 0.24system 0:05.18elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18074minor)pagefaults 0swaps
key: JEWPCDKVRSAOXGUZQBINTMYLFH
key: PMWJCXZVRKAIDGUSEBONQLYTFH
key: PZADCMXVRKJISGUWEBONQLYTFH
key: ULADCQXVBKTISGRWEPONMZYJFH
key: ULAPCQXVBKTISGRWJDONMZYEFH
key: UZAPCQXVBKTISGRMJDONWLYEFH
key: BZAXCFPVUETISGRQJDONWLYKMH
Number of Correct Hits15
key: BZAXCFPVUETISGRQJDONWLYKMH
Running time: 4
7.06user 0.25system 0:06.08elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18075minor)pagefaults 0swaps
key: DIZUKYQMOSVEAPGLTRCJNFWHXB
key: DIXAKYQMOTSUWPGHVRCJNEFLZB
key: DIWAKYQMOELUHPGXVRCJNTFZSB
key: DVWAKYQMOEIUXPGHTRCJNLFZSB
key: OVWAKLQMDETUXPGIHRCJNYFZSB
key: OVAWJLQMDHTUXPGIERCKNSFZYB
key: OVAWJLQMDHTUXPGIERCKNYFZSB
key: OVYWJLAMDHTUXPGIERCKNQFZSB
Number of Correct Hits2
key: OVYWJLAMDHTUXPGIERCKNQFZSB
Running time: 5
7.94user 0.19system 0:06.65elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17969minor)pagefaults 0swaps
key: RTXPVCUNEFQKOWBLZYDJGMIHAS
key: RAXVJCENUTZKYFBLQOGPDMIHWS
key: RZWXJIENUTADVKBLQOGPCMYHFS
key: RZWXJDHKUEAIVGBFQOPNCMYTLS
key: RZWXJHLVUEAIQGBFKODNCMYTPS
key: RZAXBHLVUTWIQGCFEODNJMYKPS
key: RZYXBWLVUTJIPGCHEODNFMAKQS
key: RZYXBWLVUTJIPGCQEODNFMAKHS
key: CZYXBWLVUTKIPGRQEODNFMAJHS
key: CZYXBWLVUTKIPGRQEDONFMAJHS
Number of Correct Hits20
key: CZYXBWLVUTKIPGRQEDONFMAJHS
Running time: 6
5.71user 0.20system 0:04.79elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17659minor)pagefaults 0swaps
key: NMRYBWHDOFLIZVJTPSUCQAXGKE
key: UMOYBWLKRFTIZVJDPGNCQAXSHE
key: CMXNBWLVRQTISGJDPKOUFYAZHE
key: CMXDBWLVRJTISGUZKPONFYAQHE
key: CMXDBWLVUKTISGRZJPONFYAQHE
key: CMYDBWLVUKTISGRZJXONFPAQHE
Number of Correct Hits17
key: CMYDBWLVUKTISGRZJXONFPAQHE
Running time: 4
5.24user 0.18system 0:04.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17992minor)pagefaults 0swaps
key: JIMXBQKPTHLAYCUVERGONWSFDZ
key: JQMGBKIPVHLTYCUSEXONRWAFDZ
key: CWMGBVIPKHLDYJUSEXONRQAFTZ
key: CWVGBYIPRTLXMJUQKDONESAFHZ
key: CIVGBWYPRTLXMJUQFDONESAKHZ
Number of Correct Hits10
key: CIVGBWYPRTLXMJUQFDONESAKHZ
Running time: 3
6.68user 0.22system 0:05.85elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18033minor)pagefaults 0swaps
key: MXQKVDLJUTAIZGCYRBENOSPFWH
key: CQXKPELJUTZVDGRAIBONMYSFWH
key: CQYXPDLJUTZISGRWFBONKMAEVH
key: CZYXPDLJUTQISGRWEBONKMAFVH
key: CZYXPDLVUFQISGRWEBONKMATJH
key: CZYXPWLVUJQISGRKTDONFMAEBH
key: CZYXPWLVUQTISGRKEDONFMAJBH
key: CZYXBWLVUPTISGRQEDONFMAJKH
Number of Correct Hits21
key: CZYXBWLVUPTISGRQEDONFMAJKH
Running time: 5
4.52user 0.25system 0:03.73elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17998minor)pagefaults 0swaps
key: CLVWYJQAMZFUBEGSKDNPXTOHRI
key: CSAWRTLVGZHUPKXQEDNBMJOFYI
key: CXOWRFLJGZHUSPKQEDNBMVATYI
key: CXWYRKLJGZHUFPOQEDNBMVATSI
Number of Correct Hits5
key: CXWYRKLJGZHUFPOQEDNBMVATSI
Running time: 3
5.40user 0.22system 0:04.68elapsed 120%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17955minor)pagefaults 0swaps
key: BYSRCFUGITWZVDKEHPJOQAMLXN
key: BYARKFUVITWZGDCSHPOJQEMLXN
key: BZAGKIPVRTWYSDCFHUOJQLMEXN
key: BZAGPIKVRTWYSDCQHUOJFLMEXN
key: BZAUPIXVRTKYSGCQHDOJFLMEWN
key: BZAYPIXVRELUSGCQTDOJFWMKHN
Number of Correct Hits11
key: BZAYPIXVRELUSGCQTDOJFWMKHN
Running time: 4
7.80user 0.20system 0:06.59elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18097minor)pagefaults 0swaps
key: GHEDRTVJUSXWYNBPQFOKMZIALC
key: GHXDRMVJUELWYKBAQFONTISPZC
key: KHVDRMEJUTLXIGBSQFONWYAZPC
key: KHVFRMQJUPLXIGBSEDONWYATZC
key: PHSFRWYVUKQMIGBJEDONXLATZC
key: PHYFRWSVUKQXIGBJEDONMLATZC
key: PZYXRWLVUEMFSGBQKDONJIATHC
key: PZYXRWLVUEMKSGBQFDONJIATHC
key: BZYXRWLVUEMKSGPQTDONJIAFHC
key: PIYXBWLVUEZKSGRQTDONJMAFHC
Number of Correct Hits18
key: PIYXBWLVUEZKSGRQTDONJMAFHC
Running time: 6
7.22user 0.22system 0:06.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17968minor)pagefaults 0swaps
key: CILYJWXVBHQTFGRSMDZNUKOEPA
key: CILYJWXVBMTOFGRQHDUNKZSEPA
key: CQIYJWXVBMTOFGRLEDUNKZSPHA
key: CQIYJWXVBMTOKGRLEDUNFZSPHA
key: CQOYPWXVBMTISGRLEDUNFZKJHA
key: CQUXPWYVBMTISGRLJDONFZKEHA
key: CQUXBWLVPMTISGRYKDONFZJEHA
key: CYUXBWLVPMTISGRQKDONFZJEHA
key: CPYXBWLVUMTISGRQKDONFZJEHA
key: CZYXBWLVUMTISGRQEDONFPJKHA
Number of Correct Hits21
key: CZYXBWLVUMTISGRQEDONFPJKHA
Running time: 6
7.30user 0.19system 0:06.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18062minor)pagefaults 0swaps
key: TXDJKGWAMFRIZPCULSBYOEVQHN
key: JXSZKGWAVFRUIPCLQDBYOEMTHN
key: JXRZKGSAVTWOIPCLQDBYUEMFHN
key: RXJSKGZAVQWOIPCLTDBYUEMFHN
key: RXWSKIZGBQJVAPCLTDOUEYMFHN
key: BZWVKIXGRQTYSPCAJDOUELMFHN
key: BZWXKIVURTAYSGCQJDOPELMFHN
key: BZWXKILUREAYSGCQTDOPFMVJHN
key: BZAXKILVREMYSGCQTDOPFWUJHN
key: BZAXKILVREMUSGCQJDOPFWYTHN
Number of Correct Hits12
key: BZAXKILVREMUSGCQJDOPFWYTHN
Running time: 5
7.43user 0.26system 0:06.54elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18066minor)pagefaults 0swaps
key: BMWFUDSPNEQHXRJCZOVGIKYATL
key: KJSFUDWPBTQXHRCIZGNOEVYAML
key: JHSYUDWPBTZXVOCIEGNRFQMKAL
key: UHSXJDVPBTZIWORYEGNCFAMKQL
key: UZSXBDVPJTHYWGRAKONCFMIEQL
key: JZIXBDVPUEHYWGRAKCNOFMSTQL
key: JZIXBCVPUEHYWGRATDNOFMSKQL
key: JZYXBSPVUEQCIGRWTDNOFMAKHL
key: JZYXBIPVUEQCSGRWTDNOFMAKHL
key: JZYXBIPVUEWCSGRQTDNOFMAKHL
Number of Correct Hits17
key: JZYXBIPVUEWCSGRQTDNOFMAKHL
Running time: 6
7.36user 0.22system 0:06.44elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18101minor)pagefaults 0swaps
key: KROUGSDJCVZIXETPLYNBFMAHWQ
key: CRKYESDVUPZIXOBTMGNJFLAHWQ
key: CRKYEXJVUFTISGBZMONPDLAHWQ
key: CWKXEDLVUFTISGBZMONPRJAHYQ
key: CWYXEDLVUFTISGBZMONPRJAHKQ
key: CWYXJDLVUFTISGBZKONPREAHMQ
key: CHYXBILVUMFOSGJZTDPNREAKWQ
key: CHYXBWLVUEIOSGJZTDPNRMAKFQ
key: CIYXBWLVUEZRSGJHTDONFMAKPQ
key: CZYXBWLVUEIPSGJRTDONFMAKHQ
Number of Correct Hits20
key: CZYXBWLVUEIPSGJRTDONFMAKHQ
Running time: 6
7.33user 0.18system 0:06.44elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17996minor)pagefaults 0swaps
key: NMTVEODJRLSUWKBAQYGCXZIFHP
key: JLTOEIXNRMSUWKBAQYGCDZVFHP
key: RTYGEIXNUMLKWJBAQSOCDZVFHP
key: RLYGEIXNUMTKWJBAFSOCDZVQHP
key: RLYGEIWNUQTKXJBAFSOCDZVMHP
key: EZYJBIXVUQTWSGRAFCONDLKMHP
key: EZYXBIJVUQTWSGRAFCONDLKMHP
key: EZYXBFKVUQTISGRWJDONCLAMHP
key: JZYXBFKVUQTISGRWEDONCLAMHP
key: CZYXBFKVUQTISGRWEDONJMALHP
Number of Correct Hits18
key: CZYXBFKVUQTISGRWEDONJMALHP
Running time: 6
7.36user 0.26system 0:06.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18093minor)pagefaults 0swaps
key: CLYRUVXJWQTDEZBIHGONFASPMK
key: CXZRUVLJAQTIDPBMHGONFWSEYK
key: CXVBUHWJYMTIDPRAZGONFLSEQK
key: CVYXUHWJBMTIQGRSZDONFLAEPK
key: CJYXBHWVUMTIQGRSZDONFLAEPK
key: CJYXBHWVUMTISGRLZDONFQAEPK
key: CPYXBHWVUMTISGRZJDONFLAEQK
key: CPYXBHWVUETISGRZJDONFMAQLK
key: CPYXBWLVUETISGRQJDONFMAZHK
Number of Correct Hits22
key: CPYXBWLVUETISGRQJDONFMAZHK
Running time: 6
5.04user 0.14system 0:04.23elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+18027minor)pagefaults 0swaps
key: XHABEDUKNQMOSVCYLWTPGFZRIJ
key: XWZUEDCGNQFOSVBYLMTPKIAHRJ
key: XKZUEITGNQFOSVBMLYCPDAWHRJ
key: XKZUEIRGNTFOSVBMLYPCDAWHQJ
key: XLZUEIRGNTFOSVBMKYPCDAWHQJ
Number of Correct Hits2
key: XLZUEIRGNTFOSVBMKYPCDAWHQJ
Running time: 3
Genetic Algorithm Stats 5.8k:
135.85user 4.23system 2:13.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39459minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, A, P, D, O, N, F, M, K, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
120.77user 3.49system 1:56.90elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38153minor)pagefaults 0swaps
  RJTIMEHNGQKSCAUWOYFPBLXZVD
Final key: [C, T, A, Y, B, H, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, X, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
148.34user 4.58system 2:25.84elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40404minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, M, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.62user 4.00system 2:21.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41319minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.17user 4.38system 2:14.81elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42939minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, M, I, S, G, R, Q, E, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.41user 5.22system 2:21.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43302minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, K, P, D, O, N, F, M, A, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.26user 4.55system 2:17.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40555minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
138.41user 4.11system 2:15.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39021minor)pagefaults 0swaps
  HITSANREUDWPCYGQZFOLXBVMKJ
  DOARNSLGUFTIMECVWBPJYZHKXQ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.11user 3.82system 2:20.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38403minor)pagefaults 0swaps
  EOANCHITSLJWRGYXFBKPQDUZVM
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
148.53user 5.14system 2:26.77elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40316minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.37user 4.88system 2:14.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42855minor)pagefaults 0swaps
Final key: [C, T, X, Y, B, W, L, V, U, E, P, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.73user 4.40system 2:11.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40751minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
147.74user 4.66system 2:24.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42775minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.78user 4.80system 2:14.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40882minor)pagefaults 0swaps
  CKYXBWLVUEHITSGRPDONFMAJQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  EADNUBRHITSMPGCWLJOKYVQFXZ
0inputs+0outputs (1major+41070minor)pagefaults 0swaps
IJGRMQDONFZASPW, CEYPJBLMUVHISGRWTDONFKAXQZ, CEYXKWLVUTMISGRPHDONFQABJZ, CTBXYWLVUHEISGRMPDONFQAKJZ, CEYXBWAVUTHISGRMNDOZFKLJQP, TEYXBWCVUQHISGRLMDONFKAJPZ, CEYXBWNVUTHISGRMQDOLFKAJZP, EPYXBWLVUCHITSRGQDONFMAKZJ, AEYXBWLVUMHIJGRSPDOTFKCNZQ, CZYXBWLVUTHISGRQPDONFKAEJM, CZYXBWLVUTHISGRQMDONFEAKJP, CZYXBWLVUTHISGRMJDONFKAEQP, CEYXBWLVUKQISGRTPDONFMAJHZ, CEYXBWLVUTZISGRMPDONFKAQHJ, CEYXBWLVUTPISGRMQDONFZAJHK, CTYXBWLVUEHISGRMKDONFZAPQJ, CZYXBWLVUTHISGRMEDONFJAKQP, CEYXBWLVUTHISGRQMDONFZAKJP, CPYXBWLVUTHISGRZQDONFMAKEJ, CEYXBWLVUTQISGRMZDONFKAJHP, CEYXBWLVUTQISGRMPDONFKAJHZ, CPYXBWLVUTHISGRZEDONFKAQMJ, CMYXBWLVUHTISGRPEDONFQAKJZ, CQYXBWLVUMHISGRTEDONFKAJZP, CEYXBWLVUZKISGRMTDONFQAPHJ, CEYXBWLVUTQISGRPMDONFKAJHZ, CTYXBWLVUEHISGRMPDONFKAJZQ, CJYXBMLVUETISGRWPDONFKAZHQ, CEYXBWLVUTHISGRMKDONFZAJQP, CMYXBWLVUTZIJGRSPDONFKAEHQ, CQYXBMLVUTEISGRWPDONFKAJHZ, CPYXBWLVUEHISGRMTDONFKAJQZ, CLYXBWEVUTHISGRQMDONFZAKJP, CEYXBWLVUTHISGRPMDONFZAKQJ, CJYXBWLVUTHISGRMZDONFKAEQP, CPYXBWLVUJHISGRMEDONFTAKQZ, CMYXBWLVUTHISGREPDONFKAQZJ, CPYXBWLVUTHISGRMEDONFQAKJZ, CMYXBWLVUTKISGRPEDONFHAJQZ, CPYXBWLVUEHISGRMTDONFKAQJZ, CEYXBWLVUTHISGRMKDONFZAJPQ, CTYXBWLVUEHISGRMPDONFJAKZQ, CEYXBWLVUKHISGRMTDONFZAJPQ, CEYXBWLVUTHISGRMQDONFZAJKP, CEYXBWLVUTHISGRPZDONFMAQJK, CEYXBTLVUKQISGRWPDONFMAJHZ, CMYXBWLVUTHISGRPJDONFQAKEZ, CEYXBWLVUTHISGRQMDONFPAJKZ, CMYXBWLVUTQISGREPDONFKAHZJ, CMYXBWLVUPHISGRETDONFKAQJZ, CKYXBHLVUTEISGRWPDONFMAJQZ, CKYXBWLVUEHISGRMTDONFJAPQZ, CTYXBHLVUEMISGRWPDONFKAJZQ, CEYXBWLVUTHISGRPJDONFZAMKQ, CEYXBWLVUTJISGRMKDONFZAHQP, CEYXBWLVUTHISGRMPDONFKAQZJ, CPYXBWLVUTHISGRMZDONFEAKQJ, CPYXBWLVUQHISGRMEDONFKAJTZ, CPYXBWLVUJHISGRMEDONFKAQTZ, CEYXBWLVUTHISGRMZDONFKAJQP, CEYXBWLVUTHISGRPMDONFZAJKQ, CEYXBWLVUZHISGRMTDONFKAJQP, CQYXBTLVUKHISGRWEDONFMAJPZ, CTYXBWLVUHEISGRMPDONFQAKJZ, CEYXBWLVUTMISGRPHDONFZAJKQ, CEYXBWLVUPHISGRMTDONFKAJQZ, CEYXBWLVUTKISGRJMDONFZAHQP, CEYXBWLVUTHISGRMQDONFKAJZP, CPYXBWLVUTHIQGRZEDONFMAKSJ, CMYXBWLVUTEIJGRSPDONFKAZHQ, CEYXBWLVUMHISGRTPDONFKAQZJ, CEYXBWLVUTQISGRHPDONFKAJMZ, CEYXBWLVUZHISGRMKDONFTAJQP]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, Z, A, K, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.75user 4.04system 2:19.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39413minor)pagefaults 0swaps
  DEAFJHITSRNBMWUVLGCPKOYXQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, T, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.29user 4.11system 2:18.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39359minor)pagefaults 0swaps
  USDVTIMENGFAYCRKBOZHWPJLXQ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.32user 4.84system 2:21.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39890minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, M, D, O, N, F, K, A, P, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.43user 3.96system 2:14.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39971minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, K, D, O, N, F, M, A, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
132.15user 3.56system 2:08.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37191minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, M, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.64user 4.04system 2:17.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40565minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
123.24user 4.68system 2:01.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44889minor)pagefaults 0swaps
Final key: [N, T, V, G, P, I, H, M, O, E, L, F, S, U, B, W, J, C, R, K, D, A, X, Q, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
137.82user 5.39system 2:14.86elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45410minor)pagefaults 0swaps
Final key: [O, A, T, R, N, I, W, M, S, L, H, C, F, P, D, Y, E, U, B, J, V, G, X, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
146.06user 4.43system 2:23.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42446minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.78user 4.58system 2:15.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43699minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, H, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, M, Z, A, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.01user 4.09system 2:15.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40949minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, A, L, V, U, E, T, I, W, G, R, S, J, D, O, N, F, M, P, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.59user 4.54system 2:18.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38480minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
144.20user 5.07system 2:21.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41336minor)pagefaults 0swaps
  TIMEDWOKAUHSRGCBLYFNXVJPQZ
Final key: [C, K, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
148.28user 4.02system 2:25.22elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35500minor)pagefaults 0swaps
  LDEOHITSUWACVYRMQGPNBKFJXZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
140.72user 3.93system 2:17.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41382minor)pagefaults 0swaps
Final key: [C, T, A, P, B, W, L, V, U, K, E, I, S, G, R, X, J, D, O, N, F, Q, Y, M, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
132.07user 5.00system 2:10.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40856minor)pagefaults 0swaps
Final key: [C, E, Q, X, B, W, L, V, U, T, H, S, Y, G, R, I, M, D, O, N, F, P, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
142.86user 5.28system 2:20.61elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40745minor)pagefaults 0swaps
  CEYXBWLVUMHITSGQRDONFKAJPZ
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.51user 4.63system 2:16.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37398minor)pagefaults 0swaps
  ATIMELDWOHZNXUFGJRBSVPKCQY
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.90user 4.49system 2:20.07elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40017minor)pagefaults 0swaps
  TIMEYONACSHFXKRGLWDPZVJQUB
  TIMEYONACSHFXKRGLWDPZVJQUB
Final key: [C, P, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.91user 4.95system 2:21.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43741minor)pagefaults 0swaps
Final key: [C, L, Y, X, B, W, J, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.84user 4.19system 2:19.66elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38823minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, K, E, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
137.69user 3.46system 2:13.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42793minor)pagefaults 0swaps
Final key: [C, T, E, Y, B, P, X, V, U, K, L, I, S, G, R, W, M, D, O, N, F, J, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
143.02user 4.77system 2:20.80elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38919minor)pagefaults 0swaps
  KUEXAYLVCBHITSGWRDONFMPQJZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.17user 4.91system 2:21.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36784minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, P, M, D, O, N, F, Z, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
140.35user 4.59system 2:17.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44268minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.63user 4.82system 2:19.49elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38918minor)pagefaults 0swaps
  REAKUOLVCHITSGBWFDPNJMYQXZ
Final key: [C, T, Y, X, B, W, Q, V, U, J, L, I, S, G, R, P, E, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
145.50user 4.61system 2:22.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41470minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, H, V, U, T, L, S, I, G, R, E, P, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
149.98user 4.88system 2:26.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40762minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.89user 4.58system 2:22.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41494minor)pagefaults 0swaps
  LNCAEHITSGDPOURBMYVKWFXJQZ
  CEAXBWLVUHITSGRKPDONFMYZQJ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
143.99user 4.75system 2:20.22elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42989minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
152.08user 4.68system 2:27.80elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40910minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, M, A, J, Z, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.96user 4.58system 2:20.80elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40249minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
139.51user 5.08system 2:17.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40804minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, H, I, S, G, R, T, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
145.70user 4.79system 2:22.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42762minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, J, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
133.70user 4.20system 2:10.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41494minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, P, J, D, O, N, F, M, A, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
130.68user 3.79system 2:06.77elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37156minor)pagefaults 0swaps
Final key: [R, Q, S, O, U, I, A, J, N, T, H, D, X, P, C, W, F, G, V, B, M, K, Y, E, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
141.31user 4.14system 2:18.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40648minor)pagefaults 0swaps
  OTIMEARZSLDFCNUWVXPJGYKQBH
  REMOHITSCALNYJBWFDGKUVXPQZ
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, H, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
138.81user 4.57system 2:15.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44883minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, M, A, J, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
132.33user 4.60system 2:09.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39581minor)pagefaults 0swaps
  ONAEUHITSLXRFJDWYGBCZQMVPK
Final key: [C, E, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
146.50user 4.80system 2:23.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36186minor)pagefaults 0swaps
  GAONTIMEDRHULPCWFYBJXKVSQZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, H, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
134.27user 4.17system 2:10.11elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41321minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, H, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.01user 3.80system 2:16.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42560minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, J, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
149.07user 4.44system 2:26.86elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39757minor)pagefaults 0swaps
  CEAYBMLVUKHITSRGQDONFJWPXZ
Final key: [C, Q, Y, X, B, W, L, V, U, P, T, I, S, G, R, Z, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.28user 3.89system 2:12.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37932minor)pagefaults 0swaps
Final key: [C, W, Y, X, B, K, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
144.14user 4.82system 2:21.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36693minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.88user 4.48system 2:12.10elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38394minor)pagefaults 0swaps
Final key: [C, T, A, X, B, H, L, V, U, E, M, I, S, G, R, K, F, D, O, N, W, P, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
131.53user 4.23system 2:08.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41289minor)pagefaults 0swaps
Final key: [C, T, Y, O, B, S, L, V, U, E, M, I, A, G, R, W, Z, D, N, P, F, K, X, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
138.66user 3.66system 2:14.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39734minor)pagefaults 0swaps
  UTIMENHVCALYOGRWSDBFKQJXPZ
  UEFNOMAVCHITSGRWLDBPXYJKQZ
Final key: [C, P, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, E, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
132.10user 4.46system 2:09.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39814minor)pagefaults 0swaps
  YOHITSACNEGRWDBLFUPVJZMQKX
  YRAOTIMEPLHCWNBUFDKVGQSJXZ
Final key: [C, T, A, Y, B, I, H, V, U, E, L, O, S, G, R, W, M, D, N, P, F, Z, X, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
143.18user 4.44system 2:20.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40914minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, I, L, V, U, T, M, S, H, G, R, W, E, D, O, N, F, P, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
142.10user 4.48system 2:18.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40668minor)pagefaults 0swaps
  RAOENMHITSPKWYDLUBCJQFVXGZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, Q, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.92user 4.55system 2:18.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39556minor)pagefaults 0swaps
  OFDNEHITSAMRYCBWLGKPUVXJQZ
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
137.65user 4.37system 2:14.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42912minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, K, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.61user 5.12system 2:23.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41910minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, E, I, S, G, R, Q, T, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
136.12user 4.34system 2:13.93elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41002minor)pagefaults 0swaps
Final key: [C, A, Y, X, B, H, L, V, U, T, E, I, S, G, R, Q, M, D, O, N, F, P, J, W, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
128.56user 3.95system 2:06.43elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36212minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, Y, G, R, Z, P, D, O, N, F, K, S, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
140.96user 4.92system 2:17.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39725minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
140.05user 4.04system 2:17.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39006minor)pagefaults 0swaps
  VEAOHITSDMLUPGRWKBCJNYXFZQ
Final key: [C, E, A, X, B, W, L, V, U, T, Z, I, S, G, R, Q, P, D, O, N, F, M, Y, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
147.52user 4.13system 2:24.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42130minor)pagefaults 0swaps
  OECLHITSQNJDUAMVXZYPRFGWBK
  UOHITSEMDAWRGPBNFVCKXLYJQZ
Final key: [O, I, Y, V, N, L, H, J, D, M, T, R, F, P, G, W, E, U, B, C, X, A, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
142.01user 4.37system 2:19.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37304minor)pagefaults 0swaps
  CEYXBWLVUHITSGRAMDONFZPKJQ
Final key: [C, P, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.25user 4.46system 2:18.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39800minor)pagefaults 0swaps
Final key: [R, T, A, X, B, S, L, V, U, E, M, I, Y, G, C, W, Q, D, O, N, F, K, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
139.38user 3.76system 2:14.84elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40676minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Z, P, D, O, N, F, Q, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
134.76user 4.44system 2:12.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36078minor)pagefaults 0swaps
Final key: [R, Q, A, U, P, I, F, O, N, E, L, W, Y, V, C, H, J, G, D, B, M, T, X, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
137.98user 4.72system 2:15.49elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39789minor)pagefaults 0swaps
Final key: [C, Q, X, J, B, I, L, V, U, E, T, S, Y, G, R, W, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
121.67user 3.92system 1:58.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36265minor)pagefaults 0swaps
Final key: [C, T, A, X, B, M, L, V, U, E, W, I, S, G, R, Q, P, D, O, N, F, K, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
147.48user 4.81system 2:25.25elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38709minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
142.28user 4.49system 2:19.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40578minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.63user 5.44system 2:19.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41995minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, H, P, D, O, N, F, Q, Y, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
142.83user 4.54system 2:19.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39549minor)pagefaults 0swaps
Final key: [C, S, T, X, B, W, L, V, U, E, K, I, Y, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.58user 4.60system 2:20.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41596minor)pagefaults 0swaps
  NGTIMEFCOLWSUPDYAHBKXVJRZQ
Final key: [O, I, A, V, N, L, H, E, D, T, Z, R, F, P, G, W, M, U, B, C, X, J, Y, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
139.42user 4.82system 2:16.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39012minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
113.47user 4.04system 1:50.27elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38283minor)pagefaults 0swaps
  RNLMOHITSDAEBWUXFCKPGQVJYZ
Final key: [U, E, A, O, B, W, L, V, C, T, H, I, S, G, R, Y, M, D, N, P, F, K, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
145.82user 4.76system 2:23.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40238minor)pagefaults 0swaps
  HOARTIMENSLPWDJYKBUCGFXQVZ
  YOARTIMENLHDPVGWSBCUXFKJQZ
  SOARTIMENLDPHVGWKBCUXFYJQZ
Final key: [O, I, F, P, D, H, A, E, N, T, L, R, K, J, G, W, M, B, U, C, X, Q, Y, V, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
130.68user 4.06system 2:07.73elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36065minor)pagefaults 0swaps
Final key: [O, A, Y, V, N, I, H, M, D, L, T, R, X, J, B, W, E, C, U, K, G, P, F, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
145.10user 4.84system 2:22.83elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37871minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, M, Q, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
148.61user 4.68system 2:25.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43498minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.69user 5.49system 2:25.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42312minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Q, R, F, P, G, W, K, U, B, C, X, M, Y, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
135.21user 4.39system 2:12.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40622minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, A, I, S, G, R, Z, M, D, O, N, F, P, J, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.30user 4.60system 2:19.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43901minor)pagefaults 0swaps
  UTIMEDANWOLRFSCHKGPVYXZQBJ
Final key: [C, P, Y, X, B, W, L, V, U, T, K, I, S, G, R, Z, E, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.58user 3.76system 2:17.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38481minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
146.32user 4.24system 2:22.17elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40537minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
150.61user 4.52system 2:25.43elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38060minor)pagefaults 0swaps
  TIMEZULRKASXWHONYPCBVQDJFG
  TIMEDNAWRBHUKFYXCLOJSGZVPQ
  TIMEHNAWRDYUKFBXCLOJQGPVZS
Final key: [O, I, A, V, N, L, H, J, D, E, T, R, F, P, G, W, K, U, B, C, X, M, Y, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
141.26user 4.14system 2:16.38elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41374minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, Y, G, R, S, P, D, O, N, F, Z, K, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
138.36user 4.70system 2:15.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38933minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.40user 4.21system 2:16.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38906minor)pagefaults 0swaps
  TIMEDAHCNLSRGPOFYUJBVQWKXZ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.63user 3.81system 2:14.32elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37218minor)pagefaults 0swaps
  LWOATIMESUCNBPJHQKDRGXVYFZ
Final key: [C, T, A, X, B, Y, L, V, U, E, Z, I, S, G, R, W, P, D, O, N, F, K, J, M, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
126.31user 4.26system 2:03.04elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41066minor)pagefaults 0swaps
Final key: [R, L, A, D, K, I, T, V, B, E, H, U, S, P, C, W, J, G, O, N, M, F, Y, Q, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
134.36user 4.38system 2:11.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38410minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, J, I, S, G, R, Q, M, D, O, N, F, P, A, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.62user 3.77system 2:15.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37747minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, A, L, V, U, E, H, I, S, G, R, W, P, D, O, N, F, M, J, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.94user 3.50system 2:12.99elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41491minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, H, V, U, E, L, I, S, G, R, Q, J, D, O, N, F, M, A, Z, P, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
139.30user 4.83system 2:17.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43550minor)pagefaults 0swaps
Final key: [O, I, A, V, N, Y, H, J, D, L, Q, R, F, P, G, W, E, U, B, C, X, M, K, T, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
142.38user 4.73system 2:19.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41980minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, M, I, S, G, R, P, E, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.65user 4.50system 2:13.98elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40933minor)pagefaults 0swaps
Final key: [C, E, S, X, B, W, L, V, U, T, P, I, Y, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
135.59user 4.20system 2:12.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41254minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.26user 4.90system 2:20.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41465minor)pagefaults 0swaps
  HITSNDLECAFURGYWMVBPXOJQKZ
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, J, P, D, O, N, F, K, Y, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
0inputs+0outputs (1major+36293minor)pagefaults 0swaps
SOMUHIAYGBLFDVKCXWJZQ, ROSNCTLMUHIAYGBQFDPKWEVJXZ, RTANCOLEUHIMSGBQFDPYXVWKZJ, RTENCOLHUMIASGBQFDPYWVXKZJ, ROENPTLMUHIASGBQFDCKWYVJXZ, ROENPTLMUHIAYGBQFDCKWSVJXZ, RTENCOLPUHIASGBVFDMYWZXKQJ, ROENCYLMUTIAHGBQFDPKWSVJXZ, ROHNCTLMUEIASGBQFDPYWVXKZJ, RTANEOLMUQSIWGBFJDKYCZPHXV, ROTNEILPUFHMSGBZXYKDCAVQJW, RTENCOLAUIHMSGBQFDPYWVXKZJ, ROENCTQPUXHAYGBZFIDKWSMLVJ, RTANCOLEUHIMSGBZFDPYWVXKQJ, RTANEOLMUHWZYGBIFDPKCXVJQS, RTANEOLKUFHISGBZXDMYCJPQWV, RFENPSOMUHIAYGBLTDCKWXVJZQ, RTENCOLMUIHASGBQFDPXWKVJYZ, CIYRPSLEUTHMXOBGFDNKWAJQVZ, ROTNEILPUFHMSGBZXDAYCWVKJQ, RTANCOLEUQHMSGBIFDPYWKXVZJ, COENPTLMUHIASGBQFDRKWZVJXY, RTENCXLHUVIASGBQFDPKWYMJOZ, ROENCTLHUMIASGBQFDPKWYVJXZ, RMANCOLEUHITSGBQFDPYWVXKZJ, RTSNEFLMUIWOAGBZXDPYCHVJQK, RTANESOMUHIWYGBFLDJKCXVQZP, ROTNEILPUFHASGBZXDKVCMYQJW, RTSNEFLMUIHOAGBJXDPYCWVZQK, ROTNEILPUFHASGBZXDKYCMVQJW, RTLNEOAPUHIMSGBQFDKYCVWXZJ, RTANBOLEUHIMSGCQFDPYWVKXZJ, ROTNEILPUXFMSGBZHDKYCAVQJW, ROTNEILPUFHMSGBZXDKYCWVAJQ, ROTNEILPUXHMSGBZFDKYCWVAJQ, RETNOILPUHWASGBZFDKXCYVMJQ, ROENPTLMUIHASGBQFDCKWJVZXY, RTFNCOLEUHIMSGBQADPYWVXKZJ, RTANCOLMUHEVYGBZFDSKXPJWQI, RTENCOLHUVIASGBQFDPKWYMJXZ, RTSNEILMUFHAKGBJXDPYCWVQOZ, ROENPTLMUHIASGBQXDCKWYVJFZ, COENPTLMUHSAIGBQFDRKWZVJXY, RTANCOLEUIHMSGBQFDPYWKXVZJ, RTANESOMUHIJYGBLFDWKCXVQZP]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
137.23user 4.09system 2:13.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43375minor)pagefaults 0swaps
Final key: [C, T, S, X, B, W, L, V, U, E, M, I, Y, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.96user 4.12system 2:11.61elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38670minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
0inputs+0outputs (1major+41056minor)pagefaults 0swaps
QYXBWLVUPTISGRHMDONFJAEZK, CEYXBWLVUPTISGRHKDONFMAQJZ, CZYXBWLVUPTISGRHMDONFJAKEQ, CEYXBWLVUQTISGRHKDONFMAJPZ, CEYXBWLVUPTISGRHMDONFZAKJQ, CTYXBWLVUPEISGRHMDONFZAKJQ, CLYXBWPVUETISGRHKDONFMAJQZ, CHYXBWLVUPTISGRQKDONFEAJMZ, CPYXBHLVUETISGRWKDONFMAJQZ, CEYXBWLVUPMISGRHTDONFZAKJQ, CQYXBWLVUHTISGRMKDONFEAJZP, CMYXBWLVUTEISGRHKDONFPAJZQ, CMYXBWLVUETISGRKHDONFPAQJZ, CEYXBWLVUHTISGRQMDONFPAKJZ, CTYXBWLVUPEISGRMHDONFZAKJQ, CEYXBWLVUPTISGRKHDONFMAJQZ, CEAXBWLVUPTISGRQKDONFMYJHZ, CEYXBWLVUPTISGRKHDONFMAJZQ, CEYXBWLVUHTISGRPKDONFMAQJZ, CMYXBWLVUHTISGRPKDONFEAJZQ, CEYXBWLVUPHISGRMTDONFZAKJQ, CQYXBWLVUPTISGRHMDONFJAKEZ, CSYXBWLVUETIMGRHKDONFZAQJP, CTYXBWLVUHEISGRPKDONFMAQJZ, CEYXBWLVUPTISGRHMDONFQAKJZ, CEYXBWLVUKTISGRPHDONFMAQJZ, CPYXBWKVUETISGRHLDONFMAQJZ, CEYXBWLVUHTISGRJKDONFMAQPZ, CHYXBWLVUETISGRPMDONFJAKZQ, CEYXBWLVUPTISGRHMDONFKAQJZ, CEYXBWLVUPTISGRKHDONFMAQJZ, CMYXBWLVUEJISGRHKDONFPAQTZ, CMYXBWLVUHTISGREKDONFPAJZQ, CEYXBWLVUQTISGRKHDONFMAJPZ, CQYXBWLVUHTISGRPMDONFEAKJZ, CEYXBWLVUHTISGRMKDONFQAJZP, CEYXBWLVUQTISGRHMDONFPAKJZ, CHYXBTLVUEWISGRQKDONFMAJZP, CEYXBWLVUPTISGRHMDONFJAKQZ, CEYXBWLVUPTISGRHKDONFJAMQZ, CEYXBWLVUKTISGRHMDONFPAQJZ, CEYXBWLVUPTISGRHMDONFJAKZQ, CEYXBWLVUHTISGRMPDONFQAKJZ, CEYXBWLVUPJISGRHKDONFMAQTZ, CTYXBWLVUPEISGRHMDONFJAKZQ, CTYXBWLVUPEISGRHMDONFJAKQZ, CEYXBWKVUPTISGRHJDONFMALZQ, CMYXBJLVUETISGRHKDONFPAQWZ, CEYXBWKVUPLISGRHTDONFMAJZQ, CPYXBWTVUELISGRHKDONFMAQJZ, CPYXBWLVUETHSGRIKDONFMAJQZ, CEYXBWKVUPTISGRHLDONFMAJZQ]
Final key: [C, Q, Y, X, B, W, L, V, U, P, T, I, S, G, R, H, K, D, O, N, F, M, A, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
136.21user 4.29system 2:12.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41683minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, K, D, O, N, F, Q, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.09user 4.72system 2:17.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41130minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, Z, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
0inputs+0outputs (1major+40173minor)pagefaults 0swaps
XBWLVUKTISGRQMDONFHAJPZ, CEYXBWLVUTHISGRQMDONFKAJPZ, CEYXBWLVUTHISGRQPDONFKAJMZ, CEYXBWLVUHTISGRQMDONFPAJKZ, CMYXBWLVUHTISGRKPDONFEAJZQ, CJYXBWLVUTHISGRMPDONFKAEQZ, CMYXBWLVUHKISGRPEDONFTAJQZ, CKYXBWLVUTAISGRPEDONFMQJHZ, CZYXBWLVUTKISGRMPDONFHAJEQ, CEYXBWLVUQTISGRHPDONFKAMJZ, CEYXBWLVUZTISGRPJDONFMAHKQ, CPYXBWLVUTHISGRQMDONFEAJKZ, CEYXBWLVUMTISGRHPDONFKAZJQ]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.98user 4.27system 2:16.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40244minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
130.65user 4.23system 2:07.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41667minor)pagefaults 0swaps
  OHITSALJEDXWMGRFNYPBUZKCVQ
Final key: [C, T, Y, X, B, W, L, V, U, K, M, I, S, G, R, H, P, D, O, N, F, E, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.27user 4.07system 2:12.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42554minor)pagefaults 0swaps
  UTIMEDAONSWHRPCLFYBJKXGQVZ
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, M, D, O, N, F, J, A, H, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.29user 4.84system 2:21.26elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41368minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
135.63user 4.88system 2:13.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38829minor)pagefaults 0swaps
  RDTIMEAUPOHFLVNQSCBGXYWJKZ
  NTIMEYHLRSAOWKBXFUDVGZCJQP
  OAPHITSLRUMEWKBYFNDGCXVJZQ
  OPAHITSLRUMEWKBYFNDGCXVJZQ
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.07user 3.95system 2:21.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40127minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
143.41user 3.90system 2:20.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43021minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
138.89user 4.00system 2:14.37elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37534minor)pagefaults 0swaps
  NURWAFHSBOTIMEGJCYQDPLXKVZ
  NAEOHITSRMLDYBCWFGPUJKVQXZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, Z, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.73user 3.87system 2:17.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39385minor)pagefaults 0swaps
  TIMEOUFRLSPNGKWVAHDJQCBZYX
  HRNSCOTIMEFBGAULQDYJWVXPZK
Final key: [C, Q, Y, X, B, W, L, V, U, E, H, I, S, G, R, T, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  HTIMEDLYUAQRSJOBCNZPWVKGFX
0inputs+0outputs (1major+40638minor)pagefaults 0swaps
WLKUHTISGRVMDONFPAJQZ, HEYXWBLVUPTISGCRMDONFKAJQZ, CEYHBWLVUXTISGRQPDONFKAMJZ, MEYXAWLVUHTISGRQCDONFKBPJZ, CEYBXWLVUTKISGRHPDONFMAJQZ, CEUXBWLVYHTISGRKPDONFMAJQZ, CMYXBWLVUHTIDGREPSONFKAJQZ, CEYXBWTVUKHISGRLPDONFMAJQZ, CMYXBWEVUHTISGRPLDONFKAJQZ, CEYXBWLNUHTISGRMPDOVFKAJQZ, CTYDBWLVUHEISGRMPXONFKAJQZ, EGYXBWLVUHTISCRMPDONFKAJQZ, CEYXBWLVTHUISGRDPJONFMAQZK, CEYXBWKVUHOISGRLPDTNFMAJQZ, CEYXBWLVUHTIRGSFODJNQMAZPK, EMCYXWTVUBPISGRHLDONFKAJQZ, CEYXHWLVUBTISGRKMDONFJAPQZ, TMCYBWLVUXHIGSREPDONFKAJQZ, CEYXBWLVUHITSGRKPDONFQAJZM, CTYXBWDVUMHISGREPLONFKAJQZ, CEYXBWLVUHTISGRZPJONFQADMK, HCYEBWXVUMKISGRDPLONFTAJQZ, OMYXBWEVUHTISGRLPDCNFQAJKZ, CEYXBWLVUHJISORTMDGNFKAQZP, REYXBWLVUMHISGCTPDONFKAJQZ, CEYXBSLJUTHIWGRKMDONFPAVQZ, CEMYBSLVITHXWGRUPDONFKAJQZ, CEIXBWLVUHTJSGRQMDONFKAYZP, CEIXBWLVUMTYAGRQPDONFKSJHZ, CEHXBWLVUYTISGRKPDONFMAJZQ, CMYXBWEVUHTISGRKJDONFQALPZ, CEYXTHLVUWBISGRKPDONFMAJQZ, CEYXBTHVUWLISMRKPDONFGAJQZ, FEYXBWLVUTHISGRKMDONCQAJZP, EACXBWYVUTHISGRKPDONFLMJQZ, CEYXBWMAUHTISGRKPDONFJVLQZ, CERXBWMVUHTISGYQPDONFKALJZ, CEYXBWLNUTHISGRKPDOVFAMJQZ, CMYVEWLBUTHISGRXJDONFKAPQZ, CEYXBHLVUWTISPRMGDONFKAJZQ, CMEXBHLVUWYIAGRQPDONFKSJTZ, CEAXBWLVQHTISGRZPDONFMYJUK, CEYXBWLVUHTISGRAKDONFMPJQZ, CEIXBSLVUPTYWGRQMDONFHAJKZ, CHIXBSLFUETYWGRQPDONVKAJMZ, CEIXBHLKUWTYSGRQMDONFPAJVZ, CEIXYHLVUWTBSGRQPDONFMAJZK, UEYHBXLVCWTISGRQPDONFKAMJZ, UEYXBWLVCHTISGRQPDOKFNAJZM, UEYXGWLVCMTISBRQPDONFKAJHZ, CEYXBWLVUQTISGRPKDONFMAJHZ, CJYXBWLVUQTISGRHPDONFMAEZK, CTYXBWLVUEKISGRHPDONFMAJQZ, CEYXBWKVUQTISGRLPDONFMAJHZ, CPYXBWLVUHTISGRKEDONFMAJQZ, CEYXBWLVUPTISGRQMDONFKAHZJ, CEYXBWLVUHTISGRQJDONFKAPZM, CKYXBWLVUHTISGRQPDONFEAMJZ, CEYXBWLVUTKISGRHPDONFMAJQZ, CEYXBWLVUHTISGRJPDONFMAKQZ, CEYXBWLVUHTISGRKPDONFMAJQZ, CMYXBWLVUHTISGREPDONFKAJQZ, CEYXBWLVUQHISGRTPDONFMAJZK, CMYXBWLVUHTISGRKPDONFEAJQZ, CMYXBWLVUKTISGREPDONFHAJQZ, CMYXBWJVUHTISGRLPDONFKAEQZ, CEYXBWLVUHTISGRMPDONFKAJQZ, CEYXBWLVUHTISGRMQDONFKAJZP, CMYXBWLVUHTISGREPDONFJAKQZ, CTYXBWLVUHEISGRMPDONFKAJQZ, CMYXBWEVUJTISGRLPDONFKAHQZ, CMYXBWEVUHTISGRLPDONFKAJQZ, CKYXBWLVUHTISGREPDONFQAJZM, CEYXBWKVUHTISGRLPDONFMAJQZ, CEYXBWPVUQTISGRHLDONFMAJZK, CMYXBWLVUHPISGRETDONFKAJQZ, CPYXBWLVUHTISGREMDONFKAJQZ, CEYXBWLVUQHISGRKPDONFMAJTZ, CTYXBWLVUMHISGREPDONFKAJQZ, CEYXBWLVUHTISGRKPDONFQAJZM, CEYXBWLVUMKISGRHPDONFTAJQZ, CMYXBWKVUHTISGRLPDONFEAJQZ, CMYXBWEVUJTISGRLPDONFQAHKZ, CMYXBWEVUHTISGRLPDONFQAJKZ, CEYXBWLVUKHISGRTMDONFQAJZP, CMYXBWLVUHJISGREPDONFKATQZ, CLYXBWEVUTHISGRKPDONFMAJQZ, CEYXBSLVUPTIWGRQMDONFKAJHZ, CEYXBWLVUHQISGRTMDONFKAJZP, CEIXBWLVUMTYSGRQPDONFKAJHZ, CEYXBWLVUHTISGRKPDONFQAJMZ, CLYXBWEVUHTISGRKQDONFMAJPZ, CEYXBWKVUHLISGRTPDONFMAJQZ, CPYXBHLVUWTISGRKEDONFMAJZQ, CEYXBWLVUTHISGRKMDONFQAZJP, CMYXBWKVUHTISGREPDONFLAJQZ, CEYXBWMVUHTISGRQPDONFKALJZ, CEYXBWQVUHTISGRKPDONFMAJLZ, CMYXBWEVUTHISGRKJDONFLAPQZ, CEYXBJLVUHTISGRQPDONFKAMWZ, CEYXBWLVUHQISGRMPDONFKAJTZ, CEYXBHLVUWTISGRQPDONFKAJZM, CEYXBWLVUHTISGRAPDONFMKJQZ, CEAXBWLVUHTISGRZPDONFMYJQK, CEYXBSLVUPTIWGRQMDONFJAKHZ, CHIXBWLVUETYSGRQPDONFKAJMZ, CZIXBWLVUHTYSGRQMDONFEAJKP, CEYXBHLVUWJISGRQPDONFMATZK, CKYXBHLVUWTISGRQPDONFEAMJZ, UEYXBWLVCJTISGRQPDONFKAMHZ, UEYXBWLVCMTISGRQPDONFKAJHZ, CPXYBWLVUHTISGRQEDONFKAJZM, CEYXBHLVUWTISGRQPDONFKAMJZ]
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.04user 4.73system 2:23.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41178minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, H, K, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.87user 4.47system 2:19.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38512minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.36user 3.78system 2:11.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40881minor)pagefaults 0swaps
  ATIMEDSYVNLUHGBRKOPCXJWFQZ
  NTIMEHSYRALUPGDWKOCZXJBFQV
  UTIMEDNSRHPAYGBWFVOJCKXLQZ
  CTIMELSARHNUFGBWYDOPXKVJQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.57user 4.32system 2:15.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40314minor)pagefaults 0swaps
Final key: [C, Q, Z, X, B, W, L, V, U, E, H, I, S, G, R, J, P, D, O, N, F, M, A, T, K, Y]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.56user 3.53system 2:16.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40262minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.28user 3.54system 2:17.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39170minor)pagefaults 0swaps
Final key: [C, E, A, X, B, H, L, V, U, T, M, I, S, G, R, W, P, D, O, N, F, K, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
  NMLORYWEBHITSGUADKPJZQCXVF
0inputs+0outputs (1major+40872minor)pagefaults 0swaps
, CQAXBWLVUETISGRPKDONFJYMHZ, CKYXBWLVUMTISGRHEDONFAJPQZ, CEAXBWLVUPTISGRJKDONFMYQHZ, CMAXBWLVUETISGRYKDONFJPQHZ, CEYXBWLVUMTISGRPKDONFJAHZQ, CTYXBWLVUMEISGRPZDONFJAHQK, CTAXBWLVUEQISGRPJDONFKYMHZ, CLYXBWEVUHTISGRPMDONFKAJQZ, CEYXBWLVUHKISGRPMDONFTAJQZ, CTHXBWLVUEPISGRQKDONFMYJAZ, CMAXBWLVUKTISGRHEDONFPYJQZ, CMAXBWLVUEPISGRTKDONFJYQHZ, CTAXBWLVUHEISGRQKDONFMYJPZ, CKAXBWLVUMTISGRPEDONFJYQHZ, CMAXBWLVUEKISGRPTDONFJYQHZ, CKAXBWLVUETISGRPMDONFJYQHZ, CTAXBWLVUEMISGRPKDONFJYQHZ, CEAXBWLVUTPISGRYKDONFMJQHZ, CEAXBWLVUPTISGRHKDONFMYJQZ, CHYXBWLVUMTIKGRPEDONFSAQJZ, CTAXBWLVUEPISGRMKDONFJYQHZ, CMAXBWLVUKTISGRHEDONFJYPQZ, CMAXBWLVUETISGRPJDONFKYHQZ, CQHXBWLVUMTISGRPKDONFJAEYZ, CEAXBWLVUMTISGRPJDONFKYQHZ, CTMXBWLVUEQISGRAKDONFJYPHZ, CTHXBWLVUEMISGRPKDONFYAQJZ, CQAXBWJVUETISGRPKDONFLYMHZ, CTYXBWQVUHMISGRPKDONFEAJLZ, CMAXBWJVUETISGRYKDONFLPQHZ, CTMXBWLVUEPISGRAKDONFJYQHZ, CTAXBWLVUEMISGRHKDONFQYPJZ, CETXBWLVUPMISGRYKDONFJAQHZ, CTYXBWLVUHMISGRAKDONFEPJQZ, CTYXBWLVUEMIJGRPKDONFSAHQZ, CMAXBWLVUETISGRPQDONFKYHJZ, CEAXBWLVUMTISGRJKDONFPYQHZ, CKHXBWLVUMTISGRPEDONFJAQYZ, CTYXBWLVUEMIPGRSKDONFJAHQZ, CEPXBWLVUHTISGRYMDONFKAJQZ, CHAXBWLVUMTISGRJPDONFKYEQZ, CTAXBWLVUEQIYGRPKDONFJSMHZ, CEYXBKLVUHTISGRMPDONFWAJQZ, CKAXBWLVUMTISGRHEDONFJYPQZ, CKAXBWLVUMTISGRHPDONFJYEQZ, CEHXBWLVUMTISGRPJDONFKAQYZ, CPAXBWLVUMTISGREKDONFJYQHZ, CMAXBWLVUETISGRPKDONFJYHQZ, CMPXBWLVUETISGRHADONFKYQZJ, CEAXBWLVUMTISGRPKDONFJYQHZ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, K, D, O, N, F, P, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.86user 4.50system 2:22.58elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36215minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, K, P, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
138.69user 3.93system 2:15.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41077minor)pagefaults 0swaps
  OTIMEKSAWFLNURQHDGCJPVYXBZ
  OAHCTIMEDLSNBRUWVYFJGPKXQZ
Final key: [C, K, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, M, A, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
148.97user 4.59system 2:25.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41688minor)pagefaults 0swaps
Final key: [C, H, A, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
150.62user 4.48system 2:27.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42198minor)pagefaults 0swaps
  HTIMEARNOWDSVGULFCPJYQBXKZ
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.30user 4.95system 2:18.34elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38249minor)pagefaults 0swaps
  JEONCDAURHITSGBLMVWKFYXPZQ
Final key: [C, T, Y, X, B, W, E, V, U, K, L, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
136.04user 4.24system 2:13.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38312minor)pagefaults 0swaps
  EWHITSZNRFLXYKOGUACMDJQVPB
Final key: [N, H, V, D, O, W, I, U, G, E, T, R, X, P, Y, F, L, B, C, J, S, K, M, Q, A, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
146.80user 5.15system 2:24.72elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37920minor)pagefaults 0swaps
  RTIMEPAWUSFOCNDHJLYGKXBZQV
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
140.33user 4.26system 2:17.89elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35596minor)pagefaults 0swaps
  HANROTIMELSUDPCWYVBKGFJQXZ
Final key: [N, A, S, R, O, L, W, E, D, T, H, U, F, P, G, V, M, B, J, C, X, K, I, Z, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
136.39user 4.53system 2:13.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40017minor)pagefaults 0swaps
  JCYXBELVUMHITSRWGDONFKAPQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, H, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
135.86user 4.21system 2:12.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39636minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, M, U, B, C, X, E, K, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
150.38user 4.70system 2:27.82elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41713minor)pagefaults 0swaps
Final key: [O, I, Q, P, D, L, A, E, N, T, V, R, F, J, G, W, M, B, C, U, X, H, Y, Z, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
142.07user 5.24system 2:20.54elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35694minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
143.29user 3.94system 2:19.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41782minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
138.69user 4.42system 2:15.99elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35453minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, T, H, I, S, G, R, P, E, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.08user 4.38system 2:17.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43004minor)pagefaults 0swaps
Final key: [U, E, A, X, B, I, L, V, R, T, H, Y, S, G, C, W, P, D, O, N, F, M, K, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
136.85user 4.70system 2:14.86elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41575minor)pagefaults 0swaps
  RPENCALVUHITSOBWMDYKFGXJZQ
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, H, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.18user 4.75system 2:18.10elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41715minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, K, Z, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.21user 3.49system 2:09.48elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40784minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  PSHOBWUVCATIMERLKDGNXYJFZQ
  GSAOBWUVCHTIMERLPDXNKYJFZQ
  PSHOBWUVCATIMERLKDGNXYJFZQ
  GSAOBWUVCHTIMERLPDXNKYJFZQ
  GSAOBWUVCHTIMERLPDXNKYJFZQ
  PAOSBWUVCHTIMERLKDGNXYJFZQ
  PSHOBWUVCATIMERLKDGNXYJFZQ
  GASOBWUVCHTIMERLPDXNKYJFZQ
  AOPSBWUVCHTIMERLKDGNXYJFZQ
  PSXOBWUVCATIMERLHDGNYKJFZQ
  PSHOBWUVCATIMERLKDGNXYJFZQ
  GASOBWUVCHTIMERLPDXNKYJFZQ
  GSAOBWUVCHTIMERLPDXNKYJFZQ
  PSHOBWUVCATIMERLKDGNXYJFZQ
  GASOBWUVCHTIMERLPDXNKYJFZQ
0inputs+0outputs (1major+37565minor)pagefaults 0swaps
TISGRAXDONFKPJQZ, CQAOBWLVUETISGRHPDYNFMJKXZ, CTAYBWKVUEHISGRXPDONFMJLQZ, CEAYBWLVUTHIXGRKPDONFMSJQZ, CEYOBWLVUTZISGRAPDXNFMJKHQ, CXHOBWLVUETISGRQMDYNFPAKJZ]
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.37user 3.96system 2:15.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38065minor)pagefaults 0swaps
  OAHITSRMVPLCWEUFKDJXBGNQZY
Final key: [N, I, F, P, O, W, H, E, D, T, L, R, A, J, G, V, M, B, U, C, X, K, Y, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
  AHVTIMEUCLNSOGBFQPDKZYXJRW
0inputs+0outputs (1major+37403minor)pagefaults 0swaps
SGUPFDYNAKXJTZ, RTEOBKLVCMHISGUAFDYNPWXJZQ, RTEOBXLVCHSIMGUWFDYNPKAJQZ, RTEOBWLVCMHISGUPFDYNAKXJZQ, RTYEUALVCSPIWGBQHDONFKXJMZ, RTEOUXLVCMHISGBWPDYNFKAJQZ, RTEOBWLVCMHKSGUAFDYNPIXJZQ, RTEOBALVCHMIYGUWFDSNPKXJQZ, RTEOBALVCMHISGUFWDYNJKXPQZ, RTEOBPLVCMHISGUWFDYNJKXAQZ, RTEOBALVCMHXSGUWFDYNPKIJQZ, RTEOBALVCHIJSGUWPDYNFKXQMZ, RTEOBALVCSHIMGUWFDYNQKXJPZ, RTOEBALVCMHISGUWFDYNQKXJPZ, RTEOBALVCMHISGUXFDYNJKWPQZ, RTEOBWLVCMJISGUPFDYNAKXHZQ, RTEYUALVCMPISGBWHDONFXKJQZ, RTEOBALVCMSIHGUWFDYNPKXJQZ, RTYEUALVCMPISGBWHDONJXKFQZ, RTEOCALVUMHISGBWFDYNPKXJZQ, RQEOBWLVCMHISGUAXDYNPKFJTZ, RTEOBALVCHIMSGUWFDYNPKXJQZ, RTEOBALVCSJIMGUWFDYNHKXQPZ, RAEOBTLVCHSIMGUWFDYNPQXJKZ, RAEYUMLVCTKISGBWFDONPHXJQZ, RTEOBALVCSFIMGUWHDYNJKXZPQ, RTEOCALVUMHISGBWFDYNPKXJQZ, REYNUTLVCMAISGBQHDOPFKXJWZ, BTEOUALVCMFISGRWKDYNPHXJQZ, RTXOUALVCEMISGBWFDYNPKHJQZ, RTEOUALVCJHISGBWPDYNFKXMQZ, RTXOUALVCMHISGBWPDYNFKEJQZ, CTEOUALVRMHISGBWFDYNJKXQPZ, RTEOBALVCMHQSGUWFDYNJKXPIZ, RTEOUALVCMHISGBWPDYNFKXJQZ, RTEOUALVCMHISGBWQDYNFKXJPZ, RTEOBALVCWIMSGUHFDYNPKXJQZ, RTYOUALVCMWISGBHPDENFKXJQZ, RJEOUALVCMQISGBWFDYNPKXTHZ, RTOECALVUMHISGBWPDYNFXKJQZ, RTEOBALVCMHIFGUWSDYNJKXPQZ, RMEOBALVCHITSGUWFDYNPKXJQZ, RTEOUALVCMWISGBHPDYNFKXJQZ, RTEOUALVCHMISGBWFDYNJKXQZP, RETOUALVCQHISGBWPDYNFKXJMZ, RXYOUTLVCMAISGBWHDJNFKEQZP, RTYEUALVCSPIWGBMHDONFXKJQZ, RZEOUTLVCMHISGBWFDYNJKXQAP, RTYSUALVCEPIWGBMHDONFKZJQX, RFHOUALVCEMISGBWTDYNPKXJQZ, RAEOUTLVCMHISGBWFDYNJKXQZP, RTEOUZLVCMFISGBWHDYNJKXQAP, RTEOUALVCMHYSGBWPDINFKXJQZ, RTEOBASVCHMILGUWFDYNPKXJQZ, RTEGBALVCHMISOUWFDYNPKXJQZ, RTEOUALVCMHISGBKPDYNFWXJQZ]
Final key: [C, M, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
144.40user 3.79system 2:20.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41881minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, H, I, S, G, R, T, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.31user 4.50system 2:15.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38181minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
141.79user 4.57system 2:17.88elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39544minor)pagefaults 0swaps
  REAOBPHITSYCLKGFMDUJNVWQXZ
Final key: [C, P, A, K, B, S, L, V, U, T, M, I, Y, G, R, W, E, D, O, N, F, J, X, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
131.65user 3.58system 2:08.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40499minor)pagefaults 0swaps
  CAYXBMLVUEHITSRGQDONFKPJWZ
Final key: [C, M, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, T, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.61user 3.82system 2:16.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40921minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.43user 3.72system 2:16.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40805minor)pagefaults 0swaps
  ENLHITSWOYQDKGABPRJXMUZVFC
Final key: [C, K, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, T, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.40user 3.79system 2:12.43elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43601minor)pagefaults 0swaps
Final key: [C, A, Y, X, B, W, L, V, U, M, T, I, S, G, R, Q, E, D, O, N, F, K, J, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  RMEOBNAVUHITSGCWLDFKPXYJZQ
  RLEOBNAVUHITSGCQMDWJFPXYKZ
  LREOBPAVUHITSGCKWDNJFMYZQX
  MREOBYAVUHITSGCWLDNJKFXPZQ
  RYAOBELVUHITSGCWKDJNFMXPQZ
  RYAOBELVUHITSGCWKDJNFMXPQZ
  RYAOBELVUHITSGCWKDJNFMXPQZ
0inputs+0outputs (1major+43131minor)pagefaults 0swaps
LDONPQXKJZ, RAJOBETVUHFISGCYLDQNPMXKWZ, RIAJBEDVUHFSMGCYLTONPQXKWZ, RTAOBHWVUEFISGCYLDNJPMXKZQ, RTAOBEIVUHGYQSCWLDKNFMXPZJ, RTAXBELVUHISQGCWKDJNFMOPYZ, REAOBWLVUHTISQCKZDJNFMYPGX, VRAOBEYLUHTISGCKWDJNFMXPQZ, YASOBHWVUETIRGCNLDMFPKXZJQ, RAPOBHWVUESITGCYLDMNFKXZJQ, RTAOBELVUHISMGQWKDJNFCXPYZ, RYAOBEFVUHITSGCWKDJNLMXPQZ, RAPOBTHVUELISMCYGDKNFWXZJQ, HAJOBRWVUETISGCYLDKNFMXZPQ, RQAOBELVUHISMGCWKDJNFXYPTZ, RTAOBHWVUEFISGCYMDNJPXLKZQ, RTAOBHWVUEFISZCYLDNJPMXKGQ, RTAOBELJUHISMGCYKDVNFQXPWZ, RTAOBELVWHISUGCYKDMNFPXQJZ, RAYOBETVUXZISGCMLDJNPWHKFQ, MTORBEHVUAFISGCYLDJNPWXKZQ, RTAOBEHVUPIJMGCWLDSNFKYXQZ, RGEOAWLVUHISBTCYKDMNFZXPJQ, RTAOBEHVUZKISGCWLDMNFQPXYJ, RTEOAWBVUHKISGCYLDMNFQXPJZ, RTAOBHLVUEMSQGCWKDNJFYIPZX, REAOBWKVUHTSQGCYLDNJFMIPZX, RTAEBWLVUIMPSGCKZDNJFXHOQY, RYAOBTLCUHESMGVWIDNJFKXPQZ, RTNOBPQVUEMISGCWLDKJFHXAZY, RENUBYAVOHTISGCWLDKJFMXPZQ, RTAOBIHFUEMKSGCWLDNJVQXZPY, IRAOBWPVUETKSGDYLCNJFMXHQZ, RTAWBELVUHMISGCOKDNJFQXPYZ, RVAOBELTUHFISGCWMDNJPQXKYZ, RTAOBELVXZISMGCWKDNJFQUPYH, ITROMHBVUAFSEGCWLDNJPQXKYZ, RTAOBHLVUENISGCYMDFJPWXKZQ, RTAOBULVEHISWGCKFDNJPMXZQY, ETAOBYRVUHFIJGCWLDNSPMXKZQ, RTAPBYMVUEFISGCHLDNJOWXKZQ, LTAOBWHVUEMISGCYRDNJFQXPKZ, RODKBWHVUETISGCYLANJFMXPZQ, CAYOBWHVUETISGRJLDKNFMXPZQ, CAJOBWHVUETISGRYLDKNFMXPZQ, CAPOBWHVUETISGRYLDKNFMXZJQ, CAYLBWHVUETISGRJODKNFMXPZQ, CAJOBWHVUEKISGRYLDTNFMXPZQ, RTAOBWLVUEMISGCYZDNJFQXPHK, ULAOBHWVRETISGCYJDKNFMXPQZ, RAJOBWYVUETISGCHLDKNFMXPZQ, RAPOBYWVUELISGCHTDKNFMXZJQ, RAJOBYHVUETISGCWLDKNFMXPZQ, RAPOBILVUETKSGCWMDJNFQXZHY, RAPOBHWVUELISGCYTDKNFMXZJQ, RLPOBWAVUETISGCYKDXNFMHZJQ, RHNXBYAVUETISGCWLDOJFMKPZQ, RIAJBFTVUHESMGCYLDONPQXKWZ, RAPOBHWVUETISGCYLDKNFMXZJQ, RIAJBETVUHFSMGCYLDONPQXKWZ, RAJOBWHVUEZISGCYLDKNFMXPTQ, RAJOBWHVUETISGCYLDKNPMXFZQ, CTAOBHMVUEFISGRYLDNJPWXKZQ, RAJOBWIVUETYSGCHLDKNFMXPZQ, RTAOBELVUHISQGCWKDJNFMXPYZ, RTAOBELVUHMISGCKWDJNFXYPQZ, REPOBWYVUATISGCHLDKNFMXZJQ, RZSOBWHVUETIAGCYLDMNFKXPJQ, RAPOBHWVUETISGCYMDKNFLXZJQ, RYAOBILVUEKTSGCWJDHNFMXPQZ, RTAOBELVUHISMGCWKDJNFQXPYZ, RAPOBTWVUELISGCYHDKNFMXZJQ, CDPOBWHVUETISGRYLAKNFMXZJQ, RTXOBELVUHISMGCWKDJNFAYPQZ, RTAOBELVUHMSIGCFKDJNWXYPQZ, RTAOBWPVUEKISGCYLDNJFMXHZQ, RWAOBHLVUEFISGCYMDNJPTXKZQ, RTAOBELVUHISMGCYKDJNFQXPWZ, RASOBWPVUETIZGCYLDMNFKXHJQ, RHYOBETVUAFISGCMLDJNPWXKZQ, RAPOBWHVUETISGCYLDMNFKXZJQ, RASOBWHVUPTIZGCYLDMNFKXEJQ, RTAOBELVUHISMGCWKDJNFZYPQX, RXPOBWHVUETISGCYLDMNFKAZJQ, RTAOBELVUHKSMGCWIDJNFQXPYZ, RAPOBWKVUETISGCYLDMNFHXZJQ, RAPOBHWVUETISGCYZDMNFKXLJQ, RTAOBELVUHYSQGCWKDJNFMIPZX, RTAIBWLVUEMOSGCYZDNJFHXPQK, CTAEBWLVUIMOSGRKZDNJFXHPQY, RYAOBTLVUHESMGCWIDJNFKXPQZ, RZNOBYAVUETISGCWLDKJFMXPHQ, RTIYBAQVUHMOSGCWLDKNFEXPZJ, RTAOBWPVUEMISGCYLDNJFQXHKZ, RAPOBIHVUFTKSGCWLDJNEMXZQY, RTAOBELVUHMYSGCIKDNJFWXPZQ, RTAOBELVUHFISGCWMDNJPQXKYZ, RTHOBELVUAISMGCWKDJNFQXPYZ, RZAOBHMVUEFISGCYLDNJPWXKTQ, RMAOBHTVUEFISGCZLDNJPWXKYQ, RTAOBHLVUEFWSGCYMDNJPIXKZQ, RWAOBYMVUEFISGCHLDNJPTXKZQ, RTYOBELVUHISAGCWKDNJFMXPZQ, RTAOBYMVUEFISGCHLDNJPWXKZQ, RTAOBYMVUEFSIGCHLDNJPWXKZQ, RTAOBWXVUEMISGCHZDNJFQLPKY, RANKBWHVUETISGCYLDOJFMXPZQ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
143.78user 3.83system 2:19.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41842minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, J, D, O, N, F, Z, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.06user 4.59system 2:15.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41422minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
0inputs+0outputs (1major+41142minor)pagefaults 0swaps
TVGRYPDONFKSJXZ, CTAEBILVUHMXWGRYPDONFKJSQZ, CETYBALVUHMXSGRIPODNFKWJQZ, ACTEBILVUHMXSGROPDYNFKWJQZ, CNTABILVUHMXSGRYPDOEFWKJQZ, CETXBILVUHMAWGRYPDOQFKSJNZ, CETXBSLVUHMOIGRYPDANFKWJQZ, PETABILVUHMXSGRYCDONFKWJQZ, WCEABTIVUHFXSGRYPDONMLKJQZ, CETABSLVUHMIFGRYPDOJXKWNQZ, CETABXLVUHMISGRYNDOPFKWJQZ, CETIBALVUHMGSXRYPDONFKWJQZ, CPAIBHLVUSMTWGRYEDONFKXJQZ, TEACBHLVUSGXWMRYPDONFKIJQZ, CTHIBALVUYEXSGRMPDONFWKJQZ, CTAEBILVUHMJSGRYPDONFWKXQZ, RETYBILVUHMXSGCAWDONFKPJQZ, TCAEBILVUHYXSGRMWDONFKPJQZ, CETXBILVUJMYSGRZPDONFWAHQK, CEAXBSLVUHMIWGRYPDONFTZJQK, CETXBILVUHMKSGRYPDONFZAWQJ, CETXBILVUHMWSGRZPDONFYAJQK, CTPJBILVUHMXSGRYEDONFWAKQZ, CEAXBWLVUHMTSGRYPDONFKIJQZ, CEWIBHLVUTMXSGRYPDONFKAQJZ, CPAXBILVUHMTSGRYEDONFKWJQZ, CEAXBILVUHMJWGRYPDONFKSTQZ, CETXBILVUYMWSGRZPDONFHAJQK, CLTXBIEVUHMJSGRYPDONFWAQZK, CMHIBALVUTEXSGRYPDONFKWJQZ, CEHIBALVUMTXSGRYPDONFKWJQZ, CETJBILVUKMXSGRYPDONFWAHQZ, CEAXBILVUHMTSGRYPDONFKWJQZ, CEXABTLVUHMISGRYPDONFKWJQZ, CETXBJLVUHMWSGRZPDONFYAIQK, CEYABSLVUHMIXGRTPDONFKWJQZ, CEYABSLVUHMIWGRTPDONFKXJQZ, CEAXBTLVUFMISGRYPDONHKWJQZ, CEAXBILVUHPTSGRYMDONFKWJQZ, CTAIBHLVUEMXSGRYWDONFKPJQZ, CTAIBELVUHMXSGRWPDONFKYJQZ, CETXBILVUHMWSGRAPDONFYZJQK, CTAJBILVUHMSQGRYPDONFKWEXZ, CQHIBALVUTJXSGRYPDONFKWZEM, CIHEBALVUTQXSGRYPDONFKWJZM, CTIABMLVUEHXSGRYPDONFKWJQZ, CEAXBILVUJMTWGRYPDONFKSHQZ, CEAXBILVUHMTWGRYPDONFKSJQZ, CTAEBHLVUQMSIGRYPDONFKWJXZ, CATXBILVUHMWSGRZPDONFYEJQK, CAHEBILVUTMXSGRYPDONFKWJQZ, CEJIBALVUHMXSGRYPDONFKWTQZ, CEIHBALVUMTXSGRYPDONFKWJQZ, CTEIBALVUMHXSGRYPDONFKWJQZ, CIAEBHLVUTMXSGRYPDONFJWKQZ, CEAXBSLVUHMTIGRYPDONFKWJQZ, CAHIBELVUTMXSGRYPDONFKWJQZ, CEAXBSLVUMHTIGRYPDONFKWJQZ, CTEJBILVUHMXSGRYPDONFKWAQZ, CEAXBILVUHMTQGRYPDONFKSJWZ, CEAXBILVUHPTWGRYMDONFKSJQZ, CTEIBHLVUQMXWGRYPDONFKAJSZ, CTMEBILVUHAXSGRYPDONFKWJQZ, CETYBALVUHMXSGRIQDONFKWJPZ, CTEABWLVUHMXSGRYPDONFIKJQZ, CETXBILVUHMASGRYPDONFWKJQZ, CEAXBSLVUKMTIGRYPDONFHWJQZ, CETXBILVUHMAWGRYPDONFKSJQZ, CETABXLVUHMISGRYPDONFKWJQZ, CTAEBILVUHMXSGRYPDONFQKJWZ, CYAXBSLVUHMTIGREPDONFKWJQZ, CETABXLVUJMISGRYPDONFKWHQZ, CKTIBALVUHMXSGRYPDONFEWJQZ, CEAXBMLVUHITSGRYPDONFKWJQZ, CETIBALVUHMXSGRYPDONFKWJQZ, CEAXBKLVUHMTWGRYPDONFISJQZ, CEAXBSLVUHMTWGRYPDONFKIJQZ, CQEIBHLVUSMXWGRYPDONFKAJTZ, CTAMBILVUHEXSGRYPDONFWKJQZ, CJTIBHLVUAMXSGRYPDONFKWEQZ, CETYBILVUKMXSGRAPDONFWHJQZ, CQAEBILVUHMXSGRYWDONFKPJTZ]
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  CTIMESABOHVDFPRWULXKZQYNJG
0inputs+0outputs (1major+35828minor)pagefaults 0swaps
XBVGKPZMQCS, OHAEMITNUSJVCGDRYWXKBQPZLF, RIXOAUQJBHSGVZEWTNFDLCMPKY, LEVXBWUPNTMOAKIJYCGFSDQZHR]
  UTIMECAGBHSDNPRWFLVKXOYQJZ
Final key: [C, P, K, X, B, W, L, V, U, E, T, I, S, G, R, Y, M, D, O, N, F, Q, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
129.20user 3.38system 2:05.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41313minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
133.41user 4.70system 2:10.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36221minor)pagefaults 0swaps
Final key: [C, E, S, K, B, W, L, V, U, T, H, I, Y, G, R, M, P, D, O, N, F, Z, A, Q, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
143.32user 3.94system 2:20.02elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40666minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, M, P, I, S, G, R, Q, T, D, O, N, F, Z, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.04user 4.00system 2:21.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40933minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, Z, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
147.80user 4.58system 2:24.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37707minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.30user 4.12system 2:18.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39624minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.71user 4.34system 2:14.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37576minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
148.01user 5.02system 2:26.19elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43236minor)pagefaults 0swaps
  CMYXBWLVUEHITSRGPDONFKAJQZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.31user 4.62system 2:18.34elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44585minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.46user 3.87system 2:18.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40475minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, K, J, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
132.86user 3.49system 2:08.33elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40461minor)pagefaults 0swaps
Final key: [C, T, A, Y, B, W, L, V, U, P, H, I, S, G, R, M, E, D, O, N, F, J, X, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
  MEDNCAQOUHITSGRKWPBJFLYXVZ
  MEDNCAQOUHITSGRXWPBJFLYKVZ
  EYDNCAQJUHITSGRXWPBOFLMKVZ
  EYDNCAQJUHITSGRXWPBOFLMKVZ
0inputs+0outputs (1major+39488minor)pagefaults 0swaps
OFLXQVZ, ETDNCAJPUHIYSFRMWOBQGLZKVX, ETYNQDMJUHIKSGRXAPBOFLWCVZ, EMBNCATJUHIYSGRKWPFOLDXQVZ, TMENCAKJUHIYSGLDWPBOFRXQVZ, ETANCDLJUHIYSGRXWPBOFQKZVM, ETDNCAKJUHIYSGRWLPBOFXZQVM, EHANCDQJUTIYSGRXWPBOFLMKVZ, EWANCDKJUHIYSGRXTPBOFLMQVZ, ETDNCAQJUHIYSGRXWPBOFLKMVZ, ETHNCDAJUQIYSGRMVPBOFLXKWZ, ETHNCDQJULIYSGRXAPBOFWMKVZ, ETHNCDAJUQIYSGRMWPBOFVXKLZ, EMANCDIJUHKYSGRTWPBOFLXQVZ, ETANCDQJUHIYSGRXWPBOFLMKVZ, EMANCDQJUWYISGRTHPBOFLXKVZ, ETVNCDQJUHIYSGRXWPBOFLMKAZ, EMHNCDQJUWIYSGRTAPBOFLXKVZ, EMTNCHKJUPIYSGRAWDBOFLXQVZ, EMDNCAQJUKIYSGRTWPBOFLXHVZ, EMANCDIJUHKYXGRTWPBOFLSQVZ, EMANCDQJUWIYSGRTHPBOFLXKVZ, EMANCDKJUHIYSGRTQPBOFLXWVZ, EMDNCAKJUHIYSGRTWPBOFLXQVZ, ETANCIQJUHXYSGRDWPBOFLMKVZ, MTENCAQJUHIXSGRDWPBOFLYKVZ, EMANCDKJUHIYSGRTLPBOFQXWVZ, ETANCDIJUHKXSGRYWPBOFLMQVZ, EMANCDQJUHIYSGRTWPBOFLKXVZ, PTDNCAKJUHIYSGRMWEBOFLXQVZ, ETDNCLQJUHIYSGRXAPBOFZMKVW, ETANCDIJUHKYLGRMWPBOFSXQVZ, CTHNEDAJUQIYSGRMWPBOFLXKVZ, WMHNCDAJUQIYSGRTEPBOFLXKVZ, XTENCAQJUHIDSGRMWPBOFLYKVZ, YTANCDQJUHXESGRIWPBOFLMKVZ, ETAYCDIJUHKNSGRXWPBOFLMQVZ, PMENCDKJUHIYSGRTWABOFLXQVZ, UMANCDQJEWIYSGRTHPBOFLXKVZ, MTENCAYJUHISDGRXWPBOFLQKVZ, XTANCDQJUHIYSGREWPBOFLMKVZ, CAMNEDQJUHIYSGRTWPBOFLXKVZ, EMANCHQJUDIYSGRTWPBOFLVKXZ, YTANCDQJUHIESGRXWPBOFLMKVZ, DTENCKQJUHIYSGRMWPBOFLXAVZ, ETANCFKJUPIYSGRXWDBOHLMQVZ, ETANCDWPUHIYSGRMZOBJFLVKXQ, CTANEDQJUHIYSGRZVPBOFLMKWX, ETANCDWJUHIYSGRMZOBPFLVKXQ, ETDNCAWPUHIYSGRMZOBJFLXQVK, EMTNCFKJUWIYSGRAZDBOHLXQVP, EMANCHQJUDIYSGRTWPBOFLXKVZ, TEHNCDAJULIYSGRMVPBOFWXKQZ, EMFNCDQJUHIYSGRTWPBOALXKVZ, EMTNCHQJUDYISGRAWPBOFLXKVZ, EMTNCHQJUWIYSGRADPBOFLXKVZ, EMTNCHQJUDIYSGRAWPBOFLXKVZ, EMPNCDKJUHIYSGRTWABOFLXQVZ, ETDNCAQJUHIPSGRXWYBOFLMKVZ, ETANCDKJUHIYSGRMWPXOFLBQVZ, ETANCDWPUHSYIGRMZOBJFLVKXQ, WTENCAYJUHIDSGRMKPBOFLQZVX, EYDNCAQJUHITSGRXWPBOFLMKVZ, EMANCDKJUPIYSGRTWHBOFLXQVZ, EMTNCHKJUDVYSGRAWPBOFLXQIZ, ETDNCMJPUHIKSGRXAYBOFLWQVZ, ETFNCAQJUHIYSGRMWPBODLZKVX, TQENCAKJUHIYSGRDWPBOFLXMVZ, EMBNCDKJUHIYSGRTWPAOFLXQVZ]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  TIMENARHCUDOPYQXGVFJBWLSZK
  NADOTIMESPLUCYBHFRJKGVXQZW
0inputs+0outputs (1major+41445minor)pagefaults 0swaps
VUYKDQZJ, RTAOEIDPCMLNSJBHFGUVWKXYZQ, CTSOEZAPRMLNDJBYFGVUWKXHIQ, CTSOEIANRHLMDPBWZGVUYKXQFJ, UTANEMIPRLSODCBWFGVKHYXQZJ, CTSGEIANRHLMDJBFWOVUYKXPZQ, CTSOEIAPRMLNDJBHFGVXYKUWZQ, CTXOESAPRMLNDJBHFGVUYKIWZQ, UTANEVIPRSYMDCBHFGOKLWXQZJ, CTIUESMNRHLODJBWFYVGKAXPZQ]
Final key: [C, H, Y, X, B, W, L, V, U, E, T, S, I, G, R, P, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
138.22user 4.31system 2:15.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40024minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.62user 4.98system 2:25.43elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39701minor)pagefaults 0swaps
  CMAXBWLVUEHITSRYGDONFPJKQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.62user 4.12system 2:16.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38781minor)pagefaults 0swaps
Final key: [J, H, A, U, R, I, T, P, N, E, F, D, S, V, B, W, M, G, O, C, X, K, Y, L, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
146.13user 4.52system 2:23.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38014minor)pagefaults 0swaps
  CTIMEHSARLUWDPBYFGNOXKVQJZ
Final key: [C, P, A, X, B, M, L, V, U, T, K, I, S, G, R, W, E, D, O, N, F, Q, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
130.23user 4.19system 2:06.51elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41822minor)pagefaults 0swaps
  ONBAMCDURHITSFGYEZQKLVJWXP
  ONTIMEHDAWLSYFCGUBRJPVKXQZ
Final key: [R, T, A, Y, P, I, W, G, N, E, L, O, S, V, B, Q, K, D, U, C, X, F, M, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
142.64user 3.87system 2:18.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42592minor)pagefaults 0swaps
  REAOHITSPFNDUVCWMGYLBKXQJZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, Q, I, S, G, R, P, K, D, O, N, F, M, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.48user 4.56system 2:21.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38474minor)pagefaults 0swaps
  CDAHITSPUELWBGRMYVONFXJKZQ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
149.25user 4.31system 2:25.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39540minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
149.91user 4.63system 2:26.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38995minor)pagefaults 0swaps
  CEAOBWLVUHITSGRPMDYNFXKJQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.58user 4.95system 2:19.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45245minor)pagefaults 0swaps
  HITSEDANCRMUFOGWLYPBVKXJQZ
Final key: [C, Z, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, E, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
146.48user 4.80system 2:24.19elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42875minor)pagefaults 0swaps
  LAENHITSBDUFWGCKYOPRQMVXZJ
  LAENHITSBDUFWGCKYOPRQMVXZJ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
136.56user 4.78system 2:13.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42341minor)pagefaults 0swaps
  RENAPHITSWFCOGJDUBMLYXQZVK
  RENAPHITSWKCOGJDFBMLYZUXVQ
Final key: [C, M, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.44user 4.83system 2:23.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36350minor)pagefaults 0swaps
  OATIMEKXLSNYHPBUFRQJCZVDWG
Final key: [N, Q, V, D, G, H, A, U, O, E, T, R, F, P, Y, W, M, C, B, J, S, K, X, L, I, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
131.13user 5.10system 2:08.48elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44180minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, E, V, U, L, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.46user 4.43system 2:16.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44111minor)pagefaults 0swaps
  FNODUTIMEGARKCHZBYVPXLJSWQ
Final key: [C, E, Y, O, B, W, L, V, U, T, P, I, S, G, R, H, M, D, J, N, F, K, A, X, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
145.92user 4.52system 2:23.62elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39342minor)pagefaults 0swaps
Final key: [C, E, Y, P, B, H, L, V, U, T, M, I, S, G, R, W, K, D, O, N, F, Z, A, J, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
0inputs+0outputs (1major+39401minor)pagefaults 0swaps
VWKXZM, DITAOELPCHMNUBRSFYGJKWVXZQ, PTNOUMLECAIYDBRSFGQJKWVXZH, NSIOUMRECLHATDBWFGYPKXVQZJ, EUAOBQLPRHSNTIJWFGYZDXVKMC, RTAOBEICPHSNMDUWLGYJKXVFZQ, RETOULWNCAHJDPKSMGYBFXVZQI, EAFROLTZCISNDPUWMGYBKHVXJQ, CATEBIWJRHSFODUMLGYPKXVNQZ, NAHECVTJRSWPODUMLGYBKXIFQZ, EAMICFTJRHWNODUQLGVPKXSZYB, EOAKCMTJRSHNDPUWLGYBIXVFZQ, OEANCMTLRHSBDPUWFGYIKXVZJQ, SRENBATLCHMIDPXWFGYJOUVKZQ, RAGIBQTOCHENYDUMLJKPSXVWZF, DMRIBATKCHSNOPUWLGYJEXVFZQ, CAHIBQFETSWNOURMLGYPKXVZDJ, CAHEBQFITSONWDRMLGYPKXVZUJ, ROAISETJCHNVGPUWLKYBXFMQZD, ROADBJLTCHSNIPUWMGYEKXVFZQ, EATICMFORHSNPYUWLGDBKXVZJQ, ODPECMAJRHSNITUWLGYBKXVFZQ, OAHIUMTPRESNDBKWLGYJFXVQZC, TAFROELPCIHNDBUSMGYXKWVJZQ, CAMTBIFQESWNODRZLGYPKVXHUJ, CAMEBHFITSWNODLQRGYPKVXZUJ, CAMEBGFITSWNODRQLHYPKXVZUJ, DEACINTJRSWHOPUQLGYBKXVFZM, IEDACNTJRMSHOPUWLGYBKXVFZQ, DETICHFJRSMNOKUQLGYPWXVZBA, RPAECITFMHSNODUWLGYBKXVJZQ, OEAICNTJRHSMDPBWLGYUKXVFZQ, RTOIUAELCHMNDBSPJGYVFXWKZQ, SKTOUAELCIHNDBPWMGYRFXVQZJ, RETNCIGJOHSMDPUWLZYBKAVFXQ, OEANCITJRHSMDPXWLGYBKUVFZQ, OATECNWJRHSIDPUMLGYBKXVFQZ, OATIBMEJRHSNDPUWLGYCKXVFQZ, OAMECITJRHSNFDUWLGYPZXVKBQ, EDAITMCJRHSNOPUWLGYBKXVFZQ, OXTECIWJRHSNDPUMLGYBKAVFZQ, OCAEBYFIRHSNDPUWLGTJKMVZXQ, EAMICFTJRHWNODUXLGYPKVSQBZ, HAMECQTIRSWNODLFUGYPKXVZBJ, ETAOUSHPCLIWKDRMJGYNFXVQBZ, ETAOUSHPCLIZKDRJMGYNFXVQBW, RTNOUSAECHIWKDBQMGYPFXVLZJ, RTNOUSAECHIWKDBLMGYPFXVQZJ, RAIOULWECTHNDBKSMGYPFXVZQJ, RTNOUSAECHIWKDBZMGYPFXVQLJ, ETAOUQHPCLINKDRSMGYJFXVZBW, OAEICMTJRHSNYPUWLGDBKXVFZQ, ETAOBQLPCHMNUDRWFGSJKXVZYI, ETIOBALJCHMDUPRWFGSNQXVKZY, OATICMEJRHSNYPUWLGDBKXVFQZ, RTNOUSAQCHIWKDBLMGYPFXVEZJ, RTNOUAWECHILKDBSMGYPFXVQZJ, RHNOUAWECTILKDBSMGYPFXVQZJ, DEAICNTJRHSMYPUWLGOBKXVFZQ, ETSOBQLPCHMNUDRWFGAJKXVZYI, RATOULWECIHNDGKSMBYPFXVZQJ, RTNOUAWECIHLKDBSMGYPFXVQZJ, ETAOCQLPBHMNUDRWFGSJKXVZYI, RATOUEMPCIHNDBKSLGYJFWVXZQ, ETIOUQLPCAHNDBRSFGYJKWVXZM, RSNOUMTECHILKDBWAGYPFXVQZJ, ETAOBQLPCHMGUDRWFNSJKXVZYI, CATOBEMPRHSNKIUWLGYJDXVFZQ, DEHICMTJRASNOPUWLGYBKXVFZQ, RATOULWECIHNDBKSMGYPFQVXZJ, CAHIBQFETSWPODRMLGYNKXVZUJ, PATECIWJRHSNDOUMLGYBKXVFQZ, EOAICMTJRHVNDPUWLGYBKXSFZQ, CAMEBFHITSWNODRQLGYPKXVZUJ, OEANCMTJRHSIDPUWLGYBKXVFZQ, NTIOBAELCHMDSPRWFGUJQXVKZY, CAHIBQFETSZNODRMLGYPKXVWUJ, RSEIBATOCHGNYPUWLMDJKXVFZQ, CAHKBQFITSWNODRMLGYPEXVZUJ, CHAIBQFETSWNODRMLGYPKXVZUJ, ROADNLTJCHSEIPUWMGYBKXVFZQ, CDAIBEMTRHSNOPUWLGYJXKVFZQ, EDTICMAJRHSNOPUWLGYBKXVFZQ, CAHEBQFOTSWNIDRMLGYPKXVZUJ, OAEICMTJRHSNDPUWLGYBKXVFZQ, RAYOUELPCIHNDBKSMGTJFWVXZQ, CAMEBHFITSWNODRQLGYPKVXZUJ, CAMEBIFQTSWNODRZLGYPKXVHUJ, CHAEBQFKTSWNODRMLGYPIXVZUJ, CAMEBHFITSWNODRQLGYPKXVZUJ, CAMDBHFITSWNOERQLGYPKXVZUJ, DEAICNTJRMSHOPUWLGYBKXVFZQ, DEAICMTJRHSNOKUWLGYBPXVFZQ, CATEBHFIMSWNODRQLGYPKXVZUJ, CAHEBMFOTSWNIDRQLGYPKXVZUJ, OEAICNTJRHSMDPUWLGXBKYVFZQ, UTOIBAELCHMNFDRWSGYPQXVKZJ, RATOULZECIHNDBPSMGYVFXWQJK, REANCITJOHSMKPUWLGYBDXVFZQ, BETICNGJRHSMDPUWLXYOKAVFZQ, OATICMEJRHSNDPUWLGYBKXVFZQ, OATECIWJRHSNDPUMFGYBKXVLQZ, CAMEBIFQTSWNODRHLGYPKXVZUJ, ODAICMTJRHSNEPUWLGYBKXVFZQ, CATEBQWIPHDYZORMLGNJKXVFUS, OATECIFJRHSNDPUWLGYBKMVZXQ, CAMEBQFITSWNODRXLGYPKHVZUJ, EAMICFTJRHWNODUZLGYPKXSQBV]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, J, A, Z, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.23user 4.04system 2:21.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38825minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.93user 4.25system 2:11.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37422minor)pagefaults 0swaps
Parent [26]: KZJBANRUDWVXLSGPTIMEOQCFYH = 1.0986605730698291
Initial pool: [PUKWJETYLQHOFNRSXDCMAIBGVZ, XWAERKIFYODLCQNUBTVSPGMHJZ, YRZWVKSJEMTXPULAGOFCHDQNIB, LBNFWUEXIOPDACHTZMSRGYJVKQ, WORXNKCVSAJIPFGZYQEHLTMDBU, YFEQJDBRLUZWGOHMSINKPAXCVT, VTSGMIRCDAXUZFHYBNQOJELPWK, LJGDTPNZQWCBYHRAKFXEOSUIMV, MELICHYKJRNXFWDGVUOQABTPSZ, YHROWPGMAKLCIZNVUJXBSEFTDQ, KLIQWMJHECZYRONSDUABXPGFTV, OCADYVBRSXENMUPGZJTQFWIKLH, DXUWMJBZCTLPAYKGVESRIOFHQN, WPNATJEZISXDVBFGLYHQKUOMRC, IUMYCRAQJFWTBHDLOGSXNKZEVP, PCKRDHGXNUOELMBVWZTSQIYAFJ, QIZMUVADHOFLKYWEBSXTJRCNPG, WBXNMDSPFZTVCRLJEAQIKUYGOH, ZDBCWNFEJTGKUALOQMYSPRVHIX, AQILRWZKEUHBFXVTNCMPGDYSOJ, LSQDOXIEKHRYCBVUTFAWZGJPNM, LFOMUBHARXINJEDYGTKWVCPQSZ, HMLZIPSKFTWOYABDECGUNVQXJR, PJWUFBVRLCSEDQGKTZAMYNIOXH, OYNGAPXQTHMCWLEVSRUFJBIZDK, KCAHYTJODLRWIQUSPVXGEZMNBF, KZJBANRUDWVXLSGPTIMEOQCFYH, APJRLISZGXBFYCVUQTMWOKHDEN, HIEWSGUMFZQRJKATOVBPYXDCLN, VPRBNLEOWYIUSGTZQJFMKXDAHC, GDXZFOSRLIQTEJYPAUMWVCHNBK, OFAQXJGDVUECRMPBYIWTLKHSZN, XBYLJSCIDAMFTZWGQERVUPNHKO, FHUYXROVDZIECWQAGBNTJSMLKP, CQHAFLOBUDNVJWGIMYXZKEPTRS, LCBPZYUHOXEWJMQSATGKVIDFNR, JXHQCVYMDZGWOTIKSALRBPEFUN, FLDGZAJRTPSCMNOKYHXUBEIWVQ, LJZEMFTWVYDRUNHAOIBSPXQCKG, YGPLKEZVJBOTNCXIUFDRHAWSMQ, YVRIDHZKQGXTLWSPJCMAOFEBUN, FGXYHKBJVAWIQRESNUCLMPTDOZ, DULPHVRNJGIBZCWMTXAESYKFOQ, AKEIMVNPLXYFOQBTUSHZCRGWDJ, XAGKZRYMQCIBJUEDLFNPVHWSOT, DEYCKBHFNMIAURXLQZVOTJWGPS, TAFXVDKUWBYZECHOIRJPNQSGML, WOEXJHCUALYGRNVKPSQMTDFBZI, KTNCFUHQSYZAXRLIGJWEVDPOBM, WONKZDALHSPGFTBRIUVQJEMCYX, HKATJXLQICZNSYEWROPDFGBUVM, GXJDFEVMUSIZHLAPCRTQKBYNWO, GCRUWYIVMKJFSANODTEHBZLPXQ, FTDUWZOQNYABEJISCXVKRLGMHP, VLYNRUZHWFSDEIGBQOKMJTPCAX, HACPGSNOYREXBUFJMILVKWDTZQ, RPBXNHIWCTDMEKZUFLOSJAGYQV, EQBSOCFLMHVYGUKJWPAZNDTIRX, YOLIXCAMZTHSQJFWBUGKNPDVRE, XZVRJTLOCSMFHUNWPBGDQEKIAY, BLFKSVXCGTIHJEUNOWYAQRDZPM, QBRGUIYOKHJZWCLMANFSPDTXVE, KHWCLEFRNGTBVXPSQMZYUJAIOD, JOIGEPLQXTKZYRBCMAFDVSHNUW]
  ENAOHITSYKVCFURGLWXMPDBJQZ
Final key: [C, T, A, X, B, W, L, V, U, E, Y, I, S, G, R, Q, M, D, O, N, F, K, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
144.12user 4.48system 2:21.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37960minor)pagefaults 0swaps
  OEHITSAPUFLGDNBYRMWCKZQVJX
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.65user 4.45system 2:24.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42115minor)pagefaults 0swaps
  ATIMEOHYKLFDSGRUWJCPZNVXBQ
  ATIMEOHYKLFDSGRUWJCPZXVQBN
  ATIMEOHYSLFDNXRUWCPBZJVGQK
  VTIMEOHYALFDNSRUGCPBWJKXZQ
Final key: [O, I, Y, V, N, L, H, J, D, Q, T, R, F, P, G, W, M, U, B, C, X, A, K, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
142.96user 4.63system 2:19.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42275minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  OAURPTIMEHLDSGBWFNCKYVXJQZ
  AUORPTIMEHLDSGBWFNCKYVXJQZ
  UOARPTIMEHLDSGBWFNCKYVXJQZ
  UAORPTIMEHLDSGBWFNCKYVXJQZ
  NUROPTIMEALDSGBWFHCKYVQJXZ
  AOURPTIMEHLDSGBWFNCKYVXJQZ
0inputs+0outputs (1major+45128minor)pagefaults 0swaps
LIYNSWFGCJKVXQOZ, CBTRPASHELMDINYWFOGJUVXKQZ, OETAPIHMBUYRSGVDZCFNQKXWLJ, IRCUALTGEHMDSOBWFVYNQJXZPK, UITAPZHVELMDYOBWFRSNQJXKGC, UATRPIHVELMDSGBWFCONYJXKQZ, OEANPITMBLGRSHUDFVCJYKXQZW, COARYITMBLEDSNUWFVGJPKXQHZ, OTAYPIEMBHFRSGUDLVCJNKXQZW, WTARPILMBHEDSGUOFNCJYVXKQZ, OENRPAHMBLCDSGUWFTYJQVXIZK, ULTRKIAOHPMDSGBWFECNYVXJQZ, OETARIHMBLUDSGZWFCYNQVKJXP, NKTAPIHEBLMDSGUWFVCRYOXJQZ, OETAPIKHBMLDSGUWFNCZYVXQJR, TNSRUIAMEHLDVOBWFGCPYJXKQZ, OLANIPETBHFRSGUDWVCJYKMQXZ, OKAUPIDTQHLRSGBWFVCNYJMEXZ, EAVORLTFCQMDSGUKXIYNBWPJZH, UIATORHVPELDSGBWFCYMKJNQXZ, OTEAGIWMBHLRSPUDFNCJYVXKZQ, URAOPIVTEHYDSGBWFCLNKJMQXZ, DEWNPIHTBAKRSOUGFCYXLVMQZJ, URDTPIHMEALVSGBWFOCNYJKQXZ, CTHORIQEBLADSNUWMFGJKVXZPY, TAUORIMHELKDPGBWFCYNQVXJSZ, OTEAPIKMBXLRSGUWFNCQYVHJZD, NRTOUPIMBALDSGEWFHCKYVQJXZ, OEVNPTIMBALDSGUWFRCXYJKZQH, UIWRPTHMEALDSGBVFOCNYJXKQZ, REALPIHMCNWDYOUGFTBXSJQKZV, DEKUPIHNCRMTLOYWFVGXBASJQZ, ETWORIHVPLMDSGUAFCYNBJXKQZ, OEAJCIHTBQMRSGUWDYPNVKXFZL, UIAJOLCTGHMDSEBWFVPNYKXQRZ, NETRPAVMBLSDIOZWFGCKHJXQUY, WITRPNAEBLMDSOUHFGCKYVXJQZ, REAYPIHVCLMDSGUWFTBNOJXKQZ, RELOPIHVCAMDSGUWFTBNYJXKQZ, REAOPIHVCLWDSGUMFTBNYJXKQZ, REKOPIHVCLMDSGUWFTBNYJXAQZ, REAOPKHVCLMDSGUWFTBNYJXIQZ, RETOPIHVCLMJSGUWFKBNYDXAQZ, RTAEPOHVCLMDSGUIFKXNYJZQBW, UAHORITVELMDSGBWFCYNQJZPXK, RTAEPOHVCLMDSGUWFKINYJXBQZ, URTAPWKVEHLDSOBIFGCNYJMQXZ, RTAEPOHVCLMDQGUWFKINYJXBSZ, UYVRPIATEHLDSGBWFCONKJMQXZ, EAHORITVCLMDSGUWFKBNYJXPQZ, UATGRIHVELMYSOBWFCDNQJXPZK, UATKRIHVELMDSGBWFCYNQOXJZP, UEARPIHMBTLDYNCWFOGJKVXQSZ, UATGRIHVELMDSOBWFCYNQJZPXK, UAFORIHVELMDSGBWTCYNZJPXQK, UATORIHVELMDSGBWFCZNQJYPXK, UATORIHVELMDSGBWFCYNZJPXQK, CEARPISMBTLDYNUWFOGJKVXQHZ, URVGPIHTEALKSOBWFCYNDJMQXZ, UATORIHVELMDWGBSFCYNQJPXZK, CRUOPIKVELMDSGBWFHANYTQJXZ, UYTRPOAVQHLDSGBWFCINKJMEXZ, UATGRIHVEXMDSOBWFCYNQJLPZK, USTRPAJVELMDIGYWFOCNBHXKQZ, CAERPDHMBTLIYNUWFOGJKVXQSZ, URTAPLHVEIMDSOBWFCYNQJXZGK, OEANPIWMBHTRSGUDZVCJYKXQFL, URTAPIDVELMHSOBWFCYNQJXZGK, CIVTUAHPELMDSGBWFRONYJXKQZ, OEANPIWMBTHRSGUDFVCJYKXQZL, CSFRPYTABLEDINUWMOGJKVXQHZ, OTANPIWMBHERSGUDFVCJYKXQZL, OATRPIEMBHFDSGUWLNCJYVXKQZ, OETRPIAMBKLDSGUWFNCJYVXHQZ, UIPTRAHVELMDSGBWFCYNQOXJZK, UPTARIHVBLMDSGEWFCYNQOXJZK, OEAXPIHMBRLDSGUWFVCNYTKJQZ, URVAPIKTEHLWSOBDFGCNYJMQXZ, OETRJIAMBHLDSGUWFNCPYVXKQZ, OLANPIEMBHFRSGUDTVCJYKXQZW, UKACPDHTEILRSGBWFVYNOJMQXZ, EHAORLTVPQMDSGUWFCYNBKXJIZ, UAVGPRHTCELDSOBWFIYNKJMQXZ, OTEAPIWMBHLRSGUDFNCJYVXKZQ, URAOPIVTEHLDSGBWFCYNKJMQXZ, URVGPIKTEALDSOBWFCYNHJMQXZ, DEWNPIHMBTLRSGUAFOCXYVKQZJ, CIHRPAQEBLTDYNUWMOGJKVXFSZ, PAUORIHVELMDSGBWFCYNQTXJZK, URVOPIKTEALDSGBWFHCNYJQMXZ, OTEAPDIMBHLRSGUWFNCKYVXJZQ, UHVRPTIMEALDSGBWFOCNYJXKQZ, OEVRPAHMBLIDSGUWFNCXYTKZQJ, KEANPIHMBRLDYGUWFVCXOZSJTQ, RESUPAHVCLMDXOYWFTGNBJIKQZ, MTAORIEVPLHDSGUWFCBNYJXKQZ, ETIORXHVPLMDSGUWFCYNBJAKQZ, UIAOCLHTEQMDSGBWFVPNYKXJRZ, OEAJPIFMBHTRSGUWDVCNYKXQZL, RITNPKAEBLMDSOUWFGCJHVXQZY, NETRPAVMBLSDIOUWFGCKYHXJQZ]
Final key: [C, Y, H, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.52user 4.31system 2:20.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38172minor)pagefaults 0swaps
  CMYXBWLVUHITSGRQPDONFEAKJZ
Final key: [C, P, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, J, D, O, N, F, T, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.65user 3.76system 2:14.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37540minor)pagefaults 0swaps
  OUAWNTIMEHSRFCBYGVDKPJQLZX
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, M, D, O, N, F, Z, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
130.59user 4.46system 2:08.46elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40352minor)pagefaults 0swaps
Final key: [C, E, A, X, B, I, L, V, U, T, M, Y, S, G, R, W, P, D, O, N, F, Z, J, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
147.19user 4.88system 2:24.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42111minor)pagefaults 0swaps
Final key: [O, I, M, P, D, L, A, E, N, T, Q, R, F, J, G, W, K, B, C, U, X, H, Y, V, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
142.17user 4.82system 2:19.81elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39404minor)pagefaults 0swaps
  REGNUHITSCAOPYDFWVKJMLBXQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.55user 4.76system 2:14.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37814minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, J, K, D, O, N, F, M, A, Q, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
136.31user 4.80system 2:13.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42100minor)pagefaults 0swaps
  GOWYTIMEDNHSFLJRVBCAPQUKXZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, T, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.46user 4.49system 2:16.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41216minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, T, Q, R, F, P, G, W, M, U, B, C, X, E, K, S, A, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
146.60user 4.58system 2:23.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44429minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.89user 4.76system 2:22.53elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38781minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, P, D, O, N, F, Q, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.14user 4.19system 2:23.24elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40740minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.50user 3.96system 2:16.23elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40783minor)pagefaults 0swaps
  AEHITSVWUPXDCJBKYGONRZQMLF
  ADTIMERGNHVUOSBWYCKPLJFXQZ
  NRAOTIMECUHKLGBWFDYPXJVQSZ
Final key: [C, T, A, X, B, W, E, V, U, L, H, I, S, G, R, M, J, D, O, N, F, K, Y, Q, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
142.70user 3.93system 2:18.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41247minor)pagefaults 0swaps
  CEMXBALVUHITSGRDWOJNFZYPKQ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
147.07user 4.55system 2:24.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38440minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, H, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.19user 4.00system 2:20.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40736minor)pagefaults 0swaps
  CNAEHITSURFMLGBWPDYVQKXJOZ
  OEAKHITSRBLNVGCWPDYFMUXJQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.73user 4.55system 2:24.71elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39480minor)pagefaults 0swaps
Parent [30]: FQORPWBNXJYAKGVEHITSMDLUZC = 1.129744263942782
Initial pool: [HFTDUWNIPJGLXRBKSACQZYOMVE, GMSJZKVPTHCIDOUXRFEYABQNWL, CMBDYURVAITPHWZNFJSKXELGOQ, GLBAMEVKJOCNFRUIPZHQTWYSDX, ODNSQZULVFPKYIAMRCHXGBTJEW, ELINFTXMROUWDAGBKPHQJSZCVY, TXQFHWSPIVJMZNAYGULKOCRDEB, QDLRKACFTVIZEMUHWPOYSNBJXG, TFHNXGZRQJEIKVYUSMOLPWABDC, PWBHJITMRUALEGSVZDOFXYQKNC, WXVTRSAZKODPGYJMULIEHBQNFC, XNJTMEZRIBOUADQHVSYCFLKPGW, PVRJFWEXQIMOHBNUCDSTALKYGZ, WDSZGTELJMXKOQYARUVBIPHFCN, KZHPBSGLNYDTRJEAMCUOIFXWQV, KUEVBXZDQOPIMARNYFHJSTGWLC, XIARPLDJETUVNOMFSHCZKGBWQY, AJZSXGCQFKRYVEHUDOTBMLPINW, JXBLHYEZQUVOMKDSFPRANITGCW, THZIXDOAUKGRPJSLEBWCFVMYQN, JUIPVADLMKRSTOYZBXGHCFQEWN, NMFDARKZGEOTYSXLHCWVPBIUQJ, EKSJBYXLOZTGRDNICMWUVHAFPQ, LKOTARGSCZBUEXYQPFHJIMDWNV, VUNBYJGDQSORPAELFCWTMIKXZH, ZEIVMLXSQPHFRTCNWUGYKABDOJ, YEVRFWGAHJOPTLBSZDQINXKCUM, GDKCLYNSXTEJZHMBRFWPAOQIUV, ZUASCKEVDYGPRWIBLHTJFONQMX, GLNYASHIORQWXEKDVJBUPZMFCT, FQORPWBNXJYAKGVEHITSMDLUZC, YJGCDRASIFUTXKPLOVBMQZNHEW, LHCRBTYJGONWUMQAVKFZPSXIED, CANJOYQSMITELZUBRDGKWFVHPX, DSYQGMLUJNZBRHOXCIFVWTPKEA, ZPUMHRGQFSYNCXVJIKBDAOWLTE, JWIUFBKHCQTYDPOZRNVMGAXELS, TBHGSYCIVRKONWFULZXPAMDQJE, HCVQTGXUMFWLYENKDAZRSBIOJP, IZWEJBMQHGFANXSOYLRKDPTUCV, TMWGSQIOYRELCJVFDXUNHZBPAK, MJYLWCZGTXRADOEUNKIQFBPVSH, DLVGYJHFNEQMTARUBXOSCKZIWP, APYRJDVFWQEMONCGHUSZLTXBKI, CHDAOQKEVYLIRXTZBJNSUMFWPG, DIMUVKFHWZLCQJTBEYPXNRSOAG, XQORTBNIYMECJPWAVDKSLFHUGZ, GFTMSEHKABOYUVZRNWDXQCPJIL, HMYGZPCNIRBWUJKTEAQDOFLVXS, QDZIRTYMAGPLCKWUEXJHSOFBVN, HKOQMJPEADUBLWYVRGZITFSXNC, UWOGFQVDZTLSYXEMNKPHCABRIJ, FQSZHLCXIRDPNJUMEBKVWYATGO, EPLQSUTXVYCDGOAHJWBMNRFIZK, ZOKCWBMIXJADERGFNHVYPSTLUQ, OJEABVMKYNPIRQDLWTCUXHZFGS, LOANCIFSMHEWVYTJKDXRPUQBGZ, HZVRCTBUANKXMPFOJIYLEWGQSD, SAWKDTIOFGPJCVEZNUQLYRMXHB, LAOEUKBQMZJPNDWVGISRXTCFYH, MGCOLDZVUEBQYFPWRATXKISHNJ, XQOWSFTBJZRYMADGPNLCEIVHKU, UDVPOZSRINFQMACWXLHKTEGBYJ, VMJXYQBDAOGKWFRTICLSNZPUHE]
Final key: [C, T, I, X, B, J, L, V, U, E, M, Y, S, G, R, W, P, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
140.76user 3.92system 2:16.91elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41895minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, E, U, B, C, X, M, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
143.16user 5.44system 2:21.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43955minor)pagefaults 0swaps
  HTIMERGUPOJABNKDWSCXFYLVZQ
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
132.62user 4.84system 2:09.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42229minor)pagefaults 0swaps
  HITSEALFUORWCNXMYGJDBVQKZP
Final key: [C, T, H, X, B, Y, L, V, U, E, Z, I, S, G, R, W, P, D, O, N, F, M, A, J, K, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.64user 4.18system 2:13.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37570minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, M, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
145.32user 4.82system 2:22.66elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39974minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, T, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
0inputs+0outputs (1major+39489minor)pagefaults 0swaps
MXKJZ, RTEOPWLVUAFISGNHKDYBCMQJXZ, TWEOPXLVURFISGBHKDYNCMAJQZ, RTAOPWLVUEFISGMHKDYNCBXQZJ, EMAGPRLVUHFISOBWTDYNCJXKZQ, RTOEPXLVUHFISGBWKDYNCMAQZJ, RTEOCWLVUHMISGBJKDYFNAXQZP, RTAOCWLVUIHESGBJKDYNFMXQZP, RTAOPELVUHFISGXWKDYNCMBQZJ, RTEOPWLVUAFISGBXKDYNCMHJZQ, RETOPHLVUAFISGBWKDYNCMXJZQ, RTEOPXLVUAFISGBWKNYDCMJQZH, RTAOPXLVUHFISNBWEDYGCMKJZQ, RTEOPALVUHWISGBFKDYNCMXQZJ, YTEOCALVUHWISGBQJDRNFMXKPZ, RATOEPLMUHFISGBWKDYNCVXJZQ, RTEOCMLVUHWIAGBQPDYNFSXKJZ, RATOECLIUHWVSGBQPDYNFMXKJZ, RLMOCAEVUHTISGBQWDYNFJXKPZ, REKOCALVUHTISGBMWDYNXJFQPZ, RTEOCALVUHWISGBQKDYPFMXNZJ, RSEKCALOUHVITGBWJDYNFMXQPZ, CREOPALVUHWISGBQTKYNFMXDJZ, RTEOPMLVUAFISGBZKDYNCHXJWQ, RTEOPWJVULFISGBHKDYNCMAZXQ, RESOCAJVUHTIQGBMWDYNFLXZPK, REYOPALVUHTISGBMWDCNFJXQKZ, RTMOCALVUWHISGBQEDJNFYXKZP, RTMOCALVUWHISGBQPDENFYXKJZ, RTEOCALVUHMISGFQJDYNBZXKPW, RMEOCTLVUHWISGBAJKYNFQXDPZ, RTHOPWLVUAFISGBMEDYNJZXKCQ, HAJOPRSVUMFILGBWEDYNCTXKZQ, ETKOPRLVUHFISGBZWDYNCMAQXJ, RTEOPALVYHFISGBWZDUNCMXKJQ, RJTOPALVEHKISGBWFDYNCUXMZQ, REWOPALVUTFIHGBJKDYQCMXNZS, RTEOCALVUPWISGBQFDYNKMXHJZ, KATOCXLVUHEISGBWPDYNFMQRJZ, RTEAPWLVUOHISGBQKDYNCMXJZF, HTROPELVUAFISGBNKDYWCMXQZJ, RTSOCHLVUAWIEGBMJDYNFXZKPQ, RAEOPCLVUHTISGBMWDYNKJXFQZ, RTIOPALVUHWESGBMJDYNCKXQFZ, RMEOPALVUHITSGBQWDYNCJXKFZ, RTEOCALVUWHISGBQPKYNFMXDJZ, RTEOBALVUHWISGCQPDYNFMXKJZ, RTEOBALVUWHISGCQPDYNFMXKJZ, BPEOCALVUHWISGRQTDYNFMXKJZ, RTIOBALVUHWESGCQPDYNFMXKJZ, RTEOBAQVUHWISGCLPDYNFMXKJZ, RTEYPXLVUHFISGBWKDONCMAQZJ, RTEOBALVUHWMSGCQPDYNFIXKJZ, RTEOCMLVUJWISGBQPDYNFAXKHZ, RTAOCWLVUHMISGBQKDYNFEXZJP, RPEOCXLVUHWISGBQTDYNFMAKJZ, RWEOBXLVUTFISGPHZDYNCMAKQJ, RTEYPWLVUAFISGBHKDONCMQJXZ, RMAOPWLVUEFISGBHTDYNCJXKZQ, RTAOPQLVUHFISGBWKDYNCMXEZJ, RTEOPXLVUHFISGBWKDYNCMAQZJ, RTEOPXLVUHQISGBWKDYNCMAFZJ, RTEOCWLVUHMISGBQKDYNFAXZJP, RTAOPWLVUEHISGBJKDYNCMXQZF, CTAOPELVUHFISGBWKDYNRMXQZJ, RTEOPXLVUHKISGBWFDYNCMAQZJ, RTKOPWLVUAFISGBHEDYNCMXJZQ, RTEOPXLVUMFISGBWKDYNCHAQZJ, RTEOPXLVUHFISGBQKDYNCMAWZJ, RHZOPXLVUAFISGBWEDYNCMKJTQ, RTEOBALVUHFISGPWKDYNCMXQZJ, RTLOPXEVUHFISGBWKDYNCMAQZJ, RTEOPALVUQFISGBWZDYNCMXKHJ, RTMOCALVUHWISGBQJDYNFEXKPZ, RTEXPWLVUAFISGBHKDYNCMOJZQ, RATOPQLVUHFISGBWEDYNCMXKZJ, RATOCXLVUHEISGBQPDYNFMWKJZ, RTEOCMLVUHWISGBQPDYNFAXKJZ, REKOBALVUHTIPGCMWDYNFJXQSZ, REMOCALVUHWISGBQTDYNFJXKPZ, CTAOPELVUHZISGBWKDYNFMXQRJ, RTEOCALVUHWISGBQJDYNFMXKPZ, RPEOCMLVUHWISGBQTDYNFAXKJZ, RQWOPALVUHFISGBEKDYNCMXTZJ, RTEOPWLVUHFSIGBQKDYNCMAZXJ, RTWOPMLVUAFISGBHEDYNCZXJKQ, RTSOPMLVUHFIAGBWEDYNCZXJKQ, REYOCALVUHTISGBMWDKNFJXQPZ, RTMOPWXVUAFISGBLEDYNCJZKHQ, RTMOCALVUWHISGBQPDYNFEXKJZ, RTEOCWLVUHMISGBAJDYNFQXKPZ, RTEOCALVUJWISGBQHDYNFMXKPZ, RTJOPWLVUAFISGBMZDYNCEXKHQ, RAHOPXLVUMFIQGBWEDYNCTSKZJ, RTEOPZLVUHFISGBWKDYNCMAQXJ, RTKOPWLVUAFISGBHZDYNCMQEXJ, RQEOPALVUHKISGBWFDYNCMXTZJ, RTKOBWLVUAFISGPHZDYNCEXMJQ, RAEOPSLVUTFIHGBWKDYNCMXQZJ, REWOPALVUHFISGBTKDYNCMXQZJ, RTEOCALVUHWISGBQPDYNFMXKJZ, RATOPXLVUHEISGBWFDYNCMQKZJ, RTAOPELVUFHISGBWKDYNCMXQZJ, RTEOBWLVUAFISGPHZDYNCMQKXJ, RZEOPXLVUHTISGBMWDYNCJAKQF, RTEOCHLVUAWISGBQJDYNFMXKPZ, RTEOPALVUHWISGBQJDYNCMXKFZ, RQHOPALVUETISGBMWDYNCJXKZF, RTFOPSLVUAQIHGBWKDYNCMXEZJ, RTEOCALVUWHISGBQPDYNFMXKJZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  DWUEPAHITSVFLJBCMYNRQOGXKZ
  DTIMEPLUCSANHKOGRYQBFVWXJZ
  OTIMESDLCPANHKBWRUQJFVYXGZ
  OTIMESDLRHANXKBWYUQPGVCFJZ
  OTIMESDLCHANUKBWRGQJPVYFXZ
  OTIMESHDRNAYXKBWJUGPFVCQZL
  OTIMESALCPNWHKBVRUXJQFGZDY
  OTIMESALCPNFHKBWRUXJQVGZDY
0inputs+0outputs (1major+41962minor)pagefaults 0swaps
RFJNAGBWVMCPDKYXZQ, OTIMESHDRNAYFKBWJUGPXVCQZL, UNHSEDILRFJCMOBXTVGPAKZQWY, OTANESGLRFJCMIBWHVUPDKZXYQ, UNSAEDILRFHCMOBTXVGPJKZQWY, TOANESILRHUBMGCWVKJPDZQXYF, MEDTPSLRCHFYNJBWAIUOKVGXQZ, BTANESDLRIHGVPOWFUMJXQCKYZ, RTSNUDAECIOMZPBHYVXKQLGFWJ, NTDOESQIRHFBAGCWYUMPLKZXVJ, ORATESKLCIFDMNBWXUVPJHGQYZ, TOANESIYRHUCMGBWFVJPDKZXLQ, NRECPTIDSAWYHJOGMFUBKVQZXL, GSDVERILOHTFANBQWYCPUMZXKJ, ORDTESKLCHFYMNBWAIUJPVGXQZ, GTANESILRHFOMPBWYUQJXZCKVD, RTSOJDALCINMWPBHYVXKUFGZEQ, OTIMESDLCPANHKBWRUQJXVYFGZ, NSECPTIDOAWFMJBGHYURKVQXLZ, OTDXESILRHJVANBWYUMPGQCKFZ, NRATEVIMCSFHOPBWLUGKXJQZDY, KNDTEISLYHFOCMBWAUGPJRXQVZ, CTANEMIDRFOYSGBWVUZXKHPJLQ, GMDOESILRHTFWNBQAYCPUVZXKJ, RTSNUDAECIOMFPBHYVXKQLGZWJ, OTANESIVRFLYMGBWDQCPKHZJUX, OTAXEMILRHFVDNBWYUSPGJCKQZ, ORITKSHDCNAYMJBWXUGPFEZQVL, OTIMEJDLRHANXKBWYUQPGVCFSZ, OTANESDLCIHGVPRYFUMJXQZKBW, KNDVESILRHFOMABWYUGPJXCQTZ, OTNWEISLRHFCMGBDAUZPKYXQVJ, OTNKESILRJHCAYBWGVUPDZMXQF, OTINUSABCQRMFPEHYVGKWLZJDX, EAORUSTLPHWIFXBGYVCNDKMZQJ, NARMPDHWCSTYGLBIFOUEJVKXQZ]
  UTIMESHDRNLAFOBWJVGPXKCQZY
  UTIMESALRHNXYOBWFCGPDKZJVQ
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, K, P, D, O, N, F, Q, A, J, M, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
145.49user 5.34system 2:23.94elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38083minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
134.72user 4.70system 2:12.02elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38012minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, T, W, R, F, P, G, A, E, U, B, C, X, M, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
136.54user 4.72system 2:14.59elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43190minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, H, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
134.58user 3.80system 2:10.45elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41610minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.72user 4.74system 2:24.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39437minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, T, Q, I, S, G, R, Z, E, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.93user 4.87system 2:17.36elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40806minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
129.74user 4.04system 2:06.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41638minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.61user 4.93system 2:18.35elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39276minor)pagefaults 0swaps
  EMAOPGHITSLDCNRYFBVKWXJUZQ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.53user 4.20system 2:12.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39053minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.41user 4.42system 2:19.86elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40608minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.52user 4.50system 2:15.83elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40716minor)pagefaults 0swaps
  OADENHITSKBMLCRWPFJVYGXUQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, H, K, D, O, N, F, P, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
137.35user 4.23system 2:14.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36153minor)pagefaults 0swaps
Final key: [C, Z, Y, P, B, W, L, V, U, T, H, I, S, G, R, X, E, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.77user 4.89system 2:11.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39217minor)pagefaults 0swaps
Final key: [O, I, A, V, N, Y, H, J, D, T, L, R, F, P, G, W, M, U, B, C, X, E, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
146.82user 4.70system 2:24.17elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41275minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, J, K, D, O, N, F, M, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.52user 4.08system 2:19.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43723minor)pagefaults 0swaps
  OALNCHWFUTIMEJDPZSXGKVRYBQ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
137.56user 4.29system 2:14.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41327minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, M, U, B, C, X, E, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
142.01user 3.72system 2:16.90elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38628minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, P, D, O, N, F, M, A, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
133.32user 3.69system 2:09.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37999minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.86user 4.19system 2:15.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42825minor)pagefaults 0swaps
Final key: [C, T, A, Y, B, I, L, V, U, E, M, P, S, G, R, W, K, D, O, N, F, H, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
137.44user 4.90system 2:14.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38400minor)pagefaults 0swaps
  HSPDLTIMEFAWKXCBUGNRYOVJQZ
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.90user 3.85system 2:16.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42054minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, P, I, S, G, R, H, T, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
141.07user 4.38system 2:18.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43755minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.68user 3.90system 2:17.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44152minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
142.83user 3.79system 2:18.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36585minor)pagefaults 0swaps
  NBAOYMLFRUEWHITSJKVQCGDXPZ
Final key: [C, T, A, X, B, W, L, V, U, E, P, I, S, G, R, Y, K, D, O, N, F, M, J, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
140.51user 5.49system 2:18.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41121minor)pagefaults 0swaps
Final key: [C, T, A, X, B, I, L, V, U, E, H, S, Y, G, R, W, P, D, O, N, F, Z, M, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
134.77user 4.56system 2:12.98elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38964minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
140.70user 4.43system 2:17.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41762minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
147.12user 4.65system 2:24.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37305minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
148.95user 5.13system 2:27.76elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38962minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, K, D, O, N, F, M, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.63user 4.62system 2:16.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40526minor)pagefaults 0swaps
Final key: [C, E, A, X, B, S, L, V, U, T, Q, I, Y, G, R, W, M, D, O, N, F, P, K, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
146.61user 4.60system 2:23.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43268minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.46user 4.39system 2:17.55elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41894minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, M, I, S, G, R, Q, T, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
137.18user 4.10system 2:14.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41136minor)pagefaults 0swaps
  LEHITSRAFZGQBMUYVDKONCWPJX
Final key: [C, Z, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, P, D, O, N, F, M, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
148.14user 4.46system 2:24.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40018minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, A, L, V, U, E, Q, I, S, G, R, W, T, D, O, N, F, Z, K, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
140.92user 4.29system 2:17.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39392minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
154.53user 4.48system 2:32.04elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39166minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.28user 3.70system 2:19.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43671minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
131.00user 3.70system 2:07.83elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37822minor)pagefaults 0swaps
Final key: [C, E, I, X, B, W, L, V, U, T, A, Y, S, G, R, H, P, D, O, N, F, M, J, Q, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
0inputs+0outputs (1major+43685minor)pagefaults 0swaps
NBQXKJZ, HTUAEWIVRSLODGCMFYBNKPXQJZ, UHAEMZIVRSLODGCWFYBNKPXTJQ, UPHEMAVIRSLODGCTFYBNKQXWJZ, UHAWMTIVRSLOGDCEFYNPBJXQZK, NUAWHMITKVLODGCSFYBPRJXEQZ, UTAEMWQVRSBODGCZFYHNKPXIJL, UHIEMTAVRSLODGFWCYBNKPXQJZ, ETAYUILVRHWODGCSFBNPKMXJZQ, UTAEMILVRHWOXGJSFYBNDPCKQZ, UTAEMPIVRSLODGCWFYBNKJXQHZ, UXAEMILVRSFODGCWQYNPBJTKHZ, NDAETMIVRSLOUGCWFYHPBJXKQZ, UTAEMIQVRHSODGCWJYBNKPXLFZ, UHTDMAIVRSLOEGCWFYBNKPXQJZ, ETAYQILVRHWOSGCXFNBPDMJUZK, ETNAUILVRHWOSGCXFYBJDMQPZK, UTAEMILYRHWOSGCXFVBNDPJQZK, PTAEUILVRSWODGCXFYBNKMJHQZ, UBTEMIAVRSFODGCWLYXNKPJHQZ, ETAPUICVRHWOSGLXFYBNJMQDZK, HTAEIULVRSWPDGCXFYBNOMJQZK, UEAHMTIVRNLODGCWFYQPBJXZSK, HAWUMTIVRSLODGCKFYNPBJXEQZ, UHMEATIVRSLODGCFWYBNKPXQJZ, UHOEMTAIRSLWDGCVFYBNKPXQJZ, UTAKMILVRHWOSGCXFYBNDPJEQZ, UTAEMILVRHQOSGCXFYBNDPJKWZ, UTAEMILVRHWOXGCSFYBNDJPKQZ, UTHEMILVRAQOSGCWFYBNDPXKZJ, BTAEMILVRHQOSGCWFYUNDPXKZJ, UTAEMKLVRHQOSGCXFYBNDPJIWZ, UTKSMIAVREHODGCWFYBNJPXQZL, UTABMILVRSHODGCWFYNPEJXQZK, UTAEMWIVRSHODGCZFYBNKPXJQL, UTAEMHIVRSLOWGCYFDPNBJXKQZ, UTAYMHIVRSLODGCWFEPNBJXKQZ, UTAEMILVRHSODGCWFYXNKPBQJZ, UHAEMWTVRSLODGCIFYBNKPXQJZ, UHAEMTIVRFLODGCWSYBNKPXJQZ, UHAEMTIVRSLODGCWFYBNKJXZQP, ETAPUILVRHWOSGCXFYBNDMJQZK, UHTEMIAVRSLODGCWKYBNFPXQJZ, UHAEMTIVRSLODGCWJYBNKPXQFZ, UTAOMILVRHSEDGCWFYXNKPBQJZ, UAWEMITVRSLODGCHFYBNKPXZJQ, UTAEMPIVRSJODGCZFYBNKWXHLQ, UHTFMIAVRSLODGCWKYBNEPXQJZ, UTKEMWAVRSHODGCZFYBNIPXQJL, UHIEMTAVRZLODGCWFYBNKQXSJP, UTDEMHIVRSLOAGCWFYPNBJXKQZ, UTAEMDLVRSWOIGCPFYNJBKXQZH, UHAEMTSVRILODGCWFYBNKJXPZQ, ETAYUILVRHWOSGCXFBNPDMJKQZ, UQAEMWFVRSHODGCZIYBNKPXTJL, UHAEMTDVRSLOIGCWFYBNKPXQJZ, UHAEMTIVRSLODGCWFJBNKQXZYP, ETAJUILVRHWOSGCXFBNPDMYKQZ, UTIMEWAVRSHODGCZFYBNKPXQJL, UTAEMHIVRSLODGCYFWPNBQXKJZ, UHAEMTFVRSLODGCWIYBNKQXZJP, UHAEMTIVRSLODGCQFYBNKPXWJZ, UHIWMTAVRSLODGCEFYBNKPXQJZ, UHAWCTIVRSLODGMKFYNPBJXEQZ, UHAZMTIVRSLODGCWFYBNKPXEJQ, UTAEMHIVRSLODGCYFWPNBJXKQZ, UTIEMWAVRSHODGCZFJBNKPXQYL, UHAEMTQVRSLODGCWFYBNKPXIJZ, ETAYUILVRHWOXGCSFBNPDMJKQZ, UHWEMTIVRSLODGCAFYBNKPXZJQ, UTAEMPQVRSHODGCZFYBNKWXIJL, UHAEMXIVRSLODGCWFYBNKPTQJZ, UPAEMTIVRZLODGCHFYBNKSXQJW, UHAEMTYVRSLODGCWFIBNKPXQJZ, UTAEMILVRXSODGCWFYHNKPBQJZ, UTAEMHIVRSLODGCWFYNPBJXKQZ, UTAEMIQVRHSODGCWFYXNKPBLJZ, UHTWMAIVRSLODGCEFYBNKPXQJZ, ETAYUILVRQWOSGCXFNBPDMJHZK, ETABUILVRHWOSGCXFYNJDMQPZK, UTIEMWFVRSHODGCZAYBNKPXQJL, ETAYUILVRHWOSGCXFNBPDMJQZK, UHTEMIAVRSLODGCWFYXNKPBQJZ, ETAPUILVRSWODGCXKYBNFMJHQZ, UPAEMKIVRSLODGCHFYBNTJXQZW, ETAPUILVRHWDSGCXFYBNOMJQZK, UKALMTIVRSHODGCWFYNPBJXEQZ, UEINCTAVRHLODGBKFYQPWMXZSJ, UHAEMTIVRSLDOGCQFYBNKPXZJW, UHIEMTAVRSLODGCFWYBNKPXQJZ]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.01user 4.11system 2:13.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36654minor)pagefaults 0swaps
  ONTIMEYLDHWCSRUVFABKGJPZXQ
Final key: [C, Q, A, X, B, W, L, V, U, T, M, I, S, G, R, Y, E, D, O, N, F, K, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
137.04user 3.58system 2:13.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41755minor)pagefaults 0swaps
Final key: [O, M, Y, X, G, A, H, J, D, E, S, R, F, P, N, W, T, U, B, C, V, Q, K, L, I, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
140.15user 3.92system 2:17.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40712minor)pagefaults 0swaps
  EDLGNHITSCWFYMOQURBPAVKJXZ
  EDLGNHITSCWFYOVQXRUPAKJBMZ
Final key: [C, J, Y, X, B, W, L, V, U, M, T, I, S, G, R, Q, P, D, O, N, F, Z, A, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.39user 4.02system 2:20.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37195minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.83user 4.70system 2:22.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38621minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.62user 4.91system 2:18.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38331minor)pagefaults 0swaps
Final key: [C, I, A, X, B, W, L, V, U, E, T, Y, S, G, R, Q, K, D, O, N, F, M, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
137.02user 4.47system 2:15.00elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41223minor)pagefaults 0swaps
Final key: [C, A, Y, P, B, W, L, V, U, E, T, I, S, G, R, H, J, D, O, N, F, K, X, M, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
138.96user 3.80system 2:15.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37876minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, F, D, O, N, P, M, K, J, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
152.21user 4.69system 2:29.56elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37842minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, J, D, O, N, F, P, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
130.88user 4.29system 2:08.85elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36489minor)pagefaults 0swaps
  URATIMEVCPHSYGBLWODNFKXJQZ
Final key: [C, T, A, X, B, W, L, V, U, E, H, I, S, G, R, K, P, D, O, N, F, M, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
142.53user 4.98system 2:20.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41159minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
141.09user 3.86system 2:17.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38251minor)pagefaults 0swaps
  HATIMEFNKUDOYBQLCRJGWPZXSV
  NTIMEASRDHOUXWKCYBVPGZJFLQ
  NTIMEAFRDHOSXWUQLBCPGYJVZK
  NTIMEODRAFLUXWCHSBYPGZKVQJ
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.69user 3.70system 2:22.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37867minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.51user 3.82system 2:21.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42521minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.58user 3.88system 2:12.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45437minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
124.29user 3.56system 2:00.46elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37994minor)pagefaults 0swaps
Final key: [C, Q, S, P, B, W, L, V, U, E, T, I, Y, G, R, H, K, D, O, N, F, M, A, J, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
134.27user 4.88system 2:12.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39475minor)pagefaults 0swaps
Final key: [C, T, Y, P, B, A, L, V, U, E, Q, I, S, G, R, W, M, D, O, N, F, K, X, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
135.25user 3.81system 2:11.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40293minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
141.66user 4.36system 2:18.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41855minor)pagefaults 0swaps
Final key: [C, Z, T, X, B, W, Y, V, U, E, L, I, S, G, R, K, Q, D, O, N, F, M, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
148.06user 4.74system 2:25.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41086minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.87user 4.11system 2:16.74elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43182minor)pagefaults 0swaps
  ECYXBWLVUMHITSRAPDONFGJKZQ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, K, P, D, O, N, F, Z, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.60user 4.45system 2:15.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39916minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, Z, A, K, J, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  CPYXBWLVUEHITSRQGDONFMAJKZ
0inputs+0outputs (1major+40249minor)pagefaults 0swaps
 CJYXBWLVUETISGRHZDONFMAQPK, CTYXBWLVUMHISGRQEDONFKAJZP, CEYXBWLVUTHISGRZJDONFMAKQP, CEYXBWLVUTQISGRKPDONFMAJHZ, CTYXBWLVUEKISGRHPDONFMAJQZ, CEYXBWLVUPTISGRQHDONFMAKJZ, CMYXBWLVUKTISGRHJDONFPAEQZ, CMYXBWLVUETISGRQHDONFJAKPZ, CKYXBWLVUEHISGRTPDONFMAZQJ, CKYXBWLVUTPISGRHEDONFMAJQZ, CTYXBWLVUEPISGRKMDONFQAJHZ, CMYXBWLVUTEISGRHKDONFZAJPQ, CQYXBWLVUETISGRHMDONFJAKZP, CTYXBWLVUEHISGRQMDONFKAJPZ, CEYXBWLVUTHISGRQJDONFMAZKP, CEYXBWLVUTHISGRQZDONFMAJPK, CMYXBWLVUJTISGRHPDONFEAKQZ, CTYXBWLVUEHISGRKJDONFMAZQP, CEYXBWLVUTHISGRQKDONFMAJPZ, CEYXBWLVUTHISGRQJDONFZAMKP, CPYXBWLVUHTISGRKEDONFMAJQZ, CTYXBWLVUEHISGRKPDONFMAJQZ, CEYXBWLVUTKISGRQPDONFMAHZJ, CEYXBWLVUTHISGRQJDONFMAPKZ, CHYXBWLVUETISGRQPDONFJAMKZ, CEYXBWLVUTQISGRMPDONFKAJHZ, CQYXBWLVUTKISGRHPDONFMAJEZ, CJYXBWLVUETISGRKPDONFMAHZQ, CMYXBWLVUEHISGRQPDONFJAKTZ, CMYXBWLVUETISGRHPDONFJAQKZ, CTYXBWLVUKQISGRPJDONFEAMHZ, CMYXBWLVUETISGRHQDONFJAKPZ, CEYXBWLVUTZISGRHPDONFMAJKQ, CJYXBWLVUKHISGRTPDONFMAEQZ, CJYXBWLVUTQISGRKMDONFPAEHZ, CEYXBWLVUTKISGRQPDONFMAHJZ, CJYXBWLVUTPISGRKMDONFQAEHZ, CMYXBWLVUETISGRKJDONFPAHQZ, CJYXBWLVUTKISGRQPDONFMAHEZ, CTYXBWLVUEPISGRKMDONFJAQHZ, CKYXBWLVUEPISGRTHDONFMAJQZ, CTYXBWLVUEHISGRMPDONFKAJQZ, CEYXBWLVUTKISGRHPDONFMAJQZ, CKYXBWLVUEJISGRTPDONFMAHQZ, CTYXBWLVUEKISGRQMDONFHAJPZ, CEYXBWLVUPKISGRHTDONFMAJQZ, CHYXBWLVUEMISGRPTDONFKAJQZ, CQYXBWLVUEHISGRJMDONFTAKZP, CEYXBWLVUHTISGRJPDONFMAKQZ, CHYXBWLVUEMISGRPJDONFKATQZ, CEYXBWLVUTHISGRZMDONFKAPQJ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
143.95user 5.12system 2:21.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38739minor)pagefaults 0swaps
  YEONUWAVCHITSGRLPDKJFMBQXZ
Final key: [C, K, Y, X, B, W, L, V, U, T, Q, I, S, G, R, M, E, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
141.36user 4.42system 2:17.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41121minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  OTIMEASCNPLHXWBDFJUKQZGVRY
  NTIMEASCVPOHLWBDFJUKQZGRXY
0inputs+0outputs (1major+42311minor)pagefaults 0swaps
PRYIAVSBQUWKDFLMGZC, MFAOULXERIHDNSBWYPKTQJCGVZ, ETAOJLWNRYIQVSBMUPKCFGZHDX, DTANELUBRIHOWSKGFYPCJZVXMQ]
Final key: [C, Q, Y, X, B, A, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, M, K, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.04user 4.49system 2:21.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40533minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, M, P, D, O, N, F, K, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
146.44user 4.17system 2:22.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41214minor)pagefaults 0swaps
  EQCYBALVUHITSGRWMDONFKPJXZ
  ASYXBWLVUCTIMERQPDONFGJKHZ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
142.67user 3.92system 2:18.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36659minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.24user 4.47system 2:21.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42645minor)pagefaults 0swaps
  HRANUOLPCSTIMEBDFGVJYKXWQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, M, J, D, O, N, F, Z, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.30user 4.94system 2:20.87elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38402minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
133.67user 4.36system 2:10.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39476minor)pagefaults 0swaps
  HITSROQEDNLBFPYXMUCGVWJKAZ
Final key: [O, T, V, R, N, A, I, E, G, L, H, B, D, P, Y, W, K, U, J, C, S, M, F, Q, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
137.16user 3.98system 2:13.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38884minor)pagefaults 0swaps
  HITSNRAEOMQFVPBYLCUGDJXKWZ
Final key: [R, A, L, N, B, I, W, P, U, E, H, S, Y, G, C, X, T, D, O, K, F, M, V, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
142.52user 3.89system 2:18.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45578minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, Y, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
150.73user 4.54system 2:27.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43169minor)pagefaults 0swaps
  SHGLUTIMEFCRNADQJWOKYPXZBV
  OTIMENCLSHFRAPYQJDBKGVUWXZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.79user 4.71system 2:16.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41832minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.53user 4.60system 2:19.83elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40997minor)pagefaults 0swaps
  LEYXBWJVUCHITSRGPDONFMAQKZ
Final key: [C, J, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, E, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.80user 4.42system 2:15.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38762minor)pagefaults 0swaps
  ATIMEDSNOJLRUGBWZKPFVQHXCY
Final key: [C, T, Y, X, B, W, Q, V, U, E, L, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
144.66user 3.92system 2:20.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38161minor)pagefaults 0swaps
Final key: [C, K, A, X, B, W, L, V, U, E, M, I, S, G, R, T, P, D, O, N, F, Z, Y, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
132.50user 3.46system 2:09.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40949minor)pagefaults 0swaps
  OTIMEDHNRSLCKPYFAUBGJVXQZW
  OTIMEDHNRSLCJPYFAUBGKVXQZW
Final key: [O, S, M, A, P, I, F, G, N, E, T, R, H, J, B, Q, L, D, C, U, X, V, Y, K, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
133.77user 4.95system 2:10.49elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39068minor)pagefaults 0swaps
  CMGNOEWALHITSRKYVUBDFPZJXQ
Final key: [C, Q, X, O, B, I, H, V, U, T, L, S, Y, G, R, W, P, D, K, N, F, M, A, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
133.43user 4.29system 2:09.83elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37701minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, M, I, S, G, R, H, T, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
133.12user 4.28system 2:09.81elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40344minor)pagefaults 0swaps
  OEHITSVMNLDGWUYFPRAXCQBJKZ
Final key: [C, M, Y, X, B, W, L, V, U, E, P, I, S, G, R, T, H, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
138.91user 5.04system 2:16.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38786minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, H, V, U, E, L, I, S, G, R, T, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
145.55user 4.57system 2:22.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37960minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, K, D, O, N, F, M, A, E, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.99user 4.52system 2:15.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41718minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
137.22user 4.41system 2:14.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36274minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, J, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.89user 4.47system 2:19.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44520minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
145.95user 5.04system 2:24.19elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40148minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
135.38user 4.11system 2:12.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41091minor)pagefaults 0swaps
  TIMEPSRONLHDAVCWKGUBFJXQYZ
Final key: [B, H, A, U, P, W, M, G, N, E, L, I, S, V, R, Q, K, D, O, C, F, T, Y, J, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
144.17user 4.40system 2:21.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39215minor)pagefaults 0swaps
  LTIMEHWNRASDGPCFBJOUXZYQKV
Final key: [C, Z, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, M, A, J, P, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.76user 4.45system 2:19.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40520minor)pagefaults 0swaps
  RTIMELDJOWUCNPAHSXBYVGQFKZ
  HITSEADNOUMLCRBWYXKPGFQVJZ
  ATIMELDYOWSCNPKHBRJZUGQFXV
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.59user 4.58system 2:21.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39916minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, H, E, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  FTIMEUKNASGWHRBQYOXPJZDCVL
  OTIMESYNAXGWHRUQCVBPDZJFKL
  OTIMESYNAXGWHRUQCJBPDVZFLK
  NTIMESLYADHWCOUQVZBPFXJGKR
0inputs+0outputs (1major+40993minor)pagefaults 0swaps
MNKLSPUOHBEVX, OADWRSYNUEIGCZQHJMBPLXTFVK, PTADWRYHUEINFMCSOZGBLXVJQK, NYVTDRLEABHZCOUMSIKPFXGQWJ, HGROTLENUVMIASCBKXDJWFYQPZ, YSFNDRAEWUTGHBPQOKMJIZLVCX, OADNESWVJUTCHMPGLYKZIXFQRB, OATDRJYHUEIGNMCVFLBPSXQWKZ, TAOWVEFHUSIGNDCRLPBYMXQJKZ, OIRAEPHTCSYUWDMXQJBGVZLFKN, OHDGNPAMISEYVKWXTJCUQZLFRB, OAPFERYNDUTMCBSHLWKJIXGVQZ, IAFDRQOGPEHXSMYUWCBZJKTNLV, NLRAEOITCSYUWDMJHPBGVXZKFQ, LESDRFXONAIWTHUBCJMPGVYZQK, NTICESLYADHUKOXQVRMPFJZGWB, YSGECNHADTIFBWRMKQJZOPVLUX, TOFDWRYNUEIGHMCSAZBPLXVJQK, LMTDCRBGYEOIAZNSFPKWUHVJXQ, JZYUOPRKLGXCNMTVDBSHIWEFQA, OTDAGFHYVEMINUBCQSJPWLZXRK]
  CEAXKWLVUBHITSRGPDONFMYJQZ
Final key: [C, Z, Y, X, B, W, L, V, U, T, E, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.40user 4.00system 2:21.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41802minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.58user 4.56system 2:14.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41289minor)pagefaults 0swaps
  NAWVOTIMEGHRUPDLSBCJYFXKQZ
Final key: [N, A, V, R, O, I, W, M, G, L, H, U, F, P, D, X, E, B, C, J, S, K, Y, T, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
138.06user 4.09system 2:15.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41417minor)pagefaults 0swaps
Final key: [C, E, A, X, B, H, L, V, U, T, W, I, S, G, R, Z, P, D, O, N, F, M, Y, Q, K, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
144.85user 4.27system 2:21.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40792minor)pagefaults 0swaps
  HITSUREVCMALDGBWFYONPKXQZJ
  HITSURLVCMAEDGBWFYONPKXQZJ
  RTIMEUAVCLJDSGBWHOYNPKXQFZ
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
145.07user 4.40system 2:22.39elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40206minor)pagefaults 0swaps
Final key: [R, T, M, Y, U, X, L, P, C, E, H, I, S, G, B, A, J, O, N, D, F, K, V, Q, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
143.10user 4.12system 2:19.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38659minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  CEAXBWLVUHITSGRMPDONFYKJQZ
0inputs+0outputs (1major+38282minor)pagefaults 0swaps
RQJDONFMAPHZ, CPYXBWLVUETISGRQMDONFKAZHJ, CTYXBWLVUEMISGRQPDONFKAJHZ, CMYXBWLVUEQISGRTPDONFZAJHK, CPYXBWLVUMTISGRQEDONFKAJHZ, CMYXBWLVUPTISGRQKDONFEAJHZ, CMYXBWLVUKTISGRQPDONFEAJHZ, CKYXBWLVUETISGRJPDONFMAQHZ, CKYXBWLVUEMISGRQPDONFTAJHZ, CMYXBWLVUTEISGRQPDONFKAJHZ, CTYXBWLVUEMISGRQKDONFPAJHZ, CJYXBWLVUEMISGRQPDONFKATHZ, CHYXBWLVUETISGRQPDONFMAKJZ, CJYXBWLVUTMISGRQPDONFKAEHZ, CHYXBWLVUETISGRQJDONFMAKPZ, CTYXBWLVUEMISGRKPDONFZAJHQ, CPYXBWLVUETISGRQMDONFJAKHZ, CEYXBWLVUTKISGRQPDONFMAJHZ, CLYXBWEVUZTISGRQJDONFMAKHP, CMYXBWKVUETISGRQPDONFLAJHZ, CHYXBWLVUETISGRQPDONFMAJKZ, CEYXBWLVUTKISGRQJDONFMAPHZ, CQYXBWLVUEMISGRTPDONFKAJHZ, CTYXBWLVUEQISGRKPDONFMAJHZ, CLYXBWEVUPTISGRQJDONFMAKHZ, CEYXBWLVUTPISGRQKDONFMAJHZ, CPYXBWLVUETISGRQKDONFMAHZJ, CPYXBWLVUHTISGRZEDONFMAKQJ, CPYXBWLVUMTISGRQJDONFEAKHZ, CPYXBWLVUETISGRQHDONFMAKZJ, CEYXBWLVUPTISGRQJDONFKAMHZ, CPYXBWKVUETISGRQJDONFMALHZ, CEYXBWLVUMTISGRQPDONFKAJHZ, CTYXBWLVUKMISGRQPDONFJAEHZ, CKYXBWLVUETISGRMPDONFQAJHZ, CLYXBWEVUKTISGRQPDONFMAJHZ, CJYXBWLVUMTISGRQPDONFEAKHZ, CJYXBWPVUETISGRQLDONFMAKHZ, CTYXBWLVUKMISGRQPDONFEAJHZ, CMYXBWLVUTPISGRQKDONFEAJHZ, CTYXBWLVUMEISGRQJDONFKAPHZ, CTYXBWLVUMEISGRZPDONFKAJHQ, CAYXBWLVUETISGRQJDONFMPKHZ, CPYXBWLVUEHISGRQTDONFMAKZJ]
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
140.22user 3.41system 2:15.48elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38332minor)pagefaults 0swaps
  ADMNOEHITSKWLRGFVUCPXBQYJZ
Final key: [C, P, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
165.77user 4.27system 2:42.14elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41526minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, P, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.14user 4.80system 2:19.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40528minor)pagefaults 0swaps
  AWONCSHDUTIMEGRFLPBJKVXQYZ
  DOANCSHJUTIMEGRYLPBKWVFQXZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
143.31user 4.48system 2:20.81elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37580minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
137.91user 4.73system 2:13.99elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38463minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.70user 4.85system 2:17.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42816minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.21user 5.08system 2:12.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40375minor)pagefaults 0swaps
  REANUJYVCHITSOBGLWDPQKXFMZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.54user 4.48system 2:16.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41380minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
131.65user 4.26system 2:08.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40720minor)pagefaults 0swaps
  TIMERAZPNLBOQDCSHXUKFJGVYW
  TIMERAZPNLBOQDCSHXUKFJGWYV
  TIMERAZPNLBOQDCSHYUKFJGVXW
Final key: [C, T, A, P, B, Y, L, V, U, E, H, I, S, G, R, X, M, D, O, N, F, K, W, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
145.04user 4.52system 2:22.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41703minor)pagefaults 0swaps
  NAELDHITSOMRCUYWGBJPVFXKZQ
  NEPAOHITSMFRDGYWLBCKVZXJUQ
Final key: [C, H, Y, X, B, S, L, V, U, E, T, I, A, G, R, W, P, D, O, N, F, M, J, Z, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
  NTIMEAOUCHGRLSDXVYBKJQFWZP
  NTIMEAOUCHGRLPDXSVBKJQFWYZ
0inputs+0outputs (1major+42065minor)pagefaults 0swaps
EPWHDUBKISVZCJYFLXQG, NAIOESFUBMTCHGDXRYJKWLVQZP, CONMEALSBHTRWGDIYUXPJKFQVZ, ETHDUIMNCSYRAGPLVOXBJFQKWZ, OETAKNFIRHDCLGPMSUXJWYVQZB, EATONRFWBHIVLCDMSGUYXPJKQZ]
  LTIMEAFUCHYRWNDSPOGJBVQKZX
  WTIMEOAURFNCDGBSVYXPJKHQLZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
136.44user 3.99system 2:12.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40699minor)pagefaults 0swaps
Final key: [C, E, K, X, B, W, L, V, U, P, H, I, S, G, R, Y, T, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
142.29user 4.20system 2:18.66elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39541minor)pagefaults 0swaps
  UCAFTIMEXSRZGNOYVHDBPLQJKW
Final key: [C, K, Y, X, B, W, L, V, U, E, T, S, I, G, R, Q, P, D, O, N, F, Z, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.27user 4.49system 2:19.06elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40892minor)pagefaults 0swaps
  CEYXBWLVUHITSGRQPDONFMAJKZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.49user 4.16system 2:17.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40886minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.21user 3.97system 2:11.24elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36810minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.83user 4.99system 2:22.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37913minor)pagefaults 0swaps
  HITSDWAOGREUFPYMKBCNVQJLXZ
Final key: [O, I, A, R, D, W, T, J, G, L, M, U, F, P, Y, H, E, B, C, N, S, Q, K, V, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
145.25user 4.22system 2:21.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40215minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
Parent [9]: JZOKBHITSFDMYURAQCLPNWEGXV = 1.0157423801364502
Initial pool: [MZQUBCVJWXDLPHOGFIEATNSKYR, PQJLZDWORGKIYFNBUTVXHAEMSC, AYPWEFCGDQKTJZUBONVXLSRMHI, ISBWNTMKOXJLUVDYHPRECFZQGA, BUFLMNYQPCDKGJXAOEHSTZRVIW, VWJPQTZLYGFKXRHMCOBSDUANEI, OPRNHVSBTKJQCULZMDAIGXYWEF, ZYRWCHKXDTBGSUAVIFQOPEJNLM, MYHULGORNFKZABIXDPTQCJEVSW, JZOKBHITSFDMYURAQCLPNWEGXV, VXOHKRQTZAIDBGYNFMPSWUCJEL, HTGSVEKZMLNFRBWXPDQYUCIJAO, EUFRHZIJKTCQPOMVWYLAXGBDSN, IPCNHUDBZMQALKVJGEFRXWOTYS, BJVMKUTLDGPIYQFENSOHCZAXRW, IPOEQNMHTLSDYAXGCUBWKVZFRJ, GKCIYZUSROEDWHXBMQTFJLNPAV, RHZPNMULYXGCDQEOSTBKWAFIVJ, JDMRUPIEWYNQXTOFVKASBZLHGC, TFMLDBYWHAJUPVQCNOKEIZSXRG, PYGDLBXUJVSZRHEWCMQTFONAKI, OWUJHBNEXMCGDITVKQFYRAZSPL, KSXZCFYDEGMJRLHVNWBOIPTAQU, YUTOSPFWALICVZDEJNHRKMGQBX, ADHCYMRJFBNIQZTXEUGVOLSWKP, BWXAPVTOLZREDGJNUKIQCYFMHS, AOQEULPVKTZFWINJMSCRDHBGYX, GAUHCKPJTSOBXFMYZNVRQLWDIE, WSIGDOZUCXVRBQTPNMKELJYFAH, BCESHFXGIJOTQVDZPULYRNKWAM, XFRKVUHQAJDYNOLMEGTCBWZSPI, GNMOWHKYRIQPXVJEFZUSLABCTD, JWIVOTDXLEBRFHMNZCYKQSGAPU, IWCFJQPOSLBHAGRXENDYUMTVZK, SLDGORJTYBAQFPVKIUCEMHNWXZ, HEXYNFVMTZDIBGJOQUAWSCRPKL, OUCBADIENYWMZXSQKFGJLPHVTR, TYDWVNFMIOLGABCKZHPXSRJQUE, PSLMUWTVHJZXFBRGYKIDOAEQNC, JFHVSQOWGRCYUDMNXTLPBZAKIE, ISXGNKVLRABHQWTZOYECUFJPDM, CLZXDBTFUSJROMNKGPHQAIYWEV, MSKWBDZYEGXRFPLNTVUOCHQJAI, UDCMYKBFEQOGNARSLPWTZXIHJV, NIEATJUSVZWCXBYOGRLQKHMPFD, ZPRIMEYBDVWTGJKCFSAHLOQUNX, VJMNGDOSEWTBQFIPHZKXUARLYC, WKJRLNZIUQECPBAMFVOGSDXYTH, MGCVONDSAWRPJHTLIZBFKUQXYE, ADWJEYCSXZIPGOUVFNBRQMHLKT, GSRWBVOEDUYLHKPFAZXMINTCQJ, UXVNLEACPTDIOSGYZHKFMQRJWB, IDQLZMEXRGKBWOVNSFPHCTAJUY, LXEKOCSAPUIVDZQWJMTBGRNYHF, RYBCMXHIUVLASGWOZDPEJKFQTN, GAECNDSQRHOMKZLVIYUFXJWBTP, KGVMLDWEHYXQRICSNPOUAZFJTB, HSKPIXBDJOFGAWVQZTCMYRLENU, LNFDVWTBAZSHMPQIKEYUGOCRJX, YHCJEFKLMISZTQONAXPWUVBDGR, AIUSZNOVXBEJFYGQPWHLCKRDTM, BVNDQLTREFSOUYJWKGPXMHACZI, ZSFMQNROAVPGHBEYXKIDCLJWTU, FHKPTDZYRBJANQWOXELIVGSMUC]
  MWOUNHITSFKZYBRADPLQCJEGXV
0inputs+0outputs (1major+37450minor)pagefaults 0swaps
OEUWAZSVYICFDHNXPKRMBQLJ, HNOEARTSYZVLUDBGXCIPMJFQWK, OILEPNUTHRSYADWGVCBKMJFQXZ, HATENDUYOPLMFGRKQCZSWJXVIB, TAOENVRXYSLBMFHKDCUPWJQGIZ, RTVOCDPAELIHSGUYXNBKWMFQZJ, EYOICDPVSLTHUGRAXNBKWMFQZJ, ROTICAQVSLDHEGUYXNBKWMFPZJ, OYTICAPVSLDHEGRUXNBKWMFQZJ, OAGHCDVJESIBXFUYZNPRQMWLKT, OATICDPVEUJHXFRSZNBKWMGLYQ, ATROCDPVEQIHSGUYXNBKWMFLZJ, EIOTNHYLUFAMZGRDQCBPWJVKXS, SLOGBHITYFAMZJRKQCNEWDUXVP, OHIEBXTYRCLMSGWNZDUVJKFQAP, ODGHEAPJRSIBXFUYZNVCQMWLKT, EIOTNHULYXSMAGRDQCBPWJFKVZ, EAOICDPVKLTHUFRYXNBSWMJQZG, ETOICJPASLHNUGRYXQBKWMFDZV, NSOICYHPKTJAUFMXZDREQLWGBV, EIOTNHYFULAMZGRDQCBPWJVKXS, HLEAORIMSFDJYBVKQUCPTWNGXZ, NEOHBLIATSGMDFRYQCVKWPUZXJ, SLTGBHIOYFAMKURNQCXEWVZDJP, OGAHCEPWDSIBXFUYZNVRQMJLKT, ADWJEYCSXZIPGOUVFNBRQMHLKT, GAUHCKPJTSOBXFMYZNVRQLWDIE, OHNABPIERUTMSGQDZCYVFLWKXJ, TNROMWHAUVCYSGBEXDPIJKFQZL, OAEICRPMSLTHUFVYXNBDWQJGZK, OEAHCLITDSGMXFRYQNVKWPUZBJ, UNHLMGTCDRYIWKEFXJBPOAVQZS, BAECKHSTUVOIMGLFNYPDJZWXRQ, ASPWETMKOXGLUVDYHNRBCFZQIJ, SUOTNHILYFAMZBRDQCGEWJVKXP, OHIPETUNSLWCDQRXFGBKAMYVJZ, TSHRNWOEGYCFAXBIVKUPLZDQMJ, RSHMNWTIUVLOFDBAXKPEJZGQCY, NSEICTMFKDOAUGYJZPVRHLWQBX, ADWHEYCSXZIPROUVFNBGQMJLKT, TSQRUWOEHYBNFDCGVKAPIZLXMJ, NWRAOTDESXGHUVPZYJIBCMKQFL, OITEBXHLWCZMSARNVDUPJKFGYQ, PSHMNWTVGRCYFDBIXKUJOAEQZL, OSKAETPIUHLCZGRDXYNQWFMBVJ, RYBCMXHIUVLASGWOZDPEJKFQTN, WASCODHETULIPGRNZJYKMFQVXB, WHNAOVIETUQMSGRDZCYPFLBKXJ, TIFEBDSYRCLMKGWNZOUVXHQJAP, OTNAEHIKUCWMPBRDQYGSJFVXLZ, NDUICEHPKTOAWFMJZSVRQLBGYX, ISOCNTMKZAJDUGYXFPREHLWQBV, EYORNTSMDAZLJKUBHPVXCFWQGI, ESTMNWOVHRCYFDBGXKUPAILQZJ, SLDGORJTYBAQFPVKIUCEMHNWXZ, DIOENHULYTSMAGXKQCBPWJFRVZ, RIEACHDTUSOMXGLFNYVKJPWZBQ, GFUINTSEDAOLWKMJZPVRCHBQYX, IFTCBDEYRSLMKGWJZVUOXHQNAP, AEOTNHUIYXLMSGRDKCQPWJFBVZ, OEDHCLITASGMXFRYQNVKWPUZBJ, JZOKBHITSFDMYURAQCLPNWEGXV, OEAHCLITDSGMXFRYQJPKWZUBNV, ASEUKTMZOVGICXDFNYRBJHWQLP, GODEUWFZSLYCTHRNAXPKQMBVIJ, HIOENRUDYTSLAWVKQCBPMJFGXZ, PNLMUWTSHRVYFDBGXJIKOAEQZC, SIOENHUDYBAMFGVKQCRPWJXLTZ, HATEBDXYOSLMKFRJZCUPNWQGIV]
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, J, M, D, O, N, F, P, A, Z, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.29user 4.10system 2:09.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43685minor)pagefaults 0swaps
Final key: [C, T, I, X, B, W, P, V, U, E, L, S, Y, G, R, H, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
147.41user 3.94system 2:23.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38561minor)pagefaults 0swaps
  PSTIMECFJAWBOQHGNULYDKRZVX
  TIMERSAOUKGPLDCNFWYBXVHZJQ
Final key: [C, M, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, K, D, O, N, F, Z, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
150.18user 4.72system 2:26.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38764minor)pagefaults 0swaps
  CTIMEHABUVLSYGRWFDONPKXJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, J, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.50user 4.53system 2:18.91elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43663minor)pagefaults 0swaps
  NLFYJHTIMEDOURGAPSCVWKXBZQ
  CTIMEBAVUKHYSGRLWDONFPXJQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, K, P, D, O, N, F, M, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
129.58user 4.52system 2:07.02elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38084minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
120.09user 4.22system 1:58.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41070minor)pagefaults 0swaps
  NHITSLMAWEDCQKUVXYOPRJGZBF
Final key: [C, T, Q, X, B, A, L, V, U, E, M, I, Y, G, R, W, K, D, O, N, F, P, S, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
127.56user 4.02system 2:04.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38812minor)pagefaults 0swaps
Final key: [C, E, Q, X, B, M, L, V, U, K, T, I, Y, G, R, W, P, D, O, N, F, S, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
140.11user 4.85system 2:17.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41095minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, H, I, S, G, R, K, J, D, O, N, F, M, A, E, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  RHANOLDPCSTIMEBWGFUKVJXYQZ
  JASNUHWODLTIMERCGFKPBQXYVZ
  RFAEODXPUHITSGCLWYNVMJZQKB
  RFAEODCPUHITSGZLWYNVMJXQBK
  JERNMODPUHITSGCLWYBAXQVFKZ
  EFANUDLPRHITSGCBWOYVMKXJQZ
  EFANUDLPRHITSGCBWOYVMKXJQZ
  MEAORDLPUHITSGCBWNYVFKXJQZ
  EFANUDLPRHITSGCBWOYVMKXJQZ
0inputs+0outputs (1major+38112minor)pagefaults 0swaps
TAOUILPRHDFSGCYWBJVMNXKQZ, ETAOUDLPRHIWSGCBFNYVMKXJQZ, MTROEDLPUJIASGCBWNYVFKXHQZ, ETAOUDLVRHIFSGCBWYNPMKXJQZ, ETAOKILPRHMDSGCBWQNVZUXFYJ, RIANEDLPUHMFSGCTWOVJBKXYQZ, ETAOUILPRHKDSGCNWYFVMXZJQB, ISTNERAPLDKFMGCHUOYVBXWJQZ, VTAOUDLPRHIMSGCBWYNEFKXJQZ, ETANUDLPYHIMSGCBWORVFKXJQZ, ETANUDLPRHIXSGCFWOYKMJBQZV, ETANUDFLRHIVSMCPBOYKGJXQWZ, ETANUDLJROIMSGCBWHYPFKXVQZ, PETNADLURHIMBGCSWOYVFJXKQZ, ETAOUILPDHKRSGCBWYNVMZFXQJ, IEQOUDLAPHRMSGCBWYNVFTXJKZ, ETAWUILPRHSDVGCBOYNFMKXJQZ, IEANUDLPRHTFSGCBWOYVJKXMQZ, EMAOUDLPRHITSGCWVYNKFJXQBZ, ETANUDLPRHIMSWCBVOYKFJXGQZ, UTANBSLPRHIMDGCXEOYJFWVKQZ, UEANBSLPRHIMDGCVTOYJFWXKQZ, BTANUDLPRHEVSGCFWOYJMIXKQZ, BTANUSLPRHIFDGCVEOYJMWXKQZ, UEANBDLPRHTMSGCVWOIKFQXYJZ, BTMAUDLPRHIOSGCEWNYVFKXJQZ, RTQNCDEPUHIFSGBLWOYVMAXJKZ, ETANUMLVRHIDSGCPWOYJFKXQBZ, PTANUDLVRHIFSGCBJOYKMWXEQZ, RTDACMEPUHIOSGBLWNYVFKXJQZ, ETANUXLVRHIDSGCPWOYKFJMQBZ, PTANUDLVRHJFSGCBWOYKMIXEQZ, BTANUDLPRHIFSGCVWOYJMQEKZX, EIAYUDLPRHTFSGCBWONVMKXJQZ, UTAOEILPRHVDSGCBWYNKMJXFQZ, ETAOUILPRHKYSGCBWDNVMXJFQZ, EKAOUILPRHTDSGCBWYNVMJXFQZ, ETAYUDLPRHIFSGCBWONVMKXQZJ, RTANUDEPCHJFSGBLWOYVMXKIQZ, ETANUMLPRHIDSGCWVOYKFJXQBZ, ETANUDLPRHCMSGBIWOYVFKXJQZ, CTAOUILPRHMDSGEBWYNVZKXFQJ, RTENCDLAUHVFSGBIWOYPMJXKQZ, ETANUMLPRHIDSGCBWOYVFKXJZQ, ETANUDLVRHIFSGCPWOYKMJXQBZ, UTAOEILPRHKDSGCFWYNVMXZJQB, ETANUDLPRHIFSGCBKOYVMWXJQZ, ETANUDLPRQIFSGCBWOYVMKXJHZ, ETAOUILPRHKDSGCBXYNVMWFZQJ, KTAOUDLPRHIFSGCBWYNVMJXEQZ, ETAOUILPRHKDSGCVQYNJMXBZWF, ETAOUILPRHKDSGCJWYNVMZFXBQ, RMANEDIPUHLFSGCVWOYJBKXTQZ, ETAOUDLPRHIJSGCBWYNVMKXFZQ, EJANCDRPUHIMSGBLWOYVFTXQKZ, RMANEDLPUHIFSGCVWOYJBKXTQZ, ETXNUDLPRHIFSGCBKOYVMWAJQZ, RMAEJODPUHIFSGCLWYNVBKXTQZ, EIAOUDLPRHTFSGCBWYNVMJXQZK, ETAOUILPRHQDSGCBWYNKMXJFVZ, ETAOUIQPRHKDSGCBWYNVMXZFLJ, EMXNCDRPUHIFSGBLWOYVTKAQZJ, ETAOUDLPRHIFSGCBJYNVMKXWZQ, UTAOEILPRHDFSGCYWBNVMJXKQZ, ETANCDLPUHIBSGRVWOYJMFXQKZ, ETAOUDLPRHIWSGCBMNYVFKXJQZ, EQAOUDLPRHIFSGCBWYNVMKXJTZ, ETAOUBLPRHIFSGCDWYNVMKXZQJ, ETAOUILPRHMDSGCBWQNVZKXFYJ, RMANEDLPUHIFSGCTWOYJBKXVQZ, ETAOUILPRBKDSGCHWYNVMXZFJQ, RSANEDLPUHTFMGCIXOYVBKWJQZ, ETAOUDLPRHSFIGCBWYNVMKXJQZ, ETANUDLPRHIMSGCBWOYVFKXJZQ, ETANUDXPRHIVSGCFWOYJMLBKZQ, ETANUDLVRHIFSGCPBOYKMJXQWZ, ETANUDLJRHIMSGCBWOYVFKXPZQ, ETANCDLURHXFSGBVWOYPMJIKQZ, ETAOUILPRHJDSGCBWYNVMZFXKQ, EIQYUDAPRHKMSGCLWONVFTXJBZ, ETAOUDLPRWSFIGCBHYNVMKXJQZ, EKFNUILPRHTDSGCBWOYVMJAXQZ, ETAOUDLPRHIMSGCBJYNVFKXWQZ, ETANUDLPRHIMSGCWVOYKFJXQBZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, H, P, D, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.94user 5.11system 2:19.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43344minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
131.88user 4.43system 2:08.38elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42910minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, M, K, D, O, N, F, Q, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.86user 4.74system 2:20.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40898minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, K, D, O, N, F, P, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.48user 4.63system 2:21.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41169minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.61user 4.09system 2:16.92elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39085minor)pagefaults 0swaps
Final key: [O, I, Q, P, D, L, V, E, N, A, T, R, F, J, G, W, M, B, C, U, X, H, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
137.94user 5.04system 2:15.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39363minor)pagefaults 0swaps
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
  OTIMEANURHSWGPCBLDQJYVXZKF
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.20user 4.18system 2:14.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38574minor)pagefaults 0swaps
  RTIMEUAPCHLDSOBWFGNVXKYJZQ
Final key: [C, T, O, Y, B, A, H, V, U, E, L, I, S, G, R, W, K, D, N, P, F, M, J, Q, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
134.44user 4.46system 2:12.52elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37493minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, M, H, I, S, G, R, Q, E, D, O, N, F, K, A, P, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
  NATIMESLOCWDGPRHFKYVZJBUQX
  TIMEUSANCHWYDGRLJVOPFBXKQZ
  TIMEUSANCHWYDGRLJVOPFBXKQZ
  TIMEUSANCHWYDGRLJVOPFBXKQZ
0inputs+0outputs (1major+42132minor)pagefaults 0swaps
 UMAYBELVCQTISGRWHDONFZXPKJ, UEAYBMLVCHTISGRWKDONFZXPQJ, UEAYBHLVCPTISGRWMDONFKXJQZ, UTMYBALVCHPISGRWEDONFKXJQZ, ULAYBHEVCPTISGRWKDONFMXJQZ, UEAYBKLVCMTISGRWHDONFZXPQJ, UEAJBHLVCQTISGRWKDONFMXPYZ, UEHYBWLVCTAISGRPMDONFKXJQZ, UEAYBHLVCTPISGRQMDONFKXJWZ, UMAYBTLVCHPISGRWEDONFKXJQZ, UEAYBWLVCTHISGRPMDONFKQJXZ, UPAYBHLVCMTISGRWKDONFEXJQZ, UMASBHLVCPTIYGRWEDONFKXJQZ, UEAYBWLVCPXISGRHMDONFZTJQK, UEMYBALVCHQISGRWKDONFZXPTJ, UEAYBHLVCMWISGRTKDONFZXJQP, UEAMBQLVCPTISGRWKDONFYXJHZ, UEAYBHLVCMPISGRWKDONFZXJTQ, UEWYBMLVCHTISGRAKDONFZXPQJ, UEAYBMLVCHKISGRWTDONFZXPQJ, UZAYBSLVCHTIXGRWKDONFEJPQM, UEAYBWLVCTXISGRHMDONFKPJQZ, UMAYBELVCHQISGRWKDONFZXPTJ, UEAYBHLVCTPISGRWMDONFKXJQZ, UEAYBMLVCHTISGRWZDONFKXPQJ, UEJYBALVCHTISGRWPDONFKXMQZ, UEAYBKLVCMTISGRWPDONFHXZQJ, UEAYBHLVCMTXSGRWKDONFZIPQJ, UTAYBMLVCHEISGRWPDONFKXJQZ, UEAYBTLVCHMISGRWKDONFZXQPJ, UHYPBALVCEMISGRTWDONFKXQJZ, UEAYBQLVCHTISGRWKDONFPXZMJ, UEAYBMLVCHTISGRXKDONFZWPQJ]
Final key: [C, M, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.61user 4.93system 2:18.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40309minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, K, D, O, N, F, P, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.19user 4.69system 2:19.71elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39480minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, T, M, I, S, G, R, Z, E, D, O, N, F, J, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
137.02user 4.97system 2:14.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41246minor)pagefaults 0swaps
  EACHITSVYBWMOUFLDXRNGJKPQZ
  TIMEBCLVUJASYGRWPDONFKHZXQ
  TIMEBCLVUJASYGRWPDONFKHZXQ
Final key: [C, I, X, P, B, K, L, V, U, E, T, Y, S, G, R, W, J, D, O, N, F, M, A, Z, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
126.55user 4.12system 2:03.26elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38503minor)pagefaults 0swaps
  NFTIMEAPOSWRCDBLHVUKJQYXGZ
Final key: [C, M, A, X, B, W, E, V, U, H, T, I, S, G, R, Q, P, D, O, N, F, Z, J, K, Y, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
134.54user 4.53system 2:12.37elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40474minor)pagefaults 0swaps
  EWANROUPBHITSGCMLDYVKFXJQZ
Final key: [C, J, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, T, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.43user 4.48system 2:15.40elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38053minor)pagefaults 0swaps
  AOENMRLHITSUPJYFBGQKWDZVCX
  AOENMRLHITSUPJGFXBQKWDYZCV
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
  NOTIMEHSRLFWAPDUGJXBYVCKQZ
  NOTIMEHSRLFWAPDYGJUBKVCQXZ
  NOTIMEHSRLFWAPDYGJUBZVCKXQ
  NOTIMEHSRLFWAPDYGJUBVKCZXQ
0inputs+0outputs (1major+35477minor)pagefaults 0swaps
Q, NIDAOTSMBLHRQUEKVFGXCPZJWY]
  TIMENAOWRQFDGUCLSPHJBYZKXV
  TIMENAOWRQFDGUCLSJHPBYXKVZ
  TIMENAOWRQFDGUCLSYHJBKVZXP
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
127.91user 4.77system 2:06.17elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39117minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, Q, Y, R, F, P, G, W, E, U, B, C, X, M, K, T, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
138.76user 3.60system 2:14.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39523minor)pagefaults 0swaps
Final key: [C, T, K, X, B, S, L, V, U, P, M, I, Y, G, R, W, E, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
140.71user 4.76system 2:18.56elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36545minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, E, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
129.38user 4.18system 2:06.87elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43405minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, P, Z, I, S, G, R, W, E, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.82user 4.47system 2:20.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39622minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.77user 4.50system 2:16.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39814minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  NATIMELOYHSUDJRWVGCPXFBKQZ
  NATIMEROYHSUDCBWVGJPXFQKZL
0inputs+0outputs (1major+41378minor)pagefaults 0swaps
WSBJCXAYMQZ, NHAROITEDVLUFPGWSBJCXKYMQZ, NATROIHEDLSUFPGWMBJCXKYQVZ, NTAROIMEDVLUFPGWHBJCXKYQSZ, NTAROIHEDMLUFPGYVJBCXKWSQZ, DTAROVIENHLUFPGWMBJCXKYSQZ, NTAROIHEDVLUFPGWKJBCXMYSQZ, NTAROIHEDVLJFPGWMBUCXKYSQZ, NSHROIAEDTLUFPGWMBJCXKYQZV, NTAROIHKDVLUFPGWMJBCXEYSQZ, NAYROIHEDTWUFPGSMBJCXKVLQZ, NTAROIHEDKLUFPGVMBJCXSYWQZ, NTAROIHEDKLUFPGWSBJCXVYMQZ, NTAROHVEDQLUFPGWMBJCXKYISZ, NTAROIMEDVLUFPGWHBJCXKQSYZ, NAYROIHEDTLUFPGSMBJCXKVWQZ, NTAROSHEDVLUFPGWMJBCXKQIYZ, NAIROLHEDVSUFPGTMBJCXWYKQZ, NTAROIHEDMSUFPGWVJBCXKYLQZ, NTAROVIEDSLUFPGWMBJCXKYHQZ, NAIROLHEDVTUFPGYMBJCXKSWQZ, NTVROIHEDLSUFPGWMBJCXKYQAZ, NMAROIHEDLSUFPGWTJBCXKYQZV, NTAROIMEDHLUFPGWVBJCXKQSYZ, NTAROIWEDVLUFPGHMJBCXKYSQZ, DTAROIHENVLUFPGWMJBCXKQSYZ, NTAROIHEDVLJFPGWMUBCXKQSYZ, NIAROHWEDTLUFPGYMJBCVKXQSZ, NTVROIHEDMSUFPGWABJCXKYLQZ, NTAROIHEDQLUFPGWSBJCXKYMVZ, NTAROIHEDWLUFPGSMBJCXKYVQZ, NTAROIMEDVLUFPGWHJBCXKYSQZ, NSAROTIEDVLUFPGWMBJCXKYHQZ]
Final key: [N, A, V, R, O, L, S, E, D, T, H, U, F, P, G, I, M, B, J, C, X, K, W, Q, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
130.60user 3.72system 2:07.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42647minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, M, U, B, C, X, E, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
  RTIMESAUCHLODGBWFVNPJXKQYZ
0inputs+0outputs (1major+40749minor)pagefaults 0swaps
TONEIASCHLUVGBWFDYPJMQKXZ, RMINESAUCHLODGBWTVYPJKXQFZ, ETUNCIXSRALODGBWFVYPJHQKMZ, ETIOCSAURHLDYGBMFVNPWXQKZJ, ETINCSXMRWLODGBAFVYPUHQKZJ, RMIOESXUCHLDTGBWFVNPJAKQYZ, ETONCIXSRAFUDGBWLVYPJHZKMQ, ETIOCSAURHXKDGBWFYNPJMVQLZ, ETINCSXMRALVDGBWFOYPUHQKZJ, RTINEOSKCHFUDGBWLYVPJMAQXZ, RTINEVSACHFUDGBWLYOPJMKQXZ, EHONCIASRTLYDGBWFVUPJQXKMZ, ETINCSAMRHFODGBWLVYPJZUKXQ, ETONCIASRHLUYGBWFVDPKZXJMQ, RMINELAUCHSODGBWTVYPJKXQFZ, RTONEIASCHLUMGBWFDYPJVQKXZ, EKONCIXSRALUDGBWFVYPJHQTMZ, RHONEIASCTLUMGBWFDYPJVQKXZ, EAINCSHMRTLODGBWFVYPUXQKZJ, RTIOESAUCHLDYGBWKVNPMXZQFJ, ETINCSXDRALOMGBWFVYPUHQKZJ, RTINEVASCHLUDGBWFOYPJMKQXZ, RTXNESAUCHLODGBWMVYPJIKQFZ, RMIOESAUCHLTDGBVFWNPJKYQXZ, EHONCIASRTLUDGBWFVYPJXQKZM, RQINEOASCHLDUGBWFVYPJMKTXZ, ETONCIHSRZLUDGBWFVYPXQAKMJ, RTONEKASCHLUMGBWFDYPJIVQXZ, RQIOESAUCHLDYGBWMVNPKXZTFJ, RTINESKMCAFOUGBWLVYPDHXQZJ, ETIOCSAPRHFKDGBWLYNUJMVQXZ, ETUNCVXSRALODGBWFIYPJHQKMZ, ELINCSAMRHTODGBWFVYPUXQKZJ, RTIOUSAMCYLEDGBWFVNPJHXQZK, ETINCZAMRHLODGBWFVYPUXQKSJ, ETUNCIASRHLODGBMFVYPJXKQZW, RTANEDLSUHMOYGCWKIBPFVXQJZ, RTINESXMCALODGBWFVYPUHKQZJ, ETINCSAMRHFODGBYLVWPJXUKZQ, ETIOCSAURHLDZGBMFVNPJXKQYW, RTIOESAUCHLDYGBWMVNPQXKJFZ, RTINEOAUCHLSDGBWFVYPJMKQXZ, RTONEIASCHLUDGBWFVYPXMJKZQ, ETONCIASRHLUDGBMFVYPJWQKXZ, RTINEDKMCALOSGBWFVYPUHXQZJ, ETIOCSAURHLDZGBMQVNPJXKFYW, ETINCSAMRHFODGBWLVYPQXUKZJ, ETONCIHSRFAUDGBWLVYPJXZKMQ, RWINEOASCHLDUGBTFVYPJMKQXZ, RTINEOASCHFUDGBWLYVPJMKQXZ, RAIOESHUCTLDYGBWMVNPQXKZFJ, RXIOESAUCHLTDGBWMVNPJKYQFZ, ETINCOXMRALSDGBWFVYPUHQKZJ, KTDNCIASRHLOUGBWFVYPEMXQZJ, RTIOESAUCHLGDJBKFVNPYZWQXM, RAIOESHUCTLDYGBWMJNPVKZQFX, RTONEIAJCHLUDGBWFYVPSMQKXZ]
  RTIMESAOCHLDYGUWFBNPJKVQXZ
  RTIMESAOCHLDYGUWFBNPJKVQXZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, Q, A, M, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.11user 4.86system 2:17.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40778minor)pagefaults 0swaps
  OKUPDATIMEHCFNGWLRBJSQXVYZ
Final key: [O, A, F, U, D, H, V, M, S, L, I, C, P, N, G, W, E, R, B, J, X, Q, K, T, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
138.33user 4.19system 2:15.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38742minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
143.81user 4.14system 2:20.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42451minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, P, I, S, G, R, T, K, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.98user 4.49system 2:19.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38799minor)pagefaults 0swaps
  NRQDMAHITSEUWGBZOKJCVFPXYL
  HITSRKUOZEGYVDACWNMQJFXPBL
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, Y, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
130.32user 3.54system 2:06.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38628minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.04user 4.34system 2:11.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42695minor)pagefaults 0swaps
  NTIMEUDPRASHWCBFLYKGXOVJQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, A, G, R, Q, K, D, O, N, F, P, S, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
125.66user 3.82system 2:03.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40099minor)pagefaults 0swaps
Final key: [N, S, V, I, O, L, H, J, D, E, T, C, F, P, G, A, M, U, R, B, X, K, W, Q, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
144.30user 4.39system 2:21.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42481minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, P, J, D, O, N, F, M, A, Q, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.19user 4.49system 2:17.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43966minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, T, E, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.12user 4.43system 2:24.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39706minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, K, P, D, O, N, F, M, A, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.25user 4.75system 2:20.39elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38342minor)pagefaults 0swaps
  NTIMEDACOXSUFPGWLRKBYVJHZQ
Final key: [O, I, Y, V, N, L, H, J, D, Q, T, R, F, P, G, A, M, U, B, C, X, W, K, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
141.52user 4.26system 2:18.94elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38459minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.34user 4.45system 2:20.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40012minor)pagefaults 0swaps
  NRUFGAOTIMESVKXCLJHPBWDYQZ
Final key: [C, E, Y, X, B, W, L, V, U, T, Z, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
148.43user 4.63system 2:25.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40120minor)pagefaults 0swaps
Parent [26]: DRLTIMENGWVQSPKUZHCYXBFOJA = 1.1025837909542355
Initial pool: [KOXMVLTDPBRZNGSCUYEJIWQAHF, BSAJXFVHPITYGOCNRMZUDEKQWL, YLXPCOWHNTRVZEIKFAJUSQBMDG, GHAIZUBPLEQYDWXTCVFMNOKSRJ, GIHBMRWNJOYSPKCLTQUDEFZAVX, JHKPGXVMICBYODSQZNURWEALFT, UHDQPMZXISAWTBOCNYVRJGLEFK, KQIMUEVSAFXRJDBNLHZOCGTPYW, SVTJMIBLKXOAEQUFCPRNYWHGZD, FTVZNBLKGCQXHPUEOAYRSMDWJI, WPNUILTBQCRHDXKGZSFYVJOEAM, WFGLEPKRJZVSIQMABHYOCXDTUN, WFJYDAXCZRVGPUTELKHIBMSONQ, JYEZTCLFRNKPHBVAQDGMXOSWUI, AFPCEYIMVDWBOKUNLGJSQHRXTZ, KLYBDMIFZRTXAVONJCHGEUSPQW, HXGKSYROIWLNAJFTBCEVPMZQUD, CRZGMKDOEPBNSFTJVXLIWYAHUQ, VRZTGKYBHPFCWMXALUINSOQDEJ, LMUSQVDYABCJZIROXFNGEPWKHT, OJSLTZGUVICREDQFAKWHYXPNBM, MTONRVPKDCXLIESUAGBWJFYZHQ, XFRPYNGOQCUHZBWELJAVTKDSMI, QNKAORGPIUXBDFMCSJYVWEHTZL, YNIEDQAFRCBHXVOTPMWZGSUJLK, WQJHANLCPOTVFEBXMZUIRKSDYG, DRLTIMENGWVQSPKUZHCYXBFOJA, POLCGAJWQDKSVZRHBETYMXUIFN, HPOJGQXAKVLIUYFERWMZCDSTNB, LBTOFJZWGAXQICKVEYNRUDSHMP, ADSLHEMRCKTXQJUWBFGVOIYZPN, JFGAVMSNHKIXDCOUZLWTEPRBQY, HFIURQOLZXWPSCTKNEYGJDAMVB, RYLPVNXQFMCTEWBDKUJIOASZHG, QNPACGVBJTHMESZYKDLUOFIWRX, SPRWONKHTLQZVFXDMIYBECAJUG, FLMIHRBNKTGYDCJZSWAEVQXOUP, UMLSOKPJVTDGZBXQERWFNCYAIH, JANMPCLRYEHOKZGWQFIDVUBXST, GVEDUJCOWLTXPKMAINFBHZSRYQ, REXYABVNHIPWTMUFJOGSDQCZKL, ORVDTKPBAUSNFHXWYMJLCQZGEI, IBVSUJGXNKPTEOCRHZQYWFDAML, GFDPWSRYOLVJKZQTBUHNIAECMX, VXMCPLAHOBZDKJUQIYNRESGFTW, UOIDMKLWEVBHTZQCNFJAYRSXPG, OCLIEGWJKRUVNFDXMZSHBTYAPQ, ARKFQCYXHTVWJDIEPZMBNUGSLO, JWYNIDUBVFRZQCSGKMTHLOEAXP, IYWJNOUFCLGVRAZDQXBMKESHTP, UDNKXWLEJAIQOZTBMSHYPFGRCV, HJADWIZLVPQNRMEKFYUGOXTCBS, ZBFDRANHJQTCWLOVPUXEIGKYMS, XKMILOABTSYHVFCWGQNRPJZEUD, FSIOMNUYDGBKAZETJWQVCLPXRH, UCXIQKFZBWSYDRJMTENALGVPOH, YNBVZMLXAKDSHEFGJURTQICOWP, OWEQFKMTUJSVPYBGLRXIZNHCDA, HQPDGVBCKYJTLXAIOEUNRWSFZM, JRSUOEYXWTQMHDGNFKVZABIPLC, BMSHCZEVFQKXOAYWPDLGIJTRUN, QWUDLMCVASHXZJRKBEYPNFGTIO, QDZIKAFVOTSBXHGUWREJCPYNLM, FASCVMYQOHPKZUIRNDBJXWLEGT]
Final key: [C, Q, Y, X, B, W, L, V, U, K, T, I, S, G, R, E, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.43user 4.35system 2:19.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43189minor)pagefaults 0swaps
Final key: [C, H, L, X, B, W, P, V, U, E, T, I, S, G, R, Y, M, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
144.59user 4.71system 2:21.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36275minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.22user 4.16system 2:14.97elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41183minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.25user 4.59system 2:18.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38875minor)pagefaults 0swaps
  WDEAUOLNRHITSGCFKYPMBVXJQZ
Final key: [C, T, Y, X, B, I, L, V, U, E, H, P, S, G, R, W, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
143.44user 5.08system 2:21.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40723minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, E, L, V, U, J, M, I, S, G, R, W, P, D, O, N, F, Z, A, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
144.93user 4.78system 2:22.86elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40178minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, Q, T, I, S, G, R, J, P, D, O, N, F, M, A, E, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.66user 4.08system 2:20.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42697minor)pagefaults 0swaps
Final key: [C, M, H, Y, B, W, L, V, U, E, T, I, S, G, R, A, P, D, O, N, F, K, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
148.47user 5.16system 2:26.64elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40543minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, Q, V, U, T, L, I, S, G, R, M, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  YUEOBWLVRHITSGCFADXNKMJPQZ
  EUAOBYLVRHITSGCFWDXNKMJPQZ
  CYEABRLOUHITSVPGWDXNKFJMQZ
  YUEOBWLVRHITSGCFADXNKMJPQZ
  RYEOBALVUHITSGCPWDXNKFJMQZ
  YUAOBWLERHITSGCFVDXNKMJPQZ
  RAEOBWLVUHITSGCFPDXNKMJQYZ
  EUAYOBLVRHITSWCFGDXNKMJPQZ
  YUAOBWLVRHITSGCFEDXNKMJPQZ
  REAPBOLVUHITSGCWJDXNKMYQFZ
  REAYBMLVUHITSGCWFDONKXPJZQ
  PEAKBRLVUHITSGCWFDONYMXQJZ
  REAYBMLVUHITSGCWFDONKXPQJZ
  REAYBWLVUHITSGCFPDONKMXQJZ
  RMEABPLVUHITSGCFWDONKXYQJZ
0inputs+0outputs (1major+37955minor)pagefaults 0swaps
QJZ, RTSABILVUGHWYECPQDONKMXFJZ, RTAXBILVUEPWFGCSMDONHKYQJZ, RSYABILVUEHTFGCWMDOQPKXNJZ, REAOBYLVUHWTSGCFPDJNIMKQXZ, REAYBILVUPHZSGCFQDONKMXTJW, HEAYBXRVUPWTSGCFLDONKMIQJZ, REAOBILVUHKTSGCQPDXNWMYFJZ, RWAOBILVUEHTSGCFDPXNKMYQJZ, REAIBXLVUHWYSGCFODJNKMTPZQ, TEUIBXLVRAHPSGCFWDONKMYQJZ, REBTAILVUHYJSGCFPDONKMXQWZ, RAIYBWLVUEHTSGCFPDONKMXQJZ, REAYBILVUPMTSGCOHDWNKXJQZF, REAYBHLVUPQTSGCWFDONKMXIJZ, REALBIYVUHMWSGCFPDONKJXTQZ, HRAEBMLVUYIWSGCFPDONKJXTQZ, ERAOBILVUFTMSGCWPDXNYQKJHZ, RTAOBILVDEHWSGCFPUXNYMKQJZ, REAYBILVCHMTSGUFWDONKQXPJZ, RAIYBJEVUHLTSGCFWDONKMXPQZ, RQAOBILVUHPTSGCFWDJNKMYEXZ, EWYABILVURHTSGCQPDONKMXFJZ, REAOBILVUHTMSGCWFDXNYQKPJZ, REAOBILVUZTWPGCFMDXNSJYQHK, TIAOBPLVUEMWSGCRFDXNKJYQHZ, REAOBVLIUHTSWGCFMDXNPJYQZK, REAPBILVUHTSWGCFMDJNKOYQZX, REAPBIHVULTSYGCWMDONKJFQZX, REAPBIHVULWTSGOFXDCNYMKQJZ, RTADBIEVULHNSGWCFKOXJMYPZQ, RTNABXEVULHWSGCFPDOKIMYQJZ, REAHBTLVUPIYSGCWFDONKXMQJZ, WRATBGLVUEHYSICFPDONKMXQJZ, REATBILVUHFJSGCWPDONKXMQZY, REWABILVUHFTSDCYPGONKMXQJZ, RTAXBILVUEHJSGCFPDONKMYQWZ, CTYABILVUEHWSGRFPDONKMXQJZ, RJAXBILVUEHWSGCFPDONKMYQTZ, RTAXBYLVUEHJSGCFPDONKMIQWZ, RTAXBHLVUEIWSGCFPDONJMYQZK, RTSXBILVUEHKAGCFPDONJMYQWZ, RTAXBILVUEHWSGCFPDONJYMQZK, RTAJBILVUEHWSGCFPDONKMYQXZ, RTAXBIKVUEHJSGCFPDONLMYQWZ, REAXBYLVUHMTSGCWFDONPQIJZK, RTKXBILVUEHWSGCFPDONAMYQJZ, RTAXBILVUEMWSGCFPDONYHKQJZ, REAXBILVUHWTSGCFKDONPMYQJZ, REAXBILVUHWTSGCFQDONKMYPJZ, RTAYBILVUEHMSGCFPDONKWXQJZ, RTAIBXLVUEHWSGCFPDONKMYQJZ, REAXBILVUHJTSGCMFDONPWYQZK, REAXBILVUHWTSGCFKDONPQYMJZ, RTAXBQLVUEHWSGCFPDONYMKIJZ, REAXBYLVUHMTSGCWFDONKIPJZQ, RAWYBILVUEHTSGCFPDONKMXQJZ, RLAXBIEVUHWTSGCFPDONKMYQJZ, REAXBILVUHWTSGCMFDONJQYKPZ, RTAKBILVUEHWSGCFPDONXMYQJZ, RTAYBILVUHWESGCFPDONKMXQJZ, RTYABFLVUEHWSGCIPDONKMXQJZ, RTSABILVUEHWYGCPQDONKMXFJZ, RWYABILVUEHTSGCPQDONKMXFJZ, RTYABILVUEHWFGCSPDONKMXQJZ, RSAXBILVUHQTEGCWMDONPKYFJZ, REAXBILVUHWTSGCFQDONYMKPJZ, RTAOBILVUEHWSGCFPDJNKMYQXZ, REAXBILVUPWTSGCFQDONYMKHJZ, RWAYBIPVUEHTSGCFLDONKMXQJZ, RTYABILVUEHXFGCSPDONKMWQJZ, CEAOBILVUHKTSGRFPDXNWMYQJZ, REFXBILVUHQTSGCAWDONKMYPJZ, REAIBXLVUHWPSGCFTDONKMYQJZ, RXATBILVUEHJSGCFPDONKMYQWZ, REAYBWLVUHITSGCFPDONKMXQJZ, RTAXBILVUEMNSGCWFDOKJHYPZQ, REAYBWLVUPITSGCFHDONKMXQJZ, RTAEBILVUYHWSGCFPDONKMXQJZ, REAYBILVUHMPSGCFWDONKJXTQZ, RTASBILVUEHWXGCFPDONYMKQJZ, REAOBILVUFTMSGCWJDXNKQYPHZ, RAJXBILVUHMTSGCFWDONKEYPQZ, REAYBILVUHPTSGCFWDONKMXQJZ, RWAOBILVUEHTSGCQPDJNKMYFXZ, REYABILVUHPQSGCFWDONKMXTJZ, REAOBILVUHTMSGCWJDXNKQYPFZ, REAXBQLVUHYTSGCWFDONKMPIJZ, REAOBILVUZTWSGCFMDXNPJYQHK, RWAOBILVUEMTSGCQFDXNKJYPHZ, REAPBILVUHJTSGCWQDONKMYFZX, REAOBILVUZTSWGCFMDXNPJYQHK, REAPBILVUHTSYGCFMDONKJWQZX, REAXBIHVULWTSGCFQDONYMKPJZ, RTADBILVUEHWSGCFPKONXMYQJZ, RTAXBIEVULHNSGCWFDOKJMYPZQ, REAHBTLVUPIYSGCWFDONKMXQJZ, RTAXBILVUEHJSGCFPDKNOMYQWZ, REAXBIMVUHYTSGCWFDONKLPQJZ, REATBILVUHFJSGCYPDONKMXQWZ]
  REAYBWLVUHITSGCFPDONKMXQJZ
  REAYBWLVUHITSGCFPDONKMXQJZ
  MCYXBWLVUEHITSRGPDONFZAJKQ
  CKYXBWLVUEHITSRGPDONFMAJZQ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
133.12user 4.32system 2:10.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39954minor)pagefaults 0swaps
  NLAOEHITSQDYUPRXMWCJGFVZBK
  NTIMEAOVCHSRUZBLFWYPGKJQXD
Final key: [C, E, Y, X, B, T, L, V, U, M, H, S, I, G, R, W, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
142.77user 4.31system 2:19.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41049minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, K, I, S, G, R, H, P, D, O, N, F, M, A, T, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
134.62user 4.10system 2:12.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39826minor)pagefaults 0swaps
Final key: [C, M, I, X, B, A, L, V, U, T, W, Y, S, G, R, Q, E, D, O, N, F, K, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
142.40user 3.95system 2:18.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42362minor)pagefaults 0swaps
Final key: [R, Q, S, O, U, I, A, J, N, F, T, D, X, P, C, W, E, G, V, B, M, L, Y, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
137.75user 4.64system 2:15.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40245minor)pagefaults 0swaps
  NLKAUBHITSQWRCJGFDEPMVOXYZ
  YALHNTIMEUWCODPFSGVRBQJKXZ
Final key: [C, T, Y, P, B, W, L, V, U, E, X, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.54user 4.75system 2:20.40elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37632minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, Q, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.90user 4.92system 2:17.17elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37795minor)pagefaults 0swaps
  FOANQTIMELRSKPDBVCHWUGXYZJ
  NEAOHITSUPLDYMCWFGVKBQXZRJ
  REAOBFLVUHITSGCWMDYNPKXJQZ
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, J, P, D, O, N, F, M, A, Q, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.63user 4.56system 2:13.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41064minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, E, W, S, I, G, R, P, K, D, O, N, F, M, A, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
147.07user 5.07system 2:24.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41058minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
131.88user 4.65system 2:09.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37777minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, K, I, S, G, R, T, M, D, O, N, F, P, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.71user 4.12system 2:10.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38012minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
136.56user 4.69system 2:13.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41048minor)pagefaults 0swaps
  NTIMEAOPDSVCYRUFLBJKGHWXZQ
Final key: [N, I, F, P, O, L, W, E, D, T, H, R, A, J, G, V, M, B, C, U, X, K, Y, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
140.84user 4.80system 2:18.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43183minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, L, K, V, U, E, H, I, S, G, R, W, J, D, O, N, F, M, A, P, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
137.76user 4.11system 2:14.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38860minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
146.66user 4.97system 2:23.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38595minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, K, D, O, N, F, M, A, P, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.37user 4.77system 2:16.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40643minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, M, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
127.91user 4.27system 2:04.65elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38834minor)pagefaults 0swaps
Final key: [R, A, I, C, P, S, L, M, N, E, H, O, X, V, B, W, T, D, U, K, G, F, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
143.49user 4.84system 2:21.29elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38265minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
138.86user 4.41system 2:15.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39235minor)pagefaults 0swaps
  BHITSDNEYAOLWCRMUGKPJXVZFQ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, K, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
135.48user 4.32system 2:11.78elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41267minor)pagefaults 0swaps
  HITSNACEYRFWJLKZDOXUVPBMQG
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.69user 4.54system 2:23.31elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37698minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.96user 4.78system 2:20.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41029minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, H, P, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.60user 4.13system 2:15.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37391minor)pagefaults 0swaps
Final key: [C, T, A, X, B, I, H, V, U, E, L, O, S, G, R, W, M, D, P, N, F, K, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
  RTIMEOHNUASYCGBKWDJXFLVQPZ
  RTIMEOHNUASYCGBKWDJXFLVQPZ
  DTIMEOHNRASYCGBKWUXJFLVQPZ
  DTIMEOHNRFSYCGBAWUVXJLKQPZ
  DTIMEOHNRASYCGBKWUXJFLVQPZ
0inputs+0outputs (1major+43044minor)pagefaults 0swaps
FLVQMZ, REOXPALNUFSMIGBTWYCJHKDQVZ, CTIAEPHNRSUYXGBKMDOJFLWQVZ, RTIEPDHNUSAYMGBKWOCJFLVQXZ, RETACYHNUMKOXGBIWDSJFLVQPZ, ETIABPHNRSUYXGCWLDOJMQKZVF, REOTJALNUFSMIGBXWYCPHKDQVZ, REIACOHNUMKYXGBTWDSJFLVQPZ, RTIEPOHNUJAYMGBKWDCSFLVQXZ, RETACOHNUMQYXGBIWDSJFLVKPZ, REOAPYHNUSIMJGBTWDCKFLVQXZ, RTIAEFHNUMSYDGBKWQOJCLVXPZ, RTKAEOHNUSFYXGBIMDZJCLWQPV, RTCAEOHNUMFSIGBKWDXJZLVQPY, RTKEPOHNBSAYMGUIWDCJFLVQXZ, RTIDEOHNUMSYAGBKWXFJCLVQPZ, RIOTPAHNUSXYEGBMWDCJQLKZVF, RTIMEJHNUASYCGBKWDOXFLVQPZ, CTOAEPHNRSUYXGBWMDIJFLKQVZ, REOKPALNUSBMIGCTHDVJFXQZWY, ETNABOHSRFUYXGCKLDIJMQWZVP, RTOAENLPUMSYCGBFWDVKJHQZIX, RTEAPOHNUMSYVGBDLWXJFQCIZK, ETORCAWNUMSYIGBKHDXPFLVQJZ, EUNABOHSRMTVXGCKLDIJFQWZYP, RTIAEOHNUMSYCGBQWDPXFLVKZJ, RTOAENHSUMIYCGBFLDXKJQVWPZ, RTLAEOCPUMHSNGBJWYXKDFIVQZ, RTIAJOHNUMFYCGBKWDSXELVQPZ, CHOAEPTNRSUYXGBWMDIJFLKQVZ, RTEAPNHKUVSOMGBDLYCJFQXWIZ, RTPAEOLNUMSYCGBIHDFKJWVQXZ, ETOABPHNRSXYUGCWLDIJMQKZVF, ETOABPHNRSUMIGCVLDWJFKXQYZ, ETNABOHSRMUVXGCKLDIJFQWZYP, ETOABPHNRSMUIGCWLDZJFKXQYV, RWIAEOHNUMSYCGBKTDPXFLVQZJ, ETDABPHNRSUYXGCWLIOJMQKZVF, RTSAEOHNUMIYDGBKWXFJCLVQPZ, RTOAENHSUMIYCGBFLDJKXQVWPZ, CVTAEOHNRSUYXGBIMDPJQLWFKZ, ETNABOHSRMUYXGCILDPJFQWVKZ, CFOAEPHNRSUYXGBWMDIJTLKQVZ, RNIEPDHTUSAYMGBKWOCJFLVQXZ, REOTPALDUFSNIGBMWYCXHKJQVZ, RTIAEOHNUMSJCGBKWDYXFLVQPZ, ETHRPCLNUMSYOGBKWDXJAFIVQZ, REOTVAHNUMSYIGBXWDFPQLCKZJ, RTOAEFHNUMLICGBPWDZJYSVQXK, RTFAEICNUVSMDGBXWKOJYLHQPZ, RTEAPNHKUSMOFGBDLYIJVQXWCZ, RTIAEOHNUMSKCGBYWDJXFLVQPZ, ETNABKHSRMUYXGCILDPJFQWVOZ, ETLAPOCIRWHSNGBDMYXJUFVKQZ, RTMAENHSUOIYCGBFLDXKJQVWPZ, RTIAEOHNUMFYCGBKWDSXJLVQPZ, RTIAEOHNUMSYCGBKWDJXFLVQPZ, RTIAEOHNUMSYVGBFWDCKJLQZPX, ETLAPOCKRWHSNGBDMYXJUFIVQZ, ELTAPONIRMHSCGBDWYXJUFVKQZ, RTIAEOHNUMSYCGBKWDQJFLVXPZ, RTIAEOMNUHSYCGBKWDPXFLVQJZ, RTIAEOHNUMFYKGBCWDSXJLVQPZ, CLTAEOHNRSUYXGBIWDPJFQMVKZ]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.36user 4.41system 2:15.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40658minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, M, K, D, O, N, F, P, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
0inputs+0outputs (1major+37106minor)pagefaults 0swaps
BWLVUJTISGRAKDONFMPQHZ, CKYXBWLVUHTISGRPJDONFMAQEZ, CEYXBWLVUMTISGRAJDONFZPKHQ, CEYXBWLVUHZISGRTPDONFMAKJQ, CEYXBWLVUHTISGRKJDONFMAPQZ, CHYXBWLVUETISGRAPDONFMJKQZ, CAYXBWLVUETISGRHJDONFMPKZQ, CHYXBWLVUETISGRAPDONFMJKZQ, CEYXBWLVUHTISGRPJDONFMAQKZ, CAYXBWLVUETISGRHKDONFMJPQZ, CTYXBWLVUHEISGRPKDONFMAZJQ, CAYXBWLVUETISGRHKDONFMPJQZ, CLYXBWQVUETISGRPKDONFMAHZJ, CEYXBWLVUHTISGRPQDONFMAJKZ, CJYXBWLVUHTISGREPDONFMAZKQ, CEYXBWLVUJPISGRATDONFMZKHQ, CAYXBWLVUETISGRHPDONFMKJQZ, CQYXBWLVUHTISGRAKDONFMPEJZ, CEYXBWQVUJTISGRHPDONFMAKLZ, CMYXBWLVUETISGRHPDONFAJKQZ, CPYXBWLVUHTISGRAEDONFMJKQZ, CJYXBWLVUETISGRMQDONFAPKHZ, CEYXBWLVUJZISGRAPDONFMTKHQ, CTYXBWLVUHEISGRQPDONFMZKAJ, CKYXBWLVUHTISGRAPDONFMJEZQ, CEYXBWLVUMTISGRAPDONFQJKHZ, CJYXBWLVUZTISGRAPDONFMEKHQ, CEYXBWLVUHKISGRPJDONFMATQZ, CEYXBWLVUQAISGRPTDONFMJKHZ, CPYXBWLVUEAISGRHTDONFMJKQZ, CEYXBWLVUMTISGRAPDONFKJQHZ, CEYXBWLVUHTISGRMZDONFKAQPJ, CEYXBWLVUMTISGRAPDONFKJZHQ, CEYXBWLVUPTISGRAMDONFKJQHZ, CTYXBWLVUHEISGRMZDONFKAQPJ, CKYXBWLVUMTISGRAPDONFZHEQJ, CJYXBWLVUHTISGRMPDONFKAQEZ, CEYXBWLVUHTISGRPJDONFKAMZQ, CEYXBWLVUHJISGRPTDONFMAKQZ, CEYXBWLVUJHISGRMPDONFTAKQZ, CYEXBWLVUHTISGRQPDONFMAKZJ, CZYXBWLVUHTISGRAPDONFMEKJQ, CAYXBWLVUEPISGRHTDONFMJKQZ, CAYXBWLVUEKISGRHPDONFMJTQZ, CKYXBWLVUETISGRHADONFMJPQZ, CEYXBWLVUTMISGRAPDONFKJQHZ]
Final key: [C, P, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.78user 4.59system 2:23.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41142minor)pagefaults 0swaps
  DOUHPRCSTIMENAXWGKJYVFBLZQ
  HOADUTIMELWRYGBSFNCPXVKQJZ
  HOADUTIMELWRYGBSFNCPXVKQJZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, H, I, S, G, R, M, P, D, O, N, F, K, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.94user 4.38system 2:17.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40114minor)pagefaults 0swaps
Parent [9]: MZQYHITSKFONXGWCUEVLBRDJPA = 1.2007051964701487
Initial pool: [ORDQJCIHFZEMSWVNTYGLKABXUP, BGAISEXUNPVOKQWCRJLDYZMHTF, HPTQKDMFIRBEYUNGVJLCWAZSXO, DILGRMTOYWEBZUSPAXHCVQJFKN, DIFXTWYVGUKBPLSAHNZMRCQOJE, AZSURDGLWVCOFNJKTQHEIPXBMY, SDXQEUCBVKGMAWJPILTROFYZHN, EXOLUMPHCTWNJGFYSVIRBQZDKA, QYSEHGXUZOBPCRKFMWTVLANIJD, MZQYHITSKFONXGWCUEVLBRDJPA, CMSWRHEXUGZAYDLOTNKBVPJIFQ, XKWYNBMRQTOUSGPHIJDCFVZELA, JQNWDEFLSPYVBATUIMHXCGOZKR, MPGXIYNVSLQUJBZKCREFAWDHOT, ILVGMZJUKSYARXPNEDFWTBCQOH, ZYCTSPMNQXBKHGDAFWREOIVLJU, MBZJQEATODXVKINSPLGUHCWYFR, TOYLFSMVPEIZBJKCDUXGHRNAQW, SFBMJVCAIUHRDXGPNZTLQWEKYO, QVHYMJBFTZARNULCKIXEDGPSWO, MRKBJPZEQHWOTFADUXGILVNSYC, NQYSVAEBKLOHDWJIGFXTUCRZPM, KPCNVMOYLUSFHGAWDJIXBTQREZ, IEXKYRTGCOMADNBQUSLHFVZJPW, GAEVIKBSXYHZJQRNPDUFWCTLOM, UXKHTLZAWOBSYVPMQJDGEFICNR, XRDTIBMWQUPKASOYVCLJFEGNHZ, RPGHULIEKAZJQWOVFCNXSMTBDY, KWNTDOLMJYXHZCSEAIRBUQVPGF, KYWPNLDCIRFAMJHOVBXZUGESTQ, BOSAIWERYGHXZQUMPDKJCFVTLN, JTEINLWZAQPCGRBHVKUFXDOSYM, FPCBIUEQATNHOWLYKGZMXRVDJS, QEKMLFUJDCBPONGIXHASWYTRVZ, RYBCFUWITMPASKONGJHZQXDELV, RNTVQKEWPGUHZBJLMDXSAIOYFC, LINAZTHKDRCSFMQYBXJWUPGEVO, ZYHMEITFKXAUNOJDLPCRWVQBGS, RBSLNXADCMOWPVGZEQHJTUKIYF, EURIMWAJVZKTGDBNFLYCQHXOPS, GSCBNYMLQHIORZKXAFUJVWEDPT, AZOCUQMBNXTHEYWVDPSRGILFKJ, VMDGNRIUBTOPKSXALZWFHQCYJE, IHRTAWGZVPMEBUKCYLSNOQJFDX, QKGPLESNAOYZCFJVDIHXTBUMWR, EGROCUJTZNXWAVHFBSDIPQLMYK, NGYPTBCEKVHSWJODIMUAFLRZQX, YSAUWMNVHZCIPLEJTGQRFKXBDO, SJORVZTPFBGXCHYLKQAENMWDIU, FELHZWXBUMRJNDYCGOSQKTIPAV, TMGCQPAYHVKUDNISFRWXZELOJB, VDQEZLWGCPUKXFISMHOTYNARJB, RBVIKJDPHOFSXWGULMNEAYCQZT, HEMRDIZJPWCOVFBTSQKXNULGAY, WOQXDTCSJBNMZYGVEAKILURPHF, GLFNZHBMPVUKWCREYQJDTOSIXA, SRPUELNHCWYDXOBITAVJZKFQMG, OUWGIBFLJETSCNMPVZQKYRAHDX, VLYCAEMQTZIKUHBWROFNJPDXGS, KSNXDROLBUZYGPTCHIVWEJMAFQ, HDYQXFRCAVWEGMKPBLTZINJOUS, BYMURZPIELCXOKJDGSHWAQNTFV, IJTQXMVGDRBEPNKCYHLAFZSOWU, TWXAKQZCDIHLPNRJEVSBOFUMGY]
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, M, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.36user 3.71system 2:11.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39863minor)pagefaults 0swaps
Final key: [C, E, Y, P, B, W, L, V, U, J, T, I, S, G, R, X, K, D, O, N, F, M, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.13user 3.97system 2:14.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37489minor)pagefaults 0swaps
  PHITSORNFVDMEQLWACKUBYXGJZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, H, K, D, O, N, F, P, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
146.02user 4.83system 2:23.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42179minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, E, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
138.32user 4.02system 2:14.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41646minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, E, Z, I, S, G, R, W, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
141.77user 4.21system 2:18.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41591minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, E, I, S, G, R, Q, T, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.92user 4.29system 2:13.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40548minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.15user 4.11system 2:15.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43614minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, Z, T, R, F, P, G, W, K, U, B, C, X, M, Y, E, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
140.24user 4.86system 2:17.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42179minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
144.65user 4.90system 2:22.59elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41653minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, M, T, I, S, G, R, Q, P, D, O, N, F, K, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.90user 4.45system 2:19.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39422minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, K, V, U, T, L, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  NSLUDATIMEOCRXGHYKBJFPVWQZ
  ROSUNATIMELCPXGHYKBJFDVWQZ
  ROSUNATIMELCPXGHYKBJFDVWQZ
  NORUSATIMELCPXGHYKBJFDVWQZ
0inputs+0outputs (1major+41184minor)pagefaults 0swaps
VWQZ, RODUNATIMELCPXGHYKBJFSVWQZ, AOSDNEIURHTQMCGYLPBJFXWKVZ, NSLUDATIMEOCPXGHYKBJFRVWQZ, NTEORZIASPLQDJBFMGVCUWXYKH]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, P, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
143.73user 4.72system 2:20.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41042minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.03user 4.85system 2:19.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38197minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
138.92user 4.81system 2:15.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40802minor)pagefaults 0swaps
  OSAUNTIMEWDRFPHVLCBGYKXJQZ
Final key: [O, I, A, R, N, L, H, E, D, T, Y, B, F, P, G, W, M, U, J, C, X, V, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
142.54user 4.32system 2:19.97elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40175minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.88user 4.74system 2:19.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41180minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, K, V, U, P, T, I, S, G, R, L, J, D, O, N, F, M, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
122.81user 3.90system 1:58.95elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42219minor)pagefaults 0swaps
Final key: [C, T, I, X, B, A, L, P, U, E, H, S, Y, G, R, W, M, D, O, N, F, Z, V, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
135.46user 4.12system 2:11.45elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41434minor)pagefaults 0swaps
  UTIMEHCYROPAGBDQVSWNXZKFLJ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
148.43user 4.18system 2:24.07elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37435minor)pagefaults 0swaps
Final key: [C, Q, A, X, B, I, L, V, U, E, T, S, Y, G, R, W, F, D, O, N, J, M, P, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
143.31user 5.00system 2:21.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36856minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
142.49user 4.37system 2:19.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39892minor)pagefaults 0swaps
Final key: [C, T, S, X, B, W, L, V, U, E, K, I, Y, G, R, H, P, D, O, N, F, M, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
140.14user 4.15system 2:17.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38514minor)pagefaults 0swaps
  ATIMEOHYWVNSRDCXLUFPGQBKZJ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, P, Q, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.12user 3.83system 2:19.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42814minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.23user 3.90system 2:18.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37389minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
130.31user 3.85system 2:07.23elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41431minor)pagefaults 0swaps
Final key: [C, T, X, E, B, W, L, V, U, H, Q, I, S, G, R, M, K, D, O, N, F, P, A, J, Z, Y]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
136.99user 4.44system 2:13.22elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39076minor)pagefaults 0swaps
Final key: [R, T, A, X, C, S, L, V, U, E, H, I, Y, G, B, Q, K, D, O, N, F, Z, P, M, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
147.99user 4.81system 2:25.54elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38662minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
149.88user 3.51system 2:24.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39009minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, H, I, S, G, R, Q, E, D, O, N, F, M, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  SBOTIMEUGDHRAJYNFLXCPVQWKZ
  OTIMEADUCSHRNPGWFYBJXLVQKZ
  OTIMEHDUNWARLPGSFJBCXYVKZQ
  OTIMEHDUNWLRAPGSFJBCXYVKZQ
  OTIMEADUNSLRWPGHFYBCXVKJZQ
  OSHATIMENWLRFPGDJUBCYVXKQZ
0inputs+0outputs (1major+41430minor)pagefaults 0swaps
RWPGYMUBCLVKQZF, OTEANXSJDFLRHPGYMUBCVKIWQZ, OTEANIMJDSYRHPGLKUBCVFXZQW, OEHADITJNWLRFPGSMUBCYVXKQZ, OTHADISENJLRWPGQMUBCXVKFYZ, OZEANIFJDSLRHPGYMUBCVKXTQW, OETADWMJNSLRIPGYZUBCXFKVHQ, OETADIZJNSLRFPGWMUBCQHXKYV, OETANIMJDSYRHPGLKUBCVFXQZW, OHEADMIJNSLRWPGYTUBCVFXKQZ, OTEANIMJDSVRWPGYLUBCKFXHQZ, OTHANIMEDSQRWPGYJUBCVKXFLZ, OTHADIMENSLRWPGQJUBCXYKZFV, OTHADIMENSLRWPGYJUBCXVKQFZ, OTHVDIEJNSFRWPGYMUBCXAKLQZ, OETADIMJNSLRWPGQZUBCXFKVHY, NJEAOHXKDSLRFPGWMUBCVYITQZ, OTEADIMJNSZRHPGYKUBCVFXLQW, OITADHEJNSLRFPGWMUBCYXKZQV, OTHANQMEDSLRWPGYJUBCVKXFIZ, OTHANIJEDSFRWPGYMUBCVKXLQZ, OTEADIFJNSLRHPGWMUBCYVXKQZ, OTEADIYJNSLRHPGMKUBCVFXZQW, OTHJDISENALRWPGYMUBCXVKFZQ, OTQADIMENSLRWPGYJUBCVHXFZK, OLTADHIJNSERFPGWMUBCYXKQVZ, OTHADILENWSRFPGYMUBCXVKQJZ, OTHANIMEDVLRWPGYJUBCSKXFQZ, OTHADISENWLRFPGVMUBCYJKQXZ, OTHADIJENSLRWPGYMUBCXVKQFZ, OTMIDHAKNELRJPGWFUBCYVXSQZ, OSHADIMENTLRWPGFJUBCXVKYQZ, OETADVIJNSLRWPGYMUBCXHKFQZ, OTHADIEJNSFRWPGYMUBCXLKVQZ, OTEADIMJNSLRWPGYKUBCVQFHXZ, OTWADIJENSLRHPGYMUBCVFXKQZ, OTHMDISENJLRFPGWAUBCYVXKQZ, OTHEDIAKNSLRFPGWMUBCYVXJQZ, OTMEDHAJNSLRQPGWFUBCYVXKIZ, OETYDIWMNSLRFPGAZUBCVHXKQJ, OTEHDIMJNSLRAPGWKUBCYFXZQV, OTFANIMEDSLRWPGYJUBCHKXQVZ]
  NOWATIMEDSLRHPGYKUBCJFXVZQ
Final key: [O, I, Q, V, N, L, H, J, D, T, W, R, F, P, G, A, E, U, B, C, X, M, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
146.83user 4.40system 2:23.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42555minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.81user 4.22system 2:14.93elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42443minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
145.25user 4.91system 2:22.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43737minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  RTIMEAOSWBFDHUNZYXKPLQGCJV
  OTIMEASRNHLVDUJGWYKPBXFZQC
  OTIMEHSANRLFCUXWZPYBGJDVQK
  OTIMEHSANXLFCURWZPYBGDKVQJ
  OTIMEHSANPLFCURWZDYBGXQVJK
  OTIMEHSANFLCGURVWPYBDXQKJZ
  OTIMEDHANCLSFURWVPYBGJZXQK
  OTIMEDHSNFLBWPRUVJYKGAXQCZ
  OTIMEDHUNCLBAPRSWVYKGFQZXJ
  OTIMEDHSNRLBWPJFVUYKGAZXQC
  OTIMEHNJCASBFPRWVUDKGXLYQZ
  OTIMEDHSNQLBWPRFVUYKGAZXJC
  OTIMEDHUNALCFPRSWXYBGKJZVQ
  OTIMEDHUNGSCAPRWVQKBFYLZXJ
  OTIMEDHSNXLBWPRFVUYKGACQJZ
  OTIMEDHUNLGCFPRSWJYBXKAZVQ
  OTIMEDHUNASCFPRWVQKBGYLZXJ
  OTIMEDHUNBLCAPRSWZYKGFVQXJ
  OTIMEDHUNYLBFPRSWGVKAJXZQC
  OTIMEDHUNCSBAPRWVQKGFYLZXJ
  OTIMEDHUNBLCFPRSWVYKGAZJQX
  OTIMEDHUNVLCFPRSWGYBXKAZQJ
  OTIMEHSUCLXBAPRWVGNKFYDZQJ
  OTIMEDHUNALCFPRSWJYBGKZQVX
  OTIMEHSUCKLBAPRWVGNFDYXZQJ
  OTIMEDHUNWLCAPRSJBYKGFQVXZ
  OTIMEDHKNASBWPRFVUYCGJLXQZ
  OTIMEDHUNXLCFPRSWAYBGKZJVQ
  OTIMEDHKNRSBWPYFVUJLACGXQZ
  OTIMEDHUNZLCAPRSWBYKGFQVJX
  OTIMEDHUNWLCFPRSVJYBGKAZQX
  OTIMEDHUNBLCAPRSWKYJGFQVZX
  OTIMEDHUNQLCFPRSWZYBGKAJVX
  OTIMEHSUCDLBAPRWVGNKFYJXQZ
  OTIMEDHUNBLCAPRSWJYKGFQVZX
  OTIMEHSUCKLBAPRWVGNFJYDXQZ
  OTIMEDHUNJLCAPRSWGYBXFQVKZ
  OTIMEDHKNVSBWPRFJUYZAQLXCG
  OTIMEHSUCBLJAPRWVGNKFYDXQZ
  OTIMEDHUNWLCVPRSFJYBGAXZQK
  OTIMEHSUCGLBAPRWVQNKFYDXZJ
  OTIMEXAJNSLCFPRWVUYBGHDKQZ
  OTIMEXAJNSLCFPRWVUYBGHDKQZ
  OTIMEDHKNVSBWPRFJUYQAGLXZC
  OTIMEDHUCALBFPRSWNYKGZQXVJ
  OTIMEHSUCBLRAPWGVQNKFYDXJZ
  OTIMEXAJNSLCFPRWVUYBGHDKQZ
  OTIMEXAJNSLCFPRWVUYBGHDKQZ
  OTIMEDHUCALBFPRSWNYKGVJZQX
  ATIMEHSUCOLBFPRWVNDKGYJXQZ
  OTIMEHSUCQLBAPRWVGNKFYDXZJ
  OTIMEDHUNCLBVPRSWJYKGFAZQX
  OTIMEDHKNWSBFPRJVUYQAXLZGC
  OTIMEDHUNCLBVPRSWGYKXFAZQJ
  OTIMEDHKNRSBWPYFVUJQAGLXCZ
  OTIMEDHUCWLBFPRSVNYKGZAJQX
  OTIMEDHSBRLCAPQWVUNKFJZXYG
  OTIMEDHKNASBWPRFVUYJGXLZQC
  OTIMEDHUNALCVPRSWBYKGFXZQJ
  OTIMEAHUCQLBFPRSWNDJGVYKXZ
  OTIMEDHSNULCAPRWVBKQFYZXJG
  OTIMEAHJCVLNFPRSWYDBGZXKQU
  OTIMEDHUCVLBFPRSWNYKGAXZQJ
  OTIMEXHUNDLCAPRWFJYBGSKZQV
  OTIMEDHSNALCFPRWVUKBGYZXQJ
  OTIMEAHJCVLNFPRSWYDBGQXKUZ
  OTIMEDHUCVLBFPRSWNYKGZAQJX
  OTIMEXHUNDLCAPRWFJYBGSQZVK
  ATIMEHSOCULBFPRWVNDKGYJXQZ
  OTIMEAHJNKLCFPRSWUDBGVQYZX
  OTIMEAHJCVLNFPRSWYDBGUXKQZ
  OTIMEDHUCSLBFPRXWNYKGVAZQJ
  OTIMEXHUNDLCAPRWFJYBGSZQVK
  OTIMEAHJNCLFSPRWVUDBGKXQYZ
  OTIMEDHUCYLBFPRSWNQKGXAZVJ
  OTIMEXHUNDLCAPRWFJYBGSQZVK
  OTIMEHAUNRLCFPVWKDYBGZQXJS
  OTIMEDHUCRLBFPXSWNYKGAVZQJ
  OTIMEXHUNDLCAPRWFJYBGSQZVK
  OTIMEAHJCBLNFPRSWYDXGVZKQU
  OTIMEASUNQLCFPRWHYDBGKJZXV
  OTIMEDHKNSLBWPRFVUYXAZCJQG
  OTIMEXAUNSLCFPRWVGDBHQYKJZ
  OTIMEDHUCLGBFPRSWNYKVXAZQJ
  OTIMEXHUNDLCAPRWFJYBGSVZQK
  OTIMEAHJCWLNFPRSVYDBGQXKZU
  OTIMEASUNPLCFZRWHBDJGYKQXV
  OTIMEDHKNLSBWPRFVUYGAXCQZJ
  OTIMEDHKNWSBFPRUVCYLAQJXZG
  OTIMEXHUNDLYAPRWVGCBFKSZQJ
  OTIMEXAUNJLCFPRWSGDBVHYKQZ
  OTIMEDHKNUSBWPRFVQYGAXLJCZ
  OTIMEDHKNPSBWRGFVUYLAXQJZC
  OTIMEDHKNFSBWPRZVUYAGQLXJC
  OTIMEWHUNKLCAPRXVGDBFSJYQZ
  NTIMEHUOCALBFPRWSGDKYVXJQZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEWHUNKLCAPRXVGDBFSJYQZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEWHUNKLCAPRXVGDBFSJYQZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEWHUNKLCAPRXVGDBFSJZQY
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEHSUCDLBAPRWVGNKFYJQXZ
  OTIMEANUXHLBFPRSCYDKGVJWQZ
  OTIMEWHUNKLCAPRXVGDBFSJQYZ
  XTIMEAHUCSLBFPRWNYDKGVJOQZ
  OTIMEWHUNKLCAPRXVGDBFSJZQY
  OTIMEHDUCSLBAPRWYNJKFQVZXG
  OTIMEAXUCSHBFPRWNGDKYVJLQZ
  UTIMEWBVCHAKSGRYJDONFLXPQZ
0inputs+0outputs (1major+40498minor)pagefaults 0swaps
 CTEXBWYVUPLISGRQJDONFMAKHZ, CPYXBWEVUQLISGRMTDONFKAJHZ, CTYXBWEVUZMISGRPJDONFLAQHK, CTYXBWPVUHQISGRLEDONFMAKZJ, CTYXBWHVUEKISGRLJDONFMAQZP, CKYXBWEVUHTISGRLPDONFMAQZJ, CTYXBWEVUJPISGRLKDONFQAMHZ, CTYXBWLVUHKISGREPDONFMAZQJ, CTYXBWHVUELISGRPKDONFMAJQZ, CPYXBWMVUTEISGRLJDONFKAQHZ, CMYXBWEVUHTISGRZQDONFLAPKJ, CTYXBWHVUELISGRKPDONFMAJQZ, CPYXBWMVUJEISGRLTDONFKAQHZ, CTYXBWEVUMJISGRLPDONFKAQHZ, CTYXBWHVUJKISGRLPDONFMAEQZ, CMYXBWEVUHTISGRLPDONFQAKZJ, CTYXBWEVUHMISGRLPDONFZAKQJ, CKYXBWEVUTHISGRLPDONFMAQZJ, CPYXBWEVULMISGRTJDONFKAQHZ, CTYXBWPVUHMISGRQJDONFKAELZ, CTYXBWPVUHMISGRQEDONFLAZKJ, CTYXBWEVUJMISGRPKDONFQALHZ, CZYXBWEVUHMISGRLPDONFQATKJ, CTYXBWEVUKHISGRLPDONFMAJZQ, CTYXBWKVUHPISGRLEDONFMAZQJ, CTYXBWEVUHQISGRLPDONFMAKZJ, CTYXBWEVUHMISGRLJDONFZAPQK, CEYXBWTVUZMISGRLPDONFQAKHJ, CKYXBWEVUHTISGRLPDONFZAQMJ]
Final key: [C, T, Y, X, B, W, L, V, U, P, E, I, S, G, R, Z, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.30user 4.26system 2:16.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38560minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, K, I, S, G, R, Y, P, D, O, N, F, M, J, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
149.18user 5.17system 2:26.17elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39929minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
146.49user 5.17system 2:24.61elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37307minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
142.46user 4.37system 2:19.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37619minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  GXTIMEYKCODHNAWVZRUQPSFLBJ
  SHTIMELKCOGYNAXVDRUQPZWFBJ
0inputs+0outputs (1major+40835minor)pagefaults 0swaps
WXJZ, UAORESTVCLHIDKBMFYPNGQXWJZ, UTEOPHAVRDLCSKBMFYGNIQWXJZ, EATOCSFPRLHUDJBIZYGNWQXKVM, UAIOESTVRLHCDWBMPYKNGQXFJZ, UAEOPMHVRLSCDIBTFYKNGQXWJZ, UAIOEMTVRLHCDPBSFYKNGQXWJZ, UADOPHTVRESCLIBMFYGNZQXWJK, UTXRESWVCLHIDPBMFYKNGQAOJZ, UZIOEHTVRLSCDPBMFYGNAQWXJK, UAEOPSTVRDHMLCBIFYKNGQXWJZ, UWTMEHAVRLSCDJBIFYGNPQXKOZ, UATIESHVRLMCDOBXFYPNGQWKJZ, CATOESHVRLMUDIBXFYKNGQJWZP, BTAOESIVRLHCDKUMFYPNGQXWJZ, UTIOEGWVRLHCDPBMFYKNSQAXJZ, UAEOPSTVRDHCLMBIFYJNGQXWZK, UAORESTVCFHIDPBMLYKNGQXWJZ, UAIOESTVRLHCDKBMPYFNGQXWJZ, UATOPSHVRLMCDIBXFYENGQJWKZ, UAIOEGTVRLHCDPBMFYKNSQXWJZ, UTIOESKVRLMCDPBXFYHNGQAJWZ, UAIOEHLVRTSCDPBMFYKNGQWXJZ, UTELPHAVROSIDKBMFYCNGQWXJZ, UPIOEHAVRLSCDKBMFYGNTQWXJZ, UAWOESFVRLHIDPCMTYKNGBXQJZ, UTORESHVCLMIDPBYFXKNGJAWZQ, UFEOPTHVRLSCDIBMAYKNGQXWJZ, UTEOPHAVYLSIDKBJFRCNGQXWMZ, EATOCSHPRLQUIDBVFYGNWXMKJZ, UTIOEHAVRXSCDKBMFPYNGQWJLZ, UTPOEIAVRLHCDSBMFYWNGQXKJZ, UAEOPTHVBLSCDIRMFYKNGQXWJZ, UATOESWVRLGCDPBMFIKNHQXJYZ, UTIOEHQVRLSCDPBMFYGNAWKXJZ, UAWOETSVRLHDKIBMFYPNGQXJCZ, UPATESIVRDHKLOBMFYJNGQXWCZ, USIOEHAVRLTCDPBMFYKNGQWZJX, UTIOEHAVRLSCPKBMFDYNGQWZJX, UTIMEHAVRLSCDKBOFYWNGQXJPZ, UAIOESTVRLHQDPBMFYKNGCXWJZ, UATWECXVRLMGDOBIFYPNSQHKJZ, UATOESWVRLXCDPBMFIKNGQJHZY, UAEOPSTVRDWCLIBMFYKNGQXHJZ, EATOCQFPRLSUDJBIWYGNZHXKVM, UAOREQTVCLHIDPBMFYKNGSXWJZ, UAEOPSTVRDHCLIBMFYKNGQXWJZ, EATOCSFPRLXUDJBIWYGNHQZKVM, UAIOEHTVRLSCDPBMFYKNJQWXGZ, UAWOESTVRCHDLIBMFYPNGQXKJZ, UAQOESHVRLMCDIBXFYPNGTWKJZ, UTIOESWVRLHCDPBMFYKNQGAXJZ, UATOESHVRLMCDIBXJYPNGQKWFZ, UAEOPSWVRDMILTBHFYKNGQXJCZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.62user 4.86system 2:19.94elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43064minor)pagefaults 0swaps
Final key: [C, P, A, X, B, I, L, V, U, T, H, S, Y, G, R, W, E, D, O, N, F, M, J, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
142.06user 4.73system 2:19.82elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39487minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.33user 4.20system 2:13.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40095minor)pagefaults 0swaps
  SBYTIMERODUHAGCFLPXNJKVWQZ
Final key: [C, M, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, P, D, O, N, F, K, A, E, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
146.17user 4.57system 2:22.49elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44919minor)pagefaults 0swaps
  ATIMERLODHGUFPYSNBCZVJWQXK
  OTIMEFLUNHWCGPAYDBRJSVKZXQ
Final key: [C, A, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, P, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  NTIMEOHPCLAYFJBXQKDRGZUSVW
  NTIMEOHPCLAYFJBXQKDGSZUVRW
  NTIMEAHPDLVYOJBUQKFRGZWSXC
  NTIMEAHPDLSYOJBUVKFRGZWQXC
0inputs+0outputs (1major+42518minor)pagefaults 0swaps
XV, ESTNRDFMHXPIOKBWCVUJGYAQLZ, ETAORHSNULMIWKBYCDGJFPQXZV, ETANRDFSCLMIOPBWXUVJGQYKZH, ETAHRSNMDLFCOPBWIUVJGQYKXZ, ETAINRHGDLMCOPBWVKUJYQFSXZ, MEHANRSGDLFIOPBWVTUJCYQKXZ, ETAORHQICSMNDGBWLUYXPFZJVK, ETNARPHSCLMIOGBWVKDJYQUFXZ, ETAORHSINLMXFKBJQDGCYZUPVW, NTIERAHPCOSMFKBXQLDJGZUYVW, ETAORIHNDLMCFBXPYQUJGZWKVS, EHAORISNDLUCFMBXTPGJKYWQVZ, ETNMRPHSCLAIOGBWVKDJYZUFXQ, VTHNERSPCLMIOGBWQKDJYAUFXZ, ETAGRHSIOLMNWKCXQDUJFZYVPB, OTAERHSINLMYWKBXQDGCFUPJVZ, ETAORHSNCIMLGKBWVDJXFPUYZQ, DENTRPHSCIMLAOBWVKGJFQUYXZ, ETAIURHMDSFCOPBXLNGJYWVQZK, LTOMEAHWDSFCKPBRXNIJGYUQVZ, OTAIEBHNDSMCWPZRLKUXGYVJQF, EOKTNAHGISMCDFBRLQUPXWYJVZ, OTRMEIHADSCNFJBXLKUPGYWVZQ, OTRMEIHADSCNFJBXLKUPGYWQZV, NTWAEIHMCSXYOJBRFLDPGZUQVK, NDTAEIHMCSXYOJBRFLVPGWUQKZ, ETAHNISMDKFCOPBRLGUJXWQZYV, OTAEUHIGDSMCWFBRLNVPXYQJKZ, ETAHOISMDKFCUJBRXNVPGWLQYZ, NTDAEIHMCSFYOJBRXLVPGWUQKZ, ETAGRHSIOLMNWKCXFDUPVYQJBZ, FPEGCHAISLMTWOBRXDUJVNYQKZ, ETAONISMDLFCVPBRQUGJXZYWKH, ITAENHSMDLFCWOBRVUGPXQJKZY, ETAONHVIDLMCWKBYGJURFZPQXS, EWRAFUHSDLMNGOCTVIJPXYKQBZ, ETAOJHSIULMNFKRXQDGCPZYWVB, RTAOEHSPULMNFJBXQIDCGZYKVW, ETAONWHIDSMCGKBRQLUXVYFZPJ, YETANWSIDLMCGOBRHJUXVKQFZP, ETAHUOYMDSFBJZCRXNVIGWLQKP, OTDAUIEHCSMYFJBRXNVPGWLQKZ, ETKANISMDWFCOJBHQLUPGZRVYX, LETHNIXMCSFYOJBRAQDPGWUVKZ, ETAIUSHLDCMOKPBRXNGZFWJQVY, MTLIOUHWASFNCEDRXBVPGYJQKZ, OTNAEIHPDSMYFJBRQKUCGWXVZL, OHNMEISATLCYFJBRQKDPGWUVZX, ETAONKMSDLIHFWBRPQUYGJXVZC, ITAHNOYMDSLCFWBRKEUPGJXVQZ, NTIMEAHPDLSYOJBUVKFRGZWQXC, ATSIEORPCLHNDJBUVKFMGYWQXZ]
Final key: [C, T, Y, X, B, W, L, V, U, K, P, I, S, G, R, H, E, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
141.74user 4.04system 2:18.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39704minor)pagefaults 0swaps
  LWASTIMECFGHDKNYPOUXVQRJBZ
  ATIMEOXNUSHCLDBRPWGVQKJZYF
  ATIMEOQNUSHCLDBRPWGVKXJZYF
  OEMNRCAPULHITSBWFDGKJYXQVZ
Final key: [C, T, Y, X, B, W, Z, V, U, E, L, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.20user 4.59system 2:20.07elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43326minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.04user 5.12system 2:16.99elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41307minor)pagefaults 0swaps
  NDATIMEOGLHSWVBFJCPUXKRYZQ
  OKARNTIMEHSPDGYFWCUBXQLJVZ
  ANGROTIMEHDPUVYFWSCBXKJLQZ
Final key: [N, I, F, R, O, W, H, E, D, T, L, U, K, P, G, V, M, B, J, C, X, A, Y, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
139.75user 4.89system 2:17.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37264minor)pagefaults 0swaps
  ANUORTIMESHDXKBWYGVPCLFJQZ
  XTIMEANVRSHDLUBWFCYPGKOQJZ
Final key: [C, Z, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
145.49user 4.74system 2:22.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42923minor)pagefaults 0swaps
  TIMEVADSGFLZUKHOJXRCYQPWNB
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
148.02user 4.09system 2:24.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+47175minor)pagefaults 0swaps
Final key: [O, I, H, J, D, L, A, E, N, Z, T, R, F, P, G, W, K, B, C, U, X, Q, Y, M, S, V]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
145.50user 4.34system 2:22.49elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40611minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, T, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.01user 4.33system 2:23.80elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39076minor)pagefaults 0swaps
  CJAWBELPUHITSGRXMDNVFYKOQZ
  JCAWBELPUHITSGRXMDNVFYKOQZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, Z, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.26user 4.41system 2:17.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42152minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
140.36user 4.48system 2:17.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43330minor)pagefaults 0swaps
Final key: [C, T, J, X, B, W, L, V, U, E, H, I, S, G, R, Y, P, D, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  TIMEOAHNRSYDWPCLKUGJXBQFVZ
0inputs+0outputs (1major+41896minor)pagefaults 0swaps
GJDBHQVZ, ETOARSHIBMLDWGCFKUNPYVQJZX, BIOANFTWRHSDCPYLMUGJXEVZQK, EATONFHVRIMDWPCXLUGJYBSKZQ, RTEONAHSCMIDBGPYKUWJLFVXZQ, SICONTFEGAHDWPYRLUBJKXQVMZ, OIEANYTDHMSRCPGWKUBJZXFVLQ, RIEONTUSCAHDWGPYLVBJKFQXMZ, EIAONTHSRMYDWPCLKUBJXGQFVZ, CAGONTFEISHDWPYRLUBJKXQVMZ, SEOANFHGRMYDWPCIKUBJXTQVLZ, SFEONAHMCIPDWGYRLUBJKTVXZQ, DTFNUSAIRMLEWPCYKOGJXBHQVZ, EIAONTHYRSGBWPCVLUDJXZQFMK, CTXONAIEGSHDWPYRLUVJKBQFMZ, EIOABSHTRKYJWGCDLUNPXZQVMF, EAORKIHSGMTDWPCLYUBJNXQVFZ, UTONRAKIEMLDSGCYWXBPFVHQZJ, ETOANGHSRFYDWPCIKUBJXMQVLZ, TIMEUAHNRSYDWPCLKOGJXBQFVZ, ETOANFHSCMYDWPRIKUBJXGQVLZ, CIBONTFEGSHDWPYRLUVJKXQAMZ, EIORNAHYGSTDWPCVLUBJKXQFMZ, TWFONMAERSHDCPYLKUVJXGBIZQ, EKORNTHYGSADWPCVLUBJIXQFMZ, EIAONSHTRMYDWGCPLUBJXZQVKF, EAORNIHSGTMDWPCLYUBJKXQVFZ, ZIORNATYGSHDCPVLKUBJXFQEMW, CEOGNAHWRFSDMPBLTUKJYIQVXZ, EIORNATYGSHDCPVLKUBJXFQZMW, EIOJNAHMRFSDCPBLTUKGYZXVWQ, EVOANTHSRMYDWPCLKUBJGIQFXZ, SIORNMHAGETDWPCVYUBJKXQFLZ, EAORNIHSGMTXWPCLYUBJKDQVFZ, ETOANLHSCMYDWPRIFUBJKGQVXZ, DBFONSAIRMLEWPCYKUGJXTHQVZ, ETOANSIVRKHDWGCZLUQPXBYFMJ, EIDANTHSRMYOWPCLKUBJXGQVFZ, EIOANXHSRMYDWPCFKUBJGTQVLZ, EIOANTHSDFYRWPCLMUBJXGQKVZ, ETOANFHSRLYBWPCIKUDJXMGVZQ, EIOANTHSRMQDWPCLKUBJGVYXZF, EIHAPTWNRFSDCKBLMGUJYZXOVQ, RIEONATWKMSDCGPYHUBJLFVXZQ, ETOANHBPRZLSKGCVMUYJFXIDWQ, HAORNIESGMTDWPCLYUBJKXQFVZ, EDORNTAYGSHWCPILKUBJXMQFZV, EFOANIHSRLTDWPCMYUBJKGQVXZ, EAORNHISGMTDWPCLYUBJKXQFVZ, TWCANMHERSYDOPBLKUVJXGIFZQ, UFOINETHRALDWPCSMGBJYXQKVZ, ETOANHBPRZYSDGCVKULJFQIMXW, UHEONATWRISDCKPLMGBJYFVXZQ, EIOJNTHSRMADWPCLKUBYXGQFVZ, ETOANFYICMLDSGRHWUBPXVQJZK, TIOENAHSRMYDWPCLKUGJQBXFVZ, ETOANFLSCMYDWPRIHUBJKGQVZX, EIOANTHSRMYDWPCLKUBJGFQZVX, EHOANFTSCMYDWPRILUBJKGQVZX, ETOANFHSRLYDWPCIKUBJXMGVZQ, ETOANSHFRLYDWPCIKUBJGMZVQX]
  REAXBFLVUHITSGCWJDONPMYKQZ
Final key: [C, E, A, X, B, H, L, V, U, Q, T, I, S, G, R, W, M, D, O, N, F, K, Y, J, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
145.92user 4.30system 2:22.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39131minor)pagefaults 0swaps
Final key: [O, I, P, U, D, W, A, E, G, T, H, R, F, J, Y, V, M, B, C, N, X, Q, K, L, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
142.17user 4.26system 2:19.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40817minor)pagefaults 0swaps
  RTIMEAWNUHFDSGBLKYOPCQVJXZ
  RTIMEAWNUHFDSGBLKYOPCQVJXZ
Final key: [C, T, A, X, B, H, L, V, U, E, M, I, S, G, R, W, P, D, O, N, F, Z, Y, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
146.67user 4.51system 2:23.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40193minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, K, I, S, G, R, T, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.60user 4.36system 2:15.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42813minor)pagefaults 0swaps
  NSHLYDTIMECRAPBFOGKUZWXJQV
  NOEDHITSCXFUAWBYRMGPJLKQZV
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, K, M, D, O, N, F, Q, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
147.03user 5.23system 2:24.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41495minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, E, I, S, G, R, Z, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
144.38user 4.89system 2:21.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38304minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, Q, L, V, U, E, K, I, S, G, R, W, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
134.58user 4.63system 2:12.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41450minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, E, V, U, L, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.27user 4.75system 2:17.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38668minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, J, A, K, M, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.22user 4.43system 2:15.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43460minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.26user 4.68system 2:23.18elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41058minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, H, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, Q, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.94user 4.40system 2:18.62elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37900minor)pagefaults 0swaps
  CTIMEABVLUHYSGRWPDONFKXJZQ
  CTIMEBAVUHLYSGRWPDONFKXJZQ
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
148.41user 4.82system 2:25.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37905minor)pagefaults 0swaps
  HSAOBRPVUWTIMECLJDYNFGXKQZ
Final key: [C, K, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.99user 4.27system 2:17.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41713minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.38user 4.31system 2:16.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39506minor)pagefaults 0swaps
  RTIMESWOBUFLANGHQKDXCYJVZP
Final key: [C, Z, S, X, B, W, L, V, U, T, E, I, Y, G, R, Q, P, D, O, N, F, K, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
125.82user 4.01system 2:02.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40472minor)pagefaults 0swaps
Final key: [R, A, S, Y, P, I, T, K, N, L, H, O, X, V, B, W, E, D, U, C, G, F, M, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
141.03user 4.93system 2:17.87elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39362minor)pagefaults 0swaps
  CEAOBWLVUHITSGRMPDYNFKXJQZ
  CEAOBWLVUHITSGRMPDYNFKXJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
133.94user 3.89system 2:10.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39914minor)pagefaults 0swaps
Final key: [C, W, X, Y, B, T, L, V, U, E, H, I, S, G, R, P, M, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
142.44user 4.88system 2:19.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40786minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, Q, T, R, F, P, G, W, M, U, B, C, X, A, K, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  OEAHITSUNLQGDMWFRYVXCJKPZB
  SHRDNTIMEOLWUPBVFCYKGAJQXZ
0inputs+0outputs (1major+42939minor)pagefaults 0swaps
OBULVWHMIPSRTGDNKFXAQJZ, CEAOBWLVUPTISGRJXDNKFHQZYM, CEOPBWLVUJMASDRITGNKFYXQHZ, CAYOBWQVUTMIXGRSEDNKFPJLHZ, CAYSBWOVUTMILGRXEDNKFPJQHZ, CTAOBWLVUEMISGRYKDFPNHXJZQ, CTAOBWLVUPMISGRYEFNKDHXJZQ, CHAOYWLVUETISGRBKDNPFQJMXZ, CEAOBWLVUHTISGRFKDNPYQJMXZ, CTYOBWLVUHJISGREQDNKFXAPMZ, EACOBWSVUQMILGRYTDNKFHXPJZ, CTOABWMVULHISGRYEDNKFXJQZP, NCHOBWLVUTMISGRYEDXKFPAQJZ, CEAOBWLVUTMISGRKPDNYFXJQHZ, CTAOBWJVUHMIEGRYPDNKFSXQLZ, STAOBWLVUEMICGRHKDNPFYXJZQ, CAPOBWLVTUFISGRHEDNKMYXQJZ, CEYOBHLVUWTISGRJMDPKFNAQXZ, CAMOBHLVUWTISGREYDNKFPXQJZ, CEAOBWLVUHTISGRYMDNPFKXJQZ, CHJOBWLVUETISGRYMDNKFPAQXZ, CVHOBWLEUTMISGRXPDNKFYAQJZ, CYEOBWLVUHTISGRXMDNKFPJQAZ, HPAYBWLVUECISGROTDNKFQJMXZ, CEXOBWLVUHMISGRYKDNPFTAQJZ, CEAOBWLVUTMISQRYPDNKFZHGXJ, CEAOHWLGUTBISVRYPDNKFMZQXJ, CMTOBWLVUAYISGRXEDNPFZHJQK, CPAOBWLVUTYISGRXEDNKFMHJQZ, CAOPBWLVUTMISGRYEQNKFXJDHZ, CNTVBWLOUHMISGRYEDPKFXAQJZ, CESOBWLVUHTIAGRMYDNPFXKJZQ, CAPOBWLVEUTISGRYMDHKFNXQJZ, CPEOBWLFUHTISGRYKDNJVXAMQZ, CPUOBWLVEHMISGRYTDNKFXAQJZ, CEAZBWLVUHTISGRYKDNPFXJMOQ, XCEOBWLVUHPISGRYFDNKTQAMJZ, CETOBHLVUWMISGRYPDNKFXAJQZ, CEAOBWLMUYTISGRHFDNPZXJQVK, CEAOBWLVUPMISGFYTDNKRHXJQZ, CAYOBWLVUTMISGRXEDPNFQJZHK, CAYOBWLVUETISGRXKDPNFJQZHM, CAYOBWLVUTEISGRXKDPNFJZQHM, CAYOBZLVUETISGRXKDPNFJWQHM, CHAOBWLVUETISGRYKDPNFJZQXM, CAYOBWLVUTMISGRXPDENFJQZHK, CTYOBWLVUEAISGRXKDPNFJHQMZ, CMYOBWLVUTAISGRXEDNPFQJZHK, CPAOBWLVUTMISGRYEDNKFZXQHJ, CTYOBWLVUHMISGRXQDNKFPAEJZ, CEYOBWLVUHTISGRJMDNKFPAQXZ, CEYOBWLVUHMISGRXTDNKFPAJQZ, CYAOBWLVUHTISGRJMDPNFEXQKZ, CXYOBWLVUHMISGRETDNKFPAQJZ, CEANBWLVUHTISGRYPDOKFMXQJZ, CEYOBWLVUHMISGRTPDNKFXAQJZ, CXHOBWLVUTMISGRYEDNKFQAPJZ, CPAOBWLVUTXISGRYEDNKFMJQHZ, CEYOBWLVUHMISGRTQDNKFXAPJZ, CEYOBWLVUHMISGRXJDNKFPAQTZ, CEAOBWLVUPMKSGRITDYNFHXQZJ, CMOPBWLVUJTISGRYEDNKFXAQHZ, CAYOBWLVUTMIXGRSEDNKFPJQHZ, CAYSBWLVUTMIOGRXEDPNFJQZHK, CQAOBWLVUPTISGRYEDNKFHXJZM, CTAOBWLVUEMISGRYKDNPFZJXHQ, CMAOBWLVUHTISGRYKDNPFQJEXZ, CHAOBWLVUETISGRYKDNPFQJMXZ, CTQOBWLVUHMISGRYEDNKFXAPJZ, CAYOBWLVUQMISGRETDNKFHXJZP, CHOABWLVUTMISGRYEDPNFQJZXK, CTPOBWLVUMHISGRYEDNKFXAQJZ, CTPOBWLVUHMISGRYEDNKFXAQJZ, CEAKBWLVUTMISGRYPDNOFZXQHJ, CTAOBWLVUEMISGRHKDNPFYXJZQ, CTPOBWLVUHMISGRXEDNKFYAQJZ, CEYOBHLVUWTISGRJMDNKFPAQXZ, CAYOBWLVUHTISGREQDNKFPXMJZ, CEAOBWLVUHTISGRYPDNKFMXQJZ, CEYOBWLVUPMISGRATDNKFHXQJZ, CHAOBWLVUETISGRYMDNPFQXJKZ, CEJOBWLVUHMISGRYTDNKFPAQXZ, CEHOBWLVUTMISGRXPDNKFYAQJZ, CYEOBWLVUHTISGRJMDNKFPAQXZ, CHQOBWLVUETISGRYKDNPFAJMXZ, CPAOBWLVUEMISGRYTDNKFQJZHX, CEAOBWLVUTHISGRYKDNPFMXQJZ, CXTOBWLVUHMISGRYEDNKFPAQJZ, CEAOBWLVUTPISGRYJDNKFMZQHX, CEHYBWLVUTMISGROPDNKFZAQXJ, CJAOBWLVUTMISGRYEDNKFPHQXZ, CMAOBWLVUHYISGRXEDNPFZTJQK, CAYOBWLVUTMIDGRXESPNFQJZHK, CMOPBWLVUHTISGRYEDNKFXAQJZ, CTPOBWLVUHYISGRMEDNKFXAQJZ, CEAOBWLVUHTISGRYMDNPFQXJZK, CPEOBWLVUHMISGRYTDNKFXAQJZ, CQAOBWLVUHTISGRXKDNPFYZMEJ, CPEOBWLVUQMISGRYTDNKFXAHJZ, CEAOBWLVUHTISGRYKDNPFQJMXZ, CXAOBWLVUHTISGRYPDNKFMEQJZ, CETOBWLVUHMISGRYPDNKFXAJQZ, CEAOBWLVUPMISGRYTDNKFHXJQZ, CMAOBWLVUYTISGRHEDNPFXJQZK]
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.00user 4.64system 2:16.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42138minor)pagefaults 0swaps
Final key: [C, T, X, J, B, I, L, V, U, E, H, S, Y, G, R, W, P, D, O, N, F, K, A, M, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
144.58user 4.25system 2:20.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38031minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.21user 4.43system 2:24.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42435minor)pagefaults 0swaps
  FDGAEORUHITSWMCNJBYLPVKXZQ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, A, P, D, O, N, F, Q, J, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.70user 4.42system 2:22.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43274minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, E, U, B, C, X, M, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
133.60user 5.02system 2:11.37elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36541minor)pagefaults 0swaps
  HOARTIMEDSNFPJGWKUBCLYXVQZ
Final key: [O, I, A, V, N, L, H, J, D, Z, T, R, F, P, G, W, M, U, B, C, X, E, Y, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
136.94user 4.68system 2:14.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40819minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, Z, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.46user 4.60system 2:13.84elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40874minor)pagefaults 0swaps
  TIMECLVANFRDOBJGWYUPZHSKXQ
Final key: [C, Z, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, J, A, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.30user 3.94system 2:16.79elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37649minor)pagefaults 0swaps
  DOANTIMERLGUWPCHSYJBKVXQFZ
  RAONHITSUMBYWGCLFDEPKXJQVZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
128.45user 3.70system 2:04.39elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39761minor)pagefaults 0swaps
  AOERNHITSLMYJPDWVUCBGFXKQZ
Final key: [O, S, A, V, N, I, H, J, D, E, T, R, F, P, G, W, L, U, B, C, X, M, K, Z, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
142.51user 4.51system 2:19.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40994minor)pagefaults 0swaps
  PCAXBMLVUEHITSRWGDONFQKJYZ
  CMYXBALVUEHITSRWPDONFGQKJZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
143.70user 5.22system 2:21.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40665minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, P, D, O, N, F, M, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.93user 4.86system 2:17.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37756minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
149.38user 4.82system 2:26.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41602minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
141.72user 4.78system 2:19.56elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36070minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.77user 4.80system 2:17.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44705minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, P, V, U, T, L, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
137.65user 5.04system 2:15.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42247minor)pagefaults 0swaps
Final key: [C, E, J, X, B, I, L, V, U, T, H, S, Y, G, R, W, P, D, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
151.08user 4.80system 2:28.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36499minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.15user 4.38system 2:18.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36641minor)pagefaults 0swaps
  CEROBHITSDMAWGNLXJQUYFVKPZ
  MRAOUHITSLVBDNGWJCEPYKXFQZ
  AHITSDENRMVOCPYLKUBGFQXJWZ
Final key: [C, T, A, X, B, W, L, V, U, K, M, I, S, G, R, Y, P, D, O, N, F, E, J, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
144.80user 4.10system 2:21.92elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39581minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, Q, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.16user 4.71system 2:24.24elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40545minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  EAONDHITSVMUYBCWLGZJXQKFPR
  EAONDHITSVMUYBCWLGPJXQKFRZ
  EAONDHITSVMUYBCWLGQJXKZFRP
  EAONDHITSVMUYBCWLGPJXQKFRZ
  EAONDHITSVLURPCMKGFJXQBWYZ
  EAONDHITSVMUYBCWLGXJFQKZRP
  EAONDHITSVMURPCWLGKJXQFZYB
  LNORAHITSEGUMDCFWBPJXQKVYZ
0inputs+0outputs (1major+41841minor)pagefaults 0swaps
NVWIESARUHMYGLPCBXFKJZQ, ETOANDHRIWLVSPCMYUBJXFGKQZ, BHOAEUSRNTFILDCMWPVJXYGKQZ, ATONRIHSLEFVGDCMWUBJXYKQZP, DTANRIHSLEFVGPCMWUBJOQKXYZ, ATNOCDHSELFIUPBMWZVJRYGQXK, AWUOCDHSREFIGPNLKTBJMYXQVZ, EAONDHITSVMURPCWLGKJXQFZYB, LNORAHITSEGUMDCFWBPJXQKVYZ, NETOCRHASXFVLUIMWPBDYKGJQZ, NEIDCOHRSAFVLUTMWPBJXYGKQZ, NEOABHSURTLVGDCMWPIJXYZFQK, LEOANHRSUTFVGDCMWPBJXYIKQZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.66user 3.71system 2:15.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41927minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.99user 4.51system 2:16.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42872minor)pagefaults 0swaps
  HITSOMDENPRFAUYGKCWVXJBZLQ
Final key: [C, H, Y, X, B, E, T, V, U, J, L, I, S, G, R, W, M, D, O, N, F, P, A, Z, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
148.01user 3.96system 2:24.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41326minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, J, Y, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
135.08user 3.98system 2:11.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38224minor)pagefaults 0swaps
  PRHNCALVUTIMEGBSWDOKFYXJQZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.07user 4.38system 2:14.23elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41217minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
134.20user 4.57system 2:11.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39800minor)pagefaults 0swaps
  NOAERHITSQYFBGDMWUVCJXZKPL
Final key: [C, T, Y, X, B, H, L, V, U, E, Z, I, S, G, R, W, K, D, O, N, F, M, A, J, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
141.99user 4.46system 2:19.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38927minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
146.46user 4.55system 2:22.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44757minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
133.23user 4.12system 2:09.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37806minor)pagefaults 0swaps
  CAHFTIMEBSNQXDLROYJGPZWKUV
  HUKFTIMEBSCQNDLRAOJGPZWXYV
Final key: [C, E, A, X, B, W, L, V, U, P, T, I, S, G, R, Y, J, D, O, N, F, M, K, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
148.05user 4.59system 2:24.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41024minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, H, J, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.04user 5.23system 2:20.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40266minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, Q, Y, R, F, P, G, W, M, U, B, C, X, E, K, T, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
137.80user 3.91system 2:15.07elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37176minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
137.04user 4.65system 2:14.99elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42196minor)pagefaults 0swaps
  OTIMEWNKRSHAUDGCLPYJVXZFBQ
  OSKDRANTIMEWUGBHLPYJVCXQFZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.63user 4.33system 2:21.18elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36068minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, E, T, R, F, P, G, W, M, U, B, C, X, Y, K, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
147.67user 4.39system 2:24.73elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40988minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
145.33user 4.52system 2:22.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36709minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
146.15user 4.52system 2:22.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45255minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, P, K, D, O, N, F, Z, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.95user 4.76system 2:18.98elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40735minor)pagefaults 0swaps
  USNABTIMEDHWCKYRFJGPVLOQZX
Final key: [C, K, A, X, B, W, L, V, U, T, M, I, S, G, R, Q, E, D, O, N, F, Z, Y, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
137.47user 4.70system 2:14.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40765minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, Q, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.56user 4.49system 2:20.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40308minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, M, U, B, C, X, E, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
147.78user 4.60system 2:24.11elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38721minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
141.87user 4.44system 2:19.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41312minor)pagefaults 0swaps
  NTIMEJRLUFDOASWCHBGYZVPQXK
  NTIMEBRJUFDOASWCHZGLVXPQYK
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.80user 4.40system 2:18.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37224minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, Q, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
138.95user 4.82system 2:16.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40233minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, E, P, I, S, G, R, W, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
144.84user 4.04system 2:20.91elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41351minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.56user 4.16system 2:13.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39426minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.18user 3.98system 2:22.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42102minor)pagefaults 0swaps
Final key: [N, A, S, G, O, Q, H, J, D, E, M, C, F, U, Y, V, L, P, B, R, X, K, W, T, I, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
143.36user 4.48system 2:19.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43032minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, E, P, I, S, G, R, W, K, D, O, N, F, M, A, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
153.12user 4.81system 2:29.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38784minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.23user 4.76system 2:24.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38400minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.78user 4.56system 2:19.73elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45521minor)pagefaults 0swaps
  CJYXBWLVUEHITSRGKDONFMAPQZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  HITSOUENDMFCLARYWGBPJKVQZX
0inputs+0outputs (1major+41986minor)pagefaults 0swaps
UOXJYWKZ, ETAJNSIPRHGCWKBLMUYDXQVZOF, EATONHWPRLFCSVBQJGUDZMYIXK, ETONUAJPRHICWKBMVGXDFQYLSZ, ETONUASPRHIWCKBMVGXDFQYLJZ, ETIHUDSNRLFOCKBWMYGPAXJVQZ, EOTNUASPRHICWKBMVGXDFZYQLJ, YETNUDSPRHIOCABLMGXJFKVQWZ, NITAUDSPRHEXCKBLMGYVOQJFWZ, CEIAUDTNMLFOSKRHVBGPQWYJXZ, OTEANMLPRFVCSJBIHGUDXQYWZK, EDTINASPRLFOUKBJMGVCXHYWQZ, ETOHNYLPRFVCSJBIMGUDZQAWXK, ETOANMWPRLFCSVBIHGUDXQYZJK, ETDAUSIPRHFCWKBLMNYOXVJGQZ, ETOAUSINRHFCWDBLMYGPXVJKQZ, EATJNHWPRLFCSVBIMGUDZQYOXK, ETOANSJPRHFCWKBLMGUDXVIZQY, EATOUSIPRHFCKDBWMNVQXLYJGZ, ETAHNYIPRFGCWKBLMUSDXQVJOZ, ETAONYIKRHFCLPBWMUSDXQVJGZ, ETOAUSIPRHFCWKBLMNYGXVJDQZ, ETFAUNIPRHLOCKBXMGWDQYJVSZ, ETIHUDKNRLFOCSBWMYGPAXJVQZ, UNTAESLPRHFCOKBXIGVDJYMQWZ, OATENHWPRLFCSVBXKGUDZJYMQI, EGAHUDTNRLICSKBWVYOPFXJMQZ, ETAHPDSNRLIOCKBWMYGUFXJVQZ, EXAHUDTNRLICSKBWVYOPFGJMQZ, ETAHNSIPRZGOCVBLMUYDXQKJFW, ETOANSIPRHFCWGBLVKUDXMJYQZ, ETARNYIPOHFCLKBWMUSDXQVJGZ, SVTONAEPDHICWKBMJGURFQYLXZ, EVIHUDTNBLFCSKRWGYOPAXJMQZ, ETOANUIPRHFCWGBLKVYDXQMJZS, EITUNASPRDFOCKBHLYMGXWJVQZ, ESTINUAPRHFOCKBLWGVDXYJQZM, EYCOUALNRHITSPBMVGXDFZKQWJ, EAFJNHLPROTCSVBIMGUDZYXQWK, ESTANUIPRHFOCKBLWGVDXYJQZM, ESTANUIPRHFOCKBQWGVDXYJLZM, METANSIPRHFOCGBLWKUDJVXYQZ, ETAHNSIPRFGCWVBLMUYDXQKJOZ, ESTANUYPRHFOCKBLWGVDXIJQZM, ETIAUSONRHFCWKBLMYGPXVJDQZ, ETOANSIPRHJCWKBLMGUDXVFYQZ, ESTANUYPRHFOCGBLWKVDXIJQZM, EATONHSPRLICWVBMJGUDFYZQXK, ETJKNSIPRHFOCDBLMUVQXGYAWZ, SETGUDIHRLFOCKBWMNYJAXPVQZ, ETAKNSIPRHFCWDBLMUVQXGYJOZ, NYTAEDSPRUHOCKBLMGIVXQJFWZ, ETOAUDINRHFCXPBLMGYVSQJKWZ, ETAHUOLNRFVCXPBIMGYDZQKJWS, EDTAYNSPRHIOCKBLMGVUXQJZWF, ESTAUYINRHXOCKBLWGVDFPJQZM, ETOAUDINRHFCKPBLMGYVSQXJWZ, ETYANUIPRHFCWGBLKOMDXQJVZS]
Final key: [C, E, Y, X, B, W, L, V, U, P, K, I, S, G, R, Q, T, D, O, N, F, M, A, H, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
133.40user 4.12system 2:09.71elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41270minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
146.20user 4.76system 2:23.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44341minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.44user 4.50system 2:13.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43811minor)pagefaults 0swaps
  TIMEARFNCHDVLOUJPGBKXSWQYZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, A, P, D, O, N, F, K, J, Z, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.44user 4.70system 2:21.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43715minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
132.31user 3.83system 2:09.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37355minor)pagefaults 0swaps
Final key: [C, M, A, I, B, W, L, V, U, E, T, X, Y, G, R, H, K, D, O, N, F, Z, S, J, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
145.60user 4.82system 2:22.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44342minor)pagefaults 0swaps
  NOHITSFEPDARLJCWQYUVBMKGZX
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.14user 5.04system 2:21.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41492minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, T, H, I, S, G, R, Z, M, D, O, N, F, K, A, J, E, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
143.73user 4.54system 2:20.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41584minor)pagefaults 0swaps
Parent [7]: ZAPDFERVYJLOCUMHITSWNGKBXQ = 1.2233871470362945
Initial pool: [JIQNUVMEZGASTDFYPRLHXCBKWO, AWDQGSZRHEBXKOVPCTYJFLMINU, VDJBCNAYOSKUGETQHIWZRFLXMP, LQDOUENAPMVTYZJKXFHGSIWRBC, ULEOANRJCWQSIXGYFMTBVDZHKP, GRXQLDBNCHEYJWMUOAPSIKTFZV, QUJYCBTKAZRXFVHSINMDPOLEWG, ZAPDFERVYJLOCUMHITSWNGKBXQ, RWYVTPXKSZJEFNGQOUDCIHAMLB, NZYOVKUHPMGEAWQJRDBTSLICXF, XMOREVLQISNAHGUWYZBDCJPTKF, PMBIRENHVWCGYXTQFUKOJLAZDS, LXYPFCMVTRBJGHKUWEDQNZIOSA, DQGFTEWNMSLKXYJBPRZUIHCOVA, LPJDSOVCTARGYXFZMHUKIWQBNE, QFOUJGEVTWNBDACZRKMLHXYSIP, NKXRGVYZBMPQOALTDHCIUEWJSF, HITQSGRYAELFNJOVZXPKDWMUCB, RSOTXKYUBGLVICMWZFANHPDQEJ, JRDBIWMNKFXQPUSTECYGLAZHVO, BKPMLQGYZEOJXIRWHSACFUVTDN, GFXAUBIECJHKYSMVLDNWROPTZQ, DSYVMEIXKLTGOWZPNABFRQHJCU, EQKZFIJRXOLTNGAMYVCWSUHDPB, APHRZJBFDOKYGTCSXQEVMLNWIU, XNOLUJDZPCWBFAIVRMQHTEYGKS, MRHDJVWTZIQYKXGLCPEFASNBUO, RLOWDCZEMFIBHJNQPYTKUGSXAV, KTCDORHMABUZYNGQSVWFILJXEP, JPSLTOUXHEAGQFZKCWDIMVRBNY, XTHQNIPUKJLWBVYCRFSEMOZDGA, DZBIXEASUORKMVLQTPCNGFJWYH, VOZKANYCPTRJQWSELMHGBUIDXF, IHFVQMUKCGPWXTARJYODLENZBS, QEAMUPLNFKBYXOJRZISVDGWHTC, EOKGFYWMLUDQICBXPJTASNRZHV, MRJCQBPXUHWKSELTDOFGAVYIZN, RCSZPOHKIBGTWQVYNLEFDXMAUJ, ODUHVIMNTYGKRQWXASLPBEZCJF, VBUASEIGWODYZJRFMHCNPXQKLT, UFHYEKRBQPDVOTWZLJANMSCIXG, ZMCDJEFVNARTXLGHPWYSQIBKUO, AKOCMNDFSVUIJHQRWEGTPLBXYZ, AYVGHQKBNESIWZUJPCODMLTXFR, FWQJXDAVUCYKLBSPHENMORGITZ, NSIDXBCFQJVOAETKWUPYRHLGMZ, SXBVNMTPKQWUYHIJGCEFDZRAOL, JMVCGRPEFWAHOZISBNTQUKLDYX, QJZXRLIFHAWBOTYCDMGSPKNVEU, BQJZHNGFPAIXCMVSTEOYURKLWD, MOPFLREYSKUZXCDWQINJBVGTAH, EBAYFMXDVCSLITNGORWHUQPKJZ, SVRBKYIXWZUHEAJTGNCMDQOPFL, PJHCRNXUWGEBTAQKZFVYMOSDLI, WQPGDNRUXBJZLEFSHKAITOCYVM, IYDTGNZEKHWMXFSRCBOVALJPQU, JHPGLKRQWIDVYEABXNFMZCTSOU, FKMBONZSRCHVQWYEAGIULXJDTP, GSNDLZQYBHXIRAVWJEPFKUCMOT, JZLKUHNWXCFRDSBIEAVOTMPQYG, CPJUFMKTZYBVIHEOXNLQWDARSG, WIDZYQPVTGRFOBMHKJXNCAULES, BNYIZXUEGFQMDJPKLROVHWCTAS, ZQYAIELRFUVOTJSPWHCGMDXNBK]
Final key: [C, T, Y, X, B, J, L, V, U, E, M, I, S, G, R, W, K, D, O, N, F, Z, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.84user 4.47system 2:13.98elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43137minor)pagefaults 0swaps
Final key: [O, S, A, R, N, L, H, J, D, E, T, F, W, P, G, V, Z, U, B, C, X, Q, Y, K, I, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
142.18user 3.67system 2:17.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36772minor)pagefaults 0swaps
  ODENCWAHITSRFMYLPUBJXVGKQZ
Final key: [C, T, A, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
133.32user 3.79system 2:10.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38449minor)pagefaults 0swaps
Final key: [C, I, T, X, B, W, L, V, U, E, H, S, Y, G, R, K, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
144.54user 3.72system 2:20.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42778minor)pagefaults 0swaps
  CEYXBMLVUPHITSGRKDONFZAJWQ
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.07user 4.11system 2:17.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43207minor)pagefaults 0swaps
  WAKXOTIMELCYHRBNDJPGFSVQZU
  WOKANTIMEUCHGYBRDLPQZSFXJV
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
136.50user 4.35system 2:13.81elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44099minor)pagefaults 0swaps
  HITSYUBKEFGRWXPOACLDMVNQZJ
Final key: [C, H, Y, X, B, I, L, V, U, E, T, S, W, G, R, J, M, D, O, N, F, P, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
135.34user 4.25system 2:12.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38904minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, H, L, V, U, E, P, I, S, G, R, W, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
150.06user 4.74system 2:26.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38980minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.13user 4.63system 2:12.46elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37799minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
134.21user 5.28system 2:12.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38446minor)pagefaults 0swaps
Final key: [O, I, M, P, D, L, A, E, N, V, T, R, F, J, G, Q, S, B, C, U, X, H, Y, K, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
143.48user 4.68system 2:20.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39118minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
143.79user 4.44system 2:20.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45040minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, M, T, R, F, P, G, W, E, U, B, C, X, Y, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
139.50user 4.14system 2:16.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42310minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
130.66user 4.22system 2:07.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42469minor)pagefaults 0swaps
  HITSNKLBAYGUJWZRXCODMEFQPV
Final key: [C, M, X, P, B, W, L, V, U, E, H, I, Y, G, R, S, T, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
144.31user 4.91system 2:21.99elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36917minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, E, T, R, F, P, G, W, M, U, B, C, X, A, Q, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
136.43user 3.83system 2:13.24elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40152minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, H, I, S, G, R, Q, E, D, O, N, F, J, A, K, M, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.40user 3.92system 2:19.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37536minor)pagefaults 0swaps
  EFOHITSWPJYNMURALGCBVKDZXQ
Final key: [O, I, Y, R, D, A, W, E, G, T, S, U, F, P, N, H, M, B, J, C, V, Q, K, L, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
133.89user 4.47system 2:12.05elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39798minor)pagefaults 0swaps
  RHAWOTIMELYSUGCFQKDNPVBJXZ
Final key: [C, H, A, L, B, I, X, V, U, E, T, P, S, G, R, W, K, D, O, N, F, M, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
131.74user 4.34system 2:09.21elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38268minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
131.28user 4.23system 2:08.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42691minor)pagefaults 0swaps
Final key: [C, T, H, Y, B, J, X, V, U, E, L, I, S, G, R, W, P, D, O, N, F, K, A, M, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
137.91user 4.05system 2:14.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39793minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, J, T, I, S, G, R, H, P, D, O, N, F, K, A, M, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
139.06user 5.03system 2:17.69elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37894minor)pagefaults 0swaps
  OTIMEASLRHWNUKGXPQBVFYCZDJ
  VTIMEOSARHWNYDULPGBKCJXFQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
141.04user 4.83system 2:19.53elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42853minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, A, P, D, O, N, F, M, J, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.62user 4.89system 2:18.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45273minor)pagefaults 0swaps
  RANEPHITSLFMDGBYWZVXOQUJKC
  RANEPHITSLBMDGKYWQVXOUFJCZ
Final key: [C, M, Y, X, B, W, L, V, U, J, E, I, S, G, R, Q, T, D, O, N, F, Z, A, K, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
0inputs+0outputs (1major+41675minor)pagefaults 0swaps
JQZ, CPAXBWLVUHTISGRYEDONFMZKJQ, CJAXBWLVUTYISGRKPDONFMZEHQ, CHAXBWLVUTEISGRYPDONFMZKQJ, CEAXBWLVUHTISGRQPDONFMZJYK, CZEYBWLVUATISGRQPDONFMXKHJ, CKPXBWLVUHTISGRAEDONFMYJQZ, CAYXBHLVUETISGRWPDONFQZKMJ, CPHXBWLVUMTISGRAEDONFZYJKQ, CAYXBHLVUETISGRWPDONFZMJKQ, CEAXBWLVUKTISGRHJDONFMYQPZ, CHAXBWLVUQTISGRYPDONFMZKEJ, CEYXBWLVUTHISGRMPDONFAZKQJ, CEYXBWQVUHTISGRAPDONFMZKLJ, CHAXBWLVUEMISGRYPDONFTZKQJ, CZAXBWLVUHTISGRYPDONFMEJKQ, CEAXBWLVUHKISGRZPDONFMYTJQ, CEAXBWLVUHTISGRYPDONFMZJQK, CEHXBYLVUMTISGRWPDONFZAJKQ, CEAXBWLVUTHISGRYPDONFMZKQJ, CHAXBWLVUTEISGRYPDONFMZQKJ, CHAXBWLVUEKISGRYPDONFMZJTQ, CEAXBWJVULTISGRYPDONFMZKHQ, CKAXBWLVUHTISGRYPDONFMZJEQ, CEAXBWLVUTYISGRKPDONFMZJHQ, CHAYBWLVUETISGRZPDONFMXJQK, CKAXBWLVUEYISGRHPDONFMZTJQ, CEAXBWLVUHTISGRZPDONFMKJYQ, CPAYBWLVUHTISGRQEDONFMZJXK, CEAXBWLVUHTISGRYPDONFMZKJQ, CEAXBWHVULTISGRZPDONFMYKQJ, CEAXBWLVUHTISGRZPDONFMQKYJ, CEAXBWLVUHTISGRQPDONFZMKYJ, CEAXBWLVUKTISGRYPDONFMZHJQ, CEAXBWLVUHTISGRKPDONFMYJZQ, CTAXBWLVUHEISGRYPDONFMZJKQ, CHQXBALVUETISGRWKDONFMYJPZ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
145.94user 4.76system 2:22.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40388minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, Z, K, D, O, N, F, M, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.96user 4.28system 2:22.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41435minor)pagefaults 0swaps
  MEAVDORHITSWUNCLFXBPGQYKJZ
  OEANRVLHITSWDBCKMPGJUFYQXZ
  MVANEKRHITSWOULYFDBPGXCQJZ
  PEAXBWLVUCHITSRQKDONFGMJYZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
145.39user 4.02system 2:20.91elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39760minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, Z, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.09user 4.58system 2:17.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43512minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
126.09user 4.66system 2:03.24elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38419minor)pagefaults 0swaps
Final key: [O, Q, A, Y, P, D, T, M, N, L, H, R, I, V, B, W, E, C, U, K, G, F, X, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
142.77user 4.43system 2:19.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42795minor)pagefaults 0swaps
  DUNREHITSLOXAPGYWCMKVQFJBZ
Final key: [C, T, Y, X, B, A, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, P, Z, J, H, W]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
147.43user 3.78system 2:23.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41206minor)pagefaults 0swaps
  OEDHITSLNMQURGCFABJVPYKWZX
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
134.54user 4.23system 2:11.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39220minor)pagefaults 0swaps
Final key: [C, K, A, P, B, S, L, V, U, T, H, I, Y, G, R, W, E, D, O, N, F, M, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
  TIMEOLCSRAHNPXKDWUJGYVBZQF
0inputs+0outputs (1major+39779minor)pagefaults 0swaps
: [UTIAESZNRHPDMGXFLYOJBWVKCQ, TPUIESANRHKDMGCFLYOJXWVZBQ, EFTSRLINCAOKMGBHXYDJVPWQZU, TEOURSLPCAYIMGBFHKNDVJWQXZ, UTMERSINFHPOWGBCAYDJQVXZLK, OHUERSANCLJIMGBTWYDPFVXQZK, UHTERSINCLAOWGBMPYDJFVXQZK, UHTSELINRDKOWGCFAYMJBVXPZQ, UTIERSPNCHAOMGBFWYDJLVXQZK, UHTERSINCLPOAGBXWYDJFVMQZK, RTILESANCHZDMGBFWYOJQVPKXU, PTELUIOACHSDMGRFWYNBJQVZXK, UTILESOACNKDMGRFWYHJBQVZXP, ETOUWSAPCHZIMGBFRYNJLDQVXK, TKIOESUACHPDMGRFYWXNLVBJQZ, UETSRHANBKPDXGCFLYOJVWQZMI, UHTWESINRMKDXGCFLYOJBAVPQZ, XATSEHINRMKDUGCFLYOJBWVPQZ, UEASRILNMHFDCGPOTYWJBVXQZK, OUAERSLTCHKDMGIFWYNPZVXQBJ, ETIAROLNHCSDMGBFWYXKJQVZPU, ETIAROLUCPSDMGBFHYNVJWKQXZ, UTISEDANRHCMZGPLWYOJBVXQFK, UTGDESANRHCIMLPFWYOJBVQZXK, UTIZEHANRMCDXGPFWYOBVJSKLQ, CLUTESINRHKDMGPFWYOJBVXZAQ, UTAOEHLNRIDPFKGCWYVJBQXSMZ, UTAOIELSCMHDRGNJWYVFBQXKZP, UTAOESHNRFIDMGCLWYJVBQXPZK, NTIOEAUSRHKMDGCFWYLJBQVPZX, UTAOELBNRHIDMGPFWXYJCQVZSK, URAOESLTCHVDMGPFIYNJBWQZXK, UTASEWNORHIDMGPFLYCJBVXQZK, SLETRUANCMIDKGPFWYOJBHVQZX, UTIAEHJNMYPDRGCFLSOKBWVXQZ, UMTJESINRHKDXGCFLYOABWVPQZ, UTIOESDNRAKGMQPFHYXJLCVZBW, AJILESOUCHKDMGRFWYNTBQVZXP, EPOTRSLHJAIDMGBFCYNUVWQZXK, EKOURSLPCATGMIBFHYNJVDWQXZ, ETQORHANCPSDLGBFWYUJVZXIKM, FAOIESLURTCDMGPKHYNJBVXWQZ, UTNMEOACRHIDSGPFWLBJXVQZYK, UATWEOHCRMIDXGPFSYNJBVLQZK, ETISRLANKHCDUGBFWYOPVZMQXJ, AETSRLXNIHKDUVBFWYOPCZGQJM, UTIOESHNRALDMGCFWYKJBQVPZX, PTUOESHNRAIDLGCFWYMJBXVZKQ, ETIARSHNCQPDMGBVWYOJLFZKXU, ITUAESONRHKDMGFCWYLJBVQPXZ, UTANESHCRLFDMGPIWYOJBVKQZX, ITUSEANCROKDHGMFLYXJBWVPQZ, UTIOESHNRAJDMGCFWYLKBQVPXZ, UTIOESJNRHKDMGPFWYLACQVZBX, EATSUHLNRMIDKGBFPYOJXVWQZC, FAUSPHLTNMIWCGEXRBOJYDVQKZ, UAZSEHINRMKDXGCFLYOJBWVPTQ, IKNTEASCRMUDHGPFLYOJBWVZXQ, UTASEHQNRMIDKGPFVYOJBWXLZC, UTOSEHLCJAIDMGPFVYNRBWXQZK, UTAERSINCHPOMGBFWVDJLYXQKZ, ULATEYINRHPOMGBFWSDJKCVQXZ, UTILESANRHPDMGCFWYOJBVXZQK, UPIAESTNRHKDMGCFLYOJBWVZXQ, UFTSELINRMKOWGCHAYDJBVXPZQ, EKOURSLPCATIMGBFHYNDVJWQXZ, UHMERSINCLPOWGBTAYDJFVXQZK, UTVERSLNCHPIMGBFWYOJDAQZXK, USIAELTNRMKDHGCFVYOJBWZPXQ, UHTERSINCLPOWGBMAYDJFVXQZK, UTIXESANCHPDMGRFWYOJLVBZQK, UHTERSINCLPOAGBMWYDJFVXQZK, UTILEKOACHSDMGRFWYNJBQVZXP, RLITUSANCHEDMGBFWYOJVQPZXK, UOILESQTCHKDMGRFWYNJBAVZXP, UTILEXOACHKDMGRFWYNJBQVZSP, EKOURSXPCATIMGBFHYNJVDWQLZ, UTIOESAJCHPDMGRFWYXNLVBZQK, UEILRSANBHPDMGCTWYOJFVQZXK, UATSEHINRMKDXJCFLYOGBWVPQZ, UATSEHINRBKDXGCFLYOJMWVPQZ, UATSRLINCMKDHGPFVYOJBWZEXQ, UTILESANRHFDMGPCWYOJBVXZQK, UEASRILWCHKDXGBFTYNPVOMQZJ, UTIOESANCHVDMGRKWYXJFQBZLP, ETIAROLUCPSDMGBFHYNKJWVQXZ, UTLSREANCHPIMGBFWYOJDVQZXK, UTIDESANRHCMZGPFWYOJBVXQLK, UATSEHINRMKDXGCFJYOBVWZPLQ, UTILESANRHCDMGPFWYOJBVXZQK, UTAORSLNCIHDFGBEWYVJZQXKMP, UTASEHLNRMIDKGPFQYOJBWXVZC, UTAOEQLSCHIDMGPFVYNJBWRZXK, UTIOESHNRFKDMGCAWYLJBQVPZX, UTASEMLCRHIDOGPFVYNJBWQZXK, UTIOELANCHKDMGRVWYXJFQBZSP, UTIJRSANCHPDMGBFWYOELVXZQK, UTASEWNCRMIDKGPFLYOJBHVQZX, UTIAESJNRHPZMGCFLYOKBWVDXQ, UATSEHINRYKDXGCFLMOJBWVPQZ, UTIOESYNCHKDMGRVWAXJFQBZLP, UOTLESDCRAKIMGPFHYNJBQVZXW, UPOTESLCRHIDMGBFAYNJVWQZXK, EKGURSLPCATIMOBVHYNJFDWQXZ, UTIMESANRHCDLGPFWYOJBVXZQK, EAIORHLUCPSDMGBKWYNJFTVQXZ, UTNSEYACRHPIMGBFWLOJDVQZXK, UATSEOHJRMIDXGPFVYNCBWLQZK, ETISRLXNCHKDUGBFWYOPVZAQJM, ETISRLANCHKDUGBFJYOPZWVQXM, UADTESHCRMINXGBFWYOJVZLPKQ, UTIOESHNRAKDMGCFWYLJBQVZPX, USIOETHNRAKDMGCFWYLJBQVPXZ, ETUARSLNCHPDMGBIWYOJFVQZXK, UTASEKNCRMIDHGPFLYOJBWVQZX, UTONESHCRLKDMGBFWYXJAVIPQZ, UATSEQLCRHIDMGPFVYNJBWOZXK, UTIOESHNRAKDMGCFWYLJZQVPBX, UATSELHNCMIDKGBXRYOJFVWQPZ, UANTPHLCRMIDXGEFSYOJBQVZKW, UATSELINRMKDHGCFBYOJVWZPXQ, UANTEHSCRMIDXGPFLYOJBQVZWK, UTASELHNRMIDKGPFVYOJBWXQZC, UOWTEHLCRAIDMGPFSYNJBQVZXK, UANTESHCRMIDXGBFWYOJLZVQPK, UTAERSINCHPOMGBFWYDJKVLQXZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.05user 4.52system 2:11.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37624minor)pagefaults 0swaps
  VUEOGHITSLNMRCBWAYPJDKXFZQ
Final key: [C, T, A, X, B, W, L, V, U, E, H, I, Y, G, R, P, M, D, O, N, F, Z, S, J, K, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
133.94user 4.54system 2:11.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43016minor)pagefaults 0swaps
Final key: [U, E, A, P, B, I, L, V, C, T, H, Y, S, G, R, W, M, D, O, N, F, K, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
141.32user 4.59system 2:19.14elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40939minor)pagefaults 0swaps
Parent [62]: QGLOYJHITSMUPKWAEFRXZNDBVC = 1.2137918345241718
Initial pool: [MZJYLEBTWNXUHKIVCAODQSFPRG, HGXQIBFNOUSKZLAERJCVDYMWTP, ZHLDYECXOBUQIFKJAWVTPNSRMG, UQGZYRHDOMBNEPVLAFIJCSKXTW, QUXKHZMPDOYTGWNLBCFJERISVA, DIYUQWPKRLHGAZMEFOCXTBSVJN, UBRDEHMXPTJFOCVILGKZWQASYN, JNRSVXCUEPHIGMYWKFDZBOTALQ, GQWNIDZEXTUVFYJALROMHCPKSB, AEGCPJVWSZTQLFDMNKUOIHYXRB, BHUKQRMOAZPDFECWNJVLXGYSIT, ZYDUTRJKSFVWNEGMAOIPCXBQHL, GRKTJLCUZIQAVSXNEHYOWMDBPF, DHQKVUGNYMSRPEIJXWCBZTOLFA, EYFZXLDMNOGTUBPAKRHSIVCWJQ, ISVGTRMQNDXCKALEYBPOZHFJWU, BYVJQZFRGXDWKHOCTPMUESANIL, CQIWVKFLODUGRHATNPMXSEZBJY, SIQVFUEOMPTJBGHYLCKXRNADWZ, PJASNDRZVBWUXEKCYLQHGTFMOI, WDVQEAUJMSHKYIGOXFZRCLBTPN, TXWVNIMDUPQYEKGOHBFSZRLCJA, PZEGTBODFYMSQRUAHLNVKJXWIC, IATDYUCVESHOFMGZQPBXJNWKRL, CQHDSWPERGNUMABVOXFITJKLZY, HKGVTJIAPSBEZWXLFDMYOQNCUR, PROJXHLNKAWYMQTFGEDVSIZCBU, KIJANMVZPUYHOLFQDCTEXBWGRS, JBUZLCWNQEDAIROSFHPYXGKMTV, BQHYVUEMZGKCTXPJNIWLRDOAFS, EMRPVBXSHJZCOFIQWLKNGUYATD, OYJSHLZWECVQDXPKFMUTGIABRN, NFSVUEQYMTPCGWHJLAXDKZIROB, BUFVNWOMTJHZKRAPSXIGDQELCY, LZBONFYCSAGVDJIHWKEPQXUMRT, SFCWJQXBNYEKUPHMDZRAOLIVGT, CLDJWEKITUQSVOYAHRNFGMZBPX, VFEABRIXULJNWTKCPODQSHMZYG, FWMYCDTNRXQGKZHVIUSELBAPOJ, YVRCZJPOEXNHQTULWFISDMKAGB, ZYEKWJLHIVFNXBGOMRACSQTPUD, TLQGRBMZJPFKOXCHDESWAYNVIU, AUWKOIPGEHRYJTDCMSFZNBVXLQ, VGWITFAPNZCUOXRDHYMJLSBEQK, LJRWINTXVGSQMEZODYCPKUABHF, XHFGQRNZAOBITUEVLCDMKYPWSJ, KCIALUPDRHNJXGVFTOSQBWEMZY, BMFTGCOUHVNQLAZYEIPDXKSRWJ, LYXZRCUHMSVEFDKWNBJPQTIOGA, TQYBVHWJNCKDMOSERXAFUZPLGI, OPWUHTYSKFJMNLXDEQVACBZRIG, NEUVSFXTBCRQAZJIWOPGDLMKYH, NEYFWIOVXAMLPGHRTJQBDUKSZC, CHVTALMFIOZYQXKSUWRNDEPBJG, BIFUPMAXVCDJOGLHNWERYKZSQT, CMDOYJXQLRSTGPWBFAZKVNUIHE, QRPAEYLIKBGXJDSZFUMTVHWNCO, EIHOJZTQANMGRDBLPFUSVXYKCW, EIDKZHYSGOUMRFALCQBVNJPWXT, OMYALIWPTEBGNQCHUSZFKDVRJX, ZTHVFEWBCXYQKRNSIMPJLUOGDA, ZANUCTGPYDWJQEBLFKSVXRMOHI, QGLOYJHITSMUPKWAEFRXZNDBVC, TKDXHNQBJUYAMPSRGEVZOCWLIF]
Final key: [C, E, I, P, B, M, L, V, U, T, H, S, X, G, R, W, J, D, O, N, F, K, A, Y, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
136.42user 3.63system 2:12.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42925minor)pagefaults 0swaps
  VRAOBSLPUHTIMECWGDYNFKXJQZ
Final key: [C, A, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, P, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
148.06user 4.24system 2:25.16elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43973minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.26user 4.31system 2:18.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42183minor)pagefaults 0swaps
  EAOHITSUNDBCFZKLMWXJGRPYVQ
  NEAHITSMOGJRKDLYFUBCXPWQZV
Final key: [C, K, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.75user 4.52system 2:21.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38307minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
144.84user 4.34system 2:21.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36415minor)pagefaults 0swaps
  OLARTIMEDQWCYSUHJVBNFPKGXZ
  CHITSBLVUEMXYGRWPDONFJAKQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
141.45user 3.96system 2:17.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41330minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.99user 4.72system 2:15.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39970minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
138.49user 3.73system 2:15.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39683minor)pagefaults 0swaps
Final key: [C, T, A, X, B, Y, L, V, U, E, J, I, S, G, R, W, M, D, O, N, F, Z, P, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
125.97user 3.73system 2:01.70elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41680minor)pagefaults 0swaps
  GUBRWHITSOYQXNZMADJFELKCPV
  TIMEBASNROFHUGCVWPYJZLDKQX
Final key: [C, T, A, X, B, I, L, V, U, E, H, Y, S, G, R, W, K, D, O, N, F, M, P, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
132.72user 4.62system 2:10.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40876minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
124.11user 4.52system 2:01.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41529minor)pagefaults 0swaps
Final key: [C, T, A, X, B, S, L, V, U, E, P, I, Y, G, R, W, M, D, O, N, F, K, Q, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
137.90user 4.03system 2:14.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38871minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
142.87user 5.00system 2:20.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42235minor)pagefaults 0swaps
  ATIMEOUPRSLNDJCWFGBKYXVHQZ
Final key: [C, P, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, M, D, O, N, F, K, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
146.53user 4.75system 2:23.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42634minor)pagefaults 0swaps
  TIMEOSAPRNHUWDBJLGYKCFVZXQ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, K, A, Z, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
132.30user 4.17system 2:08.27elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41133minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  CTIMEADNRHSOLKBFQGYPJWZUVX
  CTIMEADNRHSOLKBFQGYPJWVZXU
  CTIMEADNRHSOLKBFQGYUJWZPVX
  CTIMEADNRHSOLKBFQGYUJWZPVX
  CTIMELDNRHFOUKBSQGYPJWAZVX
  CTIMEADNRHSOLKBFQGYPJWVZXU
  CTIMEADNRHSOLKBFQGYPJWVZXU
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLVBFQGYPJWZKUX
  CTIMEADNRHSOLKUXQGYPJWBZVF
  CTIMELDNRHSOXGBAQYUPJWKZVF
  CTIMEADNRHSOLKUFQGYPZWBXJV
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLVBFQGYPJWZKUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMELDNRHSOXGBAQYUPJWKZVF
  CTIMEADNRHSOLKUFQGYPZWBXJV
  CTIMEADNRHSOLVUFQGYPJWBKXZ
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYUJWZPVX
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  UTIMEADNRHSOLKBFQGYPZWVJXC
  CTIMEADNRHSOLVUFQGYPJWBKXZ
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYUJWZPVX
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMEADNRHSOLKBFQGYPJWVZUX
  UTIMEADNRHSOLKBFQGYPZWVJXC
  CTIMEADNRHSOLVUFQGYPJWBKZX
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLGBFQYUPJWZKVX
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYPJWVZXU
  CTIMEADNRHSOLKBFQGYPJWVZUX
  CTIMELDNRHSOXGBAQYUPJWZKVF
  UTIMEADNRHSOLKBFQGYPZWVJXC
  CTIMEADNRHSOLVUFQGYPJWBKXZ
  CTIMEADNRHSOLKUFQGYPJWBXVZ
  CTIMEADNRHSOLKBFQGYPJWVZUX
  UTIMEADNRHSOLKBFQGYPZWVJXC
  CTIMEADNRHFOLKUSQGYPJWBXVZ
  UTIMEADNRHSOLKBFQGYPZWVJXC
  CTIMEADNRHFOLKUSQGYPJWBXVZ
0inputs+0outputs (1major+38307minor)pagefaults 0swaps
JXKQZ, UEKOPILVRHFAXGBWMDYNCJTQSZ, UETOPAJVRHFSIGBWMDYNCLXKQZ, UETAPILVRHSOKGBWMDYNCJXQZF, USTAPILVRHEDXGBWMOYNCJKFQZ, UETOPILVRHSDAGBWMXYNCKQJFZ, UETOPALVRZSWIGBFMDYNCJXQHK, UEMOPALVRHSYKGBWTDINCJXQZF, UEYOPTLVRSAIHGBWMDKNCJXFQZ, UEWOPALVRHSDIGBTMXYNCKQJFZ, USQOPILVRHEAXGBWMDYNCJFKTZ, UETOPALVRHSIKGBWMDYNCJZFXQ, UETOPALVRWSIDGBMFYJNCQXKHZ, UESOPALVRHTIDGBWMYJNCFXKQZ, UETOPALVRHSWIGBMFDYNCJQKXZ, UETOPALVRKFIDGBWMYJNCQXSHZ, UETAPIJVRHFOXGBWMDYNCLKQSZ, UOSFPALVRETIQGBWMDYNCJXKHZ, UETOPXLVRHSIDGBMFYJNCQAKZW, UEHQPALVRTSIDGBWMOYNCJXKFZ, USTOPALVRHEIDGBMFYJNCQXKZW, UEAOPKLVRHITSGBWMDYNCJXFQZ, USTOPALVRHMIDGBWKYJNCEXFQZ, UMTEPKLVRHFIDGBWSOYNCJXQAZ, UETIPALVRHSOKGBWMDYNCJXQZF, UETOPXLVRHSIDGBWMYJNCKAFZQ, USTOPKLVRHEYAGBWMDINCJXFQZ, UETOPALVRHIKSGBWMCYNDJXFZQ]
Final key: [C, E, A, Y, B, W, L, V, U, T, M, I, S, G, R, Q, K, D, O, N, F, P, X, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
137.86user 4.51system 2:14.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38544minor)pagefaults 0swaps
Final key: [C, F, A, X, B, W, L, V, U, E, M, I, S, G, R, J, T, D, O, N, P, Z, Y, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
146.24user 4.54system 2:23.72elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39194minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.97user 4.82system 2:21.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41966minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, K, D, O, N, F, Q, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.19user 3.77system 2:11.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41185minor)pagefaults 0swaps
Final key: [C, M, A, X, B, W, L, V, U, T, E, I, S, G, R, Q, P, D, O, N, F, K, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.13user 4.74system 2:13.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41913minor)pagefaults 0swaps
  FCAXBWLVUEHITSRGMDONPKYJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
151.28user 4.05system 2:27.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41238minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, H, D, O, N, F, M, A, P, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.97user 4.04system 2:17.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39812minor)pagefaults 0swaps
  AOHITSDUEYFLBNJPRWMZXCVKGQ
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, P, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
142.13user 4.32system 2:18.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39640minor)pagefaults 0swaps
Final key: [C, T, A, X, B, I, L, V, U, K, H, Y, S, G, R, W, P, D, O, N, F, M, Z, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
141.01user 4.30system 2:18.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37237minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.75user 4.50system 2:16.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39957minor)pagefaults 0swaps
  MLANREWPUHITSGBFYDCOJVXKQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.80user 4.44system 2:14.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43490minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.04user 4.26system 2:12.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40549minor)pagefaults 0swaps
  OAENHITSRLVWMGPUCBFDKYXQZJ
Final key: [U, T, A, I, B, Q, L, V, C, E, H, Y, S, G, R, W, J, D, O, N, F, M, X, P, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
142.45user 4.86system 2:19.61elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40761minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.90user 4.34system 2:12.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42446minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, Q, T, C, F, P, G, W, E, U, R, B, X, M, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
135.99user 3.68system 2:12.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40622minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, M, I, S, G, R, T, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
149.55user 4.84system 2:27.41elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42518minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, A, I, S, G, R, Q, T, D, O, N, F, M, P, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.76user 4.12system 2:17.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38445minor)pagefaults 0swaps
  FSUOATIMEYDNCRHBVKWPGJXZQL
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
132.65user 4.20system 2:09.04elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39477minor)pagefaults 0swaps
Final key: [N, I, F, P, O, Y, V, E, D, T, H, R, K, J, G, S, L, B, U, C, X, A, M, Q, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
139.62user 4.76system 2:17.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44467minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
138.32user 4.82system 2:15.83elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40878minor)pagefaults 0swaps
  WHITSACNRLKYODUJXMPEFBGVQZ
Final key: [C, P, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.33user 3.94system 2:16.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41456minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
122.23user 3.82system 1:58.84elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36399minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, I, L, V, U, E, T, S, Q, G, R, W, M, D, O, N, F, K, A, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
142.38user 4.18system 2:18.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41159minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.56user 4.48system 2:14.38elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41945minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.76user 3.84system 2:15.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40437minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, H, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
149.03user 5.30system 2:25.84elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38224minor)pagefaults 0swaps
Final key: [O, I, K, R, D, L, A, M, N, S, T, U, F, P, G, W, E, B, C, J, X, H, Y, V, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
130.74user 3.73system 2:07.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40071minor)pagefaults 0swaps
  CMAXBWLVUEHITSRGPDONFKYQJZ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
126.09user 4.50system 2:03.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39010minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, A, K, D, O, N, F, M, J, Q, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
147.48user 4.68system 2:24.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44686minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, T, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.76user 4.54system 2:20.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41350minor)pagefaults 0swaps
  HITSMEKPDNAUBWZLGQCOXJYVRF
  HITSREAUDNJWBVZLGQCOFPYMXK
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, Z, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  OATIMELJVDHGSYRNFUBCKWPQXZ
0inputs+0outputs (1major+38478minor)pagefaults 0swaps
NPKZQXJ, BTSACEHVULMIXGRWFDONPKYQJZ, RTSECHAVULMIXGBWFDONPKYQZJ, RFAECYHVULMIXGBWTDONKPSQZJ, RTAECYHVULMIXGBWFDONKQSPZJ, RTAECYHVULMISGBWFDONJXKQPZ, RTAECHSVUPLIXGBWFDONMKYQZJ, RTAECYHVULMISGBWFDONKPXQJZ, RKAECSHVUPLIXGBWFDONMTYQJZ, RTAECYFVUPLIXGBWHDONMKSQZJ, RTSECAHVULMIXGBWFDONKPYQZJ, RTSECYHVULMIXGBWFDONKPAQJZ, RTALCYHVUPEIXGBWFDONMKSQZJ, RTSLCAHVUPEIXGBWFDONMKYQZJ, RTOEBWHVULMIXGCAFDYNPKSQJZ, RTAECYHVULFIXGBWZDONMPSQJK, RFSECAHVULMIXGBWTDONKPYQJZ, RTSECAHVULMIXGBQFDONKPYWZJ, RYAECTHVUPLIXGBWFDONMKSQZJ, RTAEBJHVULMIXGCWFDYNPKSQOZ, RTSFCAHVULMIXGBWEDONKPYQZJ, RTMECHSVULAIXGBWFDONKQYPZJ, RTAECYHVUFMIXGBWLDONKPSQJZ, RTAICYHVULMKSGBWFDONEPXQJZ, RTMECAHVULSIXGBWFDONPKYQZJ, RTAECJLVUHMIXGBWFDONPKSQZY, RHAECYTVULMIXGBWFDONKPSQJZ, CTAERYHVULMIXGBWFDONKPSQJZ, RTAICYHVULMESGBWJDONKPXQFZ, RTAEBWHVULMIXGCOFDYNPKSQJZ, RHAECYTVULMIXGBJFDONPKSQWZ, RTAECYHVULMXIGBWFDONQPSKJZ, RTMEBOHVULAIXGCWFDYNPKSQZJ, RTAECYHVUPLIXGBWSDONMKFQZJ, RTAQCYHVULMISGBWFDONKPXEJZ, RTAICYHVULMEXGBWFDONKPSQZJ, RTAECYHVULMXIGBWFDONKPSQJZ, RTAECSHVUXMILGBWFDONPKYQZJ, RTAECOLVUHKISGBWFDYNPMXQZJ, RLAEBOHVUYTIXGCWFDPNMKSQZJ, RTAXCSIVULMHEGBWFDONPJYQKZ, RLAECIHVUTMOSGBWFDYNPJXKZQ, RTAECYSVULMIXGBWFDONKPHQJZ, RTAECOLVUHMISGBWFDYNPKXQZJ, RPAOCLHVUTEISGBWFDYNMKXQJZ, RTAECYHVULZIXGBWSDONKPFQMJ, RIAECYLVUHMTXGBWFDONPKSQJZ, BTAECOHVULMISGRWFDYNPKQZXJ, RTSZCAHVULMIXGBWFDONPKYQEJ, RTAECIHVULMOSGBWFDYNKQXPZJ, RTAECSQVULMIFGBWXDONPJYHZK]
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
132.83user 4.79system 2:10.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41215minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.22user 4.44system 2:18.28elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44427minor)pagefaults 0swaps
Final key: [N, A, V, I, O, L, H, J, D, E, T, C, F, P, G, S, Q, U, R, B, X, K, W, M, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
140.38user 3.94system 2:16.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40666minor)pagefaults 0swaps
  OEUNHITSRLDVAPBCMGKJFYZXWQ
Final key: [C, Z, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, P, D, O, N, F, M, A, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
152.64user 4.96system 2:30.40elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39814minor)pagefaults 0swaps
  CTIMEWBVUHLSAGRYPDONFKXJQZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.79user 4.56system 2:23.33elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36584minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.08user 4.24system 2:15.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41720minor)pagefaults 0swaps
Final key: [C, P, Y, A, B, W, L, V, U, E, T, I, S, G, R, M, K, D, O, N, F, Z, X, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.59user 4.59system 2:14.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36756minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, E, I, S, G, R, H, P, D, O, N, F, M, A, J, K, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.64user 4.78system 2:22.73elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39644minor)pagefaults 0swaps
  RWATIMEPBHJOCLUFXVYSGNQKZD
  WASOBYHVURTIMECLGDPNFKXZJQ
Final key: [C, E, A, X, B, W, L, V, U, P, Z, I, S, G, R, Q, T, D, O, N, F, M, Y, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
146.39user 4.40system 2:22.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40348minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.39user 5.37system 2:18.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39345minor)pagefaults 0swaps
  EHITSWADNFOPLCJZRMUBKQGXYV
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.13user 3.59system 2:10.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35947minor)pagefaults 0swaps
Final key: [C, M, K, X, B, S, L, V, U, P, T, I, Y, G, R, W, E, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
135.91user 5.05system 2:13.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41142minor)pagefaults 0swaps
Final key: [O, T, A, V, N, I, H, J, D, Q, L, R, F, P, G, W, M, U, B, C, S, E, X, K, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
141.29user 3.90system 2:17.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36198minor)pagefaults 0swaps
  FEAORCLVUHITSGBKPMDNXWYQJZ
Final key: [C, K, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, Z, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
121.46user 3.47system 1:57.42elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38833minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, M, D, O, N, F, K, A, J, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
152.65user 4.76system 2:28.96elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39495minor)pagefaults 0swaps
  URANCHITSLEOMGYFWDBJPVXKZQ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
149.60user 4.38system 2:25.67elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37169minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, P, Z, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
129.89user 3.98system 2:06.06elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44329minor)pagefaults 0swaps
  LTIMEAWGRHSNKOBDFYCPXVZQUJ
  LTIMEAWGRHSNKOBDFYCPXVZQUJ
  LTIMEAWGRHSNKOBDFYCPXVZQJU
Final key: [O, A, H, R, N, X, L, M, D, E, W, U, F, J, B, Y, T, V, C, P, G, Q, I, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
148.07user 4.35system 2:25.54elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38370minor)pagefaults 0swaps
  SAHNQCRPVTIMEUZJWBGLDKXFOY
  HITSRAEPULFYGOBWZDJNVMXKCQ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.22user 4.59system 2:16.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38801minor)pagefaults 0swaps
Final key: [C, E, A, X, B, W, L, V, U, T, Z, I, S, G, R, Q, P, D, O, N, F, M, Y, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
129.45user 3.48system 2:06.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37549minor)pagefaults 0swaps
Final key: [N, A, T, R, O, S, X, M, D, L, H, U, G, P, Y, W, E, B, C, J, V, F, Q, K, I, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
142.11user 3.72system 2:17.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37826minor)pagefaults 0swaps
  OKASTIMENLHUDPRWFCBGYQVJZX
Final key: [C, E, Y, X, B, W, L, V, U, P, Q, I, S, G, R, Z, K, D, O, N, F, M, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
130.78user 4.30system 2:08.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38865minor)pagefaults 0swaps
Final key: [C, M, H, X, B, W, L, V, U, E, T, Y, S, G, R, I, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
  MPDECLRHITSWYNGKABOUVXFJQZ
  NWADCLEHITSRYPGVFBOUXMQZKJ
  OMAECLDHITSRYPGWFBNUXKJVQZ
0inputs+0outputs (1major+39047minor)pagefaults 0swaps
DMSWYPGVFBNUXJKTQZ, OHADCLIJRTSEYPGWFBKUXVNQZM, OHAICLEJRDMSYPGWFBNUXVKTQZ, OEADCSXHRTLWYPGVFBNUIMKZQJ, OERDCLAHITSWYPGVMBNUXJKZQF, ASODCLIHRTEWYPGVFBNUXJKMQZ, OEADCLIKYTSWRPGVMBNUXHJQFZ, OEHDCLIJVTSAYPGWMBNUXRKQFZ, OQADCLIHRTSWYPGVFBNUXMKEZJ, OMADCLIHRTSWYPGVJBNUXKFEQZ, FMADCLIHRESWYPGVOBNUXTKJQZ, OEADCLIHRTSMYPJWFBNUXVKQGZ, ERADCLOITMSWYPGVFBNUXJKHQZ, OEADCLIHRTSWYPGVMKNUXBJQFZ, OEADCLIHRTSWYPBVMGNUXJKQFZ, OEADCLIHRTSWYPGVKBNUXJFMQZ, UEASCDIHRTLWYPGVFBNOXJKMQZ, OEAWCLIHRTSMYPGDFBNUXVKJQZ, OEADCLTHRISWYPGVFBNUXMKZQJ, OEADCLIHRPSWYMGVFBNUXKJTQZ, OEADCSIYRTLWHPGVFBNUXJKMQZ, OEADCLIHRTUWYPGVFBNSXJKMZQ, OEAQCLDHITRJYPGVFBNUSWKXMZ, OEADCSIHUTLMYPGWFBNRXVKJQZ, OEADCLJHRTSMYPGVFBNUXWIZQK, OEQDCLIHRTSWYPGMKBNUXVFZAJ, OTEDCAIHRMLWYPGSFXNUBJVKQZ, NEADCLIHRTSWYPGVFBOUXKZJMQ, AMNDCLIHRTSFYPGWKBOUXEVJQZ, OEADCLWHRMFIYPGVSBNUXJKTQZ, TEADCMSHRLIWYOGVFBNUXJPKQZ, OEAMCLIHRTSDYPGVFBNUXWKZQJ, OWADCLIHRTSMYPGJFBNUXVKEQZ, OEADCLIHRKSMYPGWFBNUXJTZQV, OEADCLIHRTSMYPXWFBNUGJQKZV, OHADCLIERTKWYPGVMBNUXSQZFJ, OFADCLIHRTKWYPSVGBNUXJQMEZ, OEADCLIHRTSWUPGVMBNYXJKQZF, OEADCLYHRTMSIPGWFBNUXVKQZJ, NEADCLIHRTSPYWGVMBOUXFQKJZ, OEADCLIHRKSWYPGVFBNUXQTZMJ, SEAOCLDHGIMWYPRVFBNUXQKTZJ, OEADCLIHRTSWYPNVFBGUXJKZMQ, OSAEDMLCRTIWYPGVFBNHXUKZJQ, OEDACLIHRTSWYPGVMBNUXJKFZQ, NFSDCLIHRTAWYPGVEBOUXJKZMQ, OEADCLIKRTHWYPGVMBNUXSQZFJ, OSADCLIHRTEWYPGVFBNUXZKMQJ, OEADCLIHRTSJYPGWFBNUXVKMQZ, OEADCLIKRTSWYPGVMBNUXJHZFQ, OEADCLIHRMSJYPGVFBNUXWKTQZ, OFADCLIHRTMSYPGWEBNUXVKQZJ, OHADCLIJRMSEYPGWFBNUXVKTQZ, OFADCLIHRTSVYPGWEBNUXMKZQJ, OEADCSIKRTLWYPGVFBNUXJHZQM, OESDCLIHRTAWYPGVFBNUXJKMQZ, OEIDCLAHRTSYWPGVMBNUXJKZQF, OHADCLIJRTSZYPGWFBNUXVKEMQ, OEADCLJKRTSWYPGVMBNUXHIQFZ, OQADCLJHRTSWYPGVMBNUXKIEFZ, NZADCLIHRTSWYPGVJBOUXFKEQM, OEADCLIHRTSWYPGVFBNUXZKMQJ, NMADCLIHRESFYPGWKBOUXTVJQZ, OTADCLIHRMSWYPGVFBNUXJKEQZ, OEADCLIJRTSMYPGWFBNUXVKHQZ, NESDCLIHRTAWYPGVQBOUXJKZFM, OEADCLIJRTSWYPGVMBNUXKHQFZ, OEADCLIHRTSWYPGVFBNUXJKMQZ, OAEDCLIHRTSWYPGVFBNUXZKMQJ, OEADCWIHRTLSYPGVFBNUXJKMQZ, OEADCLKHRTSWYPGVFBNUXJIMQZ, OEADCLIHRTSMYPGWFBNUXVKZQJ, NMADCLIHRTSFYPGWEBOUXKVJQZ, OESDCLIHRMAWYPGVFBNUXKJTQZ, NZADCLIHRTSWYPGVFBOUXMKEQJ, OTADCLIHREYWSPGVFBNUXJKQMZ, OEADCSIHRTLWYPGVFBNUXZKMQJ, OQADCLIHRTSWYPGVFBNUXJKMEZ, NEJDCLIHRTSWYPGVFBOUXAKZMQ, OEYDCSIHRTLWAPGVFBNUXJKZQM, OEADCLIHRTSMYPGWFBNUXVKJQZ, NEADCLIKRTSWYPGMFBOUXVHZQJ, OEADCLIHRTSMYPGVKBNUXWFZQJ, OEADCWIHRTLVYPGSFBNUXJKMQZ, NEADCLIHRMSWYPGVTBOUXJQKZF, NMADCLIHRTSFYPGWKBOUXEVJQZ, NEADCLIHRTSWKPGVFBOUXJYZMQ, NEADCLIHRQFWYJGVMBOUXSPKTZ, OEADCLSHRMIWYPGVFBNUXJKTQZ, OEADCLIHRTSMYPGVFBNUXWKZQJ, OMADCLIHRTSQYPGVFBNUXJKEWZ, OEADCLIHRTSYWPGVFBNUXMKZQJ, OEADCLIHRMKWYPGVFBNUXJSTQZ, OHADCLIERTSMYPGWFBNUXJKZQV, NEADCLIHRTSJYPGVMBOUXWQKZF, OEADCLIHRTKWYPGVMBNUXSQZFJ, OEADCLIHRTQWYPGVFBNUXJKMSZ, NEADCLIHRTSWYJGVMBOUXPKZQF, OEADCLIHRTMSYPGWFBNUXVKQZJ, NEADCLIHRTSWYPGVMBOUXFQKZJ, NEADCLIHRTFWYPGVMBOUXSQKJZ, OEADCLIHRMSWKPGVFBNUXJYTQZ, OVADCLIHRTSMYPGWFBNUXEKZQJ, NEADCLIHRTSWYPGVFBOUXQKZMJ, OEADCLIHRQMSYPGWFBNUXVKTZJ, NMADCLIHRTSWYPGVEBOUXQKZJF, OEYDCWIHRTLSAPGVFBNUXJKZMQ, NEADCLIHRTSWYPGVMBOUXJKFZQ, OJADCLIHRTSWYPGVMBNUXQKZEF]
Final key: [C, T, A, O, B, L, X, V, U, E, H, I, W, G, R, Q, M, D, N, P, F, K, Y, J, Z, S]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
138.33user 4.71system 2:15.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40514minor)pagefaults 0swaps
  HITSNRLEOMAUFGDWVPBJYQCXKZ
  OSARTIMEDHYUFPGNLCBJXVKWQZ
  OSARTIMEDHYUFPGWLCBJNVKQXZ
Final key: [O, I, Q, R, D, L, A, E, N, T, V, U, F, P, G, W, M, B, J, C, X, H, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
132.72user 4.44system 2:10.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38506minor)pagefaults 0swaps
Final key: [O, A, D, X, G, T, I, U, S, E, H, C, F, P, N, W, M, R, B, J, V, Q, K, L, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  NTIMESACOFZDHPKGXLJVBQWYUR
  NTIMESACOFQDHPKGXLJVBWYURZ
0inputs+0outputs (1major+38174minor)pagefaults 0swaps
LVUEHYSGCWMDPNFKXQJZ, RTAOBYHVUELISGCWMDPNFKXJQZ, REAOBHLVUMTPSGCWYDINFKXJZQ, RSEOABDVUHTIYGCWMLPNFKXQJZ, RHAOXILVUETBSGCWMDPNFKYJQZ, REXOBYLVUHTISGCWMDPNFKAJQZ, REAOCYLVUHTISGBQMDPNFKXJWZ, GEAOBYLVUWTISRCHMDPNFKXJQZ, UFAOBILVRETYNGCWMDPSJHXQZK, HUAOBELVRITYSGCWMDPNFKXJQZ, USAOBHLVRGTIMECWFDPNQKXJYZ, IUKOBHLVRETYSGCWMDPNFAXJQZ, UHAOBILVYETRSGCWMDPNFKXJQZ, EYAOBILVRHTUSGCWMDPNFKXJQZ, UEAFBILVRTWYSGCPMDONHKJQXZ, UHEABILXVOTYSGCWMDPNFRKJZQ, RHAOBWLVUETISDCYMGPNFKXJQZ, RMAOBYLVUWTISGCHEDPNFKXJQZ, REAOBSLVUHTIYGCWMDPNXKFJQZ, RTAOBWYVUHSIMGCLKDPNEXZJQF, RTEOBWLAUVHISGCYMDPNFKXJQZ, UEAHBWLVROTISGCZMDPNFKXJQY, TEUOSALVRHWIYGCBMDPNFKXJQZ, RHSOBWLVUETIAGCZMDPNFKXJQY, UEAOBWLVRHTXSGCQMDPNFKYJIZ, UEAOBYLVRHWISGCTMDPQFKXJNZ, CSAOBHLVUMTIYGRWEDPNFKXJQZ, CEAOBYLVUHTISGRWMDPNFKXJQZ, UEAPBWLVRHTISGCQMDONFKXJYZ, UQAOBYLVRETISGCWMDPNFKXJHZ, CEAOBHXVUMTISGRWLDPNFKJQZY, UHAOBYLVCETISGRWMDPNFKXJQZ, UQAOBYLVREJISGCWMDPNFKXTHZ, RQSOBALVUMTIYGCWEDPNFKXJHZ, RHAOBYLVUETISGCWKDPNFMXJQZ, UHAXBILVCETYSGRWMDPNFKOJQZ, UYAOBQLVRETISGCWMDPNFKXJHZ, UYAOBWLVRETISGCKMDPNFQXZHJ, RHYOBALVUETISGCWMDPNFKXJQZ, UMAOBYLVRETISGCWHDPNFKXJQZ, UEAOBYLVCHTISGRWMDPNFKXJQZ, UHAOBWLVRZTISGCQMDPNFKXEYJ, UQAXBILVRETYSGCWMDPNFKOJHZ, UHAXBWLVRETISGCYKDPNFMOJQZ, UHYOBALVRETISGCWMDPNFKXJQZ, UHAOBYLVRETISGCWMDPNFKXJQZ, UHAOBILVRETYSGCWJDPNFKXMQZ, RSAOBWLVUMTIYGCHEDPNFKXJQZ, UEAOBILVCHTYSGRWMDPNFKXJQZ, RTYOBALVUEHISGCWMDPNFKXJQZ, UHAOBILVRJTYSGCWMDPNFKXEQZ, RTAOBWLVUEHISGCPMDYNFKXJQZ, RTAOBYLVUEHISGCWJDPNFKXMQZ, UTAOBYLVREHISGCWMDPNFKXJQZ, RSAOBHLVUMTIYGCWEDPNFKXQJZ, CEAOBWLVRHTISGUQMDPNFKXJYZ, UMAOBYLVREJISGCWHDPNFKXTQZ, RTAOBYLVUEHISGCWMDPNFKXJQZ, RHAXBWLVUETISGCYMDPNFKOJQZ, UHAOBILVRETXSGCWMDPNFKYJQZ, UHAOBILVRETYSGCWJDPNMKXFQZ, RHXOBALVUETISGCWMDPNFKYJQZ, UHAXBYLVRETISGCWMDPNFKOJQZ, RKAOBYLVUHTISGCQMDPNFEXJWZ, REAOBYLVUHTISGCQMDPNFKXJWZ, RMAOBYLVUWTISGCHEDPNFKXJQZ, UKAOBYLVRETISGCWMDPNFHXJQZ, UFAOBILVRETYSGCWMDPNJKXHQZ, USAOBHLVRETYIGCWMDPNFKXJQZ, UJAOBWLVRETISGCHFDPNQMXZYK, UHAOBYLVREJISGCWMDPNFKXTQZ, UFAOBILVRHTYSGCWMDPNEKXJQZ, UEAPBYLVRTWISGCFMDONHZKJXQ, UHAXBILVRETYSGCWMDPNFKOQZJ, RHAOBWLVUETSIGCYMDPNFKXJQZ, UHAXBWLVRETISGCYMDPNFKOJQZ, RJAOBYLVUHTISGCWMDPNFKXEQZ, UMADBYLVRTWISGCHEOPNFKXJQZ, RHAOBYLVUETXSGCWMDPNFKIJQZ, UEAOBSLVCHTIYGRWMDPNFKXJQZ, RTAOBWLVUJHISGCYMDPNFKXEQZ, UFAOBYLVRHTISGCWMDPNEKXJQZ, UEAOBWLVRQTIYGCSMDPNFKXJHZ, UMAOBYLVRHWISGCTEDPNFKXJQZ, UFAOBWLVRETISGCHKDPNJMXZQY, RHAOBYLVUTEISGCWMDPNFKXJQZ, UJAOBYLVRHTISGCWMDPNFKXEQZ, UEAOBWLVRKTISGCQMDPNFHXJYZ, UAHOBWLVRETISGCQMDPNFKYJXZ, UEAOBYLVCHWISGRTMDPNFKXJQZ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.12user 5.16system 2:22.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39402minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
137.88user 4.98system 2:15.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40344minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, H, D, O, N, F, Z, A, K, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.85user 3.70system 2:17.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38067minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, J, H, I, S, G, R, Q, P, D, O, N, F, M, A, E, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
150.29user 5.05system 2:28.25elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39432minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, T, Z, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.42user 4.23system 2:17.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40479minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, M, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
146.84user 4.80system 2:23.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42684minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.75user 4.62system 2:23.38elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43056minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
138.96user 4.73system 2:16.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39450minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.44user 4.72system 2:18.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40085minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, A, E, D, O, N, F, M, J, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.29user 4.06system 2:17.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41739minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.04user 4.70system 2:15.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41813minor)pagefaults 0swaps
Final key: [C, E, X, P, B, I, L, V, U, T, H, S, Y, G, R, W, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
148.98user 4.99system 2:25.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43478minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
153.42user 4.83system 2:30.83elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37976minor)pagefaults 0swaps
Final key: [C, S, Y, X, B, W, L, V, U, E, T, I, H, G, R, Q, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
136.82user 4.36system 2:14.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42378minor)pagefaults 0swaps
  DRONPTIMEAHYSGCWLVJBXUFZKQ
Final key: [C, M, S, X, B, W, L, V, U, E, Z, I, Y, G, R, Q, K, D, O, N, F, T, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
146.77user 4.68system 2:22.76elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39315minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, Z, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
132.60user 4.53system 2:09.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38228minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
140.38user 4.34system 2:17.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42303minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, K, J, D, O, N, F, M, A, Z, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
139.44user 4.63system 2:16.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41958minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, K, A, M, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  ATIMEDOFNWSRCYBULZQPGKXVHJ
  ATIMEDOUNWSRCYBQGZLPVFXKHJ
  ATIMEOHSCVZRDYBNFUQPXLGKJW
  ATIMEOHSCKVRDYBNFUQPXLGZJW
  OTIMEVASCHXRLGUNFWBPJYDZQK
  REAYPLMVUHITSGBWFDONCKZXJQ
0inputs+0outputs (1major+41578minor)pagefaults 0swaps
ONCYAJZK, RXAKPWLVUHMISGBQFDONCTYJEZ, CEATPWLVUHMISGBQFDONRYJKXZ, RHTKPWLVUESIYGBQFDONCJXMAZ, RHQKPWLVUESIYGBTFDONCJXMAZ, RMAHPWTVUELISGBQFDONCKYJXZ, REAMPWLVUHTISGBQFDONCYXJZK, BEATPWLVUHMISGRQFDONCYXJZK, REAXPWFVUHMISGBQYDONCLKJTZ, REAJPWLVUHMISGBQFDONCTKYXZ, REAMPWLVUHTISGBQFDONCYKJXZ, RHTKPMLVUEQISGBWFDONCYXJAZ, RETKPWLVUHMISGBQFDONCYXJAZ, CEATPWLVUHSIYGBQFDONRKXJZM, REAYPILVUHWSMGBQTDONCKXJFZ, REATBWLVUHMISGPQFDONCYKJXZ, REMKPTLVUYWISGBQFDONCAXJHZ, REAWPTLVUHMISGBQFDONCYKJXZ, RETKBWLVUHMISGPJFDONCYXQAZ, RYATPWLVUHMISGBQFDONCEKJXZ, RCAXPWLVUHMISGBQFDONEYKJTZ, BEATPWLVUHMISGRQFDONCJKZYX, RYATPWLVUHMISGBQFDONCEJKXZ, RAEMPWLVUHTISGBQFDONCYKJXZ, RTEKPXLVUHWISGBQFDONCAMJYZ, RTYFPLMVUHQISGBWKDONCEAJXZ, REAYPILVUHWMSGBQFDONCKTJXZ, CEAKPTLVUHWISGBJFDONRYMQXZ, REFKPMLVUHQISGBWTDONCYXJAZ, REMKPTLVUHWISGBQFDONCAXJYZ, REYMPTLVUHQISGBWFDONCKAJZX, REMKPTLVUJWISGBQFDONCAXHYZ, RTEKPMLVUHQISGBWFDONCYXJAZ, REATPWLVUZMISGBQFDONCYHJXK, RTAEPWHVUFMISGBQYDONCLKJXZ, CEATPWLVUHMISGBJFDONRYKQXZ, RAHTPWLVUEMISGBQFDONCYKJXZ, RETKPWLVUHSIYGBMFDONCQXJAZ, CESTPWLVUHAIYGBQFDONRMKJZX, RESKPTLVUHWIAGBQJDONCMXFYZ, REAWPTXVUHMISGBQFDONCYKJLZ, RLTKPWEVUHMISGBQFDONCYXJAZ, RTYKPLMVUHQISGBWFDONCEAXJZ, REAYPWLVUHIMSGBQFDONCKTJXZ, REAWPTLVUYMISGBQFDONCHKJXZ, REATPWLVUHMISGBQFDONCYXJZK, RETJPWLVUHMISGBQFDONCYKAXZ, UETKPMLVRHQISGBWFDONCYXJAZ, REALPWTVUHSIYGBQFDONCKXJZM, RMAKPTLVUSHIWGBQFDONCEXJYZ, REATPWLVUJMISGBQFDONCXYHZK, REAKPTLVUHWISGBQFDONCYMJXZ, RETJPWLVUHFISGBQMDONCYKAXZ, RTEKPWLVUHMISGBJFDONCYXQAZ, CIAEPWLVUHSMXGBTFDONRYKJZQ, RETKPWLVUHMIYGBAFDONCSXQJZ, REATPWLVUFMISGBQHDONCYKZXJ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
145.07user 3.53system 2:20.83elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41800minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, Z, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.17user 4.71system 2:21.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41245minor)pagefaults 0swaps
  WTIMEUNASLFDOGRHVKYBZJCPQX
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
134.51user 4.41system 2:11.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43404minor)pagefaults 0swaps
Final key: [C, T, X, Y, B, I, L, V, U, Q, H, S, M, G, R, W, P, D, O, N, F, K, A, E, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
144.63user 4.78system 2:21.87elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41124minor)pagefaults 0swaps
Final key: [N, I, V, R, O, Y, H, E, D, L, T, U, F, P, G, S, M, B, J, C, X, A, W, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
142.99user 4.68system 2:19.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40140minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, J, K, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.53user 4.40system 2:19.95elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37962minor)pagefaults 0swaps
  ECWXRALPUKHITSBGFDONJYVQMZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
142.96user 4.56system 2:19.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43761minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.52user 4.04system 2:23.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38560minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.88user 4.83system 2:19.83elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39644minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.22user 4.66system 2:19.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41451minor)pagefaults 0swaps
  OEAYBCLVUHITSGRMWDPNFKXQZJ
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
131.24user 3.98system 2:07.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38288minor)pagefaults 0swaps
Final key: [N, I, A, R, O, Y, H, E, D, T, L, U, F, P, G, V, M, B, J, C, X, K, W, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
141.38user 4.37system 2:17.73elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39169minor)pagefaults 0swaps
Final key: [R, Z, I, Y, U, S, L, P, C, J, H, D, X, V, B, W, E, G, O, N, F, K, A, M, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
  RELAPNOFUHITSGBZCYXKWQVJMD
  RWEAPNOFUHITSGBMLYXKCQVJZD
  REWAPNOVUHITSGBMLYDKCFXJZQ
  REAOPNLVUHITSGBMWZDKCQXJYF
  NEROACLPUHITSGBMWVDKFQXJZY
  RWEAPNOFUHITSGBMXYQKCJVZDL
  RFLEPNOVUHITSGBMAYDKCQXJZW
  REWAPNOVUHITSGBMLYDKCQXJFZ
  REWAPNOVUHITSGBMLYDKCQXJFZ
  REWAPNOVUHITSGBMLYDKCFXJZQ
  RELAPNOVUHITSGBMJWDKCFXQYZ
  RELAPNOVUHITSGBMJWDKCFXQYZ
  RALNPQEVUHITSGBMWDKJCOZFYX
  RALNPQEVUHITSGBMWDKJCXOFYZ
  RALNPQEVUHITSGBMWDKJCXOFYZ
  RALNPQEVUHITSGBMWDKJCZOXFY
  FRLAPNEVUHITSGBMWDXJCKOQYZ
  CEORPAQVUHITSGBNWDYKXMLJFZ
  RCEOPNQAUHITSGBVWDYKXMLJFZ
  RKENPALOUHITSGBMWDXJCQVFYZ
0inputs+0outputs (1major+41607minor)pagefaults 0swaps
RELWCNYVUHIDSGBMTOXKFAJPZQ, RELAPNOVUHIYSGBMTDXKCFJWZQ, RELAPNHVUIMDSGBJTOYKCQWFZX, ROENCSLVUHFPDGBMTYXKIWAJZQ, REWAPNTVUHIOSGBMLYDKCFXJZQ, RETACSOVUHIYLGBMWDXNFJQPZK, RTANEFLVUHIPSGBMWDXJCKOQYZ, REANPSLOUHTIDGBMWYVKCFXZJQ, RTWAPNEVUHIOSGBMLYDKCFXZJQ, RELNPSAOUHWIDGBMTYVKCFXJZQ, RFLAJNEVUHIDSGBMTYXKCWOPQZ, RALNPQEVUHITYGBXWDKJCMOSFZ, RFANPSHVUMITYGBXWDKJCLOQEZ, RETNCALOUHIYSGBMVDXKFQWJZP, RHLAPNOVUEIDSGBMTYXKCWZJQF, REAOPNLVUHYDMGBSTIXKCFJQZW, RESAPVLOUHIDQGBMTYNKCFXJZW, RETAPNOVUHSXIGBLWDYKCMQJFZ, RELACNYVUZIDSGBMTOXKFWJHQP]
  REMACYLVUHITSGDJWONXFPQKBZ
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
150.14user 5.30system 2:27.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41308minor)pagefaults 0swaps
  NAEORHITSMLDYPCWGKUJVBXFZQ
  ANEORHITSMLDYPCWGKUJVBXFZQ
Final key: [C, E, Y, X, B, J, L, V, U, T, Q, I, S, G, R, W, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
134.86user 5.16system 2:13.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41181minor)pagefaults 0swaps
Final key: [C, M, J, X, B, A, L, V, U, T, H, I, Y, G, R, W, E, D, O, N, F, K, S, Q, Z, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
126.45user 4.47system 2:04.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42580minor)pagefaults 0swaps
  REAMUNLPKHITSGBWFOYCDVQXJZ
  FEANURLPCHITSGBOMYDVXKQWJZ
Final key: [C, Z, S, X, B, W, L, V, U, T, H, I, Y, G, R, M, P, D, O, N, F, K, A, E, J, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
  OEANMHITSFUDPYRLKXCJGWBQVZ
  OEANMHITSFUDPYRLKXCJGWBVQZ
  ROANMHITSFUDPEBLYXCKGWJQVZ
  REANOHITSFLDGVUCYBPKZWJMXQ
  OEANMHITSFUDPYRLKXCJGWBVQZ
  OEANMHITSFUDPYRLKXCJGWBVQZ
0inputs+0outputs (1major+41365minor)pagefaults 0swaps
DFVTPJZGMXQ, OHTICNEULAMBDWRYFSPJGZXQVK, REAOMTIWXHLCNFBDZPJKGYQSUV, OETRMAIKSFUDPYNLHBCJGWQZVX, ETSAOHIGNFXCRJULWPDBYKQMZV, OUTAGRIMCHSNLJDYFWPEXKBVQZ, RTXAMHIONFDCEJULWPSBGYQKZV, AEHONSIWGLVBDMKTYCRJUPQZXF, WTHONAIKGLVCUBDXPEYJMRQSZF, DARIEOMTYHSNLPUCFWGBXKQVJZ, OEANMHITSFUDPXRLKYCJGWBVQZ, RGAOETSWYIUCNMBLHPJZVFXQDK, AEVONSIWGLHCDMUTZPRKFQBXYJ, MAENOITRSHDWFPGLZBUJYXKVQC, IWAOEHSUNLTCDMRXKPVBYFQGJZ, ETRACOIWNFSKLPUYHVGBXQDJMZ, WTAOEHSUNLICQMRXFPVBYKDGJZ, DNSEOTIALHXCUFRGYBPJWKQMZV, OADECSIUMHLNPWRTFVYGBZQXJK, ITAOEHSUNLFCDMRQKPVBYWXGJZ, IETNOHSADLJBGPRMXFUKZVQYWC, TADIEHSUGFXVYCRMWBONKLQPJZ]
Final key: [O, T, A, R, N, I, H, E, D, M, L, B, F, P, G, W, K, U, J, C, X, V, Y, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
144.98user 5.00system 2:22.44elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40066minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
144.20user 4.62system 2:21.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42647minor)pagefaults 0swaps
  HWODUTIMERSGLACFPNBVYXJKZQ
Final key: [C, T, J, X, B, W, L, V, U, E, Z, I, S, G, R, Y, K, D, O, N, F, M, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
139.27user 4.10system 2:16.35elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40031minor)pagefaults 0swaps
  ANRBTIMEYSFODVCGLUPJXKQWHZ
  ANRBTIMEYSFODVCGLUPJXKQWHZ
Final key: [N, A, F, P, O, W, I, E, D, T, H, R, Y, J, G, V, L, U, B, C, X, K, M, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
  REANUODPCHITSGBXLWYJFKVQZM
  NWELROADCHITSGBUMPYJFXVQZK
  EWALRONDCHITSGBUMPYJFXVQZK
0inputs+0outputs (1major+35886minor)pagefaults 0swaps
CHSDWGBXMPYJFKVRZQ, WTAORIHNCLXUSDBFMEGJYZQVPK, LEVORTHNCPIJSDBUFWGMXAYQZK, REAOUITNCHMDSYBWLKGPFVXJQZ, REMAUOLNCHIDSGBWTXYPFVJQZK, ETAOCFWPRHIDSGBXMNYJLVZQUK, REAOUITNCHKDSGBWLMYPFVXZJQ, RTEOUYLNCHIVSDBXMWGPFAJQZK, ETAORSIKCHFUDGBWMJNXQLVPYZ, RETAUOLNCQIDSGBWMXYPFVJHZK, ETAORSHKCLIUWGBFMDNJXZVQPY, RETAUOLNCHIDSGBWMXYPJVFQZK, ETIOUAXPRLSDHGCWMNKJFVBQZY, ETAORYHKCLFUDGBIMWPNSJVQZX, ELANROWJCHIUSGBXMPYDFTVQZK, ETLOUAHJCMIPSGBWDRYNFVXQZK, ETAJRSHKCLFUDGBIMWNOYZVQPX, ETAOUIDNCHKVSPRBMWGJFLYQXZ, REAOUILTCHNDSGBWMXYPFVJZQK, ETAORILVCHFDSGBWMXYPQNJZKU, ETAORIFNCHMUSGBWLKYJDQVZXP, RETAUOLNCHIDSGBWMQYPFVJXZK, REDOUILNXTHMSGBWJCYPFVZAQK, EWAORITNCHSULGBXMDYPFQVKZJ, ETAORSHJCLIUDGBFMWNKXZVQPY, EZAORSHKCLIUDGBFMWNJXTVQPY, ETLNROIACHFUSGBWMJPKDYVQXZ, ETAORSHKCLQUDGBFMWNJXZVIPY, ETAORSHKCLIUDGBFMWNJXZVQPY, ETMORILNCHADSGBWKXYPFVJZQU, CETAUOLNRHIDSGBWMQYPFVJXZK, RAEOUILNCYHDSGBWMQTPFVJXZK, ETANROILCHFUSGBWMJPKDVYQXZ, RTAEPOHNCSFIDGBLUWYJMVXKQZ, ETAORSHKCLFUDGBVMWNJYZIQPX, RATLUSHNCPFIDOBEMWGJKYVQXZ, ETAOUIKNCHDVSGRWMXYPFLJQBZ, RETOPSHNCQFIDGBLUXAJVYZKWM, REAOUITNVHMDSYBWLKGPFCXJQZ, ETAWRSPHCLFUDGBIMONJYKVQXZ, ETAORSHKCLFUDGBXMWNJYZVQPI, ETANUIDOCHKVSGRWMXYPFLJQBZ, ETAORIWHCLFUSGBJMNYPDKVQXZ, ETIOUAXLRHSDPGCWMNKJFVBQZY, RTENUODICWHMSGBXLPYJFAVQZK, RTOXESHNCAFIDGBLMWKPYVJUQZ, RTDIEASNCOHMUGBLFYKPXJVQWZ, OTARPSHECLFUDGBIMWNJYKVQXZ, RTAEUOLXCHIDSYBWMKGPFVNJQZ, UTAORSHNCPFIDGBLMWKJYVEQXZ, RTAEPODNCHFMSGBIUWYJLKVQXZ, ETAORILNCHMDSGBZKXYPQVJWFU, ETAORSHKCLIUDGBVMWNJYZFQPX, ETPORIHNCLFUSGBXMWDJYZVQAK, ETAYRIDNCHPUSGBXMWOJLFVQZK, ETWORSHKCLFUDGBIMANJYZVQPX, RTSNUODLCAIMWGBXHYKPFVJEZQ, ETAORILNCHFDSGBWJXYPQVMZKU, RTSEUODACIHMWGBXLNYPFVJQKZ, ETWVUIONCHKDSGRBMXYPFLJAQZ, ETAORYINCHFUSDBWMVGJKPXQZL, RTAEPOHNCQFISGBLUWYJVKZDXM, UETORSHNCPFIDGBLMWAJKYVQXZ, EJINUWTLCASDROBXMYGKFVHQZP, REMNUODACHITSGBXLPYJFKVWZQ, ETVORIHNCPXMSDBUFWGJLAYQZK, ETAORSHKCLIUDGBFMWNJXZQVPY]
Final key: [C, Q, Y, X, B, W, L, V, U, E, H, I, S, G, R, T, P, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.46user 4.04system 2:20.35elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42328minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  NAEYOHITSMLUPKDRGCBJVFWZXQ
  NAEYOHITSMLUPKDRGCBJVFWZXQ
0inputs+0outputs (1major+43673minor)pagefaults 0swaps
BJVFWZYQ, STEONHIMDALRPUYGKCBJVFWZXQ, NAEOJHIMSTLRPUDGKCBYWFVZXQ, VATHNEYMSWLURKDOPCBJGFIZXQ, IAEONHYMSTLRFUDWPCBJGKVXQZ, NAEROTIMSHLUPKDYJCBGVFWZXQ, NABROHTMIVLUFKDWGCEJSQZPXY, NCEROTIMSHLUAKDYGPBJVFWZXQ, NAEYOHIMSTLUPKDBGCRJVFWZXQ, STEONHIMDALRFUYGKCBJWXVZQP, MOADNHTCIELUFKRWYPBJSGVZXQ, XOARNHTCIELUFKDWYPBJSGVZMQ, NAEHDFITSMLUPKORGCBJVZWYXQ, OAETNUYMSVLHRKDWPCBJGFIZXQ, NCLROTIMSHEUAKDYGPBJVFWZXQ, SERNOWHMITLUFKDAYCBJZGVPXQ, NARYOHTCIMLUFKDEGPBJSZWXVQ, NAERIHTMOVQUFKDWGCBJSLPZXY, IATHNEYMSZLURKDOPCBJGFVWXQ, IATHNEYMSWLURKDOPCBJGFVZXQ, MOARNHLCIETUFKDWYPBJSGVZXQ, IATHNEYMSPLURKDOWCBJGFVZXQ, AHTRNOIMSELUPKDYWCBJGFVZXQ, DAHFNWXCIELUQKYRMPBJSGVZTO, SLHENWOMITXUAKDYQCBJVGFPRZ, MOARNHECITLUFKDWYPBJSGVZXQ, IYEONHAMSTLRFUDWPCBJGKVXQZ, EAHRNWOPITLUFKDYQCBJSGVMXZ, XWTONHEMSALUPKDYICBJRGVZFQ, SAEHOUTMIWLRFKDZGCBJNQXPYV, ROTHNAIMSELUPKDYWCBJGFVZXQ, STEONHIMVALRPUYGKCBJWFDZXQ, OAETNUIMSHLGRKDWPCBJVFXQZY, NAERIHTMOVLUFKDWGCBJSQZPXY, NAEYOHITSMLUPKDRGCBJVFWZXQ, IATHNEYMSWLUBKDOPCRJGFVZXQ, SAEONHTMIWLUFKDYGCBJPQVZRX, NCEROTIMSHLUABDYGPKJVFWZXQ, MOAXNHTCIELUFKDWYPBJSGVZRQ, NAERVTIMSHLUFKDWGCBJOQZPXY, NFERIHTMOVLUAKDWGCBJSQPZXY, NAERIHTMOVLUFKDWGCBJZQSPXY, DAEONRHMSITULKYFXPBJWGVZCQ, NATHOVYMIZLURKDCGPBJSFWXEQ, NLEOKHIMSATRFUDGPCBJWXVZQY, NEHAOZIUSDLRMKGPTCBJWVFQXY, IAOHNEYMSZLURKDTPCBJGFVWXQ, SXETNHIMDOLRFUYWKCBJZGVPAQ, OAETNHYMSVLURKDWPCBGJFIZXQ, SEHNOWRMITLUFKDAYCBJZGVPXQ, SAETNHIMDVLRPUYGKCBJWFOZXQ, REMGNHOCITLUFKDWYPJBSAVZXQ, NAEHOCTPIWLURKDZGBSJXFVMQY, SLTENHAMIOXUPKDYQCBJRGFZWV, DAHFNWOCSTIULKYRMPBJVGEZXQ]
  NAEYOHITSMLUPKDRGCBJVFWZXQ
Final key: [O, A, T, R, N, H, X, M, G, E, W, B, F, P, D, I, L, U, C, J, S, V, K, Z, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
141.14user 4.57system 2:18.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44119minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, E, T, R, F, P, G, A, K, U, B, C, X, M, W, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
140.38user 4.47system 2:17.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42362minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, K, I, S, G, R, H, E, D, O, N, F, M, A, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
132.53user 4.71system 2:09.36elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37497minor)pagefaults 0swaps
  RNEOCAHITSMULDBFWJGPYQXKVZ
Final key: [C, M, A, P, B, I, L, V, U, T, H, S, Y, G, R, W, E, D, O, N, F, Z, X, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
144.21user 4.38system 2:21.02elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42037minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, M, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
138.30user 3.72system 2:14.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39498minor)pagefaults 0swaps
  ODFXCMHITSLAENRYWUGJBPKVZQ
Final key: [C, P, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, T, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.07user 4.66system 2:15.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37002minor)pagefaults 0swaps
  PTIMESHYNAVCLOWFRUDKQJGZBX
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, J, D, O, N, F, K, A, P, M, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
150.41user 4.26system 2:26.02elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41267minor)pagefaults 0swaps
  GREDUHITSANMLCBWFVYPOXKJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.26user 4.98system 2:15.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42130minor)pagefaults 0swaps
Final key: [C, A, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, M, Z, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
132.86user 4.02system 2:08.98elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41751minor)pagefaults 0swaps
Final key: [C, P, Y, M, B, A, L, V, U, E, H, I, S, G, R, W, T, D, O, N, F, K, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
150.68user 5.00system 2:26.02elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44212minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
149.04user 5.06system 2:26.94elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40185minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, M, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
144.32user 4.70system 2:21.22elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39747minor)pagefaults 0swaps
  ONDEMAHITSLWYPRFQCUGJVBXKZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
139.27user 4.92system 2:17.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37069minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.66user 3.80system 2:17.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39932minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, H, I, S, G, R, J, K, D, O, N, F, M, A, T, P, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
136.49user 4.26system 2:13.98elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37644minor)pagefaults 0swaps
  XMABHITSCRUDEGPOWFLYVQKZNJ
  TIMEUSAPRFHDWGBLYNVOCJXQZK
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.25user 4.86system 2:24.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39876minor)pagefaults 0swaps
  EADLYRONHITSCUMXWVPGQJZFKB
  EADLYRONHITSCUMXWVPGQJZFKB
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, J, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
133.00user 4.42system 2:10.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38544minor)pagefaults 0swaps
  BTIMELUDNHASOWKYFZPJRCQGXV
Final key: [C, Z, A, Y, B, W, L, V, U, E, T, I, S, G, R, F, P, D, O, N, J, M, X, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.97user 4.37system 2:16.23elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40378minor)pagefaults 0swaps
  RDAOUWLECHITSGPMFYBNKJVQXZ
  REFAUOLVCHITSWBGPDKNYMXJQZ
Final key: [C, T, I, X, B, W, L, V, U, E, M, Y, S, G, R, J, P, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.90user 4.62system 2:10.22elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37862minor)pagefaults 0swaps
Final key: [O, Z, F, C, P, I, T, G, N, E, H, M, A, V, B, W, K, D, R, U, X, Q, Y, L, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
141.19user 4.78system 2:18.39elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41285minor)pagefaults 0swaps
  TIMERWNPAFHDCBJSOVUQXYKZLG
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
125.60user 4.31system 2:02.50elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42117minor)pagefaults 0swaps
Final key: [C, A, Y, P, B, W, E, V, U, T, M, I, S, G, R, H, L, D, O, N, F, K, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
136.58user 4.44system 2:13.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39977minor)pagefaults 0swaps
Final key: [U, Z, I, X, B, W, L, V, C, E, T, Y, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.58user 4.48system 2:15.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41776minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, J, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.11user 4.62system 2:22.53elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39102minor)pagefaults 0swaps
  UEAKBOLVRHITSGCMFDYNJWQPXZ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, Q, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
131.92user 4.58system 2:09.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39683minor)pagefaults 0swaps
Final key: [C, T, A, Y, B, I, L, V, U, E, M, H, S, G, R, Q, P, D, O, N, F, K, X, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
130.42user 3.25system 2:06.29elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43144minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.10user 4.59system 2:19.07elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39485minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.64user 4.72system 2:20.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36293minor)pagefaults 0swaps
  CAJYBWLVUEHITSRGKDONFMXPQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, T, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.85user 4.72system 2:19.66elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41151minor)pagefaults 0swaps
  BTIMEHSOUDWNCFPLAKRJXGYZVQ
Final key: [O, A, Y, X, G, I, H, J, D, T, Q, R, F, P, N, W, M, U, B, C, V, E, K, L, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
123.57user 4.81system 2:00.89elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42214minor)pagefaults 0swaps
Final key: [C, E, A, X, B, I, M, V, U, H, L, S, Y, G, R, W, T, D, O, N, F, K, P, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
123.87user 4.71system 2:02.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39098minor)pagefaults 0swaps
Final key: [N, A, V, R, O, L, S, E, D, T, H, U, F, P, G, I, M, J, B, C, X, K, W, Z, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
  CEAOBPLVUHITSGRWMDYNFQXJKZ
0inputs+0outputs (1major+42680minor)pagefaults 0swaps
OBPLVUHITSGWRMDYNFQXJKZ, CEAOBPLVUTIKQGRWHDYNMSXJZF, CEAMBOLVUTWPSGRIKDYNFHXJQZ, CEAOBHLPUGMISTRWKDYNFVXJQZ, CEAOPFLBUTHISGRMQDYNWJXZKV, PIWEBCLVUTOHSGRAMDYNFQXJKZ, CEAOBHLPUTMISGRWVJYNFKXDQZ, CEAOBHLPUSTIMYRWVDGNFKXJQZ, CETOBAWVUFHYSGRMLDINPKXJQZ, AECOSILVXTHBPGRMWDYNFKUJQZ, CEAOBGLPUTMISHRWKDYNFZXJQV, CEAOBHMVUTYISGDWLRKNFPXJQZ, CEYOBHGPUTAISLRMKDVNFQXJZW, AECOBHLPUGYISTRWMDVNFKXJQZ, CEAOBILHUTVPSGRWMDYNFKXJQZ, CELOBHWIUTAPSGRMKDYNFXVJQZ, ACEOBHLPUTQISGRWKDYNFXVJMZ, CEAOBHLVUTMISGRWKDYNFZPJXQ, CEYOBHLVUAMISGRWTDPNFKXJQZ, CKYOBHLVUAMISGRWTDPNFEXJQZ, CEAOBWLVUTMISGRHXDYNFKPJQZ, CLAOBHEVUTMISGRWKDYNFZPJXQ, CEYOBHLVUAMISGRWTDPNFJXKQZ, CHYOBELVUAMISGRWTDPNFKXJQZ, CWYOBHLVUAMISGRETDPNFKXJQZ, CEAOBHLVUTKISGRWXDYNFMJQPZ, CEAOBHLVUTMISGRWXDYNFKPJQZ, CLAOBPEVUTHISGRWMDYNFKXJQZ, CEAOBHLVUTMISGRWXDYNFKJQPZ, CEAOBILVUTHPSGRQMDYNFKXJWZ, CEAOBHLVUMTISGRWXDYNFKQJPZ, CEAOBHLVUTMISGRWXDYNFKQJPZ, CEAOBHLVUTMISGRPXDYNFKJQWZ, CEIOBPLVUHAMSGRWKDYNFTXJQZ, CEAOBILVUTHZSGRWMDYNFKXJPQ, CEJOBILVUTHMSGRWKDYNFZXAPQ, CEPOBHLVUTMISGRWXDYNFKQJAZ, CEAOBFLVUTKISGRWMDYNHQXJPZ, CELYBAWPUTHISGRMKDONFXVJQZ, CEMOBILVUAHPSGRXTDYNFKWJQZ, CEIYBHLPUTKVSGRAWDONFMXJQZ, CEADBHLVUTMISGRWXOYNFKPJQZ, CEAOBILVUTHMSGRWPDYNQKXJFZ, CESOBALVUTHIPGRMWDYNFJXZKQ, CXYOBHLPUTEISGRMKDVNFWAJQZ, CEMOBPLVUTAJSGRWKDYNFHXIQZ, CEAMBPLVUTIOSGRWKDYNFHXJQZ, CEAOBHLVUTYISGRWXDMNFKPJQZ, CEAOBFLVUTYISGRWMDKNHPXJQZ, CEIOBALVUHFKSGRWTDYNMQZJXP, CEAOBILVUTHPSGRWMDYNQKXJFZ, CEAOBILVUTSPHGRWMDYNFKXJZQ, CEAOBHLVUTMIYGRWXDSNFKQJPZ, CEAOBFLVUTYISGRWMDKNHQXJPZ, CESOBALVUTHYPGRMWDINFQXJKZ, CEAOBFLVUHYISGRWTDKNMQXJPZ, CESOBPLVUTIXAGRWMDYNFHQJKZ, CEYOBHLPUJAISGRWTDVNFKXMQZ, CJSOBHLPUTMIVGRWEDXNFQAZYK, CEAOBLPVUTIXSGRWMDYNFHQJKZ, CEWOBALVUTFKSGRIHDYNMQXJZP, CEAOBPLVUHITSGRQMDYNFWXJKZ, CEAOBPLVUHITSGRWMDYNFQXJKZ, CEIMBOLVUTAPSGRWKDYNFHXJQZ, CZAOBPLVUTIKSGRWHDYNMQXJEF, CEAOBHLPUTMISGRWKDYNFVXJQZ, CEMOBHLPUTAISGRWJDYNFVXKQZ, CVXOBYLPUTHISGRMQDENFWAJKZ, CEAOBFLVUTKHSGRWMDYNIQXJPZ, CEAOBHLPUTMISGRWKDYNFVZJXQ, CEAYBHLPUSTIMGRWVDONFKXJQZ, CETOBILVUFHPSGRWMDYNAKXJQZ, CLSOBAEVUTHYPGRMWDINFQXJKZ, CEAOBFMVUTYISGRWLDKNHPXJQZ, CEAOBHLPUTMIXGRWKDYNFZSJQV, CEJOBFLVUTYISGRWMDKNHQXAPZ, CEYOBHLPUWAISGRMTDVNFKXJQZ, CEADBPLVUTIJSGRWKOYNFHXQZM, CEAOBILVUTHPSYRWMDGNFKXJQZ, CEYOBHLPUKMISGRWTDVNZQAJXF, CELOBHWPUTAISGRMKDYNFXVJQZ]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
146.89user 4.72system 2:24.06elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37551minor)pagefaults 0swaps
  ERMONHITSFULADJCPVBQXGKYZW
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, J, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
133.58user 4.04system 2:10.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38028minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.64user 4.50system 2:20.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40572minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
139.68user 4.50system 2:17.44elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41931minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, P, M, D, O, N, F, Z, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
141.70user 4.68system 2:19.52elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40588minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.57user 4.58system 2:18.24elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39420minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, K, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.32user 4.09system 2:15.40elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42172minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, H, I, S, G, R, K, M, D, O, N, F, Q, Y, J, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
135.96user 4.46system 2:12.99elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37882minor)pagefaults 0swaps
  ONARCTIMEDHUSPYWFGBKXLJVQZ
  OHANCTIMERVUSGYWFPBKDLXZQJ
  OGANCTIMEHDUSPRWLVBKXFJZYQ
Final key: [C, A, Y, X, B, P, L, V, U, T, M, I, S, G, R, W, E, D, O, N, F, K, Q, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
142.66user 4.31system 2:19.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37884minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.16user 4.68system 2:14.87elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40148minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, T, M, I, S, G, R, H, P, D, O, N, F, K, A, J, E, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.24user 4.92system 2:13.91elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42308minor)pagefaults 0swaps
  HITSPOREMWYLXUNVAKBCGQJZFD
  HITSEORDMWYAUBNCQFZVGKJXLP
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, J, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.14user 4.30system 2:15.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40512minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
135.95user 4.29system 2:13.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39533minor)pagefaults 0swaps
  HITSOEWUALRNGPCKDYBJFXMVZQ
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
147.24user 5.12system 2:24.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43001minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
138.46user 4.10system 2:15.81elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37627minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, E, I, S, G, R, Q, K, D, O, N, F, M, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
149.60user 4.76system 2:26.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39135minor)pagefaults 0swaps
  HITSEWDMNYFLKCAGPUBJOQXVRZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
144.23user 4.51system 2:21.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41522minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
133.87user 4.30system 2:10.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38938minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
146.03user 4.88system 2:23.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39509minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, P, D, O, N, F, M, A, E, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
150.68user 5.06system 2:27.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39427minor)pagefaults 0swaps
  ARHTIMEFWPCLVJUNOGSKBDYZQX
Final key: [C, P, Y, X, B, W, L, V, U, Q, T, I, S, G, R, Z, E, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
138.62user 4.69system 2:15.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35965minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.37user 4.76system 2:21.81elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38184minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
148.46user 4.40system 2:25.69elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38635minor)pagefaults 0swaps
  OEAWBRLVUHITSGCZPDYNFMXKQJ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, Z, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
144.18user 3.84system 2:20.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40459minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.94user 4.56system 2:21.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42078minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, J, T, I, S, G, R, Z, E, D, O, N, F, M, A, P, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
149.62user 4.13system 2:25.35elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39595minor)pagefaults 0swaps
Final key: [C, K, L, X, B, W, Y, V, U, P, T, I, S, G, R, M, E, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
136.03user 4.85system 2:13.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37456minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, E, V, U, T, L, I, S, G, R, H, Q, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
134.03user 4.64system 2:11.82elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39496minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.14user 4.72system 2:21.06elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37853minor)pagefaults 0swaps
  ANTIMEUCOFHDRWPLBVXJGKYSZQ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.80user 5.40system 2:22.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39207minor)pagefaults 0swaps
  RAHITSLVUEBYXGCWPDONJMFQKZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, H, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.45user 4.86system 2:22.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42984minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, H, P, D, O, N, F, M, A, K, J, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.51user 4.07system 2:23.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44069minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
135.64user 4.74system 2:13.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39269minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, J, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.11user 4.70system 2:20.89elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41613minor)pagefaults 0swaps
Final key: [C, E, A, X, B, H, L, V, U, T, M, I, S, G, R, W, P, D, O, N, F, K, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
142.78user 4.30system 2:20.00elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36465minor)pagefaults 0swaps
  CTIMEWHSROYDAUBJLNGPVZXFQK
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, P, M, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
127.16user 4.26system 2:04.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36345minor)pagefaults 0swaps
Final key: [O, I, V, R, N, A, H, E, D, L, T, B, G, P, Y, W, K, U, J, C, S, M, F, Q, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
144.06user 4.70system 2:22.03elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40211minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.47user 4.80system 2:19.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40960minor)pagefaults 0swaps
  TIMECBVNAORDLUGWHPSZFYJQKX
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, A, H, D, O, N, F, M, J, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
135.29user 4.75system 2:13.53elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39533minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.42user 4.81system 2:13.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36672minor)pagefaults 0swaps
  TIMEJDWCSHGQRUZAPOLKYFBXVN
  TIMEOGHWSCLBAPDNXURYJFKVQZ
Final key: [O, I, A, V, N, Y, H, J, D, T, L, R, F, P, G, W, M, U, B, C, X, E, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
138.96user 4.36system 2:15.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38987minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, E, V, U, L, P, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
  RTIMENFLDHYGXOUAVZCPSJQKBW
  OTIMENSLDHYGXBRAJFUPVZQKWC
  OTIMENSLDHYGXBRAJFUPKVQCWZ
0inputs+0outputs (1major+41057minor)pagefaults 0swaps
HASYEIWDCZNOJKRFVMGPBLUXTQ, OVIMENSLDHYGXBRAJFUPKTQCWZ, VSLNEWACOTIJQKMUDYBXZFGHPR, RTIMENFLDHYGXOUAJZCPSVQKBW, OACTYISEVNLKQBRPHFUMDZGXJW, OESMYNADCIVGTWRFXJBPHLUKQZ, OYSREFDTAWNILKUMVBCPHJGXQZ, ODNFRTMEGHALUKPSVXCBJIQYWZ, OEUMYNACDIVGTWRFXKBPHLZJSQ, UTOFNSLGCEAHZKJPIDBMRWVXQY]
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, J, D, O, N, F, Q, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.30user 4.63system 2:18.23elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42934minor)pagefaults 0swaps
Final key: [C, S, Y, X, B, W, L, V, U, E, T, I, M, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
146.60user 4.64system 2:24.47elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40529minor)pagefaults 0swaps
  ODENRHITSMLVUGCFZPWYXAJKBQ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, J, P, D, O, N, F, Z, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
149.64user 4.57system 2:27.27elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36316minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.37user 4.38system 2:21.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42176minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, M, D, O, N, F, P, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.74user 4.39system 2:23.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42270minor)pagefaults 0swaps
  EDOLNFACHITSQPRMGUBVWYJZXK
  EUOFNAHITSDRLGBMWYCVPXQKZJ
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, J, D, O, N, F, M, A, Z, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.68user 4.41system 2:18.60elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39472minor)pagefaults 0swaps
  GATIMECULHNWJBOFSDRPZKVXYQ
  RATIMECULHNJWBOFSDYPZKVXGQ
  OATIMEHULZNJWBCFSDRPVKYXQG
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, Z, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
148.10user 5.27system 2:25.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38119minor)pagefaults 0swaps
  ARMECNLPUHITSOBQWDVXGKJFYZ
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
0inputs+0outputs (1major+38509minor)pagefaults 0swaps
LTSDCWMGNPFKXJQZ, CMAOUIEVRHLTSDBWZGNPFXYKQJ, CEAOUITVBHLYSGRMPDNZFXKJWQ]
  CTIMEWBVUPLYSGRXHDONFKAJQZ
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, H, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.75user 4.86system 2:20.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40114minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, K, D, O, N, F, Z, A, E, P, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.22user 4.35system 2:20.10elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42626minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.66user 4.82system 2:21.85elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42362minor)pagefaults 0swaps
  OTIMEAHURWLCPDBFGQNVSXKYZJ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.31user 5.08system 2:24.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38531minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, J, T, I, S, G, R, Q, E, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
137.65user 4.06system 2:14.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41395minor)pagefaults 0swaps
  SHRVOTIMELFCANGPWDBUQYKJXZ
  CPAYBWLVUEHITSRGQDONFMKXJZ
Final key: [C, T, X, Y, B, W, L, V, U, E, H, I, S, G, R, Q, J, D, O, N, F, M, A, K, P, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.72user 4.72system 2:14.84elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39278minor)pagefaults 0swaps
  RTIMEAHNCWLSYDBFPGUOXJVKZQ
Final key: [C, T, S, I, B, W, L, V, U, E, H, Y, Q, G, R, A, P, D, O, N, F, M, X, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
143.84user 4.80system 2:21.78elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39620minor)pagefaults 0swaps
  REKDCOLNUAHITSBWFYJPGMVQXZ
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.04user 4.10system 2:18.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38784minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
133.70user 4.21system 2:10.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41823minor)pagefaults 0swaps
  FNHOPASTIMECDRBWUGXVYLJKZQ
Final key: [C, T, A, O, B, I, L, V, U, E, H, S, Y, G, R, W, K, D, P, N, F, M, X, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
141.07user 4.30system 2:17.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39812minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, M, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
135.48user 4.06system 2:11.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42134minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
137.88user 5.10system 2:15.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37051minor)pagefaults 0swaps
Final key: [N, I, A, J, O, W, H, E, D, T, L, U, F, P, G, V, M, R, B, C, X, K, Y, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
140.91user 4.61system 2:18.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39065minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, J, I, S, G, R, M, P, D, O, N, F, K, A, Z, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
144.16user 4.17system 2:21.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38481minor)pagefaults 0swaps
  ATIMECURDOHNYPSXVWGBKQLFJZ
  ATIMESNGRHYDOZPQVWUXLKFJBC
  STIMECUADOHNRPFXVWGBKQJYLZ
  HITSEQOURAMCWDNLYGXPFKVJZB
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, P, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
148.08user 4.82system 2:25.80elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37352minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, Q, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.98user 4.58system 2:16.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38566minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, M, I, S, G, R, Q, J, D, O, N, F, Z, Y, K, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
126.34user 4.71system 2:04.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37783minor)pagefaults 0swaps
Final key: [C, T, X, O, B, I, L, V, U, E, Q, S, Y, G, R, W, K, D, N, P, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
142.12user 4.72system 2:19.94elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36599minor)pagefaults 0swaps
Final key: [C, M, X, E, B, I, L, V, U, T, H, S, Y, G, R, W, K, D, O, N, F, P, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
138.10user 4.71system 2:15.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41813minor)pagefaults 0swaps
  EODARBXHITSNFYJKCGPUVLWQMZ
  EODARCYHITSNFMJLKUPBVZWGXQ
  EODAGRXHITSNWYCUJVPFZLBQMK
  NUGSRATIMELOVPDWHCYJFKBQXZ
Final key: [C, E, A, X, B, I, L, V, U, T, H, S, Y, G, R, W, F, D, O, N, P, M, K, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
154.03user 4.90system 2:31.56elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43937minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
139.12user 4.38system 2:16.67elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40619minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
137.74user 5.05system 2:15.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40964minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, K, U, B, C, X, M, E, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
143.70user 4.96system 2:20.61elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42663minor)pagefaults 0swaps
  OCAEDNHITSMRWUGVFBYKLXJPZQ
Final key: [O, I, Y, V, N, L, H, J, D, E, T, R, F, P, G, W, M, U, B, C, X, A, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
149.10user 5.14system 2:27.25elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38621minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, E, I, S, G, R, P, M, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
132.92user 4.52system 2:10.23elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38797minor)pagefaults 0swaps
Final key: [C, T, A, O, B, I, L, V, U, E, M, S, Y, G, R, W, H, D, P, N, F, K, X, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
140.54user 4.85system 2:17.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41702minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
0inputs+0outputs (1major+44161minor)pagefaults 0swaps
KYABWLPUHTIQGRSEDONFMVZXJ, CMAXBWLPUETISGRYHDONQKVFJZ, CAYOBWLVUETISGRXHDNKFMPQJZ, CEAOBYLVUHTISGRWJDKNFMPQXZ, CEAPBWLKUQTISGRYJDONFMVHXZ, CEAPBWLKUHTISGRYJDONFMVQXZ, CEAOBWLVUHTISGRMJDKNFYPQXZ, CMQABWLPUHTISGRYJDONFEVKXZ, CETPBMLVUHAISGRYJDONFWKQXZ, CAYJBWLPUKTISGRHEDNOFMVQXZ, CHEABWLPUQTISGRYJDONFMVKXZ, CMAXBWLPUETISGRYHDNOFKVQJZ, CEQPBWLKUHTISGRYJDONFMVAXZ, CEQABWXPUHTISGRYJDONFMVKLZ, CXAPBWLKUHTISGRYJDONFMVQEZ, CEAOBWLVUHQISGRMJDKNFPXTYZ, CETXBWLPUVAISGRYHDONFMKQJZ, CHAIBWLPUQTESGRYJDONFMVKXZ, CEQABWLPUMTISGRYJDONFHVKXZ, CHAIBWLPUKTESGRYJDONFMVQXZ, CHEABWLPUQKISGRYJDONFMVTXZ, CTYOBWLPUEAISGRHJDKNFMVQXZ, CETHBWLPUKAISGRYJDONFMVQXZ, CHEABWLPUKJISGRYTDONFMVQXZ, CAYOBWLPUKTISGRXEDNJFMVQHZ, CAYNBWLPUETISGRQHDOKFJVMXZ, CEAPBWLKUHTISGRXJDONFMVQYZ, CETHBWLPUKAISGRYQDONFMVJXZ, CTHABWLPUEQIZGRYVDONFMSKXJ, CAYOBWLPUHTISGRQEDNJFMVZXK, CAKOBWLVUEHISGRYTDNJFMPQXZ, CTHABWLPUEQISGRJVDONFMYKXZ, CEAPBWLKUHYISGRTJDONFMVQXZ, CEAOBYLVUHTISGRMJDKNFWPQXZ, CHANBWLPUETISGRYJDOKFMVQXZ, CEQIBWLPUHTASGRYJDONFMVKXZ, CHEABWLPUQTYSGRIJDONFMVKXZ, CAYJBWLPUETISGRMHDNOFKVQXZ, CHAJBWLPUKTISGRYEDNOFMVQXZ, CAYOBWLPUETISGRZJDNKFMVQHX, CAYOBWLVUETISGRFHDNJPMKQXZ, CPTFBWLVUKAISGRYHDONEMXQJZ, CAXOBWLPUEQISGRYJDNKFMVTHZ, CETABWLPUHKISGRYJDONFZVMXQ, CEAOBJLVUHTISGRYWDKNFMPQXZ, CEHABWLPUQTISGRYVDONFMJKXZ, CAYOBWLPUKTISGRHEDNJFMVQXZ, CHWABELPUQTISGRYJDONFMVKXZ, CAYJBWLPUEHISGRMTDNOFKVQXZ]
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, M, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
147.64user 5.28system 2:24.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42146minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, H, P, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.19user 5.01system 2:12.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38854minor)pagefaults 0swaps
  HITSNDEMOYLAFJRWKUCPGBXVQZ
Final key: [N, X, A, G, O, W, H, J, D, E, L, R, F, P, Y, Q, M, U, B, C, S, K, V, T, I, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
139.70user 4.93system 2:17.70elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36268minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, S, I, G, R, M, K, D, O, N, F, Z, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.25user 4.93system 2:19.10elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40285minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, Z, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.39user 5.06system 2:13.19elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38589minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, J, K, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.80user 4.85system 2:13.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43397minor)pagefaults 0swaps
  TIMEFDHNRYAOWSJGPBCVQLUZKX
Final key: [O, T, S, N, D, L, I, K, R, E, W, F, A, C, G, V, P, B, J, U, X, H, Y, M, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
138.57user 4.87system 2:16.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40965minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
131.94user 4.47system 2:09.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40325minor)pagefaults 0swaps
Final key: [N, A, V, R, O, L, T, E, D, M, H, U, F, P, G, I, S, B, J, C, X, K, W, Q, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
138.50user 4.40system 2:14.85elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42451minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
151.84user 4.95system 2:29.52elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37225minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
140.72user 4.62system 2:18.51elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37685minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, H, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  DTIMENSCAFRUHPBOWGYJXVQKLZ
0inputs+0outputs (1major+40899minor)pagefaults 0swaps
PAFWVYJNLZIBQ, TSDHEUIARMOWQPBFVNYKXLZCGJ]
Final key: [C, Q, A, Y, B, W, L, V, U, T, H, I, S, G, R, P, M, D, O, N, F, K, X, J, E, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
156.62user 5.20system 2:34.19elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+46192minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, K, D, O, N, F, M, A, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.75user 4.66system 2:17.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40674minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
144.56user 4.88system 2:22.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40295minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
128.64user 4.17system 2:05.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40192minor)pagefaults 0swaps
Final key: [C, E, X, K, B, W, H, V, U, T, L, I, S, G, R, Y, P, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
135.23user 4.77system 2:12.69elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40980minor)pagefaults 0swaps
Final key: [C, S, A, X, B, H, L, V, U, T, E, I, Y, G, R, W, M, D, O, N, F, K, P, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
139.90user 4.20system 2:16.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39234minor)pagefaults 0swaps
  REAOBDLVUHITSGCWMPYNFKXJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
125.18user 4.90system 2:03.54elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38412minor)pagefaults 0swaps
  FEAONRHITSDUWKGLPVCBXYQMZJ
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, E, U, B, C, X, M, Q, Z, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
147.47user 4.54system 2:24.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41166minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, Q, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
143.63user 3.94system 2:20.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43345minor)pagefaults 0swaps
  PRAYBELVUHITSGCWMDONFKXJZQ
  WJARBYLVUHITSGCQMDONFKXEZP
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
Parent [12]: HITSGDRUCJKOZPFQABVNYXLMEW = 1.029185737535685
Initial pool: [KUXBCTDFOZQALJHRNPVMSIYGEW, VGXYMJLIBHKPCRANDUSOZQFETW, KQDIBUMXCARGNETYLVZFPWSHJO, OAXIFRUDSGBWLQKMPZCNJHTVYE, IFECSDOLNQYXRJVZWBAKHMTPGU, IVBEDNTQKUSZMFGPYXWCJOHLAR, RYZBGSKFUNWDQPLEOVHXAICTJM, PHEOKXDMGNACUYWZBJFRLQTSIV, XVOAJKZBSHDWYPFTMENULIRQGC, XAHGIVWQFJZKCNTRPDEYMOLUBS, MLHWRFAUPZYJESKGXCNQBTVDIO, NWCGDJZHPOMUITLQSYFBVARKXE, HITSGDRUCJKOZPFQABVNYXLMEW, MEYCJZAVTUBORDHPLGFWKQNSXI, EYFSXNJHPGVZKOCDWQUARLIBTM, EQCSBDIRPVMZKYFHTGAUXJWNOL, CVAEKULXQRTYOHZJSMBIFWPDNG, FLOIZKHTQWMVSDEPYABCXGRJNU, XCYSIEZTWQPUNBVHALFKDMRJOG, QTZUIJDVCFPKXGLANMOHBRYWES, TDFOZUXWICSMLNAJERVBYGKQHP, SYVRCKDTMNBPZGXWUOJLQAEFIH, FDIBPSOMTYLGERQKXZNJVWUACH, UZAPBVMKFTENYHCJGSOILRQXDW, DTHWQMGCOYNJFRUBKISZPLEAVX, SVGLJRIZYCFHENAUPWOBTDXKMQ, IXDGZNKOPMJEWBYSTLQFHVCUAR, NLBPDCAJIYMEWOGVZXSRKTUQHF, XRZCGJYTUKFQBDPISEHVMOLNWA, OQFDXKURTMSZPNJIVYLGCEHBWA, JUWSNCIYMBXFEKGVAOLDTQPRHZ, RZQJFUKCLDWVSGPBEIYXONHTMA, KHVFPCJTNMZWYXGQDLOBSEUIRA, PBDEFGIAHVCJZXRUOLMYNSWKTQ, UVPKRXJMQTAEWHSGDIOYFNBZCL, XNARTGIUDZFBOYCWELMQHSVJPK, AGTXNQEPCHFSULBIJKYZRDWOVM, MNHJRBLFDWOKICUYXTGPEAVZQS, QRTUEFLSBYDHAKZIOGNCWPVMJX, BDKRCYTSGMVXQPNILAFUEHJWOZ, IUXOKLBHFANRESDVCMWQZGTYPJ, MXOPAJFLZDBCIKYUESTVHWRGNQ, FGDQZNXOYIJVTRKMAWUBCSLPHE, IATOVCPFQXEWUHRZKSNBLDYJGM, SWACVGUMTJOKPDBIQZXHLNREFY, PFXLVZIAOKYNGQMWJSECBTURHD, QZWRALGSEDOMYFBVKTINJUPCXH, ASJDHYKONPWMLQGXRVTCIUZFBE, SBTLWVJFCDRHPNXQKIUAZEOGYM, IWDYRUQKOMTVNHJZBEGXCAPLSF, UIONBEJWPXHFLKSYQCRZVMTAGD, TGSHFXKMVBDLZJENRCYUQPOWIA, GRBWJILXPMSZFUYDECNHOQKAVT, GJEMTWSYPUXCQKZAHBLRIDNOVF, TVHZGECQNMIADFBYPSLJUKWOXR, EXQDOABUWIZRCPLJFMTGVSNKYH, GKVFJICYHQTURZLXWODSPANMBE, XCVYJMSGUKZBRFANHTLIOEDPWQ, FOBJKDIPYMUATWQZXRVNESGLHC, UIMWOLTDGEBXFJNKHAVQYRCSZP, JCWHBTDZMNPVLGYAOIFEUXQRSK, GXFZBMERWIVODYCNATUJQHPLSK, YRLSHVJPBTMGNDIQEACOKXUFZW, RPNVAHEMXFWDYJLICZQOSUBGTK]
  HITSCDRUGMVOQPNKABFZEXLWJY
  HITSCDRUGMVOQPNZABFXEWLKJY
  HITSCDNUGMVOQPRZABFXEWLKJY
0inputs+0outputs (1major+40484minor)pagefaults 0swaps
ULGFV, AGNSTHEMCLWDUJIQXKYORPZBFV, NOEWPTIAYMSGHUCVDLXBQFRZKJ, AGTXNQEPCHFSULBIJKYZRDWOVM, CHMRNUTSBAXDEKOILGFQYPVWJZ, CHAROUWSBEXDMKNILGFQYPVTJZ, AGNSTHDMCLWEUJIQXKYORPZBFV, FLENRGTIOMACUPWHYJKBQZSDXV, AIUTESLMBQHFGJNRCPYZXWODKV, YRLSHVJPBTMGNDIQEACOKXUFZW, MOTAJSEPCHRDYLIQNBXZKUWGFV, ARFGOSBMTILDCPQEXZNJVWUKYH]
Final key: [C, T, A, X, B, W, L, V, U, E, K, I, S, G, R, Q, P, D, O, N, F, M, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
125.75user 5.00system 2:03.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45466minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, K, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  TIMEHWACNXFSODBGLJRPVKYQZU
  TIMEHWACNXFSODBGLJRPVUYQKZ
  RTIMEANOCHLUSDBFWGYPXKVQZJ
  READBWLVUHITSGCYKPONFZXJQM
0inputs+0outputs (1major+43632minor)pagefaults 0swaps
XBWLVUHMISGRTKPONFYDJQZ, CEMDBWLVUHTISGRYKPONFAXJQZ, CEADBWLVUHMISGRTKPONFYXJQZ, CEADBWLVUHMISGRYQPONFTXJKZ, CEADBWLVUKMISGRTHPONFYXJQZ, CWEPBTLVUHMISGRYKDONFJAQZX, CEADBWLVUHMISGRKTPONFYXJQZ, CEADBWXVUHTISGRYKPONFJLMQZ, CEZDBWLVUHMISGRYTPONFJXQAK, CEADBWLVUHMIYGRTKPONFSXJQZ, CEQDBWLVUHTISGRYKPONFJXMAZ, CEQDBTLVUHMISGRYKPONFZAJWX, CEAPBTLVUHIYSGRWKDONFJXQZM, CEIDBWLVUHTMSGRYKPONFAXJQZ, CJADBTLVUEMISGRWKPONFYXHQZ, CEADBTLVUHMISGRQKPONFZYJWX, CWAXBELVUHMISGRYKPONFTDJQZ, CQADBTLVUHMISGRWKPONFZYJEX, REAJBYLVUPTISGCWKDONFMXHQZ, CEADBWHVULMISGRKTPONFYXJQZ, CEADBXLVUHMISGRTKPONFYWJQZ, CETPBALVUHMISGRWKDONFYQJZX, REAXBILVUPZTSGCWFDONJMYKHQ, CWADBELVUHMISGRYJPONFTXKQZ, CEAXBTLVUHMDSGRWKPONFYIJQZ, CEADBTLVUHMISGRWKPONFYXJQZ, CEADBWLVUHMXSGRTKPONFYIJQZ, CEADBWLVUHMKSGRYTPONFIXJQZ, CEPDBWLVUHMISGRYKAONFTXJQZ, CMADBELVUHWISGRYKPONFTQJXZ, CHADBTLVUEMISGRWKPONFYZJQX, CMADBWLVUHEKSGRTQPONFIXJYZ, CEADBTLVUHMISGRZKPONFWYJQX, CEADBTLVUHMISGRWKPONFYXQJZ, CEADBHLVUTMISGRWKPONFYZJQX, CEADBTLVUHMISGRYKPONFZWJQX, CEADBTLVUHMISGRWKPONFYQJXZ, CEIDBWLVUHTASGRYKPONFJXZQM, CEADBTLVUHMISGRWFPONJZYKXQ, UELXBTAVRHMISGCWKDONFZYJQP, CELPBTAVUHIYSGRWKDONFJXQZM, CJADBELVUHMISGRYKPONFTXWQZ, REAJBYLVUPMISGCWKDONFTXHQZ, REAJBTLVUPMISGCWKDONFZYQHX, CEQDBTLVUHMISGRWKPONFZYJAX, CEADBZLVUHMISGRYKPONFTWJQX, CETDBALVUKMISGRWHPONFYQJXZ, CMADBTLVUHIYSGRWKPONFJXEQZ, CEMDBTLVUHAISGRZKPONFWYJQX, REAQBYLVUPMISGCWTDONFKXJHZ, CEADBTLVUHWISGRMKPONFYXJZQ, CEADBTLVUHMISGRWQPONFKYJZX, CEADBTLVUXMISGRWFPONJZYKHQ, CEXSBTLVUHMIDGRYKPONFWAJQZ, CJASBWLVUHMIDGRYTPONFQXEKZ, CEADBTLVUHJISGRZKPONFWYMQX, CZADBTLVUHMISGRWKPONFYEJQX, CLWDBTEVUHMISGRYKPONFAXJQZ, CEADBLTVUHMISGRWKPONFZYJQX, RHYPBELVUAMISGCWTDONFKXJQZ, CEADBWLVUHITSGRYKPONFZXJQM, REAPBTLVUHMISGCWKDONFZYJXQ, UEYHBALVRPMISGCWTDONFKXJQZ, CEADBTWVUKMISGRYHPONFQXJLZ]
  READBWLVUHITSGCYKPONFZXJQM
  CEAPBWLVUHITSGRYKDONFMXJQZ
Final key: [C, Q, Y, X, B, W, L, V, U, E, K, I, S, G, R, P, J, D, O, N, F, M, A, T, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
139.55user 4.43system 2:16.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43156minor)pagefaults 0swaps
  EWHITSADNMLFZVRJPKYXQUCOGB
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
137.50user 4.63system 2:15.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41352minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, J, K, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.30user 4.65system 2:18.01elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39863minor)pagefaults 0swaps
Final key: [O, A, K, N, G, H, I, U, D, E, T, C, F, P, Y, W, Z, R, B, J, V, Q, X, L, S, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
145.79user 3.86system 2:22.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39753minor)pagefaults 0swaps
  UTIMEACWRLHDSGBVYXONFJPQKZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
144.01user 4.64system 2:21.71elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39972minor)pagefaults 0swaps
Final key: [C, M, S, Y, B, W, L, V, U, E, Z, I, X, G, R, Q, T, D, O, N, F, P, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
149.51user 4.56system 2:27.13elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38645minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, Z, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.49user 5.12system 2:17.99elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39044minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, P, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
135.06user 4.70system 2:11.76elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39164minor)pagefaults 0swaps
  EACDBUHITSNVRKJLXGFOQWMZPY
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, Z, H]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  HITSEADUNLWQYOBRMGXJCFPKVZ
  HITSEADLNMWUYOBRZCXJPFQKVG
  HITSEADLNMWUYOBRCGXJFKPZVQ
0inputs+0outputs (1major+38927minor)pagefaults 0swaps
ZRVNGPYXLWUFEBODCKTIAHMQJ, NSOUPARCHLIXFDBMTEKYVWGQZJ, UTZXKDELNSWFAMOGIRPBQYVHCJ, FEHIRAUPZTSOYGBDMWXKLNVCQJ, EHDIRCSGUTNOYABLMWXKPZVQFJ, EJSRNAWIDLPUFHBXMCYOGZVQTK, OARTNEWUXMYVFIKSLCBPDGHZQJ, OESAUTLRDHPJKWGMICNBXYVFQZ, HRTSEADWNMPUIOBYLGXJCFQVKZ, EMDHRCSLUKAOYNBGTWFJPIXVQZ, OTSENKLRDHYVFIGMJCBPXZWUQA, ZHEARSTWVLPNUOBGMCKYDFXIQJ]
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.34user 4.48system 2:24.68elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39931minor)pagefaults 0swaps
Parent [33]: KQGUZDFOLTIMERJHPYXASNCBWV = 1.0877809962907636
Initial pool: [LPTEIUHVRGMKCBOQDFYXNSWZAJ, XFILBZVNEHKDSAJURTGOMQPYWC, WAYDBPKQLGNMCIREJFVHUXZSTO, ENRPOWFKAHBYZLTCIUJXDMVQGS, HYZUGIPTJSAVFEQNXCOLKDRBWM, QNFZYMBLSAUEKDGJVPOXCRHTIW, NQLGBXSDFECRPOHTWVKUAZYJMI, UHYSCIAQMLZKVFRBPXDGOJNTEW, TRLVCJYDGNQOSZUWHBEFPIKAMX, DAOGEBFQVSWZXUPHCKJLTYMNIR, UIXEGNVMLTBJOPHCASKWDYZRFQ, NFLDHGAPWJKIMVEYBZUOQCXSRT, DTFRNPOMWZUESCXAVYJBKGIQHL, WDLEBTYJHUPMSZXFINRQCKGAVO, SYIKEWJQORFVDMUCZXTGBNPALH, SCRGTHWVUYKIEJXODBNQALPFZM, KNHJTCOSGRIQADMLEFVWBUPYXZ, LJEKWZYVUQHXRBNDIPGSMOFTCA, ODYUZTXEAHJFQRNKCLWVBPIMGS, CYIZKRGUDLVAMBOHNWEXPSFTJQ, XOBCKEDVTJSHUWPLFGQARYZMNI, KMDOQGIWHRPVNUJXSZEFLATCBY, ZURXMWJDNCTPYOEAGKQBHVFISL, BKHPSWVFNAZOQRULTJDMYGXCEI, OXLITJEMAUZCWDQFSGKBYNRHVP, AZQVRXPYMWBITUONJLKGHEDSCF, FSYIQKPDLCJOZXEMBHATRUGVWN, WRKUAHQBNGZCLSTFYVMIXPJEOD, GZMILQKUEPYWOCNVSJFXRHTDAB, BGQYZFLNHOIPTKWESURMAVDCXJ, HYGFTQZSCMWDNARPXIKVLEOJUB, PKCNAGFUJYBWXZMVTSLQIRDHEO, DWMYNGLUBXVHRTFZSOJIPKQCEA, KQGUZDFOLTIMERJHPYXASNCBWV, ZIMYACPGXHTEVFJWQURBONKDSL, GVIQPOXBNUFCEAWRJZYSHDMLKT, MVCDWEUNTXJBGRIZPHQYOSLKAF, RVNEZQHAUKCXYDLBPOTGJIWMSF, GIZYTSOADFLKNBVHMWUPXRQCJE, TRHELPIVSZXGYBJADOFWQCNMKU, TEYHBPVDWJIQCGXAUZFRLMSNOK, PVLUGTYKHBJQDWXONEAIFRZCSM, HGITPFZJQKMLRUYSENWDCAOXVB, YEHTQMJULXAKWPCDSROBFINVZG, TKYQWBAFIZHCMSPEJRDLONUXGV, BHIYPAQREUGDZTMVKOLWCFNJSX, QUJLDGMCXOKVFTWPHZANBSEIRY, GTLIMPAQWUVDFKHJNYOBRXECSZ, ODREZXQTNSVPAKHMUGFJIBLCWY, DLCRZMYXAUWQJKSFIEBNPTHVOG, AOLMRVIJPHDXYNSEZGTBQWCKUF, SOTXNAMHGKBIZPCQUDFWRYVEJL, QIMRJVZFTDGSCYNWLKUHEPOABX, QTGMLVIUEOHNJBAXZPDSYCKFWR, GLCQVTDPFNESROJZXKUWYBIMHA, HRUCOZIQFBJXEDPKYGMNSLWVTA, VHYMJOTWZCGSPUIRXENQBKAFLD, DFACJMGXIUBPHEYVNOLKZQRSWT, EZWKLITSJGBADMOYRCNXPHQVUF, GQZVLXPSYRFNDCKBAOTWUEMIHJ, GHXCLUKJMTQWOABISFRPEVZNDY, XLHIYVACMPBQWONDKUJSFEZGTR, YOMXIUERDPZTKNBVSHWAGQFLCJ, SZQDHPVEGLRFKWIJXNMTYOUABC]
  EFLDHITSWRKAMVOYBCNXUJGPZQ
Final key: [C, E, A, N, B, I, L, V, U, T, M, S, Y, G, R, W, J, D, O, P, F, K, X, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
145.38user 4.40system 2:22.48elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45354minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
146.90user 4.04system 2:23.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40692minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
138.26user 4.12system 2:15.32elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37836minor)pagefaults 0swaps
  AEYXBWLVUCHITSRQGDONFMPKZJ
Final key: [C, J, Y, X, B, W, L, V, U, P, K, I, S, G, R, Q, T, D, O, N, F, M, A, E, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.72user 4.52system 2:19.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42145minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, Z, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.08user 5.17system 2:18.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41821minor)pagefaults 0swaps
Final key: [O, I, M, A, D, L, H, P, N, V, T, R, F, J, G, W, E, B, U, C, X, Q, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
139.38user 4.01system 2:16.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37533minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, A, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, M, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
148.86user 4.76system 2:26.69elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40126minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  CAFNORHITSGUMELDYBVPKWXJZQ
  XTIMERHSNALUDOGWFYBCPKQVJZ
  XTIMERHSNALUDOGWFYBCPKQVJZ
0inputs+0outputs (1major+39320minor)pagefaults 0swaps
CKTRLEUPFNMBXQWZGJ, TAEPKHNSOIWMLUGDFYRBCVXZJQ, OITEPRNKCSAMLUGHFYDBQWXVJZ, ROHECAWTSIBFDNJVLYGXKMQUPZ, AOREYHWTMLIFSNUVCPDBKGXJQZ, EOTACIRMWBHFSNUVQYDLKJGXPZ, OHWTJARIMULPDNCEFYVBKSGXQZ, RAHECITPMQXUSNOWFYDBVGJZLK, ROHEYAWTMLIUFNSVKCDBXGJPQZ, OEUACDRPMFITHGBSLYNKWJXZQV, RAHECIQPMLFUSNOWKYDBVGJZTX, OATECILPUHMNSRGWFYDBVJXKQZ, ROYECAWTMHIFGNUVLPDBKSXJQZ, GIATMHOJNLSREBUVFWDCKQYPXZ, RAHECITPMLSUDNOZFYBXVGJWQK, COEDYTLANIMQSKRWXBVUFJGZHP, GOHMJITPNUARDESWKLBCXFYVQZ, OIEAUNLPDKMRSJHWFVBCYGXZTQ, COEDRTLANIMYSKUWXBVPFJGZHQ, OIESPRNKCTAMFUGHLYDBWQXVJZ, OATXMILPNHSREBUWFYDCVJQKZG, COEDRYLANIMTSKUWXBVPFJGZHQ, UNOACTHPMILBDEGSFYRKWJXZQV, GTADEHOJNLMRSIUWFBVCKQYPXZ, ESIACRYVNTLHDUJOFKBGXPWZQM, UNTWDALEOQHRIBJXFKSCVGMZYP, UIOXGHLPNKMRWBSTFVDCAQYEJZ, OIUAENLPDTMRSJHWFVBCYGXZKQ, NOSDPRGACJTMLEUHFWVBXKIQYZ, RAHECXWTMLIUSYOVFNDBKGPJQZ, LTSAEIRMODYFWNCQPGUBXJKZVH, NEUTPRHIBLFAQYODMSVCWJGZXK, RTEICHWDMYBNOKULFAGPVQXJZS, RHOECIWTMYAFSNUVPLDKBGXJQZ, NDEYMAHLCTSOGRUIFWBVKQXPJZ, NOTDPALECJHSIBUXFWRKVGMQYZ, OIEAUNTKDQMRSPZHFBVCWGXYJL, GOSMJITPNUARDEHWKLBCYFQVXZ, MIWNERHSBALUTOGDFYQCPKXVJZ, OSGAKRNICTWMLEUHFVDBXQJPYZ, OIEAUNLPDQMRSJHWFTBCYGXVKZ, ORVECXITMAHUSNGWFYDBLKPJQZ, NSETPIHMODFAWYCQLGUBXJKZVR, OATREIHPNLMUSWGYFKDCVQBXZJ, TOSDPRGACIMNLEUHFWVBXKJQYZ, TGECONLADRMISKUWFBVPYJXZHQ, HSLIUNPEDTMRYAOGFKBCXVWZQJ, UNSDPOGACITRLEQHFWVBXKMJYZ, NOTDPALECJHRMBUXFWSYVGIQZK, ENAVCRHIOLMUSPGWFKDBYTXJQZ, AOSTYDGJNLICWEUPFVRBXQMKHZ, OYEARTLPNKMISJHWFBVCZGXDUQ, TASDNXOPCIMULEGHFWVBRKJQYZ, CHEDYTLAOIMNSKXFRBVUWJGQZP, NEUDYRHIBLFMQPOTGSVCWJXZKA, GOHMJITPNUAQDESWKLBCVFYRXZ, SAMTERHIJLGUQPODFYNCKWXZBV, NEUAYDRPBIFTHXCOMSVKWJGLZQ, NOTGUALEDJHRMBVIFWSCXYPQZK, SLTIPNOEDKMRYUZGFABCXVWHQJ, UNAWDJPEHTQRIBOXLKFCVGMZSY, YSNTPHAIOKMRLUEDFVBCXQWZGJ, NHEYMAWOCLSTGRUIFBDVKQXPJZ, NOSDGYLACKTRWEUPFVMBXQIZHJ, OSEAPNTIDKMRLUZHFVBCXQWYGJ, MITXPHLKOQANSUEDFBRGWVCZJY, TUEPKRNSCAWMLOGHFYDBIQXVJZ, YOWECHZTSIARDNUVLPBXKFGJQM, RPHECAWTMLIFSNUVOYDBKGXJQZ, EOWTCRPIMLAFSNUVHYDBKJGXQZ, NHTAEIRMOULPDYCQFSVBWJGZXK, GOHMJITPXUARDESWKLBCVFYZNQ, RAHECKWTMLIUSNOVFYDBXGJPQZ]
Final key: [J, H, A, D, R, I, T, P, N, E, Q, U, S, V, B, W, M, G, O, C, X, F, Y, L, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
142.76user 3.69system 2:18.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42753minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.42user 4.86system 2:24.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37904minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
136.80user 4.26system 2:12.87elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39085minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, T, Q, R, F, P, G, W, E, U, B, C, X, M, Y, Z, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
144.64user 4.49system 2:21.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36712minor)pagefaults 0swaps
  LCAXBYWVUEHITSRMGDONFKJPQZ
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
141.43user 4.61system 2:18.52elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40242minor)pagefaults 0swaps
  NOLDCTIMEHAUXPRSQBGJWYFVZK
  FNLDOTIMEHXUAPRSQBCJWYKGZV
  ONLDCTIMEHAUXPRSQBGJWYFVZK
  SOLDNTIMEHFUAPRXQBCJWYKGZV
  NOKDCTIMEYFUAPRSLBGJWHXZQV
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, T, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
148.48user 4.91system 2:25.38elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39567minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, A, L, V, U, P, T, I, S, G, R, W, K, D, O, N, F, M, H, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
138.51user 4.82system 2:15.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40854minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, T, I, S, G, R, J, E, D, O, N, F, M, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.85user 4.32system 2:17.52elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36906minor)pagefaults 0swaps
Final key: [C, J, Y, X, B, W, L, V, U, M, T, I, S, G, R, Q, P, D, O, N, F, K, A, E, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.79user 4.63system 2:21.25elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38497minor)pagefaults 0swaps
  YOSADTIMEHLURNGWVBCKXFPJQZ
  HOARDTIMESYUFPGNLBCKWVJXQZ
Final key: [O, I, Q, R, D, L, A, M, N, T, V, U, F, P, G, W, E, B, C, J, X, H, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
146.36user 4.80system 2:23.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36190minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, T, E, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.02user 4.59system 2:17.30elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37483minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, P, K, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.60user 4.99system 2:20.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38254minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, K, D, O, N, F, M, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
135.33user 4.64system 2:13.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39053minor)pagefaults 0swaps
  RWHITSAUYCEONDBLQXVMKFZJGP
  REAMPULVCHITSGBWKDONXFYJZQ
Final key: [C, E, Y, X, B, T, L, V, U, Z, M, I, S, G, R, W, H, D, O, N, F, K, A, P, J, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
141.12user 4.60system 2:18.05elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42476minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, J, Z, I, S, G, R, Q, K, D, O, N, F, M, A, E, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.13user 4.63system 2:19.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37967minor)pagefaults 0swaps
  CHITSANLRDGUEXMOWBFPJKYZVQ
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
146.77user 3.54system 2:22.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39045minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
145.42user 4.42system 2:23.25elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40910minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
151.50user 4.79system 2:28.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38470minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
140.89user 4.31system 2:18.46elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41483minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, Z, I, S, G, R, Q, M, D, O, N, F, K, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.68user 4.31system 2:17.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39102minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, P, K, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
140.54user 4.42system 2:18.19elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37948minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
134.60user 4.87system 2:12.49elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38436minor)pagefaults 0swaps
Final key: [C, P, A, X, B, W, L, V, U, K, T, I, S, G, R, Y, E, D, O, N, F, M, J, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
144.13user 4.81system 2:21.61elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41651minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, Z, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
135.86user 4.86system 2:12.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39809minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, E, V, U, P, L, I, S, G, R, T, K, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
150.42user 4.79system 2:26.51elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42257minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
144.42user 4.57system 2:22.01elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40296minor)pagefaults 0swaps
  RAWNEHITSLCKMOUDVGBPFYQXZJ
  WAENRHITSLCKMOUDVGBPFYQXZJ
Final key: [C, Z, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
134.27user 4.17system 2:11.27elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39005minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, P, D, O, N, F, K, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.18user 4.96system 2:25.04elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37601minor)pagefaults 0swaps
  ROADNSTIMEHCFPBWLUGJXKVQYZ
Final key: [R, T, A, Y, B, I, L, V, U, E, H, W, S, G, C, M, Q, D, O, N, F, K, X, J, Z, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
141.94user 4.83system 2:19.66elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41697minor)pagefaults 0swaps
  CAYXBWLVUEHITSRGPDONFMKJQZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
148.39user 4.88system 2:26.08elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36511minor)pagefaults 0swaps
Final key: [C, Z, H, X, B, W, L, V, U, K, T, I, S, G, R, Q, P, D, O, N, F, M, A, E, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
140.42user 5.36system 2:18.80elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41967minor)pagefaults 0swaps
Final key: [O, I, Y, V, N, L, H, J, D, E, T, R, F, P, G, W, M, U, B, C, X, A, K, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  BTIMEDAPCLHUSGRVFYONJZQWXK
  BTIMEDAPCLHUSGRVFYONJZQWXK
  BTIMEDAPCLHUSGRVFYONJZQWXK
  BTIMEDAPCLHUSGRVFYONJZQWXK
  BTIMEDAPCHLUWGRSFYONJZVQXK
  BTIMEDFSCLHUYGRPAVONJZKWXQ
0inputs+0outputs (1major+41412minor)pagefaults 0swaps
, BTIUEDAVSHLCMGRPWYONFKZQXJ, BTISODAVCLHUMGRPWYENFKZQXJ, ETISUDAVCLHWMGRFPJONYKZQXB, RTISBDAVULHCMGEFWYONJPZKXQ, BTISEDAVUHFYMGRPWCONLKZQXJ, BTISEDAVCHLUMGRPWKONFYZQXJ, CTIAESPVULWBMGROHYNKFZJQXD, SMIUEDAVRLHBWGCPFYONJKZTXQ, UHISEDAVCLMFWGRPTYONJKZBXQ, ETIDJASVULHCMGRFWYONBPZKXQ, ETISBAZGULHCMVRFPYONJKXQWD, AEIDBKZVULHCMGRFPYONJWSTXQ, ETIDBXAVULHCMGRFPKONJYZQSW, ESIDCXAVULHBMGRFPYONJKZTWQ, BTEAIDSVULHCMGRPWYONFKZQXJ, UWISEDAVMLHBCGRPFYONJKZTXQ, ETIANDUVCLHSMGRFWYOBJKZQXP, SEIABDUVCJHWMGRFPYONLKZTXQ, BTADCWHVULXESGRIPYONFKZMJQ, CTADBWHVULXESJRIPYONFKZMGQ, CAIPBDSVULHTMGREWYONFKZJXQ, UHLIBDAVCQMEWGRPFYONJSZTXK, BTISCDAVUHLYMGRPWEONFKZQXJ, ETIYBASVULHCMGRFPDONJKZQXW, EATDCWXVULHISGRBPYONFKZMJQ, BTYDEWAVCLHUSGRPFIONJKZMXQ, ETIDBWAVULXCSGRPFYONJKZMHQ, BTIAPDXVULHCMGREWYONFQZKSJ, BTADCWSVUIHEMGRFPYONJKZLXQ, ESZDBWAVULHCMGRFPYONJKITXQ, BTCAEDXVULHISGRPWYONFKZMJQ, ETIDBWLVUAHCMGRPFYONJSZQXK, ETIDBWSVULHCMGRPAYONFKZQXJ, BTIAPDXVULHCMGREWYONFKZQSJ, BTIDEWAVCLHUSGRPFYONJKZMXQ, BTISUDLVCHAEMGRPWYONFKZQXJ, BTXDEWAVULHCSGRPFYONJKZMIQ, BTISPDAVULXCMGREWYONFZKQHJ, EAIDBWSVULHCMGRFTYONJKZPXQ, BTADCWSVUIZEMGRFPYONJKHLXQ, CTBAEDXVULHIMGRPSYONFKZQWJ, BXISPDAVULHCMGREWYONFQZJTK, BTIAEDUVCLHSMGRQWYONFKZPXJ, CTBAEDXVULHIMGRPWYONFKZQSJ, BTCSEDAVULHIMGRPWYONFKZQXJ, ETIDBASVULWCMGRPHYONFKZQXJ, USIDEWAVCLHBMGRFPYONJZKTXQ, ECADBWHVUKXTSGRIPYONFLZMJQ, BTISEDXVCLHUMGRPWYONFKZQAJ, ETADBWSVUCHIMGRFPYONJKZLXQ, USIBEWAVCLHDMGRFPYONJKZTXQ, BTYSEAKVULHCMGRPWIONFZDQXJ, BTIDEWAVULZCSGRPFYONJKHMXQ, BTUSEDAVCLHIMGRWFYONJKZPXQ, ETIDBASVULHCMGRPWYONFKZQXJ, BTISUDAVCHLEPGRMWYONFKZQXJ, CTIAEDXVUKHBMGRPWYONFLZQSJ, BTIMEDXVULHCAGRPWYONFKZQSJ, BXISPDAVULHCMGREWYONFJZQTK, BTISEDAVCHLUMGRPWYONFKZQXJ, BTISEDKVCLHUMGRPWYONFAZQXJ, BTIDEWAVCLHPSGRUFYONJKZMXQ, EAIDBSWVULHCMGRFTYONJPZKXQ, BTISUDAVCLHEMGRPWYONFKZQXJ, BTISEDAVUHLYMGRPWCONFKZQXJ, BTISEDAVCLHUMGRKWYONFPZQXJ, BMIDESAVCLHUWGRPFYONJKZTXQ, CTIAEDPVULHBMGRSWYONFKZQXJ, UHIXEDAVCLMBWGRPFYONJKZTSQ, BWISPDAVCLHUMGRETYONJKZFXQ, ETZDBASVULHCMGRPWYONFKIQXJ, BAIDEWSVULHCMGRFTYONJPZKXQ, ETIDBAZVULHCMGRFPYONJKSQXW, BDISEWZVCLHUMGRFPYONJKATXQ, ESIDBXAVULHCMGRFPYONJKZTWQ, BTIXEDAVULHCMGRPFYONJKZQSW, BHIDEASVULTCMGRJWYONFKZQXP, BTIAEDXVUKHCMGRPWYONFLZQSJ, BWISPDAVCLHUMGREFYONJZKTXQ, CTIAEDXVULHBMGRPWYONFKZQSJ, BTIAEDUVCLHSMGRPWYONFKZQXJ, EAIDBCZVULHWMGRFPYONJKSTXQ]
Final key: [C, Z, Y, X, B, W, L, V, U, T, J, I, S, G, R, Q, K, D, O, N, F, M, A, E, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
141.20user 4.49system 2:18.74elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35717minor)pagefaults 0swaps
  LOARTIMEDNWUFPGSKJBCYHXVQZ
Final key: [O, I, A, V, N, L, H, J, D, T, Y, R, F, P, G, W, E, U, B, C, X, M, K, Z, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
137.21user 3.91system 2:13.58elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39332minor)pagefaults 0swaps
Final key: [C, Z, A, X, B, W, L, V, U, E, T, Y, S, G, R, H, M, D, O, N, F, I, P, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
137.69user 4.74system 2:15.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36919minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, H, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
150.96user 4.42system 2:28.22elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37746minor)pagefaults 0swaps
  HITSEFNUOAMZLGJKCWYQRDPBVX
Final key: [C, T, K, X, B, W, L, V, U, E, M, I, S, G, R, Y, P, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  LSTIMERAOYHJFVUDZXBPCKNQWG
  RNHITSFPEYDOGLBWAMVUCKXZQJ
0inputs+0outputs (1major+41219minor)pagefaults 0swaps
NBXJZKHQV, YOTREGNICLDUXAHPFQWSKMJVBZ, TOACEGRHYFBINDUXPQWSKMVZJL, EDTIOSRFAWHLCNGZKBPJYXQMVU, UNTIEDAWOYMHFVGSLCPRBJKQZX, LDREKAFIUVXJCWNSOGPMQHTYZB, DZREPANHIVLJCWYKUXBFGMOQTS, EOTAMHIPDVQWNLUCKSYRGZBJFX, EWHDZSIPOAMGFLUNKCYRVTBQXJ, CATERNLIDHOSUVBYKFWPGMXQJZ, CAREMNSLDGTWHVUYKIBPJFXOQZ, AHSQPIFTUEDORGBLMXNKVWYZCJ, EASQNDITUHMORGBLFPVKXWYZCJ, AHSQNIFEUTDORGYLMPVKXWBZCJ, SDUQNRIEAHFOGTBLKPVMXWYZCJ, EATIMSUPOYHGFVDWZNBRCKXQLJ, RTDIMWEHYFLBGJUSCNOPVAKQZX, TEHCPIFKXWDOGLBSAMVUNRYZQJ, EVODNIFKAHMJCTYSQPBUXRWZLG, EVODYRIZAHFJCTNLKPBMXWUQSG, AZONBYGPDHISTRULECWMJFKQXV, OTUNMIELPSHACDBFGYWRVJKQXZ, OEBLPASCIWRNUDMXKQFJHZGYTV, EVOLNIFKAHMJCTYSQPBUXRWZDG, HTUNMIELPAOSCDBFGYWRVJKQXZ, EWTIMSUPOYHGRVDLZNBKCAXQJF, UISDYRCTJEHABZOLMXNKVWQPGF, VANEMYFIDHZSURBLKOWPCTGQXJ, CXTERNSPIWODAHULQFMJGYBZKV, EATISWUPOHJMRCDLFNBKGZXQVY, UITERASPJWONBHKLMFQXGYZVCD, COLPTBNJSERYWDMXVQUKFZAIGH, AXSRYLCEJTFVBZNDMPOKIWQHGU, KCVEMNSTIHODARULQZWPGYBFXJ, UOEATRIXPVLGHMQCKSNJDWZYBF, UVEONDIKAHFJCTYSQPBMXRLZWG, HOARETNFILMUPDGSZCWKBXVQYJ, HOERULABYTVIWGZSMNJPFCKQDX, ELTDIQAPUYHWFMGOSNBRVKXZCJ, RDHITSFPEYNOGLBWAMVUCKXZQJ, OEUNMASLIWRHCDYFGBVJZXKQTP, AONDPUIZBHGSCYRLETWMJFKQXV, EYINPCSFVAMHWRULJODTBGKZQX, SITODAGENXHRLMJUFWBPCVKYQZ, MHITUGCRELXNADPSJZOKFYVQBW, ECTNPAVIDYOHLRUFJKXMGZBWSQ, ENTSALCYRXVIWGMZQOJPFHKBDU, INTDCERAOMHBFYSLZXJPVKUQWG, EOUAMNSLITRHWPYFGBVJZCKQDX, PETCJINKYWROGAUXVQSFDHBLZM, EJLIBSAPYTUGOHDFMNVRWCKQZX, LUTIMERAOYHJFVSDZXBPCKNQWG, JMEDCRIZBQGAHYOLKXNTVWUPSF, AGNOBYZPDHISCRULETWMJFKQXV, EHDTUCSRVAMNWIPLJOGKFYZQBX, TALEMYFINDHWUJBSROXPCVKGQZ, IAEBOYGMNUHTCDFSLXJRPVKWQZ, EATISWUPOYJNRCDLMFBKGHXVZQ, THENIACPRYWDOBULFXMKGVQSJZ, PEHCTINKSWROGDMXAQUJFZYLBV, OEUNMASLIWRDXCBFGYJQHZKVTP, UINDORTAESCBFYMLZXJPVHKQWG, OHMTRVDNYSEIAFLUWCGJBQKPZX, RCSEPAYINGMTWDUFLOBXJZKHQV, AETIMSUPCYHGRXDLZNBKVWOQJF, BMTCEGRIYFDXNAUOPQWSKHJZVL, YOARETNJCLBUPDHXIQWKFMZVGS, EUTIMSAPOYHGFVDZLNBRCKQWJX, HDYIOUTFRWMLENGSACPJBXKQZV, ZDYPKWGIUVLJCANROXBMFHEQTS, LZREQAFVCDXJIWBKUSPNGMOYTH, EWTIMSUPOAHGFLDNZCBRVKYQXJ, POLATHIXEGMWNDUCKSYVRZBQFJ, CAIEMNYXDGOWHRUSLZBPJFKTQV, CATERNSIDHOLUVBYKFWPGMXQJZ]
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Q, P, D, O, N, F, M, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.13user 4.64system 2:16.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39614minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, J, P, D, O, N, F, K, A, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.22user 4.33system 2:14.73elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+45816minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, Z, I, S, G, R, Q, M, D, O, N, F, K, Y, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
140.30user 4.70system 2:17.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41811minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, Q, I, S, G, R, M, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
133.20user 4.61system 2:10.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39035minor)pagefaults 0swaps
  YNOEBHITSRFLDUCWAGQPKZJMVX
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, Q, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.21user 4.74system 2:19.79elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44088minor)pagefaults 0swaps
  RAJCONYEHITSBQUMWFLGDVZPXK
Final key: [C, Z, Y, X, B, W, L, V, U, J, P, I, S, G, R, Q, T, D, O, N, F, M, A, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.85user 4.14system 2:19.07elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38177minor)pagefaults 0swaps
  ACYXBWLVUEHITSRPGDONFJMKQZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
145.24user 4.47system 2:22.68elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41212minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, K, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.88user 4.72system 2:18.64elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39253minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, Y, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
136.96user 4.28system 2:13.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40832minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, M, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
146.78user 5.02system 2:24.20elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39996minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, T, K, I, S, G, R, P, E, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
136.67user 4.48system 2:14.15elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41037minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, A, G, R, Q, P, D, O, N, F, M, S, Z, J, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
142.45user 4.67system 2:19.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42555minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, T, M, I, S, G, R, Z, J, D, O, N, F, K, A, E, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
147.63user 4.54system 2:24.93elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39616minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
144.84user 3.85system 2:21.21elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40814minor)pagefaults 0swaps
  UTIMEBLVCJAOSGRHWDYNFQXZKP
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
135.14user 4.53system 2:12.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44369minor)pagefaults 0swaps
Final key: [O, I, P, U, D, A, T, M, N, L, W, R, F, V, Y, Q, E, B, C, J, S, H, X, K, G, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
131.06user 4.43system 2:09.13elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38687minor)pagefaults 0swaps
Final key: [C, T, I, X, B, W, L, V, U, E, M, S, Y, G, R, K, J, D, O, N, F, Q, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
122.89user 4.20system 2:00.09elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38404minor)pagefaults 0swaps
Final key: [C, H, T, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, K, A, J, Y, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
141.61user 4.96system 2:19.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36797minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, M, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.26user 5.05system 2:20.55elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42413minor)pagefaults 0swaps
Final key: [C, T, K, X, B, I, H, V, U, P, L, S, Y, G, R, W, E, D, O, N, F, Z, A, J, Q, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
143.89user 4.94system 2:21.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42174minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, T, P, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
133.99user 3.58system 2:10.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41836minor)pagefaults 0swaps
  TIMERWNDOVAUHBGFKYQLXZJCSP
  OTIMESDANFWURCXLHGPJBKVQYZ
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, A, P, D, O, N, F, M, K, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
135.21user 4.23system 2:11.93elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36347minor)pagefaults 0swaps
  GRONHITSDMABLEXWFUCJVYPZQK
Final key: [C, Z, Y, X, B, W, L, V, U, T, Q, I, S, G, R, H, P, D, O, N, F, M, A, K, E, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
151.30user 5.07system 2:28.37elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39530minor)pagefaults 0swaps
  REWAHITSULYONDBMVGCKFQXPZJ
  REWAHITSULYONDBMVGCKFQXPZJ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
129.71user 4.71system 2:06.78elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38962minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
135.85user 4.20system 2:12.88elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41794minor)pagefaults 0swaps
Final key: [C, M, X, Y, B, H, L, V, U, E, T, I, S, G, R, W, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
142.53user 4.42system 2:20.02elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39766minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, Z, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.41user 4.41system 2:24.87elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36588minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
147.87user 5.70system 2:26.77elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39584minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, J, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
140.49user 4.71system 2:16.97elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40497minor)pagefaults 0swaps
Final key: [R, Q, A, O, U, I, H, J, N, T, L, D, X, P, C, W, E, G, V, B, M, K, Y, Z, S, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
130.48user 3.92system 2:07.49elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38777minor)pagefaults 0swaps
Final key: [C, F, A, E, B, I, L, V, U, T, K, S, Y, G, R, W, J, D, O, N, P, M, X, Q, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
144.82user 5.16system 2:22.21elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38350minor)pagefaults 0swaps
Final key: [O, W, Y, V, N, L, H, J, D, E, T, R, F, P, G, I, M, U, C, B, X, A, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
137.77user 4.63system 2:15.97elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36422minor)pagefaults 0swaps
Final key: [C, E, Y, P, B, W, L, V, U, T, H, I, S, G, R, A, K, D, O, N, F, M, X, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
141.53user 4.83system 2:18.43elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39449minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, T, P, I, S, G, R, H, E, D, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
136.99user 4.21system 2:13.47elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42562minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.38user 4.60system 2:16.03elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38579minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, Z, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
142.04user 4.50system 2:19.34elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40907minor)pagefaults 0swaps
  OABEMHITSYDNLVUKFZGWPCXQRJ
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.71user 3.78system 2:18.46elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37114minor)pagefaults 0swaps
  RNSHTIMEDFYUKAOWLCBPGJVZXQ
Final key: [C, Z, Y, X, B, W, P, V, U, E, L, I, S, G, R, Q, J, D, O, N, F, M, A, T, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  EKANCWLDRHITSGUMFOBJXYVQZP
0inputs+0outputs (1major+39383minor)pagefaults 0swaps
OCWLNRFIDSGUMTPBJYKVXQZ, EYAOCILNRHTDSGUMFBXJQZVKPW, ETAOCYLNRHXDIGUWMPBJFQVKSZ, PTAOCSLJRHINBGUMWEKDFYVQXZ, BTAOCSLNRHKDIPUMWYGJEFVZQX, YEAOCWLNRHIDSGUMFPBJXTVKQZ, ITAOCSLPRHENYGUMWBKDFXVQZJ, ETAOCWLNRHIKSGUMFBDJXYVQZP, ETIOCALNRHWDSGUMFPBJXYVKQZ, ETAOCWLNRHIDSGUQFPBJXYVKMZ, EWADCSLNRHIOYGUMTPBJXQVKFZ, ETAOCSLNRQXDIGUWMPBJFHVKYZ, BTAOCNLDRHISYGUMPEKJFQVWXZ, XTANCWELRHIDSGUMPOBJFYVKQZ, KETOCWLNRHADSGUMFPBJXYVIQZ, EWAOCSLNRHIDYGUMTPBJXQVKFZ, EHAOCSLNRMIDYGUFTPBJQKVXWZ, EATOBILNRHWDSGUMFYCJXPVKQZ, ETAOCILNRHWDSGUMFJBPXYVKZQ, ETDOCILNRHWASGUMFYBJXPVKQZ, ETAOCSLNRFIBYGUMKPDJXQVWHZ, ETAOCSHJRLINQGUMWBKDFYVPXZ, EKAOCSLNRHIDYGUMWPBJFXVTQZ, OTANCSLJRHWDIPUMEGBYXFVKQZ, ETAOCILNRHVDSGUMFBKJYWPQXZ, ETADCILNRHKOSGUMFBXJQYVPZW, ETAOCILYRHXDSGUMFPBJQZVKNW, ETXOCSLFRHAIYGUMWNBJKDVQPZ, ETAOCILNRHVDYGUMWPBJQZFKXS, ETAOCSLNRHMDYGUIPBXJQKVWZF, EXAOCYLNRHIDSGUMWPBJTFVKQZ, ETAGCSLPRHIDYNUMWOBJXFVKQZ, KEAMCSLNRHIDYGUFTOBJXQVWZP, ETAOCWLNRHIDSGUFMPBJXYVKZQ, EAXNCWLTRHIDSGUMPVBJFYOKQZ, ETAOCILNRHWDYGUMFBXJQZVKPS, ETAOUILNRHWDVGCMFPBJXKSQYZ, DAIOCTLNREHWSGUMFPBJXYVQKZ, ETAOCHINRFLDSGUWMPBJYKVXQZ, ETAOCSLNRHKDWGUMPBVJFQYIXZ, ETDOCWLNRHIKSGUMFPBJXYVZAQ, ETAOUIMNRHWDYPCLFBGJXKVQSZ, YTADCELNRHIOSGUMWPBJXFVKQZ, EKAOCWLNRHITSGUMFBDJXYVQZP, ETAOCIWNRHLDYGUMFBXJQZVKPS, YEAOCSLNRHIDXGUMWPBJQTVKFZ, ETFNCSLDRHIJYGUMAOBKXQVWZP, EATOCILDRHWNSGUMFYBJXPVKQZ]
Final key: [C, Z, Y, X, B, W, E, V, U, T, L, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
141.29user 3.78system 2:18.12elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39317minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
141.53user 3.79system 2:18.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38962minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, Z, T, I, S, G, R, Q, E, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
  OTIMESHDNALCRVBWGFUKZXJQYP
  OTIMESHDNALCRVBWGFUKQXJPYZ
  NTIMESOURAXCWPLKQFDYBHJZVG
  NTIMESOURAXCVPLWJFDKBHGQYZ
0inputs+0outputs (1major+37637minor)pagefaults 0swaps
PURHLMFVCWIYDKBZXJGQ, NATOESPURHLMDVBWICGKQZFJYX, NAIYESOURFLCTPXWMVDKBGJHQZ, NAIYESOURHLCTPXWMVDKBGJFQZ, OAIGESTUNHLCFPYWMBDKZQJXRV, NAIYESOURJLXGVCWMFDKBZHTPQ, SEAYDOFTRHWNCPGIMBUKVXLQZJ, NATOESLURZWBGVCXMFDPYQHKJI, OHSIDATJNLYCREGXUBMPWQFKZV, NTAOESLUBHWMDVCXYIGPRQFKJZ, NAIYESOURXLMGVCFTDKPBHZWJQ, OAIYKHTUNSLCVRGWMFDPBQJEZX, NAIYEQOURHLCTPXWMVDKBGFJSZ, NAIYESOURTJMGVCFXDPKBHZLWQ, NTIWESOGRHLXDVMAZCUPBJKFYQ, NATYEKOURHLCGVJWMFDPBQXSIZ, NATOESLURJKBGVCXMFDPYQHWZI, NTAOESPURHLMDVCWYIGKBZFJQX, RAIYESOUNTLMGVCFXPDKBHZQJW, NHTOEAWURSLBDVMXZCGPYJFKQI, NTAOESLURHWMDICFYVGPBQZKJX, NATOESPURJLMDVCWIYGKBZFHQX, NATORIEUSFPHDVBWMCYKGZJLXQ, NAIYESOURHXCTPLWMVDKBGJFQZ, UTNMRSOPDAIYCVBWEFGKLHJQXZ, NYDAEIOURTLMGPCWXVBKSHFJZQ, NAIYESOURHLCTPXWFMDKBGJVQZ, ANEODQTHJSWCRPULFBMKGZIYXV, NZIWESOURTLMDVCFYPGKBHAJQX, NATLESCURHOMDVPWIYGKBZFJXQ, ANEIDQTHOLFCYPUXSBRKGZWMJV, OHAIDRTJNLWCSEGXUBMPYQFKZV, RAIYESOUNHLCTPXWMVDKBGJFQZ, ANEODQTHJSWCRPULFBMYGZIKXV, NAIYESOURHLCTPXBMVDKWGJFQZ, NATYESOURGLCHVJWMFDPBQXKIZ, OHAIDRTJNLWCZEGXUBMPYQFKSV, AEITDOFRNHLCMPGWQBUKVXJSZY, NHIWESOURTLXDVMAZCGPBJFKQY, IHTODALJNSWBREGXUCMPYQFKZV, NAIYESOJRTLCHVDWMFGPBZXKUQ, NATLESPURHOMDVCWIYGKBZFJXQ, GLIARSEUNTJHDPCWMOYKBZFVXQ, NATOESPURHLMDVBWCIGKQZFJYX, NAIYECOURHLSTPXWMVDKBGJFQZ, NAIYESOURTLHGVCFXDQPBMZKJW, NAIYESOURHLMTPCFXWDKBGJVQZ, ANTODQEHJSWCRPULFBMKGZIYXV, TASORIEJNFLHDVBWMCYKGZUPXQ, NAIYESOURHLCTVJWMFDKBGXPZQ, NATOESPURHLMDVCWYIGKBZFJQX, NATYESOFRHLMGVCWXUDPBQZKIJ, OHAIDRLJNTWCSEGXUBMPYQFKZV, NTAOESLURHWMGVCXBFDPYQZKIJ, NATOESLURJWMGVCXBFDPYQHKIZ]
  NTIMESOURAXCJPLWQFDKBHVGZY
  NTIMESOURALFDVBWZCGPJHXQYK
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, J, D, O, N, F, Z, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
139.87user 4.69system 2:17.83elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43280minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.96user 4.71system 2:20.57elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36640minor)pagefaults 0swaps
  HITSDLAENOFRQPGWVBUCXKYMJZ
Final key: [O, I, Q, P, D, L, A, E, N, T, V, R, F, J, G, W, K, B, U, C, X, H, Y, M, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
139.60user 4.59system 2:17.16elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40896minor)pagefaults 0swaps
  TIMEANOKYSDHUBCWLRGJVXPQFZ
Final key: [C, J, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, Q, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
0inputs+0outputs (1major+42318minor)pagefaults 0swaps
, CKYXBALVUHTISGRWEDONFMPZQJ, CHYXBALVUETISGRWPDONFMKJZQ, CKYXBALVUHTISGRWEDONFMPQZJ, CZYXBALVUHTISGRWMDONFKJEPQ, CEYXBALVUPTISGRWMDONFKZJHQ, CQYXBHLVUATISGRWEDONFMPJZK, CTYXBWLVUHEISGRAPDONFMKQZJ, CKYXBALVUHTISGRWEDONFMPJZQ, CTYXBALVUEZISGRWPDONFMKHQJ, CEYXBWLVUHTISGRAKDONFMJZPQ, CEYXBWLVUHTISGRQADONFMPJKZ, CJYXBALVUETISGRWMDONFPKZHQ, CTYXBALVUEHISGRWKDONFMPZQJ, CQYXBZLVUHTISGRWEDONFMPJAK, CEYXBALVUPTISGRWMDONFKJZHQ, CEYXBALVUZTISGRWMDONFKJPHQ, CEYXBALVUMTISGRWZDONFKPJHQ, CEYXBZLVUQTISGRWKDONFMPAHJ, CTYXBALVUEHISGRWPDONFMKZQJ, CEYXBWLVUHTISGRAQDONFMPJKZ, CTYXBALVUEWISGRZPDONFMKHQJ, CWYXBALVUTHISGRZEDONFMPJKQ, CMYXBALVUETISGRWHDONFKPJQZ, CPYXBALVUHTISGRWEDONFMKJQZ, CEYXBQLVUHTISGRWMDONFKAZPJ, CTYXBALVUJHISGRWKDONFMPEQZ, CEYXBWLVUHTISGRAJDONFMKZPQ, CTYXBALVUEHISGRWPDONFMKJZQ, CAYXBQLVUHTISGRWJDONFMPEZK, CZYXBALVUHTISGRWMDONFKQEPJ, CJYXBALVUETISGRHPDONFMKZWQ, CEYXBWLVUHTISGRAJDONFMQZPK, CEYXBALVUPTISGRHJDONFMWKZQ, CAYXBJLVUHTISGRWEDONFMPZQK, CHYXBALVUETISGRPZDONFMWJKQ, CMYXBALVUHQISGRTEDONFZPJWK]
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
142.99user 4.68system 2:20.46elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43885minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, M, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
138.23user 3.76system 2:14.92elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42581minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, Q, V, U, E, L, I, S, G, R, K, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.23user 4.94system 2:22.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40583minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
139.50user 4.70system 2:17.43elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39786minor)pagefaults 0swaps
Final key: [C, P, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, K, D, O, N, F, T, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
133.17user 4.33system 2:10.08elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37596minor)pagefaults 0swaps
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, M, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
137.06user 4.51system 2:14.68elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38351minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, P, I, S, G, R, Q, J, D, O, N, F, M, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.46user 4.68system 2:19.86elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41193minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
141.64user 4.88system 2:19.14elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42731minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Z, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
147.58user 4.80system 2:25.39elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40880minor)pagefaults 0swaps
  NHOATIMEDLFCXYGSWPRKBVUZQJ
Final key: [O, A, Y, V, N, L, H, J, D, E, I, R, F, P, G, W, T, U, B, C, X, M, K, Q, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
138.90user 4.76system 2:16.18elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42266minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, Z, I, A, G, R, Q, P, D, O, N, F, M, S, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
140.06user 5.20system 2:17.76elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42601minor)pagefaults 0swaps
Parent [5]: JAGONZKLPREXWCHITSMDUYBQFV = 1.0828705400679797
Initial pool: [VQGZHRXOWSFPNDCBLIUKAYETJM, HLRXZATJPIKSUCEVOBGQDMNFYW, OGIRDXEBLCZVFPWHTKNYJUQMSA, GUTZVXKIEHBNROMJCQYALSPFDW, LVBQZNJYSEPGTAROMFDIKUWXCH, JAGONZKLPREXWCHITSMDUYBQFV, TKXCEBVNGISYPMDOAQRHJLFWZU, HOXKZULTCWESNVJFYIPBAMRGDQ, VZFJAQICUKBWPOHGNESYTDMLRX, BSJGUPXNVYCZOFLWRTDMQEHAIK, MSKNCRJVWOQXUHEYDPZLBTGIAF, EWMPQALKJCGTVDZSFHNORIYBUX, BFWNCGRZMOHPQJUTVLSYEDIAXK, XMFTEGNOQYPCUDBLVKAZHWSJRI, UQADMEFVZXBGJTLONIPHYRSCWK, DEQHZKWIYXGSLVCMAFBNOUPTRJ, HCPGXRUEAKWINMVDQYOSZTJBFL, LOFVKGPJYRQAXDTEWISZBCHNUM, ETGQPRKHUFMIBWXNZYCLDVASOJ, ECUOAIVHKFGQXTWSNZJYBRMLPD, RVNZEMQTDCGFXUKBILSAOWHJYP, CHWGRJSFIUEVTBQDZNAOLMKPYX, HECDMQAJKUTWFPSXVIOYLZGNRB, UGKQCNZBVRIYEFLJPHDOTWSAMX, OJGBERYDXPQAKMHLTICFNZVWSU, VGWTYARHOSQCBJDXFNZIUKEMPL, KEDPSWLCHNMIXAJTRUZGQVYFBO, NZGQYABMSRLOUHEXJTDWIVPCFK, QCUOEVAJNIFBGZKMSWLRHTXDYP, MQPECIAGJFWDVRLHNSOKUZTYXB, QHEVJWMDBKTANIFORLYUGXSPCZ, LMGCPWRXTFDSVJHAZKYQOENIBU, FPXMUSZDRLOKQNVBHCGTWYJAEI, LYNIAFJSBVHPTMWKCREZOXDUQG, YVBZHFUTCJKEQNPRLSDWMXGOAI, VCFAJYUEODZRHXPKBLTGQMWSIN, HTQWOKMNBFASUELYCZVPRIXGDJ, BETSULQGIDRFWPHJZNKYMXCVOA, ZNOQRYEICTLHKXPSBVWAJDFMUG, QOCKZHDPAIJEWXYVSLGNTMRUFB, EPRHWSIQZNVMOXFYGBLJCUKDAT, HBGQLOSYPKUNXARVDTCEWMFJZI, UTVEMFSDNOLRGAHZPXJQYWIKCB, UCDHKIARQSXMNBOZJYWVPELGTF, RGUSJVEHCNLKXWDQTPMYBAOZIF, LVIWDFOEZHBCTSMPKJXYGNRQAU, NUBCQEIGWLKXVRADJSMZTPHYOF, IEAKNZBRDPSGQVFOMXYCJWTUHL, RBUSDYJKXGCLQOFHNAPWIVZTEM, OQMTJXGVWYARNFEHKSPZUBICDL, OMTAXDWCIFHUYLGJVZEPNKBSRQ, HGYQVMFBUOXNERKIZSLCAPTJWD, PUBWQXZCJOLAEMTSKFIVGRYDHN, GLKECHXSYOIRZQUNJFDMVABWPT, TUHWOZFRSNJIDKVELBAMPGYCQX, NLOWYQTCMHUGKIRZSPDVAXBEFJ, KBTYZGFPDOJXAVLHEWMSCRNQUI, NDWCRUXSVKIPGLYQTMHBEAFJZO, ERWLBGNYDQCJXSKPZIMUVFTOHA, YZVEXKTUOBIRSNFJHPWCAGMQDL, LOPAQXHTYSRVJFGIMDKUEZBWCN, LJAUHBEPVFCTNKRYWGSIZQXDMO, OQBEXRPANFWJSZUTKIGDLCYHVM, CBGPAWZQLSJREYDKHTIFOMXNUV]
Final key: [C, Q, A, X, B, Y, L, V, U, E, Z, I, S, G, R, W, K, D, O, N, F, M, J, T, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
141.76user 4.28system 2:18.95elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38777minor)pagefaults 0swaps
Final key: [C, M, A, X, B, W, L, V, U, E, H, S, Y, G, R, I, T, D, O, N, F, K, P, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
141.22user 4.38system 2:18.63elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39931minor)pagefaults 0swaps
  UEAXBWLVCMHITSRGQDONFKYJPZ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, P, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
134.85user 4.36system 2:11.77elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42377minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, T, L, V, U, Q, P, I, S, G, R, W, E, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
150.40user 4.64system 2:28.14elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36511minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
145.77user 5.44system 2:24.11elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41984minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
141.24user 4.28system 2:17.62elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44269minor)pagefaults 0swaps
Final key: [C, I, Y, X, B, W, L, V, U, E, T, S, A, G, R, H, K, D, O, N, F, M, P, Q, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
135.87user 4.94system 2:13.45elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41431minor)pagefaults 0swaps
Final key: [C, T, A, X, B, W, L, V, U, E, Q, I, S, G, R, K, P, D, O, N, F, M, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
0inputs+0outputs (1major+41687minor)pagefaults 0swaps
TUEDHAYWCLBZRFPVGJXQK, LTENKHOUQAWSYMRFBVCGJXPDIZ, MTCNHDOELAFISPRYBWKVJXGUQZ, NLOIEFHPATMSWRKUZYCJGXVQDB, GLTENQOPVIASWRFUHYCJBMXKDZ, AMTIKNOEVUFSDCYHGWRJBXQLZP, ALTIMNSEOHFUDCYZGWRJBVKPXQ]
  TIMECDFVNAXHYPROBWUGJKSLQZ
  TIMECDFVNAXHYPROBWUGJKSLQZ
  OUAYBELVRHITSGCWMDNPFKJQXZ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, M, D, O, N, F, P, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.76user 3.95system 2:19.50elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38856minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Z, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 24
130.24user 4.42system 2:07.65elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42295minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, H, I, S, G, R, P, Q, D, O, N, F, M, A, K, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
143.34user 4.73system 2:19.90elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40400minor)pagefaults 0swaps
  TIMENRAUOBCDFVYLHKSJPWXZQG
Final key: [O, I, A, V, N, L, H, J, D, Z, T, R, F, P, G, W, K, U, B, C, X, M, Y, E, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  OTIMEHRPWCYNJDBSUGFZLKAXQV
  OTIMEGRPWCSNJYDLUVFZBKAHQX
  UTIMEORPDCHAFBLXNGZWVKYSQJ
  HTIMESUPOCRAJDBLNGFWZKYXQV
  UTIMEORPDCHAFLBGNWKZYSXQJV
0inputs+0outputs (1major+41625minor)pagefaults 0swaps
UATYOLFPCJBWEQKX, PEUTRALSHOKMIGDFZVCJBYNWQX, OTIMEXRPWCYNJDBSUGFZLKAHQV, UITALVYEOMGBCDJHPRNZFQSWXK, SXHEYTMINODAGCZRFPBJUQLKVW, ETUHMORWLINAFYCPJSKBDGQXVZ, TIOSCYERPHWNAMDULGZKXFBJQV, GTVJZQRWDIUAFOYLNMCPBHESKX, ANDIRCEPSTOXVGYJLMBZFHQWUK, AJRNDGWTMEHOCSPFLYBZUKXQIV, KBCDRHTSJVQMEFPNZAGWLYOIXU]
  UTIMEORPDCHAFVBLNGQWZKYXSJ
  STIMEONPWHQRJDALBGFKVUYXZC
Final key: [C, Q, Y, X, B, W, L, V, U, E, T, I, S, G, R, K, Z, D, O, N, F, M, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
144.66user 4.53system 2:21.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39559minor)pagefaults 0swaps
  WTIMENAUOHSDLCBRYXJKVFPGQZ
  OTIMENAUWHSDLCBRYXJKVFPGQZ
  OTIMENAUWHSDLCBRYXJKVFPGQZ
  UARSOTIMEHLDYPCNFGBKVXWZJQ
Final key: [C, Z, Y, X, B, M, L, V, U, T, H, I, S, G, R, W, E, D, O, N, F, K, A, Q, P, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
144.54user 4.42system 2:21.37elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39128minor)pagefaults 0swaps
Final key: [C, K, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, E, D, O, N, F, M, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
145.72user 5.24system 2:23.28elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41668minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, K, T, I, S, G, R, Q, P, D, O, N, F, Z, A, E, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
138.23user 4.66system 2:15.94elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39317minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Z, P, D, O, N, F, Q, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  VDOUNFHITSALBGRWYPCKXEMQJZ
  DFEUNOHITSAMBGRWYPCKLJXQVZ
0inputs+0outputs (1major+39721minor)pagefaults 0swaps
KJONFZXQMP, UJYDBWAVCETISGRLKPONFMXZQH, ULYDBWEVCHTISGRAKPONFMXJQZ, UAYDBWLVCQTISGREHPONFMXJKZ, UHADBWLVCQTISGRYJPONFMXEZK, CIADBWEVUHTYSGRQLPONFMXJKZ, UAYDBWPVCETISGRHLKONFMXJQZ, UEAPBWIVCHTYSGRLKDONFMXJQZ, ULYDBWEVCHTISGRAPKONFMXJQZ, UAYDBWEVCHTISGRQLPONFMXJKZ, UAYDBWXVCETISGRLKJONFPMZQH, UQYDBWEVCHTISGRLKPONFMXJAZ, UEKDBWLVCHTISGRQYPONFMAJXZ, UAYDBWEVCHTISGRLQJONFMXPKZ, ULYDBWXVCHTISGRAKPONFMEJQZ, UAYDBWLVCPTISGRQHEONFMXJKZ, UEAXBWLVCHTISGRQKPONFMDJYZ, UAYDBWJVCETISGRLHPONFMXZKQ, UAYDBWHVCETIXGRLKPONFMSJQZ, UAYDBWEVCQTSIGRLKPONFMXJHZ, UHADBWXVCEPISGRLKYONFMJTQZ, UAYDBWMVCETISGRLKJONFPXZQH, UAYDBWEVCHTISGRLJPONFMXQKZ]
Final key: [C, E, Y, X, B, W, L, V, U, H, T, I, S, G, R, Q, K, D, O, N, F, M, A, Z, P, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.87user 4.56system 2:20.78elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40531minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, K, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
126.01user 3.59system 2:02.15elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39572minor)pagefaults 0swaps
Final key: [C, T, A, O, B, S, L, V, U, E, Q, I, Y, G, R, W, P, D, N, K, F, M, X, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
134.29user 4.44system 2:11.56elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38779minor)pagefaults 0swaps
Final key: [O, I, A, V, N, L, H, J, D, Q, T, R, F, P, G, W, K, U, B, C, X, M, Y, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
146.21user 4.06system 2:21.47elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39243minor)pagefaults 0swaps
  ODAHTIMERWLNSPGYFUCBXVQKZJ
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, Q, J, D, O, N, F, P, A, K, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
145.96user 4.47system 2:23.38elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40368minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, J, T, I, A, G, R, H, P, D, O, N, F, M, S, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
144.33user 3.99system 2:20.41elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39590minor)pagefaults 0swaps
  YTIMERANULHWDGCVSKBPJFXOZQ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.68user 4.44system 2:20.89elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37528minor)pagefaults 0swaps
  RTIMEHSUCAFYDPBQLWONGXVKZJ
  RTIMEHSUCAFYDPBQLWONGXVKZJ
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, M, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
143.52user 4.47system 2:20.04elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38565minor)pagefaults 0swaps
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, K, D, O, N, F, Z, A, J, H, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
143.33user 4.65system 2:20.59elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37833minor)pagefaults 0swaps
Final key: [C, T, H, X, B, W, L, V, U, E, Z, I, S, G, R, Y, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
145.86user 5.12system 2:23.86elapsed 104%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39167minor)pagefaults 0swaps
  UTIMEHAVRCLSDGBWPJONFZXQYK
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, H, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
139.60user 4.27system 2:16.42elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40653minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, M, I, S, G, R, Q, P, D, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
136.93user 4.38system 2:13.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44200minor)pagefaults 0swaps
  TIMENCWRKHAUODYLQBVJXFSZGP
Final key: [C, T, A, X, B, Q, L, V, U, E, M, I, S, G, R, W, P, D, O, N, F, K, Y, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
138.76user 3.99system 2:15.36elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41096minor)pagefaults 0swaps
  EHITSFNYMAOLGVBWJDUKZXQRCP
  AHITSDRYMFQLOEBNGVUKJXZCWP
  EHITSFRWANOLGVBUDQZKCXYPMJ
Final key: [C, M, Y, X, B, W, L, V, U, E, T, I, S, G, R, P, K, D, O, N, F, Q, A, Z, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
142.26user 4.33system 2:19.13elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38768minor)pagefaults 0swaps
  VTIMEJGONHDASWUPQRYKCZBFLX
  WTIMEJGONHUASVDPQRYKCZBFLX
  GTIMEALONHRCSWDPQYBKJZFVXU
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
140.64user 4.50system 2:17.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36439minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 26
129.68user 4.52system 2:07.33elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41831minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, Q, L, V, U, E, M, I, S, G, R, W, P, D, O, N, F, Z, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
145.43user 4.30system 2:22.31elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41127minor)pagefaults 0swaps
  UYCLADHITSONRPBWXEJGFVZMQK
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, K, A, J, Q, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
144.59user 4.83system 2:21.72elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41222minor)pagefaults 0swaps
  OAHITSDYRMLUVEBWFCPNGKJQXZ
Final key: [C, K, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, J, D, O, N, F, M, A, P, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
141.05user 4.95system 2:18.97elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39745minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Q, K, D, O, N, F, M, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
128.48user 3.69system 2:04.45elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42566minor)pagefaults 0swaps
  TIMELPHGDQVAYUNRSJKOWFCXZB
Final key: [C, T, Y, X, B, I, H, V, U, E, L, S, A, G, R, W, P, D, O, N, F, M, J, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
143.59user 4.98system 2:20.75elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38183minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, H, L, V, U, E, W, I, S, G, R, Q, T, D, O, N, F, M, A, K, P, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
142.61user 4.47system 2:19.26elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37034minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
138.42user 4.56system 2:15.60elapsed 105%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37580minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, E, V, U, M, L, I, S, G, R, Q, P, D, O, N, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19

Tabu Search Stats 5.8k:
17.60user 0.31system 0:18.47elapsed 96%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (111major+24109minor)pagefaults 0swaps
The final key: UZAXPWTKRJHIYGBMEDNOCQVFLS
Number of Correct Hits5
Running time: 16
16.88user 0.26system 0:15.90elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24224minor)pagefaults 0swaps
The final key: CMYXBWLVUETISGRZJDONPKAQHF
Number of Correct Hits19
Running time: 15
17.09user 0.24system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21092minor)pagefaults 0swaps
The final key: CUXDBWAVPLZIKJRQTGONFMSEHY
Number of Correct Hits10
Running time: 15
17.18user 0.28system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24305minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPJONFMAKHD
Number of Correct Hits21
Running time: 15
17.45user 0.26system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOKFMAJHN
Number of Correct Hits21
Running time: 15
17.36user 0.29system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24603minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits21
Running time: 15
17.42user 0.24system 0:16.55elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23859minor)pagefaults 0swaps
The final key: CQUGBWXVPTLISJRZMDONFEAKHY
Number of Correct Hits13
Running time: 16
17.14user 0.25system 0:16.09elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20750minor)pagefaults 0swaps
The final key: CKYXBWLVUQZPSGRITDONFMAJHE
Number of Correct Hits17
Running time: 15
17.56user 0.23system 0:16.61elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20607minor)pagefaults 0swaps
The final key: CZJXBYWVUELISKRQPDONFMATHG
Number of Correct Hits18
Running time: 16
17.17user 0.27system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24294minor)pagefaults 0swaps
The final key: CZYXBWLPUJTISGRQEDONFMAKHV
Number of Correct Hits20
Running time: 15
17.44user 0.28system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24526minor)pagefaults 0swaps
The final key: CZYXBWLVUEHIJGRQTDNOFMAKPS
Number of Correct Hits17
Running time: 16
17.91user 0.27system 0:16.74elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24506minor)pagefaults 0swaps
The final key: YAZXGOTMSLFBUENWKRCPVQJIDH
Number of Correct Hits1
Running time: 16
18.36user 0.31system 0:16.86elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24359minor)pagefaults 0swaps
The final key: CZAJBXLVRQEISKUWPDONFMYTHG
Number of Correct Hits11
Running time: 16
17.10user 0.27system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24528minor)pagefaults 0swaps
The final key: NFVROIXMGLTUKPDHEBCJSAWZQY
Number of Correct Hits1
Running time: 15
17.55user 0.31system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24306minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits21
Running time: 16
17.37user 0.31system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24604minor)pagefaults 0swaps
The final key: CMYJBWLVUHTISGRQKDONFZAEPX
Number of Correct Hits16
Running time: 15
17.37user 0.22system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23886minor)pagefaults 0swaps
The final key: CZSXBWLVUTFIYGJQEDONKMAPHR
Number of Correct Hits16
Running time: 15
17.36user 0.27system 0:16.14elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24219minor)pagefaults 0swaps
The final key: CZYXBWLPUTJISGRQEDONFMAKHV
Number of Correct Hits17
Running time: 15
17.47user 0.28system 0:16.41elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24137minor)pagefaults 0swaps
The final key: CJYXBWLVUQMISGRZPDONFKAEHT
Number of Correct Hits17
Running time: 15
17.28user 0.29system 0:16.11elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23932minor)pagefaults 0swaps
The final key: CQSURALJNMHDYVBZKGOPXFWTIE
Number of Correct Hits3
Running time: 15
18.65user 0.21system 0:17.37elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZJXBYLVUETISGRWPDONFQAKHM
Number of Correct Hits18
Running time: 16
17.42user 0.28system 0:16.22elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24275minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits22
Running time: 15
17.38user 0.30system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23911minor)pagefaults 0swaps
The final key: CZYXBWJVUETIAGRMPDONFLSKHQ
Number of Correct Hits17
Running time: 15
16.67user 0.28system 0:15.70elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: VTMYNXLJGQWREPOIKUCBSFAZDH
Number of Correct Hits2
Running time: 15
17.46user 0.25system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23937minor)pagefaults 0swaps
The final key: JMYXBWLVUTKISGRQEDONFZAPHC
Number of Correct Hits17
Running time: 15
17.06user 0.37system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24214minor)pagefaults 0swaps
The final key: CZYXBVJPUETISGRWKDONFMAQHL
Number of Correct Hits17
Running time: 15
17.58user 0.24system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24567minor)pagefaults 0swaps
The final key: CZJXBWLVUTMIYGRQEDONFKAPHS
Number of Correct Hits16
Running time: 16
17.53user 0.28system 0:16.44elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: CZYXBWPVUJTISGRQEDONFKAMHL
Number of Correct Hits19
Running time: 15
17.24user 0.28system 0:16.25elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20753minor)pagefaults 0swaps
The final key: CZYXBWLVRPTIJGUHEODNFMAKQS
Number of Correct Hits14
Running time: 15
16.85user 0.24system 0:15.82elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21001minor)pagefaults 0swaps
The final key: JZYCBWMGNPTIXVRQEDOUKASLHF
Number of Correct Hits10
Running time: 15
17.27user 0.27system 0:16.10elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24493minor)pagefaults 0swaps
The final key: UZAXBKLVRPHYSGCWFDONJMIETQ
Number of Correct Hits9
Running time: 15
17.40user 0.31system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20735minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits18
Running time: 15
17.88user 0.25system 0:16.87elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24493minor)pagefaults 0swaps
The final key: DYXKNALJGTSCQPOWEURBVMFZIH
Number of Correct Hits1
Running time: 16
17.62user 0.23system 0:16.63elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20170minor)pagefaults 0swaps
The final key: OZPCJHYGNQTBFVKSEDRUXAWLIM
Number of Correct Hits4
Running time: 16
17.37user 0.32system 0:16.47elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24191minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQTDONFKAJHM
Number of Correct Hits20
Running time: 16
17.10user 0.27system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20881minor)pagefaults 0swaps
The final key: GWVYJSZBATHCQEUIFROKNLMPDX
Number of Correct Hits1
Running time: 15
17.35user 0.27system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24589minor)pagefaults 0swaps
The final key: CZYXBWLVUPTKSGRQEDONFMAJHI
Number of Correct Hits20
Running time: 15
17.64user 0.27system 0:16.35elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24537minor)pagefaults 0swaps
The final key: CPSXBIWVUQLKYGRAEDONFZJTHM
Number of Correct Hits11
Running time: 15
17.15user 0.25system 0:16.20elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20434minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEJONFMAKHD
Number of Correct Hits20
Running time: 15
17.62user 0.29system 0:16.29elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24331minor)pagefaults 0swaps
The final key: CZYXBWLVUTJSIGRQKDONFMAPHE
Number of Correct Hits18
Running time: 15
17.28user 0.26system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23887minor)pagefaults 0swaps
The final key: NIFUOLWJDTHCKVGSEPBRXAYMZQ
Number of Correct Hits0
Running time: 15
16.86user 0.26system 0:15.71elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24183minor)pagefaults 0swaps
The final key: CZSOBQAPUTLIVJRWEDNGFMYKHX
Number of Correct Hits8
Running time: 15
17.64user 0.32system 0:16.48elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: OMQIDXHJSTZUFPGAVRBCNEKLYW
Number of Correct Hits1
Running time: 16
17.38user 0.24system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: CKYXBWLVUPTISGRQEDONFMAJHZ
Number of Correct Hits20
Running time: 15
18.45user 0.30system 0:16.83elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: CZYXBWLVJETIAGRQPDONFMSKHU
Number of Correct Hits19
Running time: 16
16.75user 0.27system 0:15.73elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20775minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits20
Running time: 15
17.22user 0.32system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21038minor)pagefaults 0swaps
The final key: RLSGUIWJXTZDVKCFQNOBMPYEAH
Number of Correct Hits0
Running time: 15
17.31user 0.28system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21066minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQJDONFMAKHV
Number of Correct Hits20
Running time: 15
18.15user 0.30system 0:16.67elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24308minor)pagefaults 0swaps
The final key: CPYXBWLVUEZISGRQJDONFMAKHT
Number of Correct Hits20
Running time: 16
17.36user 0.34system 0:16.36elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24536minor)pagefaults 0swaps
The final key: BAVRPYTKJQHIZOUWEDCNGMSFXL
Number of Correct Hits4
Running time: 15
17.42user 0.36system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24169minor)pagefaults 0swaps
The final key: CXYJBWLPUQTISGRZEDONFMAKHV
Number of Correct Hits15
Running time: 16
17.52user 0.27system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24218minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits21
Running time: 15
17.22user 0.29system 0:16.06elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: RZAVNIWJOQTFYPCLEUDBGMXKHS
Number of Correct Hits3
Running time: 15
17.18user 0.34system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24138minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 15
17.27user 0.35system 0:16.16elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23864minor)pagefaults 0swaps
The final key: NSFPOLYEDTIRKJGVHBUCXAMZWQ
Number of Correct Hits1
Running time: 15
17.48user 0.28system 0:16.41elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24571minor)pagefaults 0swaps
The final key: CZYXBKLVUETISGRQPDONFMAJHW
Number of Correct Hits21
Running time: 15
17.34user 0.26system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24265minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMJKHA
Number of Correct Hits20
Running time: 15
17.36user 0.32system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: CZYJBWLVUMTPIGRHEDONFQSKXA
Number of Correct Hits16
Running time: 15
17.30user 0.30system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24169minor)pagefaults 0swaps
The final key: CZYJBWXVUETISGRQPDONFKALHM
Number of Correct Hits19
Running time: 15
16.97user 0.28system 0:15.99elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20758minor)pagefaults 0swaps
The final key: CAYJBWLVUKTISGRQPDONFMXEHZ
Number of Correct Hits17
Running time: 15
17.95user 0.31system 0:16.69elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24620minor)pagefaults 0swaps
The final key: CSXPBWLVUKZIMGRJEDONFQYTHA
Number of Correct Hits14
Running time: 16
17.36user 0.23system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20844minor)pagefaults 0swaps
The final key: GQVFJXWMOTHRYKBALCNPDZUEIS
Number of Correct Hits1
Running time: 15
17.55user 0.33system 0:16.30elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: CZYXBWLVUETPSGRQJDONFMAKHI
Number of Correct Hits20
Running time: 15
17.44user 0.25system 0:16.05elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24304minor)pagefaults 0swaps
The final key: NMAXGVHJDETUFPOYKRCBSQWLIZ
Number of Correct Hits2
Running time: 15
16.86user 0.29system 0:15.87elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24341minor)pagefaults 0swaps
The final key: VHEYNALJGQWRFPOIZUBCSTMKDX
Number of Correct Hits2
Running time: 15
17.43user 0.32system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24283minor)pagefaults 0swaps
The final key: CKYXBWLVUZTISGRQPDONFMAJHE
Number of Correct Hits21
Running time: 15
16.83user 0.32system 0:15.84elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24137minor)pagefaults 0swaps
The final key: ULSDJWIPBZHYXCNFKROGVMAETQ
Number of Correct Hits4
Running time: 15
17.36user 0.32system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24573minor)pagefaults 0swaps
The final key: UHSYCIWJGTZOXEPMFBNRDVKLQA
Number of Correct Hits0
Running time: 15
17.81user 0.30system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24337minor)pagefaults 0swaps
The final key: CQYXBILVUJTZSGRWFDONPKAEHM
Number of Correct Hits15
Running time: 16
18.03user 0.33system 0:16.59elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: NAYXGMHJDZSCFPOLEURBVKWTIQ
Number of Correct Hits2
Running time: 16
17.29user 0.24system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20705minor)pagefaults 0swaps
The final key: CYZXBWPVUTLISGRQEDONFMAJHK
Number of Correct Hits17
Running time: 15
18.16user 0.25system 0:16.51elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24551minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits22
Running time: 16
17.35user 0.23system 0:16.31elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24525minor)pagefaults 0swaps
The final key: CMYXBWPVUELISGRQTDONFZJKHA
Number of Correct Hits18
Running time: 15
17.17user 0.29system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24502minor)pagefaults 0swaps
The final key: CZYXPWLVUTKISGRQEDONFMAJHB
Number of Correct Hits21
Running time: 15
17.28user 0.23system 0:16.13elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20704minor)pagefaults 0swaps
The final key: CZYXBWLVUEJISGRQTDONFMAKHP
Number of Correct Hits20
Running time: 15
17.31user 0.26system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21106minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJKH
Number of Correct Hits20
Running time: 15
17.00user 0.26system 0:16.04elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20812minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits22
Running time: 15
17.50user 0.29system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: CMYJBWXVULTIKGRQEDONFZSPHA
Number of Correct Hits15
Running time: 16
17.39user 0.32system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: CZYXBWKVUJTISGRQEDONPMALHF
Number of Correct Hits17
Running time: 15
17.03user 0.19system 0:16.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24153minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQKDONFMAPHR
Number of Correct Hits20
Running time: 15
17.41user 0.25system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24215minor)pagefaults 0swaps
The final key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits21
Running time: 15
17.34user 0.29system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24290minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISJRQPDONFMATHG
Number of Correct Hits19
Running time: 15
17.03user 0.32system 0:16.09elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20676minor)pagefaults 0swaps
The final key: GSWBPYAEDZTJHKUIMRCNOLQFXV
Number of Correct Hits1
Running time: 15
17.38user 0.30system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20757minor)pagefaults 0swaps
The final key: RMXPBILKUTFSYGCWEDONJQHZAV
Number of Correct Hits7
Running time: 15
17.06user 0.30system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20653minor)pagefaults 0swaps
The final key: RMSIBXLVCFHOYJUWEGDNQZPKAT
Number of Correct Hits4
Running time: 15
17.15user 0.25system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20639minor)pagefaults 0swaps
The final key: OYWDKALJGQZRXPNIMUBCVTFESH
Number of Correct Hits1
Running time: 15
17.35user 0.20system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21098minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFKAPHM
Number of Correct Hits20
Running time: 15
18.33user 0.30system 0:16.68elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23919minor)pagefaults 0swaps
The final key: OSQUJHWKGLZBXPDVECNRYAFMIT
Number of Correct Hits1
Running time: 16
17.77user 0.26system 0:16.36elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24333minor)pagefaults 0swaps
The final key: GLQXPWAKOZSCFBDYJRUNVTMEIH
Number of Correct Hits2
Running time: 15
17.92user 0.29system 0:16.42elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23914minor)pagefaults 0swaps
The final key: OZYXGIWKDLTCJPNAERBUVQFMSH
Number of Correct Hits4
Running time: 15
17.55user 0.26system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24163minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits21
Running time: 15
17.82user 0.26system 0:16.91elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23984minor)pagefaults 0swaps
The final key: CZKYBWLVUETISGRPQODNFMAJHX
Number of Correct Hits15
Running time: 16
17.79user 0.27system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24489minor)pagefaults 0swaps
The final key: CQYXBWPVUELISGRZTDONFJAMHK
Number of Correct Hits17
Running time: 16
17.31user 0.30system 0:16.12elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CTYXBWLVUEPISGRQKDONFMAJHZ
Number of Correct Hits19
Running time: 15
17.16user 0.29system 0:16.15elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24278minor)pagefaults 0swaps
The final key: KMSDBYWPCQHIXRNFJUOGVZAELT
Number of Correct Hits3
Running time: 15
17.71user 0.32system 0:16.33elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24343minor)pagefaults 0swaps
The final key: OHZDKAFGNQIRVJYWEUBCXTMLSP
Number of Correct Hits0
Running time: 15
17.10user 0.24system 0:15.83elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23919minor)pagefaults 0swaps
The final key: JZMCPDWGNTHIAVBFKORUXQYELS
Number of Correct Hits2
Running time: 15
17.13user 0.29system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24153minor)pagefaults 0swaps
The final key: CHAJBYZVRFTISGUWKDONPMQEXL
Number of Correct Hits10
Running time: 15
17.44user 0.25system 0:16.25elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24120minor)pagefaults 0swaps
The final key: UQPXBWLVCJZIDGRYEKONFMATHS
Number of Correct Hits13
Running time: 15
17.19user 0.26system 0:16.17elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20951minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits21
Running time: 15
17.85user 0.26system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24218minor)pagefaults 0swaps
The final key: UKLJBWXVCTQYIGRMFDONPZAEHS
Number of Correct Hits9
Running time: 16
17.30user 0.24system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24167minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits20
Running time: 15
17.26user 0.30system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20846minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFKAPHM
Number of Correct Hits21
Running time: 15
17.35user 0.33system 0:16.43elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: CTAJBWXVRZLISGUQEODNPMYKHF
Number of Correct Hits11
Running time: 15
17.36user 0.32system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24437minor)pagefaults 0swaps
The final key: GHXYPDTZVMFCIJBWENRKOLAQSU
Number of Correct Hits2
Running time: 15
17.06user 0.36system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24160minor)pagefaults 0swaps
The final key: RQSXUIWJCTHDYPBKEGONFLVMAZ
Number of Correct Hits3
Running time: 15
17.22user 0.30system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: CZYXBWLVUATISGRHEDONFMPKJQ
Number of Correct Hits17
Running time: 15
17.27user 0.28system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24112minor)pagefaults 0swaps
The final key: CZYXBWLVUETPSGRQJDONFMAKHI
Number of Correct Hits22
Running time: 15
17.66user 0.23system 0:16.42elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23932minor)pagefaults 0swaps
The final key: CZYJBWLVUQTISGRPEDONFMAKHX
Number of Correct Hits19
Running time: 15
17.25user 0.38system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24192minor)pagefaults 0swaps
The final key: CZYXBWLVUPTIKGRQEDONFMAJHS
Number of Correct Hits20
Running time: 15
17.18user 0.30system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: CXYJBWLVUMTISGRQEDONFZAPHK
Number of Correct Hits17
Running time: 15
17.16user 0.30system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20901minor)pagefaults 0swaps
The final key: CZYXBWLVUPKISGRQEDONFMAJHT
Number of Correct Hits20
Running time: 15
17.26user 0.29system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24481minor)pagefaults 0swaps
The final key: NSFPOWIEDMHCKJGVLBRUXAYZQT
Number of Correct Hits1
Running time: 15
16.98user 0.23system 0:15.99elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20662minor)pagefaults 0swaps
The final key: PZADBWXVCLHISGUQJRONFMYEKT
Number of Correct Hits10
Running time: 15
17.30user 0.24system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21016minor)pagefaults 0swaps
The final key: CZYXBWJVUEKISGRQPDONFMATHL
Number of Correct Hits19
Running time: 15
17.70user 0.23system 0:16.61elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24516minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKPH
Number of Correct Hits20
Running time: 16
17.17user 0.30system 0:16.19elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21131minor)pagefaults 0swaps
The final key: CQYXBWIJUPTDSGRHEVOKFZALMN
Number of Correct Hits11
Running time: 15
17.36user 0.30system 0:16.41elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24139minor)pagefaults 0swaps
The final key: CZYXBWPVUJMISGRLQDONFKAEHT
Number of Correct Hits16
Running time: 15
18.16user 0.24system 0:16.75elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24221minor)pagefaults 0swaps
The final key: CPYXBWLVUJTISGRZEDONFMAKQH
Number of Correct Hits17
Running time: 16
18.40user 0.33system 0:16.91elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23878minor)pagefaults 0swaps
The final key: CKYXBWLVUETIZGRQJDONFMAPHS
Number of Correct Hits18
Running time: 16
17.47user 0.32system 0:16.17elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24448minor)pagefaults 0swaps
The final key: UMYXBWLVCKHSZGRTJDONFQAEPI
Number of Correct Hits11
Running time: 15
17.92user 0.25system 0:16.85elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20911minor)pagefaults 0swaps
The final key: CTYXBWJVUELISGRQKDONFMAPHZ
Number of Correct Hits19
Running time: 16
17.41user 0.29system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQLDONJMAKHF
Number of Correct Hits20
Running time: 15
17.43user 0.22system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24491minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQJDONFMAPHE
Number of Correct Hits21
Running time: 15
18.08user 0.29system 0:16.49elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24157minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits22
Running time: 16
17.43user 0.22system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20497minor)pagefaults 0swaps
The final key: CZYXBWKVUELISGRQPDONFMAJHT
Number of Correct Hits22
Running time: 15
17.35user 0.23system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20671minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRJPDONFMAKHQ
Number of Correct Hits22
Running time: 15
17.12user 0.25system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24622minor)pagefaults 0swaps
The final key: CMSGBWLVUQPYIKRXJDONFZATHE
Number of Correct Hits12
Running time: 15
17.77user 0.29system 0:16.84elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21184minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRZJDONFMAPHQ
Number of Correct Hits18
Running time: 16
17.68user 0.29system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24569minor)pagefaults 0swaps
The final key: PFVXGSQKOMHRYJBWECNUDZLTIA
Number of Correct Hits1
Running time: 16
17.83user 0.22system 0:16.68elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24559minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQTDONFMJKHA
Number of Correct Hits20
Running time: 16
17.70user 0.32system 0:16.56elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24487minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAEKH
Number of Correct Hits19
Running time: 16
17.36user 0.28system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24605minor)pagefaults 0swaps
The final key: CKAXBWLVUETIYGRQFDONPZMJHS
Number of Correct Hits14
Running time: 15
17.87user 0.29system 0:16.68elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CZYXBWLVJPTISGRQEDONFMAKHU
Number of Correct Hits20
Running time: 16
17.47user 0.29system 0:16.26elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24123minor)pagefaults 0swaps
The final key: CZHXBWLVUETISGRYPDONFMAKJQ
Number of Correct Hits18
Running time: 15
18.17user 0.23system 0:16.62elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23952minor)pagefaults 0swaps
The final key: CKYJBWLVUQHISGRTPDONFMAEXZ
Number of Correct Hits15
Running time: 16
17.94user 0.34system 0:16.94elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20908minor)pagefaults 0swaps
The final key: CIYXBWLVUKTZSGJQPDONFMAEHR
Number of Correct Hits16
Running time: 16
17.47user 0.32system 0:16.42elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24363minor)pagefaults 0swaps
The final key: NQVXGTHPOMZRYJSWKBUCDFELAI
Number of Correct Hits2
Running time: 15
17.64user 0.26system 0:16.25elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24614minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFKATHM
Number of Correct Hits19
Running time: 15
17.36user 0.29system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: JZACPDMGNLTIWVBFQORUXKYESH
Number of Correct Hits2
Running time: 15
17.00user 0.32system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CZYXBWLVUETISKRQPDONFMAJHG
Number of Correct Hits17
Running time: 15
17.14user 0.26system 0:15.94elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24425minor)pagefaults 0swaps
The final key: NIAWJFHCGMZBYKOVEURPSQDLXT
Number of Correct Hits0
Running time: 15
17.31user 0.25system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20579minor)pagefaults 0swaps
The final key: CZYXBPLVUETISGRQKDONFMAJHW
Number of Correct Hits20
Running time: 15
17.12user 0.28system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20424minor)pagefaults 0swaps
The final key: CZYXBWLVJETISGRQPDONFMAKHU
Number of Correct Hits21
Running time: 15
17.09user 0.29system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20627minor)pagefaults 0swaps
The final key: CKYXBWLVUEAISGRZQDOJFMPTHN
Number of Correct Hits15
Running time: 15
16.84user 0.30system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23942minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits21
Running time: 15
17.82user 0.30system 0:16.60elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23957minor)pagefaults 0swaps
The final key: UZYXBWLPCTAISGRQKDONFMVJHE
Number of Correct Hits16
Running time: 16
17.55user 0.36system 0:16.28elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24508minor)pagefaults 0swaps
The final key: CHMXBWLVUJYISGKZEDONFQATPR
Number of Correct Hits14
Running time: 15
16.73user 0.33system 0:15.77elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20716minor)pagefaults 0swaps
The final key: CZYXBAKVUTLISGRQPDONFMJEHW
Number of Correct Hits18
Running time: 15
17.63user 0.21system 0:16.56elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20838minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits20
Running time: 16
17.22user 0.38system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23900minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits21
Running time: 15
17.36user 0.34system 0:16.31elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23935minor)pagefaults 0swaps
The final key: CZYXBWTVUELIAPRQKGONFMSJHD
Number of Correct Hits14
Running time: 15
18.08user 0.27system 0:16.65elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24299minor)pagefaults 0swaps
The final key: CMYDBWHVUPTISJRQEGONFZAKXL
Number of Correct Hits14
Running time: 16
17.37user 0.21system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24551minor)pagefaults 0swaps
The final key: CZYJBPLVUTWISGRQEDONFMAKHX
Number of Correct Hits18
Running time: 15
18.00user 0.30system 0:16.60elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23904minor)pagefaults 0swaps
The final key: CZYXBWLVUEKIPGRQJDONFSATHM
Number of Correct Hits18
Running time: 16
18.03user 0.22system 0:16.56elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: CZAYBWLPRFTISJNQEDOGUMVKHX
Number of Correct Hits12
Running time: 16
17.49user 0.32system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24200minor)pagefaults 0swaps
The final key: CZYXBKPVUEHISGRLJDONFMATQW
Number of Correct Hits16
Running time: 16
17.32user 0.25system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24578minor)pagefaults 0swaps
The final key: CZYXJWLVUPTISGRQEDONFKAMHB
Number of Correct Hits18
Running time: 15
17.28user 0.33system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQTDONFMAJHP
Number of Correct Hits21
Running time: 15
17.26user 0.32system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20426minor)pagefaults 0swaps
The final key: CZKXBWLVUETISGRQPDONFMAJHY
Number of Correct Hits21
Running time: 15
17.22user 0.23system 0:16.11elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits22
Running time: 15
17.16user 0.32system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20999minor)pagefaults 0swaps
The final key: OYQUVWXPGTIRKJDHZBCNSAMEFL
Number of Correct Hits2
Running time: 15
17.05user 0.22system 0:15.98elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24331minor)pagefaults 0swaps
The final key: CZYXBWLVUETSIGRQPJONFMAKHD
Number of Correct Hits19
Running time: 15
17.30user 0.29system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQJDONFMAKHV
Number of Correct Hits20
Running time: 15
17.62user 0.26system 0:16.36elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23895minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQPDONFMAEJH
Number of Correct Hits19
Running time: 15
17.97user 0.28system 0:16.10elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24571minor)pagefaults 0swaps
The final key: CFYXPMLVUTQISGBZJDONRKAEHW
Number of Correct Hits15
Running time: 15
16.96user 0.28system 0:15.99elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24507minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRZPDONFMAJHQ
Number of Correct Hits20
Running time: 15
17.33user 0.30system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24387minor)pagefaults 0swaps
The final key: CQHYBWXPGMTUDJRIEVONFZAKSL
Number of Correct Hits8
Running time: 15
17.29user 0.30system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24366minor)pagefaults 0swaps
The final key: CZYXBWLVUETSKGRQPDONFMAJHI
Number of Correct Hits20
Running time: 15
17.06user 0.27system 0:16.07elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24318minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQJDONFMAKHV
Number of Correct Hits21
Running time: 15
17.85user 0.25system 0:16.47elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24153minor)pagefaults 0swaps
The final key: CZYXBWLVUTQISGRPKJONFMAEHD
Number of Correct Hits17
Running time: 16
17.89user 0.28system 0:16.55elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23910minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRJPDONFMAKHQ
Number of Correct Hits21
Running time: 16
17.31user 0.27system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24529minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits22
Running time: 15
17.32user 0.28system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21053minor)pagefaults 0swaps
The final key: CMYXBJLVUZTISGRWEDONFKAPHQ
Number of Correct Hits16
Running time: 15
17.22user 0.20system 0:16.25elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21020minor)pagefaults 0swaps
The final key: CZYJBWXVUETISGRQPDONFLAKHM
Number of Correct Hits20
Running time: 15
17.43user 0.32system 0:16.31elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24335minor)pagefaults 0swaps
The final key: CZYXBWLVUPTMSGRQEDONFKAJHI
Number of Correct Hits18
Running time: 15
17.46user 0.30system 0:16.45elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24290minor)pagefaults 0swaps
The final key: JZACBLWKNPTRIVGSEDOUXMYQFH
Number of Correct Hits4
Running time: 15
17.28user 0.27system 0:16.24elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits20
Running time: 15
17.26user 0.21system 0:16.21elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24252minor)pagefaults 0swaps
The final key: CQYXPWZVBFTISORLKDGNUMAJHE
Number of Correct Hits10
Running time: 15
17.17user 0.27system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20853minor)pagefaults 0swaps
The final key: CMPXBYLVUETISGRQJDONFZAKHW
Number of Correct Hits17
Running time: 15
17.44user 0.25system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20650minor)pagefaults 0swaps
The final key: CQKXBWLVUJMISGRYPDONFZAEHT
Number of Correct Hits16
Running time: 15
17.72user 0.27system 0:16.68elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24076minor)pagefaults 0swaps
The final key: CMSGBWAVUTKIYORQPDNJFZXEHL
Number of Correct Hits9
Running time: 16
17.33user 0.28system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20425minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONPMAKHF
Number of Correct Hits19
Running time: 15
17.44user 0.26system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20814minor)pagefaults 0swaps
The final key: CZYXBWLVUHTISGRQPDONFMAKJE
Number of Correct Hits21
Running time: 16
17.36user 0.17system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20669minor)pagefaults 0swaps
The final key: CWYXBKLVUEZISGRQTDONPMAJHF
Number of Correct Hits17
Running time: 15
17.55user 0.28system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24305minor)pagefaults 0swaps
The final key: CZYXBWPVUELISGRQTDONFMAJHK
Number of Correct Hits20
Running time: 16
17.38user 0.30system 0:16.18elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24138minor)pagefaults 0swaps
The final key: KDSCNATPOLHBGVYWZURJXMFEIQ
Number of Correct Hits0
Running time: 15
17.23user 0.31system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZYXBWLVUETIPGRQJDONFMAKHS
Number of Correct Hits21
Running time: 15
17.81user 0.28system 0:16.41elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24153minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits20
Running time: 15
17.09user 0.30system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20412minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGPQJDONHMAKFR
Number of Correct Hits18
Running time: 15
17.27user 0.30system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24314minor)pagefaults 0swaps
The final key: CQYJBWLPUTAISGRZEDONFMXKHV
Number of Correct Hits17
Running time: 15
17.39user 0.23system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: CZJXBWLVUETISGRYKDONFMAPHQ
Number of Correct Hits18
Running time: 15
17.26user 0.28system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CMYXBJLPUKWISGRQTDNOFZAEHV
Number of Correct Hits13
Running time: 15
17.34user 0.32system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24083minor)pagefaults 0swaps
The final key: JZYXBWLVUETISGRQPDCNFMAKHO
Number of Correct Hits18
Running time: 15
17.38user 0.26system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24104minor)pagefaults 0swaps
The final key: CZYXBWLVUTPISGRQJDONFMAKHE
Number of Correct Hits20
Running time: 15
17.63user 0.27system 0:16.55elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24153minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits21
Running time: 16
17.09user 0.29system 0:16.17elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24130minor)pagefaults 0swaps
The final key: CZSXBWLVUETIYGRQPJONFMAKHD
Number of Correct Hits18
Running time: 15
17.21user 0.31system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: CZSYBWDPUMTIXJRQEGONFLAKHV
Number of Correct Hits12
Running time: 15
16.90user 0.21system 0:15.91elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20845minor)pagefaults 0swaps
The final key: CQYXPMLVUKTISGBWFDONJZAEHR
Number of Correct Hits14
Running time: 15
16.98user 0.30system 0:16.04elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24610minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDONPMAJHF
Number of Correct Hits19
Running time: 15
17.30user 0.21system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24053minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRPEDONFKAMHQ
Number of Correct Hits19
Running time: 15
17.08user 0.25system 0:15.81elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24556minor)pagefaults 0swaps
The final key: CZKXBWLVUETISGRQPDONFMAJHY
Number of Correct Hits21
Running time: 15
17.28user 0.25system 0:16.16elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24157minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits22
Running time: 15
17.68user 0.22system 0:16.76elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20522minor)pagefaults 0swaps
The final key: CZYJBWSVUPTIXGRQEDONFMAKHL
Number of Correct Hits16
Running time: 16
18.28user 0.25system 0:16.57elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24103minor)pagefaults 0swaps
The final key: PZAXBMLVUJTISGCWEDONFQYKHR
Number of Correct Hits13
Running time: 16
17.24user 0.28system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20536minor)pagefaults 0swaps
The final key: CKYXBWLVUTZISGRQJDONFMPEHA
Number of Correct Hits17
Running time: 15
17.70user 0.29system 0:16.68elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24522minor)pagefaults 0swaps
The final key: CZYXBWLVUMTIAGRQEDONFPSHJK
Number of Correct Hits17
Running time: 16
17.32user 0.29system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24505minor)pagefaults 0swaps
The final key: CTYXBPLVUEKISGRQJDONFZAMHW
Number of Correct Hits17
Running time: 15
17.33user 0.25system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24141minor)pagefaults 0swaps
The final key: VZWRNLHJOTMFKPGAQUBCXEYSID
Number of Correct Hits1
Running time: 15
17.10user 0.30system 0:16.10elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20663minor)pagefaults 0swaps
The final key: DYWXGIQEOTZRFPNHMCBUVJKLSA
Number of Correct Hits1
Running time: 15
17.29user 0.27system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24377minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJPKDONFMAQHR
Number of Correct Hits19
Running time: 15
17.26user 0.26system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20696minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMPKHA
Number of Correct Hits20
Running time: 15
17.42user 0.29system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24217minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits21
Running time: 15
18.38user 0.25system 0:16.79elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24112minor)pagefaults 0swaps
The final key: CZYXBALVUPTISKRQEDONFMWJHG
Number of Correct Hits20
Running time: 16
18.28user 0.22system 0:16.71elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24536minor)pagefaults 0swaps
The final key: OQANGHXPVTZUFBDYERJCSMKLIW
Number of Correct Hits0
Running time: 16
17.22user 0.28system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24492minor)pagefaults 0swaps
The final key: CKMXBWLVUETISGRQJDONFYAPHZ
Number of Correct Hits19
Running time: 15
17.50user 0.26system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20811minor)pagefaults 0swaps
The final key: CSYXBWPVUEMIJGRQKDONFZATLH
Number of Correct Hits15
Running time: 15
18.34user 0.24system 0:16.72elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24357minor)pagefaults 0swaps
The final key: CSZXBWLVUETIYGRQPDJNFMAKHO
Number of Correct Hits20
Running time: 16
17.00user 0.19system 0:15.95elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20846minor)pagefaults 0swaps
The final key: CZXJBQLVUETISGRWKDONFMAPHY
Number of Correct Hits14
Running time: 15
17.91user 0.30system 0:16.77elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24008minor)pagefaults 0swaps
The final key: CQYOBWLVUJZISGRXEDPNFMATHK
Number of Correct Hits16
Running time: 16
16.78user 0.30system 0:15.77elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20743minor)pagefaults 0swaps
The final key: CZYXBWLVUQTISGRPEDONJMAKHF
Number of Correct Hits20
Running time: 15
17.54user 0.34system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24326minor)pagefaults 0swaps
The final key: CSYXBWLVUEKIZGRQTDONFMAJPH
Number of Correct Hits18
Running time: 16
17.36user 0.29system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24239minor)pagefaults 0swaps
The final key: DIHRGAWJNTYKFPOQEUBCSZXMLV
Number of Correct Hits1
Running time: 15
17.08user 0.29system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24220minor)pagefaults 0swaps
The final key: CZYXBWPVUMLIDGRATJONFQSKHE
Number of Correct Hits14
Running time: 15
17.89user 0.28system 0:16.54elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24101minor)pagefaults 0swaps
The final key: NMFCJSTGOKIBDVYAEPRULHWZXQ
Number of Correct Hits0
Running time: 16
17.56user 0.27system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23901minor)pagefaults 0swaps
The final key: CZLXBYQVUPTISGJWEDONFMAKHR
Number of Correct Hits17
Running time: 16
17.48user 0.26system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20713minor)pagefaults 0swaps
The final key: CZYXBWPVULTISGJQEDONFMAKHR
Number of Correct Hits21
Running time: 15
17.32user 0.27system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23898minor)pagefaults 0swaps
The final key: UWSYJALPRKQHIGBMTONCDZXEVF
Number of Correct Hits2
Running time: 15
18.73user 0.27system 0:17.31elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24394minor)pagefaults 0swaps
The final key: CZAJBQXVUPLISGRWEDONKMYTHF
Number of Correct Hits14
Running time: 16
17.23user 0.34system 0:16.24elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24350minor)pagefaults 0swaps
The final key: CZYXBWLVUKTIPGRMJDONFSAEHQ
Number of Correct Hits19
Running time: 15
17.50user 0.29system 0:16.44elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24100minor)pagefaults 0swaps
The final key: JHVFDYWPOZTKQRULEBCNGMSAXI
Number of Correct Hits1
Running time: 15
17.28user 0.28system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20406minor)pagefaults 0swaps
The final key: CSYXBWLVUETIKGRQPDONFMAJHZ
Number of Correct Hits20
Running time: 15
17.89user 0.26system 0:16.78elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24274minor)pagefaults 0swaps
The final key: CMYXBWLVUKTISGRQPDJNFZAEHO
Number of Correct Hits20
Running time: 16
17.12user 0.27system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24099minor)pagefaults 0swaps
The final key: CQYXBWJVUKTISGRPEDONFZAMHL
Number of Correct Hits16
Running time: 15
17.29user 0.22system 0:16.18elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21107minor)pagefaults 0swaps
The final key: CHAXBMLVUPTISGRWJDONFZKEQY
Number of Correct Hits14
Running time: 15
17.66user 0.31system 0:16.44elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24644minor)pagefaults 0swaps
The final key: VFZNPXIKBQTYLCGHJRUOSMAEWD
Number of Correct Hits2
Running time: 15
17.46user 0.26system 0:16.10elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23921minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQJDONFMAZHP
Number of Correct Hits20
Running time: 15
17.12user 0.22system 0:16.11elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20703minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQKDONFMAPHW
Number of Correct Hits21
Running time: 15
17.56user 0.23system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24474minor)pagefaults 0swaps
The final key: OQVPDLAENZTRFJGIKBCUXHWMSY
Number of Correct Hits2
Running time: 15
19.31user 0.30system 0:18.31elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21089minor)pagefaults 0swaps
The final key: JHZXPALSCEFYIGBWKRONDQTMVU
Number of Correct Hits5
Running time: 17
17.22user 0.28system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21084minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPJONFMAKDH
Number of Correct Hits20
Running time: 15
17.42user 0.24system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24531minor)pagefaults 0swaps
The final key: CIYKPWVJULZNSGRQEDBOFMATHX
Number of Correct Hits10
Running time: 15
16.85user 0.31system 0:15.93elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21071minor)pagefaults 0swaps
The final key: NFQXGTVMDZHRUPSWEBCJYAKLIO
Number of Correct Hits0
Running time: 15
17.57user 0.30system 0:16.34elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24329minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits21
Running time: 15
17.10user 0.21system 0:16.01elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17839minor)pagefaults 0swaps
The final key: CZYOBAXVUPTIWGRLEDJNFKSQHM
Number of Correct Hits12
Running time: 15
16.88user 0.28system 0:15.93elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21000minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits20
Running time: 15
17.37user 0.32system 0:16.36elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24275minor)pagefaults 0swaps
The final key: CJYXBWLVUETISGRQPDONFZAKHM
Number of Correct Hits20
Running time: 15
17.08user 0.23system 0:16.02elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20834minor)pagefaults 0swaps
The final key: CZKXBWLVUETISGRQPDONFMAJHY
Number of Correct Hits20
Running time: 15
17.02user 0.31system 0:16.09elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24388minor)pagefaults 0swaps
The final key: CKYXBPWVUELISGRQJDONFMATHZ
Number of Correct Hits16
Running time: 15
17.81user 0.24system 0:16.67elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: CZYXBWLVUJTIAGRMEDONFQPKHS
Number of Correct Hits17
Running time: 16
17.30user 0.27system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24499minor)pagefaults 0swaps
The final key: CZYXBWJVUEKISGRQTDONFPALHM
Number of Correct Hits17
Running time: 15
17.47user 0.24system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24233minor)pagefaults 0swaps
The final key: CZYXBWLVUTKISGRQPDONFMAEHJ
Number of Correct Hits20
Running time: 15
17.30user 0.27system 0:16.18elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZYXBWLVUETPSGRQKDONFMAJHI
Number of Correct Hits19
Running time: 15
18.14user 0.28system 0:16.56elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24576minor)pagefaults 0swaps
The final key: JMYXBWLKUFTISGRQEDONCZAPHV
Number of Correct Hits14
Running time: 16
17.04user 0.31system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20848minor)pagefaults 0swaps
The final key: OZFVJYHKDMTBLNGIPCURXAWESQ
Number of Correct Hits5
Running time: 15
17.31user 0.30system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24283minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits22
Running time: 15
17.84user 0.24system 0:16.79elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24186minor)pagefaults 0swaps
The final key: UZXOBWYVCKLSIGRQEDPNFMATJH
Number of Correct Hits10
Running time: 16
17.75user 0.25system 0:16.44elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24476minor)pagefaults 0swaps
The final key: NIFPOWHEDZLRAJGVMBUCXKYQST
Number of Correct Hits1
Running time: 15
17.48user 0.29system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24124minor)pagefaults 0swaps
The final key: JZYXBWLVUPTISGRQEDONFMAKHC
Number of Correct Hits19
Running time: 16
17.46user 0.25system 0:16.43elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: CMYXBWKVUELISGRQPDONFZATHJ
Number of Correct Hits19
Running time: 15
17.23user 0.28system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23958minor)pagefaults 0swaps
The final key: UQAXBWLVCKFYSGRIEDONJMPZHT
Number of Correct Hits12
Running time: 15
17.72user 0.23system 0:16.31elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits23
Running time: 15
17.45user 0.26system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24146minor)pagefaults 0swaps
The final key: NHTUJXLMYQFCGVBWEDRPOASKIZ
Number of Correct Hits2
Running time: 15
17.55user 0.29system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24599minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGPQJDONRMAKHF
Number of Correct Hits20
Running time: 15
18.36user 0.27system 0:16.70elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23896minor)pagefaults 0swaps
The final key: CZYRPLXVUEQISGBWFDONJMAKHT
Number of Correct Hits15
Running time: 16
17.48user 0.31system 0:16.45elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24614minor)pagefaults 0swaps
The final key: CZYXBWLVUJMISGRQPDONFKAEHT
Number of Correct Hits18
Running time: 16
17.24user 0.24system 0:16.15elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23940minor)pagefaults 0swaps
The final key: CMYOBWXPUETISGRHJDNVFZAKQL
Number of Correct Hits13
Running time: 15
17.48user 0.27system 0:16.28elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24317minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits20
Running time: 15
17.45user 0.26system 0:16.50elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: CZYXPWLVUETISGRQJDONFMAKHB
Number of Correct Hits19
Running time: 15
16.92user 0.23system 0:16.04elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20852minor)pagefaults 0swaps
The final key: CYZXBWLVUTPISKRQEDONFMAJHG
Number of Correct Hits16
Running time: 15
18.10user 0.30system 0:17.01elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24565minor)pagefaults 0swaps
The final key: UZYXBWLVCEKISGRQPDOJFMATHN
Number of Correct Hits16
Running time: 16
17.12user 0.26system 0:16.21elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23894minor)pagefaults 0swaps
The final key: UQYXBWLVCETSIGRHJDONFZPKAM
Number of Correct Hits14
Running time: 15
17.64user 0.26system 0:16.56elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits22
Running time: 16
17.18user 0.29system 0:16.21elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21041minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits22
Running time: 15
17.08user 0.25system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20624minor)pagefaults 0swaps
The final key: CPYXBWLVUKTISGRZJDONFMAEHQ
Number of Correct Hits18
Running time: 15
17.54user 0.30system 0:16.44elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24504minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits21
Running time: 15
17.42user 0.29system 0:16.45elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24302minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPJONFMAKHD
Number of Correct Hits21
Running time: 15
17.39user 0.28system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24157minor)pagefaults 0swaps
The final key: PYAXGWJKDTZCFBOHMRNUVQSLIE
Number of Correct Hits3
Running time: 15
17.82user 0.24system 0:16.52elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: CZYXBWLVUETIJGRQPDONFMAKHS
Number of Correct Hits22
Running time: 16
17.04user 0.31system 0:15.93elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24223minor)pagefaults 0swaps
The final key: CFXDBYZPRMQISJUWKGONEHATLV
Number of Correct Hits5
Running time: 15
17.38user 0.28system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21025minor)pagefaults 0swaps
The final key: CQLXBWPVUEFYSGJZTDONRMAKHI
Number of Correct Hits12
Running time: 15
17.34user 0.33system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23970minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQKDONFMAPHE
Number of Correct Hits19
Running time: 15
16.96user 0.32system 0:15.84elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24064minor)pagefaults 0swaps
The final key: CMPXBWLVUETISGRQJDONFZYKHA
Number of Correct Hits19
Running time: 15
17.20user 0.24system 0:15.98elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24422minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits21
Running time: 15
17.22user 0.24system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20744minor)pagefaults 0swaps
The final key: UZYXBWLJRKHISGCQTDONPAVEMF
Number of Correct Hits11
Running time: 15
17.16user 0.30system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20859minor)pagefaults 0swaps
The final key: VQWOPLIJNKFMABGHERUCXTYSZD
Number of Correct Hits0
Running time: 15
17.50user 0.24system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20853minor)pagefaults 0swaps
The final key: BZVXPWLKUEAIYGRQJDCOFMSTHN
Number of Correct Hits12
Running time: 15
17.48user 0.28system 0:16.20elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: CZYDBWVPUJTIXKRAMGONFQSELH
Number of Correct Hits10
Running time: 15
17.43user 0.26system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24185minor)pagefaults 0swaps
The final key: CQKXBWLVUEYISGRTPDONFMAJHZ
Number of Correct Hits17
Running time: 15
17.23user 0.37system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20892minor)pagefaults 0swaps
The final key: JCYXBWLVUETISGRQPDONFMAZHK
Number of Correct Hits20
Running time: 15
16.99user 0.25system 0:15.99elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20711minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits20
Running time: 15
16.94user 0.28system 0:15.98elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24185minor)pagefaults 0swaps
The final key: JHZSPDFGXEAIVMBLTOUYCQWKRN
Number of Correct Hits1
Running time: 15
17.76user 0.27system 0:16.44elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24115minor)pagefaults 0swaps
The final key: CKYXBWLPUETSIGRZJDONFMAQHV
Number of Correct Hits16
Running time: 15
17.24user 0.26system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20617minor)pagefaults 0swaps
The final key: CZYXBWLVUETISJRQPDONFMAKHG
Number of Correct Hits22
Running time: 15
17.06user 0.35system 0:16.02elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24396minor)pagefaults 0swaps
The final key: CKYXBJLVUETISGRQPDONFWAMHZ
Number of Correct Hits18
Running time: 15
17.49user 0.26system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24331minor)pagefaults 0swaps
The final key: BAYNCWXPREMISGKQTJODFZVLHU
Number of Correct Hits7
Running time: 15
17.24user 0.28system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24339minor)pagefaults 0swaps
The final key: CZAXBYLVUETISGRQPDONFKJMWH
Number of Correct Hits18
Running time: 15
17.48user 0.31system 0:16.41elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24160minor)pagefaults 0swaps
The final key: CWEXBPLVUZJYSGRIQDONFMAHTK
Number of Correct Hits13
Running time: 15
16.96user 0.34system 0:15.95elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24204minor)pagefaults 0swaps
The final key: CPYXBWLVUFADSGRJTKONMZIEHQ
Number of Correct Hits12
Running time: 15
17.20user 0.34system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24332minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits21
Running time: 15
16.83user 0.26system 0:15.87elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24306minor)pagefaults 0swaps
The final key: BMYUPWTKNEHIDVRZJGOCFASLXQ
Number of Correct Hits6
Running time: 15
17.49user 0.27system 0:16.25elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24169minor)pagefaults 0swaps
The final key: CZYXBWKVULTISGRQEDONPMAJHF
Number of Correct Hits19
Running time: 15
17.00user 0.31system 0:16.06elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24584minor)pagefaults 0swaps
The final key: NIMDOLWEVZTRJPGFKBCUXAYQSH
Number of Correct Hits1
Running time: 15
17.26user 0.30system 0:16.20elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24318minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits20
Running time: 15
17.44user 0.27system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24164minor)pagefaults 0swaps
The final key: CMYXBWJVUPTILGRQEDONFZAKHS
Number of Correct Hits18
Running time: 15
17.42user 0.27system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24376minor)pagefaults 0swaps
The final key: VDMYNXIJGQHRLPOWZUCBSEKTAF
Number of Correct Hits0
Running time: 15
16.99user 0.31system 0:15.86elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: CPYXBWLVUMZISJRQTDONFAKEHG
Number of Correct Hits15
Running time: 15
17.99user 0.24system 0:16.40elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23998minor)pagefaults 0swaps
The final key: CZYXBWKVUELISGRQJDONFMAPHT
Number of Correct Hits20
Running time: 15
17.51user 0.26system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24219minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMJPHA
Number of Correct Hits19
Running time: 15
17.55user 0.29system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24509minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQPDONFMAKHE
Number of Correct Hits21
Running time: 16
18.14user 0.25system 0:16.66elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24253minor)pagefaults 0swaps
The final key: CZYXBWLVUTPISGRQEDONFMJKHA
Number of Correct Hits20
Running time: 16
17.80user 0.31system 0:16.55elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CZWXJULVBPTISGRQKYONFMAEHD
Number of Correct Hits13
Running time: 16
17.51user 0.26system 0:16.41elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24556minor)pagefaults 0swaps
The final key: CZYXBWJPUELISGRQTDONFMAKHV
Number of Correct Hits17
Running time: 15
17.38user 0.25system 0:16.36elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQKDONFMAJHV
Number of Correct Hits20
Running time: 15
18.33user 0.21system 0:16.78elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24483minor)pagefaults 0swaps
The final key: UZYXPDLVRFTISGBMJOKNCQAEWH
Number of Correct Hits10
Running time: 16
17.23user 0.26system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24303minor)pagefaults 0swaps
The final key: CJYXBWLVUETISGRQPDONFZAKHM
Number of Correct Hits19
Running time: 15
17.42user 0.25system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20684minor)pagefaults 0swaps
The final key: CZQXBSLVUETIYGRWPDONKMAJHF
Number of Correct Hits17
Running time: 15
17.78user 0.23system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24020minor)pagefaults 0swaps
The final key: CMYXBWLVUPTISGRQEDONFKAJHZ
Number of Correct Hits18
Running time: 16
17.31user 0.27system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20646minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits21
Running time: 15
17.57user 0.25system 0:16.51elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24554minor)pagefaults 0swaps
The final key: JZYXBWLVUFTISGRQPDONKMAEHC
Number of Correct Hits18
Running time: 16
16.56user 0.23system 0:15.54elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20867minor)pagefaults 0swaps
The final key: CKYXBWLVUPTISGRQEDONFMAJHZ
Number of Correct Hits20
Running time: 15
18.42user 0.27system 0:16.60elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: DYWXGAHJOLZUFPNQERBCVKIMST
Number of Correct Hits3
Running time: 16
17.74user 0.27system 0:16.65elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24160minor)pagefaults 0swaps
The final key: VHLDNAXJGTZPYBOWMURCSEFKIQ
Number of Correct Hits2
Running time: 16
17.55user 0.36system 0:16.43elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24447minor)pagefaults 0swaps
The final key: CQMGBWVPUTHISJRAEDONFLYKXZ
Number of Correct Hits10
Running time: 16
20.22user 0.28system 0:18.88elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24548minor)pagefaults 0swaps
Number of Correct Hits0
Running time: 18
17.51user 0.24system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24542minor)pagefaults 0swaps
The final key: CQYXBWLPUETISGRZHDONFMAKJV
Number of Correct Hits18
Running time: 15
17.29user 0.34system 0:16.16elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24081minor)pagefaults 0swaps
The final key: BHXUPWMJNLTOIVRQKDCGFZYEAS
Number of Correct Hits6
Running time: 15
17.50user 0.30system 0:16.29elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24561minor)pagefaults 0swaps
The final key: CQYXBJLVUKPISGRWEDONFMAZHT
Number of Correct Hits16
Running time: 15
17.45user 0.24system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20980minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits21
Running time: 15
17.98user 0.26system 0:16.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24384minor)pagefaults 0swaps
The final key: UFWDPYHJSTZIXKGAEROBNQVMLC
Number of Correct Hits3
Running time: 16
17.41user 0.23system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23938minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDJNFMAKHO
Number of Correct Hits22
Running time: 15
17.37user 0.28system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24209minor)pagefaults 0swaps
The final key: JZMCPSWGNTHIAVBFKORUXQYELD
Number of Correct Hits3
Running time: 15
17.46user 0.30system 0:16.41elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24664minor)pagefaults 0swaps
The final key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits22
Running time: 15
17.12user 0.30system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20856minor)pagefaults 0swaps
The final key: NHFDJIZGXTQRVPOWECUBSKYLAM
Number of Correct Hits0
Running time: 15
17.80user 0.28system 0:16.75elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24318minor)pagefaults 0swaps
The final key: NFVXGSAMOHZRYJBWECUPDQLTIK
Number of Correct Hits2
Running time: 16
17.36user 0.26system 0:16.16elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24202minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOJFMAKHN
Number of Correct Hits18
Running time: 15
17.40user 0.24system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24074minor)pagefaults 0swaps
The final key: CZPXBWLVUETISGRQJDONFMAKHY
Number of Correct Hits21
Running time: 15
17.34user 0.24system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24163minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRJPDONFMAKHZ
Number of Correct Hits21
Running time: 15
16.67user 0.24system 0:15.66elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21045minor)pagefaults 0swaps
The final key: OQVUDGXMNZHRFJYIEBCPSTWLAK
Number of Correct Hits0
Running time: 15
17.81user 0.31system 0:16.46elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24538minor)pagefaults 0swaps
The final key: DHMNGAIEVLZRPCOWQBKUSYFTXJ
Number of Correct Hits1
Running time: 16
17.63user 0.21system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24100minor)pagefaults 0swaps
The final key: CZIXBWLVUMTYSGRQEDONFKPJHA
Number of Correct Hits16
Running time: 16
17.36user 0.24system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20893minor)pagefaults 0swaps
The final key: VWLKNXTMGZFCOJBAQURPDEYHSI
Number of Correct Hits0
Running time: 15
17.69user 0.27system 0:16.43elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24136minor)pagefaults 0swaps
The final key: CZYXBWLVUEHISGRQMDONFTPJKA
Number of Correct Hits18
Running time: 15
18.08user 0.27system 0:16.62elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24337minor)pagefaults 0swaps
The final key: CZYXBWLVUTPISGRQJDONFMAKHE
Number of Correct Hits20
Running time: 16
17.33user 0.29system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24121minor)pagefaults 0swaps
The final key: CZYPBWLVUETISGRQJDONFMAKHX
Number of Correct Hits21
Running time: 15
17.16user 0.28system 0:16.17elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24568minor)pagefaults 0swaps
The final key: CZAXBJLVUFTISGRWPDONKMYEHQ
Number of Correct Hits15
Running time: 15
17.44user 0.22system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24341minor)pagefaults 0swaps
The final key: CZYXBWLVUPKISGRQEDONFMAJHT
Number of Correct Hits19
Running time: 15
18.38user 0.23system 0:16.78elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24315minor)pagefaults 0swaps
The final key: CQYXBWLVUHTISGRKEDONFMAJPZ
Number of Correct Hits17
Running time: 16
17.29user 0.28system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKJONFMAPHD
Number of Correct Hits20
Running time: 15
17.24user 0.29system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24294minor)pagefaults 0swaps
The final key: CWKPBAIVUQHJSGRYEDONFMXLTZ
Number of Correct Hits12
Running time: 15
17.41user 0.31system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits20
Running time: 15
17.28user 0.26system 0:16.07elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24520minor)pagefaults 0swaps
The final key: CQYXBPLVJKTISGRWEDONFZAMHU
Number of Correct Hits17
Running time: 15
17.60user 0.32system 0:16.56elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24309minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQKDONFMAPHE
Number of Correct Hits20
Running time: 16
16.98user 0.28system 0:15.95elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24541minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits21
Running time: 15
17.33user 0.30system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20856minor)pagefaults 0swaps
The final key: CMYXPWLVBKTISGRQEDONFZAJHU
Number of Correct Hits16
Running time: 15
17.10user 0.22system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20878minor)pagefaults 0swaps
The final key: NQLBOHWJGMTCXVKIEPURDAFZSY
Number of Correct Hits1
Running time: 15
17.36user 0.22system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24466minor)pagefaults 0swaps
The final key: CMWXPSKVBEHIAGRQTDONFLYJUZ
Number of Correct Hits10
Running time: 15
17.42user 0.28system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24100minor)pagefaults 0swaps
The final key: CMAXBWLVUETISGRQPJONFZYKHD
Number of Correct Hits17
Running time: 15
17.28user 0.26system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24100minor)pagefaults 0swaps
The final key: CZYXBWLVUETIKGRSPDONFMAJHQ
Number of Correct Hits20
Running time: 15
17.65user 0.27system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24496minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDJNFMAKHO
Number of Correct Hits21
Running time: 16
17.41user 0.26system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24585minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits19
Running time: 15
17.18user 0.28system 0:16.16elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20739minor)pagefaults 0swaps
The final key: OHYDKAWJGQIRXPNFTUBCVZMLSE
Number of Correct Hits0
Running time: 15
16.80user 0.26system 0:15.83elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21128minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits22
Running time: 15
17.76user 0.26system 0:16.47elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: CZYXBWJVUKTILGRQPDONFMAEHS
Number of Correct Hits19
Running time: 16
17.22user 0.22system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24496minor)pagefaults 0swaps
The final key: CZYXBWLPUKTISGRQEDONFMAJHV
Number of Correct Hits17
Running time: 15
17.95user 0.28system 0:16.84elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits21
Running time: 16
18.58user 0.24system 0:16.82elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: CQPXBKTVUMFISGJWLDONRZAEHY
Number of Correct Hits11
Running time: 16
17.96user 0.23system 0:16.72elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24285minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMAPHJ
Number of Correct Hits22
Running time: 16
17.88user 0.21system 0:16.36elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits23
Running time: 15
17.69user 0.26system 0:16.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: CZYXBPLVUEHISGRQTDONFMAKJW
Number of Correct Hits20
Running time: 16
17.52user 0.32system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPKDONFMAQJH
Number of Correct Hits19
Running time: 15
17.16user 0.22system 0:16.18elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20877minor)pagefaults 0swaps
The final key: NIABGSWMOKTCPVYLEURJHZXQDF
Number of Correct Hits1
Running time: 15
17.00user 0.24system 0:15.95elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24472minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits22
Running time: 15
17.57user 0.30system 0:16.51elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20922minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits22
Running time: 16
18.15user 0.31system 0:16.49elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24164minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDJNFMAKHO
Number of Correct Hits22
Running time: 16
16.95user 0.29system 0:16.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21029minor)pagefaults 0swaps
The final key: CZSXPWLVUETYIGRQJDONFMAKHB
Number of Correct Hits18
Running time: 15
17.39user 0.29system 0:16.42elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20702minor)pagefaults 0swaps
The final key: RHZVNATPYLFOIJBWEUGCXMQKSD
Number of Correct Hits2
Running time: 15
17.86user 0.30system 0:16.85elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: RLMFKIHGNQTOAJBWPDVUXZYESC
Number of Correct Hits4
Running time: 16
17.62user 0.27system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24499minor)pagefaults 0swaps
The final key: CKSXBWLPUEHIYGRQJDONFMVTAZ
Number of Correct Hits16
Running time: 16
17.38user 0.25system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24542minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits23
Running time: 15
17.42user 0.33system 0:16.13elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23923minor)pagefaults 0swaps
The final key: CZYXBWKVULTISGRQEDONPMAJHF
Number of Correct Hits20
Running time: 15
17.44user 0.34system 0:16.30elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24070minor)pagefaults 0swaps
The final key: RFWOPXIKVQTAYCBLEDUNGZHJMS
Number of Correct Hits3
Running time: 15
17.63user 0.32system 0:16.48elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24621minor)pagefaults 0swaps
The final key: CZYXBJLVUPTISGRQEDONFWAKHM
Number of Correct Hits21
Running time: 16
17.48user 0.34system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23892minor)pagefaults 0swaps
The final key: CZYXBWLVUQHGSJRKTDONFMAEIP
Number of Correct Hits15
Running time: 16
17.22user 0.29system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24220minor)pagefaults 0swaps
The final key: CZYXBWLVUEPKSGRQTDONFMAJHI
Number of Correct Hits18
Running time: 15
17.45user 0.19system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24305minor)pagefaults 0swaps
The final key: CMYXBWAVUELKIGRQPDONFZJTHS
Number of Correct Hits14
Running time: 15
18.32user 0.26system 0:17.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23900minor)pagefaults 0swaps
The final key: JTZWPXMGNEFISVBAKORUDQYLHC
Number of Correct Hits4
Running time: 16
16.62user 0.29system 0:15.65elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRPJDONFZAKHM
Number of Correct Hits19
Running time: 15
17.43user 0.33system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20736minor)pagefaults 0swaps
The final key: CZYXBJLVUEKISGRQPDONFMATHW
Number of Correct Hits20
Running time: 15
16.89user 0.28system 0:15.89elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24162minor)pagefaults 0swaps
The final key: UFSDJIVPCMHYZNBWTXORGQAELK
Number of Correct Hits2
Running time: 15
17.26user 0.23system 0:16.12elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24583minor)pagefaults 0swaps
The final key: CZYXBWKVUPTISGRHEDONFMAQJL
Number of Correct Hits17
Running time: 15
17.76user 0.27system 0:16.50elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23832minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits19
Running time: 16
17.07user 0.20system 0:16.06elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23940minor)pagefaults 0swaps
The final key: CZYXBWQVUETISGRPJDONFMAKHL
Number of Correct Hits20
Running time: 15
17.25user 0.31system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24317minor)pagefaults 0swaps
The final key: CFZXBILVUKQYSGRHTDONPMAJWE
Number of Correct Hits13
Running time: 15
17.19user 0.21system 0:16.11elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20674minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits21
Running time: 15
18.04user 0.22system 0:16.96elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23895minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFPAMHK
Number of Correct Hits19
Running time: 16
17.28user 0.28system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23900minor)pagefaults 0swaps
The final key: BASDPTWKULHYXRNFJCOGVQIEZM
Number of Correct Hits2
Running time: 15
17.07user 0.30system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21061minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGJQTDONFMAKHR
Number of Correct Hits20
Running time: 15
17.79user 0.30system 0:16.52elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24622minor)pagefaults 0swaps
The final key: CZYXBWLVUTAKSGRQEDONPMIJHF
Number of Correct Hits16
Running time: 16
17.50user 0.24system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24014minor)pagefaults 0swaps
The final key: CZYXBWJVUETISGRQKDONPMALHF
Number of Correct Hits19
Running time: 15
17.60user 0.25system 0:16.31elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24149minor)pagefaults 0swaps
The final key: CZYXBWLVUEJIPGRQKDONFMATHS
Number of Correct Hits19
Running time: 15
17.45user 0.30system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24177minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISJRQEDONFMAKHG
Number of Correct Hits20
Running time: 15
17.64user 0.29system 0:16.38elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CHIYJWTVULARSEBZMDONXQPKFG
Number of Correct Hits7
Running time: 15
17.12user 0.24system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: VFXPOILKGTHRYJBWQCNUDEAZSM
Number of Correct Hits2
Running time: 15
17.33user 0.34system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24394minor)pagefaults 0swaps
The final key: CZPYBWLVUKJISGRQEDONFMATHX
Number of Correct Hits17
Running time: 15
17.18user 0.27system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20662minor)pagefaults 0swaps
The final key: NIEBOAWJGLTCDVYHQPURXKFZSM
Number of Correct Hits2
Running time: 15
17.22user 0.26system 0:16.21elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CXYKBWLVUEZISGRQTDONFMAJHP
Number of Correct Hits18
Running time: 15
16.73user 0.24system 0:15.67elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24539minor)pagefaults 0swaps
The final key: RVSXUILJPQZDHGCWTNOBMKYEAF
Number of Correct Hits4
Running time: 15
17.04user 0.22system 0:16.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20734minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits21
Running time: 15
17.22user 0.29system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24176minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits19
Running time: 15
17.68user 0.23system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24235minor)pagefaults 0swaps
The final key: CZYXBPLVUETISGRQMDONFKAJHW
Number of Correct Hits19
Running time: 16
17.54user 0.23system 0:16.56elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20686minor)pagefaults 0swaps
The final key: CPYJBWLVUTZISGRQEDONFMAKHX
Number of Correct Hits17
Running time: 16
17.35user 0.17system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21081minor)pagefaults 0swaps
The final key: CZYXBWLVJETISGRQPDONFMAKHU
Number of Correct Hits22
Running time: 15
17.63user 0.30system 0:16.47elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZYXBWLVUETHSGRQPDONFMAKJI
Number of Correct Hits20
Running time: 16
17.83user 0.23system 0:16.72elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24620minor)pagefaults 0swaps
The final key: OIFRDALPGZQUXJYHEBNCVTKMSW
Number of Correct Hits2
Running time: 16
16.57user 0.25system 0:15.60elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24214minor)pagefaults 0swaps
The final key: CQYXBWLVUEMISGRTPDONFZAKJH
Number of Correct Hits17
Running time: 15
18.37user 0.28system 0:16.71elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24576minor)pagefaults 0swaps
The final key: CZYXBWLVUETIKGRQPDONFMAJHS
Number of Correct Hits21
Running time: 16
17.36user 0.24system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24466minor)pagefaults 0swaps
The final key: CQYXBILVUZTKSGRWJDONFMAHPE
Number of Correct Hits15
Running time: 15
17.34user 0.29system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20705minor)pagefaults 0swaps
The final key: CHWDBYXVJETISGRLFOUNPMAKQZ
Number of Correct Hits13
Running time: 15
17.12user 0.29system 0:16.18elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24179minor)pagefaults 0swaps
The final key: CPYXBWLVUTKISGRZEDONFMAJHQ
Number of Correct Hits16
Running time: 15
16.78user 0.26system 0:15.71elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: CQYJBWMVUPTISGRLEDONFZAKHX
Number of Correct Hits18
Running time: 15
17.37user 0.27system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFZAJHM
Number of Correct Hits19
Running time: 15
17.66user 0.25system 0:16.45elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24552minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRPEDONFMAKHQ
Number of Correct Hits20
Running time: 16
18.02user 0.22system 0:16.48elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23861minor)pagefaults 0swaps
The final key: CPYXBWLVUETISGRQZDONFMAJHK
Number of Correct Hits19
Running time: 16
17.15user 0.27system 0:16.19elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23885minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFPAJHM
Number of Correct Hits19
Running time: 15
16.76user 0.32system 0:15.76elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24334minor)pagefaults 0swaps
The final key: UZAXBYLVRFTISGCWEJONPMKQHD
Number of Correct Hits11
Running time: 15
17.42user 0.24system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24589minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits21
Running time: 15
17.16user 0.31system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24235minor)pagefaults 0swaps
The final key: CQYXBWLVPEZISGRJTDONFMAKHU
Number of Correct Hits17
Running time: 15
16.92user 0.27system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24328minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits22
Running time: 15
17.15user 0.28system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24314minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits19
Running time: 15
17.72user 0.25system 0:16.56elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24527minor)pagefaults 0swaps
The final key: DHZYJLVBOQIUFPGWKRNCXTMESA
Number of Correct Hits0
Running time: 16
17.23user 0.29system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24291minor)pagefaults 0swaps
The final key: CWSXBHLVUTKYIGRMPDONJZAEQF
Number of Correct Hits11
Running time: 15
17.98user 0.25system 0:16.70elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24321minor)pagefaults 0swaps
The final key: JZYXBWLKUETISGRQPDONCMAFHV
Number of Correct Hits20
Running time: 16
17.10user 0.31system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23932minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits22
Running time: 15
17.64user 0.28system 0:16.47elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24463minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits21
Running time: 15
18.55user 0.26system 0:16.77elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24533minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 16
17.85user 0.30system 0:16.41elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24321minor)pagefaults 0swaps
The final key: CZYXBWLVUETIMGRQPDONFKAJHS
Number of Correct Hits20
Running time: 15
17.63user 0.27system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23880minor)pagefaults 0swaps
The final key: CZYXBWLVUETIJGRQPDONFMAKHS
Number of Correct Hits21
Running time: 16
17.38user 0.25system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20433minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPKDONFMJQHA
Number of Correct Hits19
Running time: 15
16.92user 0.27system 0:15.93elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQJDONFMAPHZ
Number of Correct Hits21
Running time: 15
17.48user 0.28system 0:16.36elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24114minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits21
Running time: 15
17.32user 0.28system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24249minor)pagefaults 0swaps
The final key: JMZUPWTGNLFISVBQEDRCOAYKHX
Number of Correct Hits6
Running time: 15
17.34user 0.31system 0:16.31elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24193minor)pagefaults 0swaps
The final key: UQSXJYLVRZAIMGCWEDONFKPTHB
Number of Correct Hits8
Running time: 15
17.35user 0.33system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: CQYXBWLVPJTISGRMEDUNFZAKHO
Number of Correct Hits16
Running time: 15
17.23user 0.22system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20690minor)pagefaults 0swaps
The final key: CIAJBQWVRTLXYGUMEODNHZSFPK
Number of Correct Hits5
Running time: 15
17.55user 0.32system 0:16.55elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24572minor)pagefaults 0swaps
The final key: CZXJBWLVUMTIYGRPEDONFKAQHS
Number of Correct Hits17
Running time: 16
17.64user 0.24system 0:16.63elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20669minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGJQPDONFMAZHR
Number of Correct Hits19
Running time: 16
17.02user 0.22system 0:16.07elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20837minor)pagefaults 0swaps
The final key: CMYXBWLVUETIPGRQJDONFZAKHS
Number of Correct Hits19
Running time: 15
17.34user 0.33system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24528minor)pagefaults 0swaps
The final key: OSFUPHTJNLIMXVDAEBRCYZWKQG
Number of Correct Hits0
Running time: 15
17.07user 0.30system 0:16.01elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits22
Running time: 15
17.65user 0.25system 0:16.44elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24317minor)pagefaults 0swaps
The final key: CZSXBWLVUEKIYGRQTDONPMAJHF
Number of Correct Hits19
Running time: 15
18.01user 0.31system 0:16.53elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24362minor)pagefaults 0swaps
The final key: RQFXBYMVCEZDIJUWPGONKLHTAS
Number of Correct Hits7
Running time: 16
17.32user 0.22system 0:16.36elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21088minor)pagefaults 0swaps
The final key: CZYXBWLVUMTISGRQEDONFKJPHA
Number of Correct Hits19
Running time: 15
17.82user 0.31system 0:16.34elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24536minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMAPHJ
Number of Correct Hits22
Running time: 15
17.45user 0.30system 0:16.24elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24513minor)pagefaults 0swaps
The final key: OHAUDXWEGZTRFPJIMBCNVQKLSY
Number of Correct Hits2
Running time: 15
17.48user 0.21system 0:16.18elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24519minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMPKHA
Number of Correct Hits20
Running time: 15
17.53user 0.28system 0:16.33elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24257minor)pagefaults 0swaps
The final key: UZSXBYJVCTHKIGRWEDONPMAQFL
Number of Correct Hits10
Running time: 15
16.90user 0.20system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17857minor)pagefaults 0swaps
The final key: CQYXBWPVUTLISGRZJDONFMAKHE
Number of Correct Hits19
Running time: 15
17.66user 0.30system 0:16.62elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24129minor)pagefaults 0swaps
The final key: CZSXBWLVJETIYGRQKDONFMAPHU
Number of Correct Hits18
Running time: 16
17.45user 0.29system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24182minor)pagefaults 0swaps
The final key: CWYXBMLVUJTISGRQKDONPZAEHF
Number of Correct Hits16
Running time: 15
16.84user 0.29system 0:15.87elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20824minor)pagefaults 0swaps
The final key: RLSVJWFGNTHPXKCQEDUBIZYMAO
Number of Correct Hits4
Running time: 15
17.48user 0.28system 0:16.45elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20884minor)pagefaults 0swaps
The final key: BFZXPSYVULTIWGRQECONDMAJHK
Number of Correct Hits10
Running time: 15
17.36user 0.25system 0:16.20elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24172minor)pagefaults 0swaps
The final key: NZFCPIWGOKLMSVBTEDRUXQYJHA
Number of Correct Hits4
Running time: 15
17.30user 0.32system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24586minor)pagefaults 0swaps
The final key: JHMPKXWGNTQRSVBILOUCDFYEAZ
Number of Correct Hits2
Running time: 15
17.41user 0.32system 0:16.37elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CZYXBQLVUETISGJWPDONFMAKHR
Number of Correct Hits20
Running time: 15
18.10user 0.24system 0:17.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24520minor)pagefaults 0swaps
The final key: BWAVPHTKCFQIYNUZJGDORLSEXM
Number of Correct Hits1
Running time: 16
17.30user 0.30system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20688minor)pagefaults 0swaps
The final key: CZXKBWLVUETISGRQPDONFMAJHY
Number of Correct Hits20
Running time: 15
17.29user 0.22system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20728minor)pagefaults 0swaps
The final key: CZYXBWLVUEHISGRQTDONFMAJKP
Number of Correct Hits18
Running time: 15
17.48user 0.28system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CJYXBWLVUMTISGRQEDONFKAPHZ
Number of Correct Hits20
Running time: 15
17.16user 0.32system 0:16.10elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits21
Running time: 15
17.44user 0.29system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24285minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits22
Running time: 15
17.61user 0.25system 0:16.59elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24230minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOKFMAJHN
Number of Correct Hits22
Running time: 16
17.32user 0.31system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CLYJBWQVUEZISGRXPDONFMAKHT
Number of Correct Hits18
Running time: 15
17.37user 0.25system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21051minor)pagefaults 0swaps
The final key: JWYXBCLVUTZISGRAPDONFMKQHE
Number of Correct Hits15
Running time: 15
17.70user 0.31system 0:16.43elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24496minor)pagefaults 0swaps
The final key: CPYXBLKVUEZISGRQTDONFMAJHW
Number of Correct Hits16
Running time: 15
17.73user 0.26system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24443minor)pagefaults 0swaps
The final key: CKXYBWLVUETISGRQJDONFMAPHZ
Number of Correct Hits17
Running time: 16
17.32user 0.25system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20829minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits21
Running time: 15
18.32user 0.19system 0:17.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20456minor)pagefaults 0swaps
The final key: CMYXBWLVUETISGRJPDONFKAQHZ
Number of Correct Hits19
Running time: 16
17.14user 0.26system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24376minor)pagefaults 0swaps
The final key: CZKXBWLVUETISGRQPDONFMAJHY
Number of Correct Hits21
Running time: 15
17.23user 0.29system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24433minor)pagefaults 0swaps
The final key: CMYXBWLPUETISGRQJDONFZAKHV
Number of Correct Hits18
Running time: 15
17.62user 0.26system 0:16.23elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24372minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMAKHJ
Number of Correct Hits22
Running time: 15
16.67user 0.31system 0:15.67elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24176minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits23
Running time: 15
17.10user 0.26system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24586minor)pagefaults 0swaps
The final key: CJYXBWLVUPTISGRZEDONFMAKHQ
Number of Correct Hits19
Running time: 15
17.06user 0.25system 0:16.00elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20894minor)pagefaults 0swaps
The final key: VIWDNAXJGLZPYBOTMURCSEFQHK
Number of Correct Hits1
Running time: 15
17.60user 0.31system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24113minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits21
Running time: 16
17.95user 0.31system 0:16.90elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: CZYXPWLVUKTISGBQERONFMAJHD
Number of Correct Hits17
Running time: 16
17.37user 0.29system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20867minor)pagefaults 0swaps
The final key: CZYPBWLVUEMISGRQTJONFXAKHD
Number of Correct Hits18
Running time: 15
17.30user 0.28system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24199minor)pagefaults 0swaps
The final key: CZYXBWPVUELISGRQTDJNFMAKHO
Number of Correct Hits19
Running time: 15
17.34user 0.23system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24557minor)pagefaults 0swaps
The final key: CZYJBWXVUELISGRQPDONFMAKHT
Number of Correct Hits20
Running time: 15
17.11user 0.24system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24299minor)pagefaults 0swaps
The final key: CZYXBWLVJETISGRQPDONFMAKHU
Number of Correct Hits22
Running time: 15
17.26user 0.29system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20879minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJKH
Number of Correct Hits20
Running time: 15
17.31user 0.28system 0:16.45elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24295minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRJPDONFMAQHK
Number of Correct Hits19
Running time: 15
17.52user 0.21system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24334minor)pagefaults 0swaps
The final key: CQYXBWLPUJTISGRZEDONFKAMHV
Number of Correct Hits17
Running time: 15
18.18user 0.33system 0:16.52elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24167minor)pagefaults 0swaps
The final key: CZJXBWLVUETYSGRQKDONFMAPHI
Number of Correct Hits17
Running time: 16
17.31user 0.26system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20618minor)pagefaults 0swaps
The final key: CXYJBWLVUPTISGRQEDONFMAKHZ
Number of Correct Hits18
Running time: 15
16.65user 0.30system 0:15.70elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24219minor)pagefaults 0swaps
The final key: CQXGBWMPUELIYKRSJDONFZATHV
Number of Correct Hits12
Running time: 15
17.05user 0.26system 0:16.09elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24112minor)pagefaults 0swaps
The final key: CPYXBWLVUJTISGRQEDONFMAKHZ
Number of Correct Hits19
Running time: 15
17.45user 0.27system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24612minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits20
Running time: 15
17.07user 0.26system 0:15.99elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21004minor)pagefaults 0swaps
The final key: CAYXBWPVUZTISGRLKDONFMJEHQ
Number of Correct Hits16
Running time: 15
16.98user 0.28system 0:16.06elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20858minor)pagefaults 0swaps
The final key: CPYXBWLVUETISGRQJDONFZAKHM
Number of Correct Hits20
Running time: 15
17.24user 0.26system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21073minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGJQPDONFMAEHR
Number of Correct Hits18
Running time: 15
17.30user 0.24system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21094minor)pagefaults 0swaps
The final key: CZXOBWAVUETISGRQJDYNPMKFHL
Number of Correct Hits16
Running time: 15
17.22user 0.29system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20629minor)pagefaults 0swaps
The final key: VHQDPLIMBSTUXCGWERYJNZAKFO
Number of Correct Hits2
Running time: 15
17.37user 0.22system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24267minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits22
Running time: 15
16.97user 0.24system 0:16.01elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24542minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits22
Running time: 15
16.72user 0.26system 0:15.71elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21045minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRKEDONFMAJHQ
Number of Correct Hits19
Running time: 15
17.38user 0.31system 0:16.17elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: CMYJBWLVUPKISGRQEDONFZATHX
Number of Correct Hits19
Running time: 15
18.11user 0.30system 0:16.62elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24196minor)pagefaults 0swaps
The final key: CMYXBWLVPQTISGRZEDONFKAJHU
Number of Correct Hits17
Running time: 16
17.44user 0.30system 0:16.54elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24518minor)pagefaults 0swaps
The final key: CZWUPYLVBEXISJRQTDONFMAKHG
Number of Correct Hits17
Running time: 16
16.90user 0.28system 0:15.82elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits20
Running time: 15
17.32user 0.28system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24542minor)pagefaults 0swaps
The final key: UPYXBWLVCETISGRQKDJNFZAMHO
Number of Correct Hits18
Running time: 15
17.16user 0.25system 0:16.13elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20916minor)pagefaults 0swaps
The final key: OSAUJVXBDLTIFPYQKRNCHWMEZG
Number of Correct Hits3
Running time: 15
18.75user 0.27system 0:17.24elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24184minor)pagefaults 0swaps
The final key: RQYXBWLVUETISGCPJDONFMAKHZ
Number of Correct Hits17
Running time: 16
17.24user 0.27system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20802minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONKMAEHF
Number of Correct Hits19
Running time: 15
17.42user 0.28system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24184minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits22
Running time: 15
17.42user 0.29system 0:16.41elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24553minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits22
Running time: 15
17.57user 0.30system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24451minor)pagefaults 0swaps
The final key: CZYJBPLVUETISGRWKDONHMAQXF
Number of Correct Hits15
Running time: 16
17.49user 0.29system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24563minor)pagefaults 0swaps
The final key: CZYXBWLVUETKSGRQPDONFMAJHI
Number of Correct Hits20
Running time: 15
17.21user 0.35system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24411minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGKQPDONFMAJHR
Number of Correct Hits19
Running time: 15
17.88user 0.22system 0:16.34elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24635minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits20
Running time: 15
17.42user 0.24system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24221minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits22
Running time: 15
17.61user 0.28system 0:16.69elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24587minor)pagefaults 0swaps
The final key: CKYXBWLVUJTISGRQEDONFMAPHZ
Number of Correct Hits20
Running time: 16
16.88user 0.23system 0:15.88elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21066minor)pagefaults 0swaps
The final key: CZYXBWJVUQTISGRLPDONFMAKHE
Number of Correct Hits18
Running time: 15
17.49user 0.30system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24323minor)pagefaults 0swaps
The final key: CQYXBWPVUETILGRZJDONFMAKHS
Number of Correct Hits18
Running time: 15
17.56user 0.37system 0:16.32elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24127minor)pagefaults 0swaps
The final key: OQFNGWHKVMZCPJDXEBURSYATIL
Number of Correct Hits3
Running time: 15
17.30user 0.28system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24449minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDONFMAJPH
Number of Correct Hits18
Running time: 15
17.36user 0.30system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24586minor)pagefaults 0swaps
The final key: CZYXBWLVJPTISGRQEDONFMAKHU
Number of Correct Hits21
Running time: 15
17.02user 0.34system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24583minor)pagefaults 0swaps
The final key: CZYJBWLVUPTISGRQEDONFMAKXH
Number of Correct Hits19
Running time: 15
17.36user 0.28system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24188minor)pagefaults 0swaps
The final key: CZYXBWLVUJKISGRQEDONFMAPHT
Number of Correct Hits20
Running time: 15
17.58user 0.25system 0:16.57elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24209minor)pagefaults 0swaps
The final key: CMYXBJLVUEPISGRQTDONFZAKHW
Number of Correct Hits17
Running time: 16
17.47user 0.27system 0:16.50elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24091minor)pagefaults 0swaps
The final key: CJYXBQLVUETISGRMPDONFZAKHW
Number of Correct Hits17
Running time: 16
17.85user 0.26system 0:16.28elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24304minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits22
Running time: 15
17.32user 0.24system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21105minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits23
Running time: 15
18.03user 0.25system 0:16.68elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24354minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISJRQKDONFMATHG
Number of Correct Hits18
Running time: 16
17.26user 0.37system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOKFMAJHN
Number of Correct Hits20
Running time: 15
17.04user 0.27system 0:16.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23879minor)pagefaults 0swaps
The final key: CZXUBWYVPLTGSNRQEDOJFMAKHI
Number of Correct Hits16
Running time: 15
17.27user 0.25system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20884minor)pagefaults 0swaps
The final key: CZYXBJLVUEMSIGRWKDONFQAPHT
Number of Correct Hits15
Running time: 15
17.27user 0.31system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits20
Running time: 15
16.72user 0.29system 0:15.73elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24446minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDONFMPJHA
Number of Correct Hits18
Running time: 15
17.25user 0.28system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24506minor)pagefaults 0swaps
The final key: JQZCPXTGNEFIHVBMLORUDAYKSW
Number of Correct Hits4
Running time: 15
17.21user 0.30system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CKYXBWLVUEZPSGRQJDONFMATHI
Number of Correct Hits19
Running time: 15
17.34user 0.18system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20710minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits21
Running time: 15
17.28user 0.32system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24108minor)pagefaults 0swaps
The final key: CZYXBJLVUEKISGRQPDONFMATHW
Number of Correct Hits20
Running time: 15
17.32user 0.24system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20695minor)pagefaults 0swaps
The final key: CZYXBPLVUJTISGRQEDONFMAKHW
Number of Correct Hits21
Running time: 15
17.89user 0.27system 0:16.73elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CMYXBPLVUKTISGRQEDONFZAJHW
Number of Correct Hits18
Running time: 16
17.35user 0.21system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23920minor)pagefaults 0swaps
The final key: CZYJBWLVUKTISGRQPDONFMAEHX
Number of Correct Hits21
Running time: 15
17.41user 0.28system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24509minor)pagefaults 0swaps
The final key: CZIYBWHVUTFOSJRLQDGNKMAEPX
Number of Correct Hits9
Running time: 15
17.20user 0.28system 0:16.11elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24204minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGKQJDONFMAPHR
Number of Correct Hits20
Running time: 15
18.04user 0.32system 0:16.70elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24549minor)pagefaults 0swaps
The final key: CZXYBWLVUEKISGRQPDONFMATHJ
Number of Correct Hits21
Running time: 16
17.51user 0.28system 0:16.47elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24226minor)pagefaults 0swaps
The final key: DYWXGAQKOTZCFPNHERBUVJMLIS
Number of Correct Hits1
Running time: 16
17.29user 0.34system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24578minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits20
Running time: 15
17.70user 0.26system 0:16.55elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24171minor)pagefaults 0swaps
The final key: RFSOUIWKBTHDXJCQZGNVPMYELA
Number of Correct Hits3
Running time: 16
17.43user 0.23system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24437minor)pagefaults 0swaps
The final key: CXYJBWLVUZTISGRQPDONFMAKHE
Number of Correct Hits21
Running time: 15
17.57user 0.21system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24119minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQJDONFLAPHM
Number of Correct Hits18
Running time: 16
16.53user 0.21system 0:15.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20567minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits22
Running time: 15
17.64user 0.28system 0:16.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CQMJBWXVUTFYIGPZEDONRLAKHS
Number of Correct Hits10
Running time: 16
17.20user 0.25system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20761minor)pagefaults 0swaps
The final key: CKYJBWLVUPTISGRZEDONFMAQHX
Number of Correct Hits17
Running time: 15
17.22user 0.27system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CFYXBWLVUETISGRQKDONPMAJHZ
Number of Correct Hits19
Running time: 15
17.16user 0.31system 0:16.20elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24563minor)pagefaults 0swaps
The final key: CZYXBWLVUETIKGRQPDONFMAJHS
Number of Correct Hits19
Running time: 15
17.40user 0.24system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24577minor)pagefaults 0swaps
The final key: CZYXBWJVPETISGRQLDONFMAKHU
Number of Correct Hits20
Running time: 15
17.51user 0.21system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24201minor)pagefaults 0swaps
The final key: CHYXBPLVUJTISGRZKDONFMAEQW
Number of Correct Hits16
Running time: 16
17.52user 0.28system 0:16.57elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24566minor)pagefaults 0swaps
The final key: CQYOBWXVUETISGRLKDJNFMAPHZ
Number of Correct Hits17
Running time: 16
17.18user 0.32system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24119minor)pagefaults 0swaps
The final key: CZYXBWHVUETISGRQPDONFMAKJL
Number of Correct Hits22
Running time: 15
17.49user 0.27system 0:16.52elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24125minor)pagefaults 0swaps
The final key: CZYPBWXVUELISGRJKDONFMAQHT
Number of Correct Hits18
Running time: 16
17.13user 0.26system 0:16.10elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20784minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits21
Running time: 15
17.24user 0.28system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23888minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQKDONJLAMHF
Number of Correct Hits17
Running time: 15
17.55user 0.30system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24574minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOKFMAJHN
Number of Correct Hits20
Running time: 16
17.71user 0.31system 0:16.43elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24227minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRKEDONFMAPHQ
Number of Correct Hits19
Running time: 15
18.12user 0.26system 0:16.58elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24112minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits19
Running time: 16
17.47user 0.26system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24349minor)pagefaults 0swaps
The final key: CZYXBWLVUPTJIGRQEDONFMAKHS
Number of Correct Hits18
Running time: 15
18.01user 0.29system 0:16.72elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24312minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRWKDONPMAQHF
Number of Correct Hits18
Running time: 16
18.15user 0.37system 0:17.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24639minor)pagefaults 0swaps
The final key: CZYXBJLVUPTISGRQEDONFMAKWH
Number of Correct Hits16
Running time: 16
17.05user 0.30system 0:16.00elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24112minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits22
Running time: 15
16.64user 0.27system 0:15.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23929minor)pagefaults 0swaps
The final key: SIWXJUZTYAFBRENOKCPMVHQLDG
Number of Correct Hits1
Running time: 15
16.71user 0.25system 0:15.65elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20660minor)pagefaults 0swaps
The final key: CZYXBWLVUETIFGRQJDONPMAKHS
Number of Correct Hits21
Running time: 15
17.21user 0.34system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20583minor)pagefaults 0swaps
The final key: NIVPOWAEGTHRFJYDLBCUXKQZSM
Number of Correct Hits1
Running time: 15
17.58user 0.26system 0:16.47elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24600minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAPHK
Number of Correct Hits21
Running time: 16
18.04user 0.30system 0:16.54elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24299minor)pagefaults 0swaps
The final key: GQAYDVHJNKLUFPOIEBRCSTWMXZ
Number of Correct Hits0
Running time: 16
17.07user 0.23system 0:16.11elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24211minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRZPDJNFMAQHO
Number of Correct Hits18
Running time: 15
17.36user 0.24system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24193minor)pagefaults 0swaps
The final key: UZMXPDTVCFHIYNBWEGOKRQAJLS
Number of Correct Hits5
Running time: 15
16.82user 0.33system 0:15.85elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24140minor)pagefaults 0swaps
The final key: OAWXGIHJDLZRFPNQEUBCVKMTSY
Number of Correct Hits1
Running time: 15
17.22user 0.30system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24322minor)pagefaults 0swaps
The final key: VHYGNIXPDLTRKBOWQUJCSEMZAF
Number of Correct Hits2
Running time: 15
17.10user 0.26system 0:16.12elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24462minor)pagefaults 0swaps
The final key: CZYXBWLPUEMISGRQJDONFKATHV
Number of Correct Hits18
Running time: 15
17.87user 0.26system 0:16.09elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24413minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKHJ
Number of Correct Hits23
Running time: 15
19.51user 0.26system 0:18.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23929minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQJDONPMAEHF
Number of Correct Hits19
Running time: 17
17.33user 0.29system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24559minor)pagefaults 0swaps
The final key: CZYXBWPVUKTIAGRQEDONFMSJHL
Number of Correct Hits17
Running time: 15
17.95user 0.29system 0:16.38elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CZKXBWLVUEPISGRQTDONFMAJHY
Number of Correct Hits19
Running time: 15
17.46user 0.34system 0:16.37elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: CZYXBWJVUPTISGRQEDONFMAKHL
Number of Correct Hits19
Running time: 15
18.29user 0.32system 0:16.63elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: CQLXBWAVUEKISGRFTDOPJMYZHN
Number of Correct Hits14
Running time: 16
17.29user 0.27system 0:16.00elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24579minor)pagefaults 0swaps
The final key: DAYICXWJRTZUFPOHENKBVSQLMG
Number of Correct Hits1
Running time: 15
17.11user 0.28system 0:16.14elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23922minor)pagefaults 0swaps
The final key: CTYXBWLVUEPISGRQJDONFMAKHZ
Number of Correct Hits19
Running time: 15
17.40user 0.30system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: CZYXBWLVUETIQGRPJDONFMAKHS
Number of Correct Hits20
Running time: 15
17.48user 0.25system 0:16.54elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23997minor)pagefaults 0swaps
The final key: DHMYJXWGNELRQVOIKBCUSTFZAP
Number of Correct Hits1
Running time: 16
17.27user 0.29system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24349minor)pagefaults 0swaps
The final key: CHYXBWLPUZTISGRQEDONFMAKJV
Number of Correct Hits18
Running time: 15
17.40user 0.24system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21101minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRLPDONFMAQHJ
Number of Correct Hits20
Running time: 15
17.47user 0.24system 0:16.50elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23935minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits20
Running time: 16
17.26user 0.26system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20691minor)pagefaults 0swaps
The final key: CZYXBWLVUJTMSGRQEDONFPAKHI
Number of Correct Hits19
Running time: 15
17.98user 0.26system 0:17.01elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20717minor)pagefaults 0swaps
The final key: CMYJBWLVUPTISGRQEDONFZAKHX
Number of Correct Hits17
Running time: 16
17.23user 0.30system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24335minor)pagefaults 0swaps
The final key: BZYXCDLVUJTISGRWKPONFMHEQA
Number of Correct Hits13
Running time: 15
17.21user 0.26system 0:16.13elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23802minor)pagefaults 0swaps
The final key: CZYXPWLVUEJISGRQKDONFMATHB
Number of Correct Hits18
Running time: 15
17.38user 0.33system 0:16.45elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits21
Running time: 15
17.53user 0.25system 0:16.48elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24408minor)pagefaults 0swaps
The final key: CZAXPKWVUELIYGRQJDONFMSTHB
Number of Correct Hits14
Running time: 16
17.23user 0.34system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24476minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits21
Running time: 15
17.89user 0.32system 0:16.45elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CPSXBWLVUETIYKRZJDONFMAQHG
Number of Correct Hits18
Running time: 16
17.40user 0.25system 0:16.12elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24438minor)pagefaults 0swaps
The final key: BQAXPYKVCELISGUWTODJRZMFHN
Number of Correct Hits8
Running time: 15
17.46user 0.26system 0:16.23elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23750minor)pagefaults 0swaps
The final key: CMZXBWLVUFJISYRQKDONPTAEHG
Number of Correct Hits14
Running time: 15
17.37user 0.23system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20692minor)pagefaults 0swaps
The final key: CZYXBWLPUEKISGRQTDONFJAMHV
Number of Correct Hits18
Running time: 15
17.39user 0.27system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24353minor)pagefaults 0swaps
The final key: CZPXBWLVUKTISGRQEDONFMYJHA
Number of Correct Hits17
Running time: 15
17.51user 0.24system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20836minor)pagefaults 0swaps
The final key: CJYXBWLVUZTISGRQPDONFMAEHK
Number of Correct Hits20
Running time: 16
18.52user 0.30system 0:16.68elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23926minor)pagefaults 0swaps
The final key: DMVCOWQEGTHRPJYALBNUXKFZIS
Number of Correct Hits2
Running time: 16
17.22user 0.26system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24252minor)pagefaults 0swaps
The final key: JZYXBALVUEQISGRWFDONCMKPHT
Number of Correct Hits16
Running time: 15
17.40user 0.20system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24337minor)pagefaults 0swaps
The final key: CZXJBTIVUPLYSGRQEDONFMWKHA
Number of Correct Hits13
Running time: 15
17.36user 0.30system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: CKZXBWLVUEQISGRYJDONFMATPH
Number of Correct Hits16
Running time: 15
18.87user 0.22system 0:16.89elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24453minor)pagefaults 0swaps
The final key: CZYPBWLVUETISGRQJDONFMAKHX
Number of Correct Hits20
Running time: 16
17.32user 0.24system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21017minor)pagefaults 0swaps
The final key: OFSXGHVJULZCWKDAMBNRYQPTIE
Number of Correct Hits3
Running time: 15
17.51user 0.32system 0:16.51elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23798minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits20
Running time: 16
17.14user 0.29system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21031minor)pagefaults 0swaps
The final key: CQYXBWLVUEJISGRZPDONFMAKHT
Number of Correct Hits20
Running time: 15
17.68user 0.28system 0:16.51elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24087minor)pagefaults 0swaps
The final key: CZYXBWLVUQTISGRJPDONFMAKHE
Number of Correct Hits21
Running time: 16
17.78user 0.31system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24460minor)pagefaults 0swaps
The final key: CTYXPWLVUEZISGRQKDONFMAJHB
Number of Correct Hits20
Running time: 16
18.64user 0.24system 0:17.17elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24464minor)pagefaults 0swaps
The final key: CQYJBWLVUFTDSGRZKIONPMAEHX
Number of Correct Hits14
Running time: 16
18.09user 0.26system 0:16.66elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24313minor)pagefaults 0swaps
The final key: CFZXPAWYRMQISGBHEONVJKUTLD
Number of Correct Hits5
Running time: 16
17.16user 0.34system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24162minor)pagefaults 0swaps
The final key: CZYXPWLVUETISGRQKDONFMAJHB
Number of Correct Hits19
Running time: 15
17.04user 0.28system 0:16.04elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24461minor)pagefaults 0swaps
The final key: NHVDOWZJGLTRFPYQEUBCXAMKSI
Number of Correct Hits4
Running time: 15
17.16user 0.28system 0:16.21elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24600minor)pagefaults 0swaps
The final key: CZYXBWJPUETISGRQKDONFMALHV
Number of Correct Hits18
Running time: 15
17.28user 0.21system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20768minor)pagefaults 0swaps
The final key: NQFXGHVPOTMCUKDYEBRJSAWLIZ
Number of Correct Hits1
Running time: 15
17.88user 0.27system 0:16.57elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24115minor)pagefaults 0swaps
The final key: JMYXBWLVUETISGRQPDONFZAKHC
Number of Correct Hits21
Running time: 16
17.24user 0.33system 0:16.18elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24343minor)pagefaults 0swaps
The final key: CMYXBWLVUPTSIGRJKDONFZAEHQ
Number of Correct Hits17
Running time: 15
17.18user 0.27system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23887minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDONPMAHJF
Number of Correct Hits19
Running time: 15
17.07user 0.26system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: CZMXBYLPUTWISGRQJDONFKAEHV
Number of Correct Hits16
Running time: 15
17.42user 0.26system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24218minor)pagefaults 0swaps
The final key: CQYXBWLVUPTISGRZJDONFMAKHE
Number of Correct Hits19
Running time: 15
17.18user 0.27system 0:16.00elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24299minor)pagefaults 0swaps
The final key: NFYOGTDJVHZREBSWMPUKIQXLAC
Number of Correct Hits1
Running time: 15
16.58user 0.22system 0:15.60elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20656minor)pagefaults 0swaps
The final key: VMXDNAIJGQZPYBOWKURCSEFTLH
Number of Correct Hits1
Running time: 15
20.29user 0.31system 0:19.37elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24518minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJZH
Number of Correct Hits19
Running time: 18
18.06user 0.30system 0:16.66elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24189minor)pagefaults 0swaps
The final key: CZYGBWPVUELISJRQTDONFMAKHX
Number of Correct Hits17
Running time: 16
16.74user 0.32system 0:15.77elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21067minor)pagefaults 0swaps
The final key: JMZUPXWGNELISVBQTDRCOAYKHF
Number of Correct Hits6
Running time: 15
17.54user 0.31system 0:16.56elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24504minor)pagefaults 0swaps
The final key: CJVXUWLPBEZISGRQTNODFKAMHY
Number of Correct Hits13
Running time: 16
17.29user 0.32system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24595minor)pagefaults 0swaps
The final key: NFVKODWPXTHRMJCSZBUGIEYQAL
Number of Correct Hits1
Running time: 15
16.96user 0.27system 0:15.96elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20589minor)pagefaults 0swaps
The final key: VHAONLIJDQMCYBGWEUKRXPFZST
Number of Correct Hits0
Running time: 15
17.37user 0.24system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24320minor)pagefaults 0swaps
The final key: RQAXBSJVULFIZGCWTDONPMYEHK
Number of Correct Hits10
Running time: 15
17.00user 0.25system 0:16.00elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24084minor)pagefaults 0swaps
The final key: UYSXBWTVREZIAGPMFDONCQKJHL
Number of Correct Hits8
Running time: 15
18.03user 0.30system 0:16.60elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24350minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits22
Running time: 16
17.26user 0.21system 0:16.06elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24549minor)pagefaults 0swaps
The final key: PMYXBWLVCETISGRQJODNFZAKHU
Number of Correct Hits15
Running time: 15
17.16user 0.27system 0:16.06elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24543minor)pagefaults 0swaps
The final key: CQYXBWLVUPTIKGRZEDONFMAJHS
Number of Correct Hits18
Running time: 15
17.73user 0.25system 0:16.62elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24548minor)pagefaults 0swaps
The final key: CZYXBWLVUTJISGRQEDONFMAPKH
Number of Correct Hits18
Running time: 16
17.95user 0.24system 0:16.57elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24239minor)pagefaults 0swaps
The final key: UHAKPILJRTQDSGBZFXNOCMVEWY
Number of Correct Hits4
Running time: 16
17.36user 0.34system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24145minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQTDONFMAJPH
Number of Correct Hits18
Running time: 16
17.40user 0.28system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24348minor)pagefaults 0swaps
The final key: GZTXJIWDOLSUAPNHECRBVKFMYQ
Number of Correct Hits3
Running time: 15
17.37user 0.30system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24189minor)pagefaults 0swaps
The final key: CZYXBKLVUEMISGRWJDONFQATHP
Number of Correct Hits16
Running time: 15
18.00user 0.29system 0:16.34elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24234minor)pagefaults 0swaps
The final key: RHSUJXLMNEQOIVBWTDCPGZYKAF
Number of Correct Hits5
Running time: 15
18.04user 0.25system 0:16.66elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23595minor)pagefaults 0swaps
The final key: VIMNOLZJDTHRKPGSEUCBXFAQWY
Number of Correct Hits1
Running time: 16
16.76user 0.25system 0:15.66elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23935minor)pagefaults 0swaps
The final key: VILDPFXKGSHRABOMQYJCUTZEWN
Number of Correct Hits0
Running time: 15
17.74user 0.29system 0:16.59elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24588minor)pagefaults 0swaps
The final key: CJXYBWTVUEZSIGRLPDONFMAKHQ
Number of Correct Hits15
Running time: 16
17.27user 0.26system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24584minor)pagefaults 0swaps
The final key: CKYXBWLVUEPISGRQTDONFMAJHZ
Number of Correct Hits18
Running time: 15
17.32user 0.30system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23914minor)pagefaults 0swaps
The final key: CQYXBWLVUJTIPGRZEDONFMAKHS
Number of Correct Hits20
Running time: 15
17.31user 0.32system 0:16.24elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24544minor)pagefaults 0swaps
The final key: NAFYOLHJDTIRKPGVEUBCXMQZSW
Number of Correct Hits1
Running time: 15
16.78user 0.26system 0:15.80elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24546minor)pagefaults 0swaps
The final key: CZYXBWLVUEMISGRQJDONPKAFHT
Number of Correct Hits19
Running time: 15
17.86user 0.28system 0:16.33elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24394minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMAPHJ
Number of Correct Hits20
Running time: 15
18.37user 0.28system 0:16.61elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24291minor)pagefaults 0swaps
The final key: CHYXBWLVUKTMSGRZEDONPQAFJI
Number of Correct Hits14
Running time: 16
17.52user 0.33system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24603minor)pagefaults 0swaps
The final key: CZYPBWXVUJMISGRHEDONFKATQL
Number of Correct Hits15
Running time: 15
18.43user 0.25system 0:17.16elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24384minor)pagefaults 0swaps
The final key: NIVJDLQEGHTRWPYXKBCUSFMZAO
Number of Correct Hits1
Running time: 16
16.85user 0.23system 0:15.80elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20885minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 15
18.13user 0.24system 0:16.61elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24392minor)pagefaults 0swaps
The final key: JZMCPDTGNKFIWVBAEORUXHYLSQ
Number of Correct Hits2
Running time: 16
16.86user 0.29system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21064minor)pagefaults 0swaps
The final key: CZYXBWLVUETISJRPQDONFMAKHG
Number of Correct Hits20
Running time: 15
17.37user 0.27system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24320minor)pagefaults 0swaps
The final key: CZYXBKLVUHTISGRQEDONFMAJPW
Number of Correct Hits19
Running time: 15
17.03user 0.26system 0:16.05elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20615minor)pagefaults 0swaps
The final key: CZYPBWLVUHTISGRQEDONFMAKXJ
Number of Correct Hits20
Running time: 15
17.56user 0.31system 0:16.57elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23905minor)pagefaults 0swaps
The final key: CPYXBWLVUMTISGRQJDONFZAKHE
Number of Correct Hits19
Running time: 16
17.58user 0.24system 0:16.54elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20938minor)pagefaults 0swaps
The final key: CZYJBWLVUPTISGRQEDONFMAKHX
Number of Correct Hits19
Running time: 16
17.55user 0.27system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24357minor)pagefaults 0swaps
The final key: CZYXBWLVUHTISJRQEDONFMAKPG
Number of Correct Hits19
Running time: 15
18.24user 0.28system 0:16.62elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24566minor)pagefaults 0swaps
The final key: NAVGPIHMKTLRWUBZECOXSQYJDF
Number of Correct Hits1
Running time: 16
17.08user 0.30system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20890minor)pagefaults 0swaps
The final key: CZYXBWLVUETIPGRQJDONFMAKHS
Number of Correct Hits21
Running time: 15
17.43user 0.27system 0:16.22elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24270minor)pagefaults 0swaps
The final key: CZKXBWYVUEPISGRQJDONFMATHL
Number of Correct Hits19
Running time: 15
17.89user 0.25system 0:16.51elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24155minor)pagefaults 0swaps
The final key: UHLXBYAKCTQIZGRWVDONFMSEPJ
Number of Correct Hits12
Running time: 16
17.02user 0.33system 0:16.01elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQPDONFKAMHE
Number of Correct Hits20
Running time: 15
18.74user 0.29system 0:17.73elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20847minor)pagefaults 0swaps
The final key: CZWXBILVUKTYSGRQPDONFMAJHE
Number of Correct Hits17
Running time: 17
17.20user 0.27system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZYXBPLVUETISGRFQDONJMAKHW
Number of Correct Hits18
Running time: 15
17.36user 0.29system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23859minor)pagefaults 0swaps
The final key: CFAKBWXPUELIYGRQTDONMZSJHV
Number of Correct Hits13
Running time: 15
17.44user 0.30system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24139minor)pagefaults 0swaps
The final key: BMYXPWLVCJTIZGRHESDNFQAKUO
Number of Correct Hits13
Running time: 15
17.59user 0.29system 0:16.38elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: NZFXGVHWDMLCUKOYTBRJSQEPIA
Number of Correct Hits1
Running time: 15
17.71user 0.22system 0:16.21elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23929minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits22
Running time: 15
17.35user 0.23system 0:16.47elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23846minor)pagefaults 0swaps
The final key: CZYXBWKVUPTISGRQEDONFMAJHL
Number of Correct Hits20
Running time: 15
16.99user 0.24system 0:15.89elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24105minor)pagefaults 0swaps
The final key: JZAXBWKPCFLISOUQTDGNRMYEHV
Number of Correct Hits10
Running time: 15
17.52user 0.36system 0:16.51elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24124minor)pagefaults 0swaps
The final key: CMYXBWLVUTHISGRQPDONFKZEJA
Number of Correct Hits16
Running time: 16
17.32user 0.26system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24146minor)pagefaults 0swaps
The final key: NZKXGYHJDMLCFPOWEURBSQVTIA
Number of Correct Hits2
Running time: 15
16.87user 0.26system 0:15.84elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23920minor)pagefaults 0swaps
The final key: VQYNGHAEOSTUFJIWMPBCDZKLXR
Number of Correct Hits1
Running time: 15
17.90user 0.24system 0:16.49elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24137minor)pagefaults 0swaps
The final key: CPYXBWLVUEMISGRQJDONFTAKHZ
Number of Correct Hits17
Running time: 16
17.18user 0.30system 0:16.24elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24332minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQKDONFMAJHE
Number of Correct Hits20
Running time: 15
17.15user 0.28system 0:16.00elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: NHMJOZDEVTIRXBYSKPUGWFLQAC
Number of Correct Hits0
Running time: 15
17.59user 0.32system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits21
Running time: 16
17.42user 0.29system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24575minor)pagefaults 0swaps
The final key: CTYXBWLVUEJISGRQKDONFZAPHM
Number of Correct Hits19
Running time: 15
17.02user 0.27system 0:16.09elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20676minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMAJPH
Number of Correct Hits20
Running time: 15
17.33user 0.31system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24176minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAJHK
Number of Correct Hits22
Running time: 15
17.68user 0.28system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23902minor)pagefaults 0swaps
The final key: UQYKCXLVBEAISGRMPDONFWJTZH
Number of Correct Hits11
Running time: 16
17.37user 0.31system 0:16.17elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24195minor)pagefaults 0swaps
The final key: OZFXJMAGNELIHPDQKRCBSVUTWY
Number of Correct Hits5
Running time: 15
17.43user 0.27system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24336minor)pagefaults 0swaps
The final key: CASJBILVUZQYDGRWEKONFMPTHX
Number of Correct Hits11
Running time: 15
17.25user 0.34system 0:16.25elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24022minor)pagefaults 0swaps
The final key: CZYXPWLVUMTISGRQEDONFKAJHB
Number of Correct Hits19
Running time: 15
17.54user 0.26system 0:16.25elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23940minor)pagefaults 0swaps
The final key: CQYXBJLVUWTISGRPEDONFZAKHM
Number of Correct Hits18
Running time: 15
17.48user 0.28system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24455minor)pagefaults 0swaps
The final key: CZYXBWLVUTKISJRQPDONFMAEHG
Number of Correct Hits20
Running time: 15
17.45user 0.28system 0:16.51elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20938minor)pagefaults 0swaps
The final key: CQYXBPLVUTWISJRZEDONFMAKHG
Number of Correct Hits16
Running time: 16
18.64user 0.24system 0:16.67elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZYXBWKVUTLISJRQEDONFMAPHG
Number of Correct Hits16
Running time: 16
17.34user 0.28system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24190minor)pagefaults 0swaps
The final key: CZSXBWLVUQTIJGRYEDONFMAKHP
Number of Correct Hits19
Running time: 15
17.31user 0.29system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23163minor)pagefaults 0swaps
The final key: CHZDBAWPUKLISJRQENOGFMVTXY
Number of Correct Hits9
Running time: 15
17.15user 0.25system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21004minor)pagefaults 0swaps
The final key: BQAXPWMVCELISJRHKGONFZYTUD
Number of Correct Hits9
Running time: 15
18.78user 0.27system 0:17.18elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: DASXGWQKOTHCFJNYERBUVZMLIP
Number of Correct Hits2
Running time: 16
17.28user 0.28system 0:16.02elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: CMYXBWLVUKTISGRQJDNPFZAEHO
Number of Correct Hits16
Running time: 15
17.28user 0.34system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24323minor)pagefaults 0swaps
The final key: CKZXBWLVUETISGRQJDONFMAPHY
Number of Correct Hits18
Running time: 15
16.77user 0.24system 0:15.65elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23951minor)pagefaults 0swaps
The final key: BHJDPWMVCLZISGRAENOUFQYKXT
Number of Correct Hits8
Running time: 15
17.33user 0.28system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: RQSKUXLPCTZDIGBWJONVAMYEHF
Number of Correct Hits2
Running time: 15
17.26user 0.30system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24234minor)pagefaults 0swaps
The final key: CJYXBWLVUETISGRQPDONFKAMHZ
Number of Correct Hits20
Running time: 15
17.29user 0.28system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20621minor)pagefaults 0swaps
The final key: CKSXBHLVUTQIPGJZEDONRMAWFY
Number of Correct Hits12
Running time: 15
17.51user 0.28system 0:16.50elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24299minor)pagefaults 0swaps
The final key: JLMCPSWGNTFIAVBZEORUXQYKHD
Number of Correct Hits2
Running time: 16
17.34user 0.27system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24384minor)pagefaults 0swaps
The final key: OAWXGDTEYMZBRPNIKCJUVQFLSH
Number of Correct Hits2
Running time: 15
17.27user 0.23system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20723minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits22
Running time: 15
17.07user 0.27system 0:16.14elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24005minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMJKHA
Number of Correct Hits21
Running time: 15
17.64user 0.29system 0:16.41elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24203minor)pagefaults 0swaps
The final key: CYXJBWLVUPKISGRQEDONFMATHZ
Number of Correct Hits16
Running time: 15
17.53user 0.32system 0:16.48elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24585minor)pagefaults 0swaps
The final key: CMYXBWLVUETISGRQJDONFPAKHZ
Number of Correct Hits19
Running time: 16
16.64user 0.33system 0:15.71elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: CQYJBXLVUETISGRWPDONFZAKHM
Number of Correct Hits17
Running time: 15
16.80user 0.28system 0:15.83elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24140minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFZAJHM
Number of Correct Hits21
Running time: 15
16.54user 0.24system 0:15.48elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23918minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDONFMAJHP
Number of Correct Hits19
Running time: 15
17.32user 0.24system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24205minor)pagefaults 0swaps
The final key: NLMKGWHJDZSRFPOYEUCBVAQTIX
Number of Correct Hits2
Running time: 15
17.81user 0.27system 0:16.48elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24564minor)pagefaults 0swaps
The final key: CPYJBWLVUETXIGRSQDONFMAKHZ
Number of Correct Hits16
Running time: 16
16.90user 0.28system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24497minor)pagefaults 0swaps
The final key: CQYXBJLVUMKISGRPTDONFZAEHW
Number of Correct Hits15
Running time: 15
17.66user 0.33system 0:16.28elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24239minor)pagefaults 0swaps
The final key: CZYXBWLVUETIJGRSPDONFMAQHK
Number of Correct Hits19
Running time: 15
16.94user 0.27system 0:15.93elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24162minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits22
Running time: 15
17.29user 0.28system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: CTXJBPLVUWZYSGRQEDONFMAKHI
Number of Correct Hits15
Running time: 15
17.04user 0.31system 0:16.06elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CKXYBWLVUEMISGJZPDONFQATHR
Number of Correct Hits15
Running time: 15
17.54user 0.25system 0:16.54elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24206minor)pagefaults 0swaps
The final key: UZLXBWYVRMQISGCPJDONFKATHE
Number of Correct Hits13
Running time: 16
17.37user 0.29system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24211minor)pagefaults 0swaps
The final key: CMYXBWLVUPTISGRQJDONFZAKHE
Number of Correct Hits19
Running time: 15
17.22user 0.34system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24135minor)pagefaults 0swaps
The final key: CZYJBXLVUETISGRQPDONFMAKHW
Number of Correct Hits21
Running time: 15
17.80user 0.28system 0:17.48elapsed 103%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24599minor)pagefaults 0swaps
The final key: CZYXBWLVUEPISGRQJDONFMAKHT
Number of Correct Hits21
Running time: 16
17.41user 0.24system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21070minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRZPDONFMJKHA
Number of Correct Hits18
Running time: 15
17.16user 0.27system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24405minor)pagefaults 0swaps
The final key: CPYXBJWVUTZISGRQEDONFMAKLH
Number of Correct Hits17
Running time: 15
16.79user 0.24system 0:15.76elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20730minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKPH
Number of Correct Hits21
Running time: 15
17.68user 0.30system 0:16.42elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24303minor)pagefaults 0swaps
The final key: CZXYBWLVUETISGRQJDONPMAKHF
Number of Correct Hits19
Running time: 15
17.31user 0.22system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20871minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits20
Running time: 15
17.48user 0.29system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24408minor)pagefaults 0swaps
The final key: CKIXBWLVUEZYSGRQPDONFMAJHT
Number of Correct Hits18
Running time: 15
17.74user 0.26system 0:16.55elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24268minor)pagefaults 0swaps
The final key: CZYXBWLVJETISGRQPDONFMAKHU
Number of Correct Hits22
Running time: 16
17.14user 0.32system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: CZYXBWLVUTKISGRQPDONFMAJHE
Number of Correct Hits21
Running time: 15
16.44user 0.26system 0:15.56elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEJONFMAKHD
Number of Correct Hits20
Running time: 15
17.69user 0.32system 0:16.45elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24232minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits22
Running time: 16
17.47user 0.28system 0:16.36elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24531minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits21
Running time: 15
17.42user 0.25system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20759minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits20
Running time: 15
17.51user 0.26system 0:16.48elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24513minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMALJH
Number of Correct Hits20
Running time: 16
17.64user 0.32system 0:16.66elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23885minor)pagefaults 0swaps
The final key: UQYXBWLVRFTSIGCMEDONJPAKHZ
Number of Correct Hits13
Running time: 16
17.01user 0.30system 0:16.02elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20886minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 15
16.99user 0.22system 0:15.93elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21013minor)pagefaults 0swaps
The final key: CZAXBWLVUETISGRQPDONFMKJHY
Number of Correct Hits20
Running time: 15
17.88user 0.32system 0:16.58elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24569minor)pagefaults 0swaps
The final key: CZAXBWLVUPMISGRQEDONFKJTHY
Number of Correct Hits17
Running time: 16
18.24user 0.27system 0:16.80elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24569minor)pagefaults 0swaps
The final key: RLFCJSTGNEHWAVBQPDOUXZYKMI
Number of Correct Hits4
Running time: 16
17.12user 0.24system 0:16.08elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20856minor)pagefaults 0swaps
The final key: CZYXBWLVUETIPGRQJDONFMAKHS
Number of Correct Hits21
Running time: 15
17.28user 0.21system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20523minor)pagefaults 0swaps
The final key: CZYJBWPVULHISGRQKDONFMAEXT
Number of Correct Hits15
Running time: 15
17.14user 0.28system 0:16.17elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23923minor)pagefaults 0swaps
The final key: CIYXBWLVUETOSGRQKDPNFMAJHZ
Number of Correct Hits19
Running time: 15
17.77user 0.32system 0:16.67elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CZYXBWLVJPTISGRQEDONFMAKHU
Number of Correct Hits18
Running time: 16
18.00user 0.28system 0:16.67elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24332minor)pagefaults 0swaps
The final key: CMYXBWLVUEPISGRQTDONFZAKJH
Number of Correct Hits18
Running time: 16
18.18user 0.23system 0:16.79elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24599minor)pagefaults 0swaps
The final key: CTYXBWLVUPZISGRQJDONFMAKHE
Number of Correct Hits19
Running time: 16
17.45user 0.35system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24534minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJKPDONFMAQHR
Number of Correct Hits19
Running time: 15
17.20user 0.25system 0:16.19elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: CZYXBWLVUETIKGRQJDONFMASHP
Number of Correct Hits20
Running time: 15
16.80user 0.33system 0:15.89elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24525minor)pagefaults 0swaps
The final key: BQYGUXAKRZLDSJPIENCOWMVFHT
Number of Correct Hits2
Running time: 15
17.46user 0.26system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20884minor)pagefaults 0swaps
The final key: CQYXBILVUETHSGRZPDONFMAJKW
Number of Correct Hits16
Running time: 16
17.23user 0.28system 0:16.20elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21047minor)pagefaults 0swaps
The final key: JZYXBWLVUETISGRQPDONFMAKHC
Number of Correct Hits22
Running time: 15
17.40user 0.28system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: CTYJBWLVUFQISGPZKXONRMAEHD
Number of Correct Hits14
Running time: 15
18.04user 0.32system 0:16.55elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24567minor)pagefaults 0swaps
The final key: CLZXBWTVUPQISGRYEDJNFMAKHO
Number of Correct Hits15
Running time: 16
17.39user 0.34system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24382minor)pagefaults 0swaps
The final key: VZXYNALJGQHBKPOWMURCSEFTID
Number of Correct Hits2
Running time: 15
17.42user 0.25system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24179minor)pagefaults 0swaps
The final key: CTYJBWLVUPZISGRQEDONFMAKHX
Number of Correct Hits18
Running time: 15
17.15user 0.23system 0:16.06elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24203minor)pagefaults 0swaps
The final key: NFVGOAQJXKLRMUYHECDBSPWZIT
Number of Correct Hits0
Running time: 15
16.69user 0.27system 0:15.62elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24444minor)pagefaults 0swaps
The final key: OZSVNYHJDLQBMPGAKCURXEWTIF
Number of Correct Hits2
Running time: 15
17.75user 0.33system 0:16.49elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24540minor)pagefaults 0swaps
The final key: CZYXBWLVUHKISGRQTDONFMAEPJ
Number of Correct Hits20
Running time: 16
17.73user 0.31system 0:16.52elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24353minor)pagefaults 0swaps
The final key: CZKXBYLVUETISGRQJDONFMAPHW
Number of Correct Hits19
Running time: 16
17.23user 0.28system 0:16.25elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24176minor)pagefaults 0swaps
The final key: VIWYNAHJGQTBDPOFMURCSEZKXL
Number of Correct Hits2
Running time: 15
17.17user 0.26system 0:16.06elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: NHWDGAXJVQZPFBOLMURCSKYTIE
Number of Correct Hits0
Running time: 15
17.27user 0.29system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20412minor)pagefaults 0swaps
The final key: NVYXGIHJDZTRFPOWMUCBSKQLAE
Number of Correct Hits4
Running time: 15
17.45user 0.29system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24295minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits21
Running time: 16
17.27user 0.25system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20905minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPJONFMAKHD
Number of Correct Hits20
Running time: 15
17.86user 0.32system 0:16.54elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24553minor)pagefaults 0swaps
The final key: CZYXBWLVUEQISGRJPDONFMAKHT
Number of Correct Hits21
Running time: 16
17.38user 0.31system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24335minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFKAJHM
Number of Correct Hits21
Running time: 15
17.53user 0.32system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23925minor)pagefaults 0swaps
The final key: CZYXPWLVUKAISGRQEDONFMJTHB
Number of Correct Hits17
Running time: 16
17.85user 0.31system 0:16.62elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24572minor)pagefaults 0swaps
The final key: CQXYBWLVUJMISGPZKDONRTAEFH
Number of Correct Hits12
Running time: 16
17.52user 0.26system 0:16.31elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23930minor)pagefaults 0swaps
The final key: BZAXPYLVUTQISGRWFDCNJMKEHO
Number of Correct Hits11
Running time: 15
17.36user 0.28system 0:16.36elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20899minor)pagefaults 0swaps
The final key: NFLROHYMVZTBWUJSEPCKDAXQIG
Number of Correct Hits1
Running time: 15
17.29user 0.28system 0:16.15elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24543minor)pagefaults 0swaps
The final key: CAYXBWLVUETISGJQPDONFMZKHR
Number of Correct Hits20
Running time: 15
17.65user 0.21system 0:16.21elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24000minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAZJH
Number of Correct Hits21
Running time: 15
17.46user 0.26system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24134minor)pagefaults 0swaps
The final key: CZYXBWLVUETIPGRQJDONFMAKHS
Number of Correct Hits22
Running time: 15
17.40user 0.30system 0:16.30elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23992minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits22
Running time: 15
18.70user 0.25system 0:16.83elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24629minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMKJHA
Number of Correct Hits22
Running time: 16
17.31user 0.22system 0:16.26elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20844minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits21
Running time: 15
17.46user 0.26system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24202minor)pagefaults 0swaps
The final key: CHYXBWLVUETISGRQKDONFMAJPZ
Number of Correct Hits18
Running time: 16
17.46user 0.23system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24123minor)pagefaults 0swaps
The final key: CZXJBWLVUQTISGRMPDONFKAEHY
Number of Correct Hits18
Running time: 15
17.68user 0.29system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24199minor)pagefaults 0swaps
The final key: CQYXBWJPUETISGRZLDONFMAKHV
Number of Correct Hits19
Running time: 16
17.24user 0.26system 0:15.82elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: CZYXBWLVUETPSGRQJDONFMAKHI
Number of Correct Hits22
Running time: 15
17.67user 0.24system 0:16.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23944minor)pagefaults 0swaps
The final key: UZYXBWLVJETISGRQPDONFMAKHC
Number of Correct Hits20
Running time: 16
17.51user 0.20system 0:16.06elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24574minor)pagefaults 0swaps
The final key: CJZXPYLKUAMISGBWTDORFQVEHN
Number of Correct Hits9
Running time: 15
17.82user 0.26system 0:16.63elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24513minor)pagefaults 0swaps
The final key: CHYXBWLVJKTISGRQEDONFMAPUZ
Number of Correct Hits17
Running time: 16
16.59user 0.26system 0:15.65elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20446minor)pagefaults 0swaps
The final key: CZYXBWPVUEKISGRQTDONFMAJHL
Number of Correct Hits18
Running time: 15
17.00user 0.25system 0:16.00elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24561minor)pagefaults 0swaps
The final key: GQSMPITKOLHRYXBAJCNUDFZEWV
Number of Correct Hits0
Running time: 15
17.01user 0.21system 0:16.06elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20657minor)pagefaults 0swaps
The final key: CZYXBWLVUETISKRQPDONFMAJHG
Number of Correct Hits22
Running time: 15
16.88user 0.31system 0:15.88elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24310minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits22
Running time: 15
18.89user 0.28system 0:17.23elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZYXBWKVUEPISGRQJDONFMATHL
Number of Correct Hits20
Running time: 16
16.92user 0.23system 0:15.85elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24550minor)pagefaults 0swaps
The final key: CZYJBWXVUPTISGRQEDONFLAKHM
Number of Correct Hits17
Running time: 15
16.86user 0.33system 0:15.81elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: CZKXBHLVUQJISGRYEDONFMAPWT
Number of Correct Hits13
Running time: 15
16.77user 0.28system 0:15.90elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24319minor)pagefaults 0swaps
The final key: CZYXBWLVJETISGRQKDONFMAPHU
Number of Correct Hits20
Running time: 15
17.24user 0.30system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24362minor)pagefaults 0swaps
The final key: CQWXBJKVUMLISGRZEDONFYATHP
Number of Correct Hits15
Running time: 15
17.02user 0.34system 0:16.05elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20850minor)pagefaults 0swaps
The final key: RZSVNDHEOLTBXPCWQGJUIFYMAK
Number of Correct Hits1
Running time: 15
17.48user 0.27system 0:16.55elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21100minor)pagefaults 0swaps
The final key: CZYXBWLVUPJISGRQEDONFMAKHT
Number of Correct Hits20
Running time: 16
17.32user 0.29system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24288minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAPHK
Number of Correct Hits18
Running time: 15
17.13user 0.27system 0:16.04elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24570minor)pagefaults 0swaps
The final key: CMYXBJLVUETISGRQPDONFZAKHW
Number of Correct Hits20
Running time: 15
17.84user 0.28system 0:16.47elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23967minor)pagefaults 0swaps
The final key: CZYXPWLVUETISGRQJDONFMAKHB
Number of Correct Hits21
Running time: 15
17.22user 0.24system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20703minor)pagefaults 0swaps
The final key: CZAXBHPVRTLISGUJEDONFMYKQW
Number of Correct Hits12
Running time: 15
17.54user 0.27system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24424minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQKDONFMAPHR
Number of Correct Hits21
Running time: 15
17.25user 0.28system 0:16.23elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24162minor)pagefaults 0swaps
The final key: CZKXBWLVUPTISGRQEDONFMAJHY
Number of Correct Hits22
Running time: 15
17.21user 0.29system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23893minor)pagefaults 0swaps
The final key: CZYXBWLVJEPISGRQTDONFMAKHU
Number of Correct Hits20
Running time: 15
16.95user 0.26system 0:15.99elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20624minor)pagefaults 0swaps
The final key: GVAYRIXJDZLUFPCWENKBMHQTSO
Number of Correct Hits1
Running time: 15
17.69user 0.26system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24417minor)pagefaults 0swaps
The final key: CMYJBWLVUETISGRQPDONFZAKHX
Number of Correct Hits20
Running time: 16
17.23user 0.27system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20884minor)pagefaults 0swaps
The final key: CPYXBWLVUETISGRZKDONFMAJHQ
Number of Correct Hits19
Running time: 15
17.65user 0.24system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24512minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDOKFMAJHN
Number of Correct Hits19
Running time: 15
17.46user 0.25system 0:16.20elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24207minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKHP
Number of Correct Hits21
Running time: 15
17.11user 0.26system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21110minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFKAJHM
Number of Correct Hits20
Running time: 15
17.69user 0.24system 0:16.64elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: GAYKDUXJSZTCFPNWERBOVHQMIL
Number of Correct Hits2
Running time: 16
16.79user 0.26system 0:15.79elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20847minor)pagefaults 0swaps
The final key: CZYXBWLVUETISJRQPODNFMAKHG
Number of Correct Hits20
Running time: 15
17.29user 0.30system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24320minor)pagefaults 0swaps
The final key: CQYXBWLVUETIAGRZMDONFKSPJH
Number of Correct Hits15
Running time: 15
17.46user 0.28system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24357minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRZPDONFMJKHA
Number of Correct Hits19
Running time: 15
17.59user 0.25system 0:16.49elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: NHSDPXAGRTQVIJBWFCKUOZYLME
Number of Correct Hits0
Running time: 15
17.26user 0.24system 0:16.14elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24234minor)pagefaults 0swaps
The final key: NQVXGWAEOKHRFJYIZBCUSPLTDM
Number of Correct Hits3
Running time: 15
17.24user 0.27system 0:16.08elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24101minor)pagefaults 0swaps
The final key: CQWXBULVPKTISGRZEDONFMAJHY
Number of Correct Hits16
Running time: 15
18.26user 0.26system 0:17.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20472minor)pagefaults 0swaps
The final key: CJYXBWLVUPTISGRQEDONFMAZHK
Number of Correct Hits19
Running time: 16
17.74user 0.20system 0:16.62elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20627minor)pagefaults 0swaps
The final key: UZKXBWLVCETISGRQJYONFMAPHD
Number of Correct Hits18
Running time: 16
17.48user 0.29system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24324minor)pagefaults 0swaps
The final key: CAYXBWKVUMZDSGRQTNOPJLIEHF
Number of Correct Hits12
Running time: 15
16.80user 0.22system 0:15.77elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20720minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits20
Running time: 15
17.55user 0.30system 0:16.61elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24094minor)pagefaults 0swaps
The final key: CTYPBWLVUEQISGRXJDONFMAKHZ
Number of Correct Hits16
Running time: 16
17.46user 0.27system 0:16.46elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: CLZDUAWJXTMISKRQPGOBFVYEHN
Number of Correct Hits8
Running time: 15
17.49user 0.23system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24328minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKFH
Number of Correct Hits20
Running time: 15
17.38user 0.27system 0:16.05elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23917minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits22
Running time: 15
18.20user 0.24system 0:16.94elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20957minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits20
Running time: 16
17.75user 0.28system 0:16.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24543minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRZPDONFMJKHA
Number of Correct Hits21
Running time: 16
17.76user 0.29system 0:16.19elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: VFYONLMPDZTBJCGWQURKIEAHSX
Number of Correct Hits1
Running time: 15
17.36user 0.32system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24487minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONJMAKHF
Number of Correct Hits19
Running time: 15
18.23user 0.26system 0:16.74elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24183minor)pagefaults 0swaps
The final key: CXYJBWLVUETISGRQPDONFZAKHM
Number of Correct Hits21
Running time: 16
17.14user 0.31system 0:16.13elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24376minor)pagefaults 0swaps
The final key: PXADRIZKBJQVYOCFEGNUMHSTLW
Number of Correct Hits0
Running time: 15
17.35user 0.27system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24586minor)pagefaults 0swaps
The final key: CKYXBWLVUMTISGRQEDONFZAJHP
Number of Correct Hits20
Running time: 15
17.36user 0.32system 0:16.43elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24315minor)pagefaults 0swaps
The final key: NHWDOLSEVZTRFBGIMJUCXKYQAP
Number of Correct Hits0
Running time: 16
17.90user 0.29system 0:16.51elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CZYXBQLVUETKSGRWPDONFMAJHI
Number of Correct Hits20
Running time: 16
17.41user 0.28system 0:16.43elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24470minor)pagefaults 0swaps
The final key: DHMNOYWJVTLUFPGIERCBXKAQSZ
Number of Correct Hits0
Running time: 15
17.39user 0.27system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24173minor)pagefaults 0swaps
The final key: JQMCPXWGNLFIHVBZEORUDTYKSA
Number of Correct Hits1
Running time: 15
16.66user 0.31system 0:15.70elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24551minor)pagefaults 0swaps
The final key: KHADNFXMGLZCPBOWQURJSEYTIV
Number of Correct Hits0
Running time: 15
17.21user 0.22system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20625minor)pagefaults 0swaps
The final key: CMYXBWLVUETZSGRQKDONFIAPHJ
Number of Correct Hits19
Running time: 15
17.11user 0.24system 0:16.13elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24594minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAPHK
Number of Correct Hits22
Running time: 15
17.35user 0.33system 0:15.95elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24530minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQJDONFMAZHP
Number of Correct Hits21
Running time: 15
17.38user 0.28system 0:16.29elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: CMAXBWJPUELIYGRQTDONFZSKHV
Number of Correct Hits15
Running time: 15
17.66user 0.32system 0:16.61elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24129minor)pagefaults 0swaps
The final key: CZYXBWKVUPMILGRQJDONFSAEHT
Number of Correct Hits16
Running time: 16
17.99user 0.36system 0:17.07elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24173minor)pagefaults 0swaps
The final key: OAKXGWTMDSHCUPNYERBJVZFLIQ
Number of Correct Hits2
Running time: 16
17.54user 0.31system 0:16.36elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24512minor)pagefaults 0swaps
The final key: CZXPBWIVUETYSGRLJDONFMAKHQ
Number of Correct Hits15
Running time: 15
17.58user 0.22system 0:16.27elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24218minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits20
Running time: 15
17.29user 0.27system 0:16.36elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23555minor)pagefaults 0swaps
The final key: UZSXPWLKREQIFGBMJODNCYATHV
Number of Correct Hits9
Running time: 15
17.14user 0.30system 0:16.12elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20876minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits22
Running time: 15
18.15user 0.25system 0:16.70elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24547minor)pagefaults 0swaps
The final key: CZYXBWQVUPLISJRTEDONFMAKHG
Number of Correct Hits17
Running time: 16
17.36user 0.26system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24335minor)pagefaults 0swaps
The final key: CZYXBWLVUEQSIGRJMDONFPAKHT
Number of Correct Hits16
Running time: 15
17.31user 0.25system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20978minor)pagefaults 0swaps
The final key: CKZXBWLVUETISGRQJDONPMYFHA
Number of Correct Hits18
Running time: 15
17.90user 0.26system 0:16.53elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24620minor)pagefaults 0swaps
The final key: GYSXJWQEOLHCFPNIMRKUVTAZDB
Number of Correct Hits1
Running time: 16
17.07user 0.28system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24498minor)pagefaults 0swaps
The final key: CQYDJXVPUMTISNBFEORKGLAWZH
Number of Correct Hits6
Running time: 15
17.77user 0.28system 0:16.42elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CKYXBWLVUPTISGRQJDONFZAEHM
Number of Correct Hits18
Running time: 15
17.52user 0.32system 0:16.38elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: JLZUPXTGNQFIAVBWKDRCOMYEHS
Number of Correct Hits2
Running time: 15
18.00user 0.27system 0:16.59elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24186minor)pagefaults 0swaps
The final key: UQIXCJAPRTHYSGBWFNKODLVEZM
Number of Correct Hits2
Running time: 16
17.18user 0.28system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20450minor)pagefaults 0swaps
The final key: NIYXGAWEDZHRFJOQMUBCSKVTLP
Number of Correct Hits2
Running time: 15
17.09user 0.21system 0:16.07elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20644minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 15
17.66user 0.30system 0:16.44elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24164minor)pagefaults 0swaps
The final key: CTYXBWLVUPJIAGRZEDONFMSKHQ
Number of Correct Hits16
Running time: 16
17.72user 0.27system 0:16.14elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24249minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMJKHA
Number of Correct Hits22
Running time: 15
17.49user 0.17system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20706minor)pagefaults 0swaps
The final key: CZPXBWLVUTKISGRHEDONFMAJYQ
Number of Correct Hits15
Running time: 15
17.74user 0.30system 0:16.58elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24575minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits20
Running time: 16
16.80user 0.30system 0:15.79elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21058minor)pagefaults 0swaps
The final key: BHSXPILMUTFNZGCWEDOJRQYKAV
Number of Correct Hits6
Running time: 15
17.24user 0.27system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20437minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQPDONFMAJHE
Number of Correct Hits20
Running time: 15
17.76user 0.22system 0:16.40elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24461minor)pagefaults 0swaps
The final key: CZYXBWPVUTLISGRQJDONFMAKHE
Number of Correct Hits19
Running time: 15
17.16user 0.31system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23909minor)pagefaults 0swaps
The final key: OQPRDHVEGZWUFJSIMBCNXTKLYA
Number of Correct Hits1
Running time: 15
17.36user 0.29system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: CQYJBWLVUPTISGRZEDONFMAKHX
Number of Correct Hits19
Running time: 15
17.77user 0.28system 0:16.66elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: CTYXBWJVUEMISGRQPDONFKAZHL
Number of Correct Hits16
Running time: 16
17.45user 0.33system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24168minor)pagefaults 0swaps
The final key: CZYXBWLVPHTIJGRQEDONFMAKUS
Number of Correct Hits18
Running time: 15
17.49user 0.32system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24288minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMAKJH
Number of Correct Hits20
Running time: 15
17.86user 0.28system 0:16.64elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: CZYXBWLPUKTISGRQJDONFMAEHV
Number of Correct Hits18
Running time: 16
17.77user 0.25system 0:16.78elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20973minor)pagefaults 0swaps
The final key: CQYXPWLVBMTISGRZEDONFJAKHU
Number of Correct Hits16
Running time: 16
16.91user 0.28system 0:15.73elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23942minor)pagefaults 0swaps
The final key: CZYPBXLKUETISGRWJDONFMAQHV
Number of Correct Hits17
Running time: 15
17.51user 0.24system 0:16.14elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23954minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKHJ
Number of Correct Hits22
Running time: 15
17.33user 0.26system 0:16.18elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24559minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits22
Running time: 15
17.46user 0.22system 0:16.38elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24279minor)pagefaults 0swaps
The final key: VIAONLHJDZTRMPGWSUBCXEYKFQ
Number of Correct Hits1
Running time: 15
17.32user 0.24system 0:16.21elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23924minor)pagefaults 0swaps
The final key: JLMCPIWGNTFOAVBZEDRUXQYKSH
Number of Correct Hits1
Running time: 15
16.88user 0.30system 0:15.94elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21078minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQJDONFMAKHV
Number of Correct Hits19
Running time: 15
17.47user 0.24system 0:16.21elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24576minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits20
Running time: 15
17.14user 0.27system 0:16.09elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits20
Running time: 15
18.36user 0.27system 0:16.67elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23880minor)pagefaults 0swaps
The final key: NQYOGWXMVPZUFBDHTRCJSKALIE
Number of Correct Hits2
Running time: 16
17.18user 0.24system 0:16.16elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21046minor)pagefaults 0swaps
The final key: JHAYPIUGNTLZSVBFKORCXMWEQD
Number of Correct Hits1
Running time: 15
17.54user 0.26system 0:16.39elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: CZYXBWLVUETIKGRQPDONFMAJHS
Number of Correct Hits21
Running time: 15
17.12user 0.28system 0:16.15elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20855minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFKAHPM
Number of Correct Hits18
Running time: 15
17.12user 0.27system 0:16.17elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24413minor)pagefaults 0swaps
The final key: CZYXBWKVUPTISGRQEDONFMAJHL
Number of Correct Hits20
Running time: 15
17.73user 0.31system 0:16.45elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24251minor)pagefaults 0swaps
The final key: CKYXBWLVUPTISGRQEDONFMAJHZ
Number of Correct Hits19
Running time: 16
17.35user 0.28system 0:16.24elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24544minor)pagefaults 0swaps
The final key: CZYXBWLVUJPISGRQEDONFMAKHT
Number of Correct Hits19
Running time: 15
18.02user 0.28system 0:16.66elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24343minor)pagefaults 0swaps
The final key: UFMXBYLVCQTSZGJWEDONRHAKIP
Number of Correct Hits9
Running time: 16
17.44user 0.25system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONFMAJPH
Number of Correct Hits20
Running time: 15
17.49user 0.32system 0:16.52elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: CZYXBHLVUEPISGRQTDONFWAKJM
Number of Correct Hits18
Running time: 16
17.12user 0.30system 0:16.12elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: CZYXBWPVUETISGRQJDONFMAKHL
Number of Correct Hits20
Running time: 15
17.76user 0.27system 0:16.66elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23976minor)pagefaults 0swaps
The final key: CXYPBWLVUTAISGRQJDONFMZKHE
Number of Correct Hits16
Running time: 16
17.32user 0.24system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20859minor)pagefaults 0swaps
The final key: CZYXBWLVUETMSGRQJDONFPAKHI
Number of Correct Hits19
Running time: 15
18.16user 0.25system 0:16.72elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24262minor)pagefaults 0swaps
The final key: CZYXJWLVUETISGRQMDONFPAKHB
Number of Correct Hits19
Running time: 16
17.27user 0.26system 0:16.29elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21067minor)pagefaults 0swaps
The final key: CZYJBWLVUETISGRQPDONFMAKHX
Number of Correct Hits21
Running time: 15
17.42user 0.32system 0:16.54elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24508minor)pagefaults 0swaps
The final key: CZYXJWLVUETISGRQPDONFMAKHB
Number of Correct Hits20
Running time: 16
16.98user 0.33system 0:16.00elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24324minor)pagefaults 0swaps
The final key: NHFDJAQGXMLBVPOWKCRUSZYTIE
Number of Correct Hits0
Running time: 15
17.26user 0.26system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24310minor)pagefaults 0swaps
The final key: CZYJBWLVUQTISGRPEDONFMAKHX
Number of Correct Hits19
Running time: 15
17.48user 0.32system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24420minor)pagefaults 0swaps
The final key: CZJXBWLVUQPISGRYTDONFMAEHK
Number of Correct Hits16
Running time: 15
17.28user 0.28system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24065minor)pagefaults 0swaps
The final key: CIYXBWAVUEZPSGRQTDONFLJKHM
Number of Correct Hits15
Running time: 15
16.84user 0.29system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24500minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFPAMHK
Number of Correct Hits19
Running time: 15
17.28user 0.28system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21082minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKHQ
Number of Correct Hits21
Running time: 15
17.42user 0.34system 0:16.49elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20842minor)pagefaults 0swaps
The final key: CZYXBWLVJEPISGRQTDONFMAKHU
Number of Correct Hits20
Running time: 16
17.48user 0.30system 0:16.46elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFZAJHM
Number of Correct Hits20
Running time: 15
17.41user 0.25system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24168minor)pagefaults 0swaps
The final key: CZYXBWKVUETISGRQPDONFMAJHL
Number of Correct Hits20
Running time: 15
17.32user 0.26system 0:16.31elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24574minor)pagefaults 0swaps
The final key: CZMXBWPVUETISGRQJDONFLAKHY
Number of Correct Hits18
Running time: 15
17.37user 0.27system 0:16.25elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24637minor)pagefaults 0swaps
The final key: CQYXBWLVUETISGRZJDONFKAPHM
Number of Correct Hits20
Running time: 15
17.54user 0.26system 0:16.34elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24235minor)pagefaults 0swaps
The final key: CZYXBWLVUEMIPGRQJDONFKATHS
Number of Correct Hits19
Running time: 15
17.35user 0.22system 0:16.33elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23909minor)pagefaults 0swaps
The final key: CMXJBLWVUTHISGRYEDONKPAQFZ
Number of Correct Hits10
Running time: 15
17.05user 0.24system 0:16.06elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20843minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMJKHA
Number of Correct Hits20
Running time: 15
17.13user 0.24system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24460minor)pagefaults 0swaps
The final key: NHZAPXLMYEFRGJBWTCUVOQDKIS
Number of Correct Hits1
Running time: 15
17.28user 0.24system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24561minor)pagefaults 0swaps
The final key: JZYXBWLVUMTPSGRHEDONFQAKCI
Number of Correct Hits16
Running time: 15
16.90user 0.30system 0:16.00elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24302minor)pagefaults 0swaps
The final key: CPYXBWZVUKTISGRQEDONFMAJHL
Number of Correct Hits18
Running time: 15
18.01user 0.25system 0:16.79elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24346minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQKDONPMAJHF
Number of Correct Hits19
Running time: 16
17.26user 0.32system 0:16.28elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24202minor)pagefaults 0swaps
The final key: CZYXBPLVUTWISGRQEKONFMAJHD
Number of Correct Hits18
Running time: 15
17.65user 0.26system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24333minor)pagefaults 0swaps
The final key: NSYBPWLGOETIFVKQZDCUXAMJHR
Number of Correct Hits7
Running time: 16
17.48user 0.26system 0:16.51elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20844minor)pagefaults 0swaps
The final key: BZAXKWYPRELISJNQTUOGCFVMHD
Number of Correct Hits8
Running time: 16
16.96user 0.23system 0:15.95elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24506minor)pagefaults 0swaps
The final key: OHZDPXAMNLQRIJBWTCUKGFYESV
Number of Correct Hits1
Running time: 15
17.29user 0.30system 0:16.26elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24145minor)pagefaults 0swaps
The final key: CZPXBWYVUQLISJRKEGONFMATHD
Number of Correct Hits14
Running time: 15
17.37user 0.28system 0:16.37elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24498minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFMAKHE
Number of Correct Hits19
Running time: 15
17.41user 0.24system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24626minor)pagefaults 0swaps
The final key: CMZXBWLVUETISGRQJDONFYAPKH
Number of Correct Hits16
Running time: 15
17.23user 0.30system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24091minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRQPDONFMAJHT
Number of Correct Hits22
Running time: 15
17.07user 0.27system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20688minor)pagefaults 0swaps
The final key: CMYXBWLVUEKISGRQPDONFZAJHT
Number of Correct Hits20
Running time: 15
17.60user 0.33system 0:16.38elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23957minor)pagefaults 0swaps
The final key: CZXJBIQVUKHYSGRETDONFMAPWL
Number of Correct Hits12
Running time: 15
17.32user 0.32system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24384minor)pagefaults 0swaps
The final key: OWYXGIHJDETRFPNAKUBCVQMLSZ
Number of Correct Hits3
Running time: 15
17.64user 0.24system 0:16.45elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24161minor)pagefaults 0swaps
The final key: CZYXBWJVUETISGRQPDONFMAKHL
Number of Correct Hits22
Running time: 16
17.15user 0.34system 0:16.41elapsed 106%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24079minor)pagefaults 0swaps
The final key: CZYJBWLVUHTISGRQMDONPKAEXF
Number of Correct Hits16
Running time: 15
17.78user 0.24system 0:16.47elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24355minor)pagefaults 0swaps
The final key: ULYXBWTVCJFIMGRQSDKNPZAEHO
Number of Correct Hits12
Running time: 15
17.64user 0.33system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZQXBWLVUPTISGRFEDONJMAKHY
Number of Correct Hits19
Running time: 16
17.62user 0.28system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23860minor)pagefaults 0swaps
The final key: CTPJBWQVUKLYIGREZDONFSAMHX
Number of Correct Hits10
Running time: 16
17.56user 0.32system 0:16.30elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24200minor)pagefaults 0swaps
The final key: CQYXBPLVUEWISGRZTJONFMAKHD
Number of Correct Hits19
Running time: 15
17.22user 0.28system 0:16.16elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24530minor)pagefaults 0swaps
The final key: CZYXBWLVUETISKRQJDONFMAPHG
Number of Correct Hits20
Running time: 15
17.28user 0.29system 0:16.24elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CZYXBWLVUQTISGRPEDONFMAKHJ
Number of Correct Hits21
Running time: 15
17.41user 0.29system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24539minor)pagefaults 0swaps
The final key: CQYXBWLVUJTISGRZEDONPMAKHF
Number of Correct Hits20
Running time: 16
16.96user 0.31system 0:15.98elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24233minor)pagefaults 0swaps
The final key: CKYXJWLVUEZISGRQPDONFMATHB
Number of Correct Hits18
Running time: 15
16.86user 0.25system 0:15.77elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+21000minor)pagefaults 0swaps
The final key: VIXYNAHJGLQRMPOWKUBCSTZEDF
Number of Correct Hits0
Running time: 15
17.48user 0.27system 0:16.44elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20925minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGJQPDONFMAKHR
Number of Correct Hits22
Running time: 16
17.17user 0.27system 0:16.23elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24297minor)pagefaults 0swaps
The final key: CZSXBWLVUEQYKGRPTDONFMAJHI
Number of Correct Hits16
Running time: 15
17.36user 0.31system 0:16.32elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24632minor)pagefaults 0swaps
The final key: CQYXBWLVUPKISGRFEDONTZAJHM
Number of Correct Hits16
Running time: 15
17.28user 0.26system 0:16.32elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20622minor)pagefaults 0swaps
The final key: CQYOBLXVUZTISGPWEDNKRMAFHJ
Number of Correct Hits14
Running time: 15
17.39user 0.23system 0:16.11elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CZYXBWLVUETISJRQPDONFMAKHG
Number of Correct Hits20
Running time: 15
16.93user 0.22system 0:15.93elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20903minor)pagefaults 0swaps
The final key: CZSXBWLVUTFIYGRQEDONPMAKHJ
Number of Correct Hits19
Running time: 15
18.09user 0.26system 0:16.48elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24358minor)pagefaults 0swaps
The final key: OMAUVXHPDTLFYJGZQBCRNEWSIK
Number of Correct Hits0
Running time: 16
18.45user 0.19system 0:16.71elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24197minor)pagefaults 0swaps
The final key: JMYXBWLKUPVISGRQEDCOFTAZHN
Number of Correct Hits13
Running time: 16
17.34user 0.28system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24210minor)pagefaults 0swaps
The final key: VIYGNHXJDZTPFBOWQURCSEAKLM
Number of Correct Hits5
Running time: 15
17.38user 0.30system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24414minor)pagefaults 0swaps
The final key: CZYXBWLPUJTISGRQEDONFMAKHV
Number of Correct Hits21
Running time: 15
17.20user 0.27system 0:16.16elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24559minor)pagefaults 0swaps
The final key: CZYXBWLVUETISKRQPDONFMAJHG
Number of Correct Hits22
Running time: 15
16.86user 0.21system 0:15.83elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24177minor)pagefaults 0swaps
The final key: NAVKOIHMGLTUXJBZECRPDFYQSW
Number of Correct Hits1
Running time: 15
17.39user 0.23system 0:16.35elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23741minor)pagefaults 0swaps
The final key: CZYXBWLVUKQISGRFEDONPMJTHA
Number of Correct Hits16
Running time: 15
17.56user 0.30system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24530minor)pagefaults 0swaps
The final key: JFZWRDUKPELISVBQTGNCOHAMXY
Number of Correct Hits3
Running time: 15
17.60user 0.35system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24546minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFKAPHM
Number of Correct Hits21
Running time: 16
17.48user 0.26system 0:16.37elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20675minor)pagefaults 0swaps
The final key: CQYXBWLVUJTISGRZEDONFMAKHP
Number of Correct Hits20
Running time: 15
17.12user 0.31system 0:16.22elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24527minor)pagefaults 0swaps
The final key: RZMPKXFGNEHOIJBWQDUYCTVLSA
Number of Correct Hits3
Running time: 15
17.73user 0.18system 0:16.23elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24342minor)pagefaults 0swaps
The final key: CHYXBWLVUEPISGRTKDONFMAQJZ
Number of Correct Hits18
Running time: 15
17.70user 0.25system 0:16.71elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24215minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFMAJHZ
Number of Correct Hits22
Running time: 16
18.58user 0.26system 0:17.24elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24169minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQJDONFKAMHE
Number of Correct Hits21
Running time: 16
17.22user 0.27system 0:16.17elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24605minor)pagefaults 0swaps
The final key: CZYXBWLPUETISGRQJDONFMAKHV
Number of Correct Hits21
Running time: 15
17.52user 0.30system 0:16.58elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23728minor)pagefaults 0swaps
The final key: CQXOBWYVUEZISGRLTDJNFMAHPK
Number of Correct Hits15
Running time: 16
18.51user 0.25system 0:17.37elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24308minor)pagefaults 0swaps
The final key: CKYXBWLVUETISGRQPDONFZAJHM
Number of Correct Hits20
Running time: 16
17.97user 0.24system 0:16.59elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24543minor)pagefaults 0swaps
The final key: CZYXBWLVUJPISGRQEDONFMAKHT
Number of Correct Hits19
Running time: 16
17.48user 0.28system 0:16.31elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24572minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKJH
Number of Correct Hits22
Running time: 15
16.97user 0.26system 0:16.11elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24532minor)pagefaults 0swaps
The final key: CZYXBWPVULTISGRQEKONFMAJHD
Number of Correct Hits19
Running time: 15
17.48user 0.26system 0:16.35elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONFMAKHJ
Number of Correct Hits24
Running time: 15
17.74user 0.32system 0:16.46elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24015minor)pagefaults 0swaps
The final key: CZAXBWLVUJTISGRQPDOKFMYEHN
Number of Correct Hits17
Running time: 16
18.60user 0.28system 0:16.77elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24537minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONJMAKHF
Number of Correct Hits21
Running time: 16
17.32user 0.30system 0:16.39elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24396minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKPH
Number of Correct Hits22
Running time: 15
17.10user 0.22system 0:16.10elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20434minor)pagefaults 0swaps
The final key: BZACPXWDNELISVUQFORJGMYKHT
Number of Correct Hits7
Running time: 15
17.60user 0.32system 0:16.41elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24386minor)pagefaults 0swaps
The final key: CQZXBDLVPHTISGRWMJONFYAKUE
Number of Correct Hits13
Running time: 15
17.22user 0.24system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24178minor)pagefaults 0swaps
The final key: CZYXBWLPUHTJSGRQEDONKMAFVI
Number of Correct Hits18
Running time: 15
17.35user 0.30system 0:16.40elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24444minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRMEDONFJAKHQ
Number of Correct Hits19
Running time: 15
17.54user 0.22system 0:16.43elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20877minor)pagefaults 0swaps
The final key: CMYXBWJVUTLISGRPEDONFZAKHQ
Number of Correct Hits16
Running time: 15
17.68user 0.23system 0:16.51elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24529minor)pagefaults 0swaps
The final key: CMYXBWZPUKTISGRLEDONFQAJHV
Number of Correct Hits15
Running time: 16
17.23user 0.29system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24206minor)pagefaults 0swaps
The final key: OQFPDLWJNZTRKVGAEBUCXHYMSI
Number of Correct Hits0
Running time: 15
17.60user 0.26system 0:16.23elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24125minor)pagefaults 0swaps
The final key: OAYGCQWPULZJXKDHEBNRVMITFS
Number of Correct Hits4
Running time: 15
16.93user 0.25system 0:15.95elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24235minor)pagefaults 0swaps
The final key: CQYJBSXVUEFMIGRWKDONPLATHZ
Number of Correct Hits13
Running time: 15
17.68user 0.27system 0:16.54elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24259minor)pagefaults 0swaps
The final key: CZYKBWXVUPLISGJQEDONFMATHR
Number of Correct Hits17
Running time: 16
17.10user 0.32system 0:16.13elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFKAJHM
Number of Correct Hits20
Running time: 15
17.27user 0.27system 0:16.25elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24138minor)pagefaults 0swaps
The final key: CZYXBWLVUJMISGRQEDONFPAKHT
Number of Correct Hits19
Running time: 15
17.42user 0.31system 0:16.40elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23954minor)pagefaults 0swaps
The final key: PFAXBMLVUJQISGCWEDONRKZTHY
Number of Correct Hits11
Running time: 15
17.36user 0.22system 0:16.28elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24509minor)pagefaults 0swaps
The final key: NAYCGIHMDZSBJPOLEURKVQWTXF
Number of Correct Hits0
Running time: 15
17.75user 0.24system 0:16.53elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24305minor)pagefaults 0swaps
The final key: CZYXBWLVUTPISGRJKDONFMAEHQ
Number of Correct Hits18
Running time: 16
18.02user 0.30system 0:17.03elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23864minor)pagefaults 0swaps
The final key: CMYXBWLVUHTISGRQEDONPZAKJF
Number of Correct Hits18
Running time: 16
17.65user 0.29system 0:16.35elapsed 109%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24417minor)pagefaults 0swaps
The final key: NHVPOAFEGLTRXJYDZBCUSKMQWI
Number of Correct Hits2
Running time: 15
17.39user 0.24system 0:16.41elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24104minor)pagefaults 0swaps
The final key: JMZUPXLGNKFISVBQTDRCOAYEHW
Number of Correct Hits6
Running time: 15
17.25user 0.34system 0:16.27elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23908minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONFMAKPH
Number of Correct Hits20
Running time: 15
17.07user 0.28system 0:16.07elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24329minor)pagefaults 0swaps
The final key: CZYXBWLVUPTSIGRQJDONFMAKHE
Number of Correct Hits19
Running time: 15
17.42user 0.22system 0:16.33elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24157minor)pagefaults 0swaps
The final key: CZYXBKLVUJTWSGRQPDONFMAEHI
Number of Correct Hits18
Running time: 15
17.16user 0.29system 0:16.15elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24354minor)pagefaults 0swaps
The final key: CZYXBWLVUEMISGRQJDOPFTAKHN
Number of Correct Hits20
Running time: 15
17.36user 0.25system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20599minor)pagefaults 0swaps
The final key: CZYPBWLVUMHIAGRTKDONFQJEXS
Number of Correct Hits16
Running time: 15
17.36user 0.30system 0:16.36elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: CZYXBWPVUJTISGRQEDONFMAKHL
Number of Correct Hits20
Running time: 15
17.40user 0.24system 0:16.34elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20721minor)pagefaults 0swaps
The final key: BZYXCMLJUQHDWGRAEVNOKSITFP
Number of Correct Hits6
Running time: 15
17.26user 0.28system 0:16.22elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24241minor)pagefaults 0swaps
The final key: CQYXBWLVUJTISGRPEDONFMAKHZ
Number of Correct Hits18
Running time: 15
16.73user 0.28system 0:15.71elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24293minor)pagefaults 0swaps
The final key: CZYJBWLVUQTIKGRSFDONMPAEHX
Number of Correct Hits15
Running time: 15
17.27user 0.22system 0:16.30elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20806minor)pagefaults 0swaps
The final key: CZYOBWXVUKTJSGRQPDINFMAEHL
Number of Correct Hits16
Running time: 15
17.01user 0.18system 0:15.83elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20407minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRPJDONFMAKQH
Number of Correct Hits21
Running time: 15
17.21user 0.26system 0:16.27elapsed 107%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20929minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQJDONPMAKHF
Number of Correct Hits22
Running time: 15
17.59user 0.28system 0:16.50elapsed 108%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24569minor)pagefaults 0swaps
The final key: CZYXBWKVJETISGRQPDONFMALHU
Number of Correct Hits18
Running time: 16
================================
Simulated Annealing Stats 1k:
2.68user 0.11system 0:01.76elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8652minor)pagefaults 0swaps
key: VQIXRAHJUZEDWGCFKBYTMLNPSO
key: CAYXBWSVUZEQIGJFKRDNMLTPHO
key: CAYXBWSVUJETIGRHPDLNKMZFQO
key: CEYXBWSVUJALIGRTPDHNFMZKQO
key: CEYXBWLVUJASIGRTPDHNFMZKQO
key: CHYXBWLVUEZSIGRTPDJNFMAKQO
Number of Correct Hits18
key: CHYXBWLVUEZSIGRTPDJNFMAKQO
Running time: 1
3.31user 0.11system 0:02.11elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8928minor)pagefaults 0swaps
key: CISDRVZJLYKHOFUXPGMNQEBTAW
key: CJXDRYZVAPMHIFUSKGONQEBTLW
key: CKXDUYQVAPEHIFRZJGONLTBMSW
key: CTXDUYQVBELHIFRMJGONZKAPSW
key: CTXDUYQVBELSIGRMJFONZKAPHW
key: CTXDUHQVBELSIGRMJFONZKAPYW
key: CKXDBHYVUEFSIGRTJLONZMAPQW
key: CZXDBQTVUEFSIGRYJLONKMAPHW
key: CZXDBQTVUEKSIGRYLJONFMAPHW
key: CZXDBQTVUEKSIGRYPJONFMALHW
Number of Correct Hits15
key: CZXDBQTVUEKSIGRYPJONFMALHW
Running time: 1
3.05user 0.13system 0:02.05elapsed 154%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7853minor)pagefaults 0swaps
key: OYDMRSXCEKLQWGIPJFVBANHTUZ
key: OHDMRSXCNKLQWGUEPFVBIYJTAZ
key: OYMDRSXCBKEIWGULPFVNHQJTAZ
key: BMYDRSXVOKEIWGUQPFCNHLJTAZ
key: BWYDRSXVOKTIQGUJPFCNHLMEAZ
key: CMYDRWXVOKTSQGUAPFBNHLIJEZ
key: CMYDRWXVOKTSQGULPFBNHEIJAZ
key: CMYDBWXVRKTSQGULPFONEHIJAZ
key: CMYDBWXVRKTSHGUIPJONFQAELZ
key: CMYDBWXVUKTHSGRIPJONFQAELZ
Number of Correct Hits15
key: CMYDBWXVUKTHSGRIPJONFQAELZ
Running time: 1
2.75user 0.13system 0:01.71elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8098minor)pagefaults 0swaps
key: RXWYOFLSAKDCVZJTEMUQIPNHGB
key: RSIYOFLKGTXCVMJAEHUQZWNPDB
key: RSIFOYLKGPXCVMNZTWUQAEHJDB
key: RSIFOYLKGEXCVMNZTWUQAPHJDB
key: RSIFOYLKGJXCVMNZTWUQAPHEDB
key: RSIFOYLKGJZCAMNXTWUQVPHEDB
Number of Correct Hits1
key: RSIFOYLKGJZCAMNXTWUQVPHEDB
Running time: 1
2.08user 0.11system 0:01.27elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8516minor)pagefaults 0swaps
key: BSXZRAUJVLTIDWFHKOGCPQEMNY
key: BSUZRAXLNETIDWFHKOGCQPJMVY
key: BHUZRAXLNJTIVWFQKOGCPMDESY
Number of Correct Hits4
key: BHUZRAXLNJTIVWFQKOGCPMDESY
Running time: 0
3.27user 0.09system 0:02.23elapsed 150%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8740minor)pagefaults 0swaps
key: JXWMTNLGCPQDYEUIKSFORAZVBH
key: BAFXKNQGCJLDYEUIPSVORTMZWH
key: BWYXKSTMCJLDIGUFPNVORQZEAH
key: BWYXRSTMCJLDIGUFPNVOKQZEAH
key: BFYXRSTMCJLDIGUWPNVOKQZEAH
key: BFYXRSTMCPLDIGUWJNVOEQZKAH
Number of Correct Hits4
key: BFYXRSTMCPLDIGUWJNVOEQZKAH
Running time: 1
3.20user 0.09system 0:01.80elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8713minor)pagefaults 0swaps
key: XETNBZIPUKWRSOAVLCFGDMYJQH
key: XETUBZIPRKWFSOAYLCNGDMVJQH
key: VETUBZYPCQWNSORILJDGFMXKAH
key: VETUBZYPCQANIORSLDJGFMXKWH
key: UETJBZYVCPAQIORSKDNGFMXLWH
key: UETDBQYVCLAZIORSKGNJFMXPWH
Number of Correct Hits5
key: UETDBQYVCLAZIORSKGNJFMXPWH
Running time: 1
3.78user 0.09system 0:02.22elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9022minor)pagefaults 0swaps
key: BWVNUAIKYQMCZGPXEORTDSFJHL
key: PWVNUAIKRQMYXGBFECOTDHSJZL
key: CHVDUZIPBMAYXGRWEKONFTSJQL
key: CHAXBZIVUKPYDGRWEJONFTSMQL
key: CHAXBDSVUKPIZGRYEJONFMWTQL
key: CHWXBDSVUPTIYGRZEJONFMAKQL
key: CHWXBDYVUPTISGRZEJONFMAKQL
key: CWHXBDYVUETISGRZPJONFMAKQL
key: CZQXBWYVUETISGRDPJONFMAKHL
key: CZYXBWQVUETIDGRSPJONFMAKHL
Number of Correct Hits21
key: CZYXBWQVUETIDGRSPJONFMAKHL
Running time: 1
3.21user 0.10system 0:01.91elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8975minor)pagefaults 0swaps
key: MWNXRDAEOZLUFYBJTKQVCSGPIH
key: MFGXKDAERZLUYJBSPONVCWQTIH
key: CFXGUDZVRMLPYJBSKONQEWATIH
key: CFSGUXLVQMEYZJBIPNORDWAKTH
key: CFSGUXWVQMLYZJBIPNORDEAKTH
key: CFSJUIXVQMLYZGBWPNORDEAKTH
key: CFSJUIXVMQLYZGBWPNORDEAKTH
Number of Correct Hits7
key: CFSJUIXVMQLYZGBWPNORDEAKTH
Running time: 1
3.14user 0.10system 0:01.89elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8699minor)pagefaults 0swaps
key: RZWLEQXFNTPICVOYKJHUMSGADB
key: RZWHECXJNTAIQVOYKGFUMSLPDB
key: RSFWECXKNTAIQVOYJGHUMZLPDB
key: RSFWEHXJNTAIQVOYKMGUCZLPDB
key: RSFWEHXJNTAIYVCQKMGUOZLPDB
key: RSMWJXLENTQIYVCAKFGUOZHPDB
key: RFMWJXQPNKLIYVCATDGUOZHESB
Number of Correct Hits2
key: RFMWJXQPNKLIYVCATDGUOZHESB
Running time: 1
3.30user 0.07system 0:02.09elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7965minor)pagefaults 0swaps
key: VSPJEWKHRZINMXGLABOUTYQDFC
key: RZYMVDXHEJTNLKGSPBOUIAQWFC
key: REYXVWLHFPTNDKGSJBOUIAQMZC
key: REYXVNIHFPTQDKGWJBOUSALMZC
key: REYXVNIHFPTQDKGZJBOUSALMWC
key: RIQWVDEHFPTYNKGZJBOUSALMXC
key: RIQWVDEHFPTYNKGZJBOUXALMSC
key: RYQWVDMHFPTINKGZJBOUXALESC
key: RYQWVDMNFPTIHKGZJBOUXALESC
key: RMQWVDZNFPTIHKGYEBOUXALJSC
Number of Correct Hits3
key: RMQWVDZNFPTIHKGYEBOUXALJSC
Running time: 1
3.08user 0.10system 0:01.97elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8725minor)pagefaults 0swaps
key: CKOJUQLZBPFSIDRHEGNVATWYXM
key: CXSJUQLZBEFOIDRHPGNVWTAKYM
key: CXAYUFLZBEQOIJRHPGNVWTSKDM
key: CLXYUWQZBEJIAORHPGNVFTSKDM
key: CLXYUWQTBEKIAORHPGNVFZSJDM
key: CKXYUDQTBELIAORHPGNVFZSJWM
key: CTXYUDQKBEWIAORHPGNVFZSJLM
key: CTXYUDQJBEWIAORHPGNVFZSKLM
Number of Correct Hits7
key: CTXYUDQJBEWIAORHPGNVFZSKLM
Running time: 1
3.61user 0.13system 0:02.17elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8471minor)pagefaults 0swaps
key: PIAUNXFLBTHCZGVSERDOWJMKYQ
key: PFARNXSMBTHCZGVIEUDOWJLKYQ
key: VYARNXLMBTHZPGCIEUDOWKSJFQ
key: RPAVNXSMBTHZYGCIEUDOWKLJFQ
key: REWUNXSMBTHZYGCIPVDOAKLJFQ
key: REWUNXSMBTAZYGCIJVDOHKLPFQ
key: REWUNXSMBTKIYGCZPVDOFALJHQ
key: REWUNXSMBTKIYGCHPVDOFALJZQ
key: BEAUNXSMRTKIYGCWPVDOFHLJZQ
key: BEAUNXLMRJKIYGCHPVDOFWSTZQ
Number of Correct Hits5
key: BEAUNXLMRJKIYGCHPVDOFWSTZQ
Running time: 1
3.49user 0.08system 0:02.14elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8699minor)pagefaults 0swaps
key: VWUQMGHNRSILAPBDEYOKCFXZTJ
key: VZTQMHKNRFILAPBDEXOGCSYWUJ
key: VZHQMWTNRKLIAGBDEXOPCSYFUJ
key: VZDSMTHNRKLIAGBQEXOPCWYFUJ
key: UZTSVDQNRKFIAGBHEXOPCWYMLJ
key: UZTSVDLNRWQIHGBMEXOPCAYKFJ
key: UZWSVDLNRTQIYGBMEXOPCAHKFJ
key: UZWSVDLPRFQIYGBMEXONCAHKTJ
key: RZWSVDLKUTQIYGBMEXONCAHPFJ
key: RZQSVDLKUTWIYGBMEXONCAHPFJ
Number of Correct Hits8
key: RZQSVDLKUTWIYGBMEXONCAHPFJ
Running time: 1
2.92user 0.11system 0:01.71elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8805minor)pagefaults 0swaps
key: RXOCBWHKNJFIYVMEPDGUTAZQLS
key: MEUCBWHJNKAIYVRXPDOGFTZQLS
key: MTUCBWHJNKAIYVRXPDOGFEZQLS
key: MTUCBWHJNKXIYVRAPDOGFEZLQS
key: CTUMBWHJNKXIYVRZPDOGFEALQS
key: CZUXBWHJNLEIYVRTPDOGFMAKQS
Number of Correct Hits14
key: CZUXBWHJNLEIYVRTPDOGFMAKQS
Running time: 1
3.34user 0.11system 0:01.99elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: RDAIGBXKSZEYWJOFHPVCNTULMQ
key: RSXIGWAKDTEBYJOVPUFCNMHLZQ
key: RZSIGVAKDTEBWJOYPCFUNMHLXQ
key: RASIGVZKDETBMJOYPCFUNWHLXQ
key: RASIGVZEDKTBMWOYJCFUNPHLXQ
key: RASIGVZEDKTCMWOYJBFUNPHLXQ
key: RASIGVZEDKTCMWOYJUFBNPHLXQ
key: RAYIGVZESKTCWMODJUFBNPHLXQ
Number of Correct Hits2
key: RAYIGVZESKTCWMODJUFBNPHLXQ
Running time: 1
3.52user 0.09system 0:02.09elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: TZRHYWMAVLPUSKDOEIBJXQNFCG
key: IMRSYWZAVPLUHKDOETBJXQNFCG
key: IMRSYWQACELUNKDVPTBJXZOFHG
key: IZRSYWQACELUNKDVPTBJXMOFHG
key: IZRSYWQACELUNPDVKTBJXMOFHG
key: VZRSYWQACELUNPDIKTBJXMOFHG
key: VFRSYWQJCEHUNPDIKMBOXTAZLG
Number of Correct Hits3
key: VFRSYWQJCEHUNPDIKMBOXTAZLG
Running time: 1
2.96user 0.12system 0:01.85elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: MHXNJDPGUQTWSCRBEZYOFAVKIL
key: BHYGJDENUKTXICRZPQVOFAWMSL
key: BAYGJWHPUKTXICRZQDNOFESMVL
key: BAYOJWHPUKQXICRZTDNGFESMVL
key: BAYOJFHPUKQXICRZMDNGWESTVL
key: BAYOJFMPUKQXICRZEDNGWHSTVL
key: BAYOJFHMUKQXICRZEDNGWPSTVL
Number of Correct Hits4
key: BAYOJFHMUKQXICRZEDNGWPSTVL
Running time: 1
2.41user 0.14system 0:01.41elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: IKABVSURCLXDMNYZFPJEWQOTHG
key: BXAMREYVCLKDINUWFPJOZQSTHG
key: BWXMRYAPCKZDINULFJOVEQSTHG
key: BZXMRYAPCKLDINUWEJOVFQSTHG
Number of Correct Hits4
key: BZXMRYAPCKLDINUWEJOVFQSTHG
Running time: 0
3.33user 0.12system 0:01.91elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8780minor)pagefaults 0swaps
key: NQCBPKSZVFIUAMYWERTHDJOLXG
key: NQCBOXWKVFSYAMDZLHURTJPEIG
key: NQCBOXWKVFSPAMYZLHURTJDEIG
key: NQCBOXWKVJFPAMYZLHURTSDEIG
key: NAPBOXQKVJSCWMYZLHURTFDEIG
key: NAKBOXQPVJSCWMYZLHURTFDEIG
key: NAQBOTWJVPSCKMYZLHURXFDEIG
Number of Correct Hits0
key: NAQBOTWJVPSCKMYZLHURXFDEIG
Running time: 1
2.14user 0.09system 0:01.29elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8270minor)pagefaults 0swaps
key: NFWBGIXCRLZKPVYDEQOUMJHATS
key: NFLBGTMKRPACWVYZEHOUXJDQIS
key: NZLBGTMJOQACWVYFKHRUXEDPIS
Number of Correct Hits1
key: NZLBGTMJOQACWVYFKHRUXEDPIS
Running time: 0
3.18user 0.09system 0:01.95elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: USCLDHWMRPZOIJTFANBGXEVQYK
key: USCYVFWMRPAOIJTHQNBGDEXZLK
key: UAVYCFWMRPSOIJTZQNBGDEXHLK
key: UASYCFWMREPOVJTIHNBGDZXQLK
key: UZSOCFWMREPYVJTIHNBGDAXQLK
key: UZSOCFWMREHYVPTIJNBGDAXQLK
key: UZSNCFWJREHYVPDIMOBGTAXQLK
key: UZSNCFWJREHYVPDIMBOGTAXQLK
Number of Correct Hits3
key: UZSNCFWJREHYVPDIMBOGTAXQLK
Running time: 1
3.76user 0.11system 0:02.07elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9047minor)pagefaults 0swaps
key: GIVEBLWKAPQNZFUYHCODSMRJTX
key: GIVDBLWKAJTYZEUFHCONSMRPQX
key: CIVDBWZKRETYSJUFLGONHMAPQX
key: CIZDBWAVREFYSJUTPGONHMLKQX
key: CIZDBWAVREHYSJUTPGONFMLKQX
key: CSZDBWAVREHYIJUTPGONFMLKQX
key: CSZDBWHVRETYIGUAPJONFMLKQX
Number of Correct Hits13
key: CSZDBWHVRETYIGUAPJONFMLKQX
Running time: 1
2.89user 0.08system 0:01.69elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8960minor)pagefaults 0swaps
key: GHMBOIPQVKAXDJRFLNCUWEYTSZ
key: UHLDOITQVKAFJBRSMGCNWEYPXZ
key: CHLDOFTQVEAIMBRSJGUNWKYPXZ
key: CHLDOFXPVEMYABRSJGUNWKITQZ
key: CLHDNWXPVEMYABRSJGUOFKITQZ
key: CSHDNWXPVEMYIBRLJGUOFKATQZ
Number of Correct Hits6
key: CSHDNWXPVEMYIBRLJGUOFKATQZ
Running time: 1
3.45user 0.12system 0:02.10elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8788minor)pagefaults 0swaps
key: VDQYPZKHGTWRMXOIJCNUBLFEAS
key: VDWYPFTQGEHRAIOXJCNUBLZKMS
key: OTWYPDFQGEHRAIVXJCNUBLZKMS
key: OTDWPYFQGEHRAIBVJCNUXLZKMS
key: OTVWPYFQGEHRAIBDJCUNXLZKMS
key: OMPWVYFQGEHRXIBAJCUNDLZKTS
key: OMKWVXFQGEHRYIBAJCUNDLZPTS
key: OMKWVXFQGELRYIBHJCUNDAZPTS
Number of Correct Hits2
key: OMKWVXFQGELRYIBHJCUNDAZPTS
Running time: 1
3.06user 0.11system 0:01.79elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8678minor)pagefaults 0swaps
key: EDBOAFTKMLIVSQRXZWNYGHCJPU
key: BTAYKFWMCQJOSLRXZDNVGHIEPU
key: BZAYJFXMCQHLSORWEDNVGKIPTU
key: BQAYJFLMCKTXSORWEDNVGZIPHU
key: BZAYJGLMCKTXIORWEDNVFQSPHU
key: BZADJYLMCKTXIORWEGNVFQSPHU
key: BZADPYLMCKTXIORWEGNVFQSJHU
Number of Correct Hits6
key: BZADPYLMCKTXIORWEGNVFQSJHU
Running time: 1
2.94user 0.10system 0:01.61elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8982minor)pagefaults 0swaps
key: TLRBNWZPXJFYAMOVQHUCISEKDG
key: JEWVNRFPXTDBLMOYQHUCIZAKSG
key: JHWVNRQEXTSBAMOYLPUCIZFKDG
key: ZHWVNPYEXTSCFMOQLURBIJAKDG
key: YHWVNDZLXTECFMOQPURBIKAJSG
Number of Correct Hits3
key: YHWVNDZLXTECFMOQPURBIKAJSG
Running time: 1
3.04user 0.10system 0:01.89elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8432minor)pagefaults 0swaps
key: DZQCBYTEVHAGIXRNJMOUFSPKWL
key: CZYDBQSKVJAUIERTPNOGFMXHWL
key: CZYDBQSKVJHNIERTPUOGFMAWXL
key: CZYDBQWVMJHNIERSPUOGFKATXL
key: CZYDBWQVMJTXIERSPGONFKAHUL
key: CZYDBWQVMJTXIERSPGONFHAKUL
key: CZYDBWQVUJTXIERSPGONFHAKML
Number of Correct Hits15
key: CZYDBWQVUJTXIERSPGONFHAKML
Running time: 1
3.18user 0.12system 0:02.09elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8950minor)pagefaults 0swaps
key: RCIZUAQKBEPSYLDXJOGFTVNMWH
key: RAVPUTZJBEMSYOCXKNGDFIQLWH
key: CAVJUWIPBEQSYGRMKNODFTLZXH
key: CQVDUWIPBKMSYGRAENOJFTLZXH
key: CQYDUWLPBKMIVGRAENOJFZSTXH
key: CQXJUWLPBKTDIGRAEVONFZSMYH
key: CTYXBWLVUKQDIGRAPJONFEZMSH
key: CMYDBWLVUKAXIGRSPJONFEZTQH
key: CZYDBWLVUKMXIGRSPJONFTAEQH
Number of Correct Hits15
key: CZYDBWLVUKMXIGRSPJONFTAEQH
Running time: 1
3.38user 0.08system 0:02.07elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9106minor)pagefaults 0swaps
key: RAIWQOHMJPDNYFUTSVLZCEXKBG
key: RSLWQNHMUEDIYFBATVZOCPXJKG
key: RTZWNXHMUKQIYFBAEVDOCPLJSG
key: RAZWNXHMUKQIYFBTEVDOCPLJSG
key: RAZWNXQPUKMIYFBTEVDOCLHJSG
key: RZAWNXQPUKMIYFBTEVDOCLHJSG
key: RZAWNXQKUPMIYFBTEVDOCLHJSG
key: RZAWNXQKUPMIYJBTEVCODLHFSG
Number of Correct Hits3
key: RZAWNXQKUPMIYJBTEVCODLHFSG
Running time: 1
3.32user 0.12system 0:02.10elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: XAFKZDYERGQVWMOLTJSBNHUPCI
key: VWMTZDHERQLXFGOSKYNBUJAPCI
key: VSQCMDXERPLHFGOWKYNBUJATZI
key: VMAQNDXERKTHFGOWPCUBSJYLZI
key: VMAWNDXJRKTHFGCQPOUBSEYLZI
key: VFAWNDXJRKTHLGCQPOUBSEYMZI
key: VFAMNDXJRKTHLGCQWOUBSEYPZI
key: VWAMNDXJRKTHLGCQFOUBSEYPZI
key: VLWUNDXJRPTHAGCQSOMBFEYKZI
key: VLWUNDXJRPTHAGCQKOMBFEYSZI
Number of Correct Hits4
key: VLWUNDXJRPTHAGCQKOMBFEYSZI
Running time: 1
4.00user 0.09system 0:02.30elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: KMUQYDISBPAZHVROJWGXFNCELT
key: NCQUYDZSBPLIAVROEWGXFKMJHT
key: NHOUEDZSBPLIAVRQYWGXFKMJCT
key: NHIUJDZSBPLOAVRQEWGXFKMYCT
key: NLZUJDISBPHOYVRQEWGXFKMACT
key: NWYUCDIMBPHOZVRQELGXFKSAJT
key: NZYUCDIMBPLHWVRXEOGJFKSQAT
key: NZYUCDIMBPLHWVRXEOGJFASQKT
key: NZYUCDQMBPLIWVRXEOGJFASKHT
key: NZYUCDQMBELIWVRXPOGJFASKHT
Number of Correct Hits9
key: NZYUCDQMBELIWVRXPOGJFASKHT
Running time: 1
3.07user 0.10system 0:02.10elapsed 150%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: UIMAJYLBGPZSFDCWQONVRKTHXE
key: UMIAJDLBGPZYXHCWFONVRKTQSE
key: USIAJDLBGPZYXHCFQONVRWMKTE
key: UWIAJDLBGQZYXHCFPONVRSMKTE
key: UWIAJDSBGQZYXHCFPONVRLMKTE
key: UWIAJDTBGQMYXHCFKONVRLZPSE
key: CFIDJAZBGQMYXHUWKONVRLSPTE
key: CZIDJFABGQMYXHUWKONVRLSPTE
key: CMIDJFABGKZYXHUWQONVRLSPTE
key: CQXDJYABGKWFIHUZMONVRLSPTE
Number of Correct Hits1
key: CQXDJYABGKWFIHUZMONVRLSPTE
Running time: 1
3.50user 0.10system 0:02.06elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8187minor)pagefaults 0swaps
key: RFWXUMLPGETYIBCZJVONKAHQSD
key: RFAXUMLPGETIYBCQJVNOKWHZSD
key: RWAXUMLPVETIYBCFKGNOZQHJSD
key: RWAXUMLPVETIHBCFKGNOZQYJSD
key: RWAXUMLPVEQIHBCFKGNOZTYJSD
key: RWAXUMLPVEQIHBCFKNOGZTYJSD
key: RFZXUMLPVEQIHBCWKNOGATYJSD
key: RFZXUALPVKQIHBCWENOGMTYJSD
Number of Correct Hits4
key: RFZXUALPVKQIHBCWENOGMTYJSD
Running time: 1
3.22user 0.09system 0:02.09elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8326minor)pagefaults 0swaps
key: YZVOUDTWRMENAJBXKFGQCPHSLI
key: RAQNUDSKYMEOZJBXWFGVCPHLTI
key: RZSNUDQKCPWFYJBXLOGVAEHMTI
key: RZSNUDAECPQYFOBWLJGVXKHMTI
key: CFSNUDAERPQYZOBWLJGVXMHKTI
key: CFSNUDAERPQYZOBWKJGVXMHLTI
key: CFSNUDAJRPQYZOBWKEGVXMHLTI
key: CFSNUDHJRPQYZOBWKEGVXMALTI
key: CFSGUXHPRJQYZOBWKENVDMALTI
key: CFSGUXMPRKQYZOBWJENVDHALTI
Number of Correct Hits2
key: CFSGUXMPRKQYZOBWJENVDHALTI
Running time: 1
3.47user 0.06system 0:02.12elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8735minor)pagefaults 0swaps
key: KHAGYOWLBTFXQJCMISEVNZDPUR
key: KWZGYLHSBTFXQOCJEAIVNMDPUR
key: KQZGYLHSBPFXWOCTEAIVNMDJUR
key: KQZIMHLSBJFXWOCDEAGVNTYPUR
key: MQZUKHLSBJFXWOCDEAVGNTYPIR
key: BQZUKFLSMEHXAVCWJDOGNTYPIR
key: BQZUKFLSMEHXAOCWJDVGNTYPIR
key: BQAUPFLSMEHXIOCWJDVGNTYKZR
key: BQAUJMLSNETXIOCWPDVGFHYKZR
key: BQAUJMISNETXYOCWPDVGFHLKZR
Number of Correct Hits6
key: BQAUJMISNETXYOCWPDVGFHLKZR
Running time: 1
3.58user 0.09system 0:01.98elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8705minor)pagefaults 0swaps
key: NWXOCDZUYJTHFVRILMBPGAEKQS
key: NWXOCFZUGPLHYMRIKVBJDAETQS
key: OZXBCFEUGPTHYMRIKVNJDAWLQS
key: OZXBCYEUGPTHFMRIKVNJDAWLQS
key: OZXBCYTUGPEFHMRIKVNJDAWLQS
key: OZXBCYTUGKLFHMRIPVNJDAWEQS
key: OZXBCYTUGKLHFMRIPVNJDAWEQS
Number of Correct Hits3
key: OZXBCYTUGKLHFMRIPVNJDAWEQS
Running time: 1
3.30user 0.14system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8610minor)pagefaults 0swaps
key: FDNSKLWMVPEUBHCITORAGZXYQJ
key: FIQDKYWMVPEUGHCXTORABLSZNJ
key: FSQDKNWMVZLUGHCXEORABTIPYJ
key: FYSDKNWIVZLUGHCQEORABTMPXJ
key: FYSDKNWIVZLUXHCQEORABTMPGJ
key: FYSDKNWIVLZGXHCQEORABTMPUJ
key: BYSDKNWIVLZGXHCQEORAFTMPUJ
key: BWAXKNIMVLTHDGCQEORYFZSPUJ
key: BWAXKYQMUPTIDGCHEORNFZSLVJ
key: BHAXVYQMUKLIDGRWECONFZSTPJ
Number of Correct Hits9
key: BHAXVYQMUKLIDGRWECONFZSTPJ
Running time: 1
3.02user 0.10system 0:01.86elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8351minor)pagefaults 0swaps
key: CQXZRWIMBLEHDJVAKPONUYSTFG
key: CQYZRWIMBLEHDJVSKPONUXATFG
key: CQYZRWIMBLEXDJVSKPONUHATFG
key: CQYZRIWMBETXDJVSKPONUHALFG
key: CQYZRIWMBKTXDJVSEPONUHALFG
key: CQYWRIZMBLTXDJVSEPONUHAKFG
key: CQYWRIDMBETXZJVSPLONUHAKFG
Number of Correct Hits9
key: CQYWRIDMBETXZJVSPLONUHAKFG
Running time: 1
3.41user 0.10system 0:01.86elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8732minor)pagefaults 0swaps
key: BKDEJOZPNLFUTVRIYXCGMQSHWA
key: BLYUJFWMNKQOIVRTZXCGDESPHA
key: BZYUJFLMNWQOIVRTKXCGDESPHA
key: BZYUJFLMNETOIVRQKXCGDWSPHA
key: BZYUPDLMNKTOIVRQEXCGFWSJHA
key: BZYUPDLMNKTXIVRQEOCGFWSJHA
Number of Correct Hits8
key: BZYUPDLMNKTXIVRQEOCGFWSJHA
Running time: 1
3.05user 0.10system 0:01.72elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8718minor)pagefaults 0swaps
key: KZHGJVDMUEIFATBSPRNYOLCXWQ
key: KZTHJYDMUFAXIGBWPRNVOLCESQ
key: KFZXCYHMULARIGBWPONVDEJTSQ
key: RFPXCILMUKWDYGBAHONVEJZTSQ
key: RFMXCILPUKWDYGBSHONVEJZTAQ
key: RFMXCIHPUKWDYGBSLONVEJZTAQ
Number of Correct Hits3
key: RFMXCIHPUKWDYGBSLONVEJZTAQ
Running time: 1
3.64user 0.08system 0:02.16elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8724minor)pagefaults 0swaps
key: HACXYIRMBLFZDGOWPSENUKQJVT
key: HAYPCIXMBLFVWGRDJUONQZSEKT
key: HADLCIXMBPFVSGRQJUONWZYKET
key: VAILCDXMUKEHYGRQJBONWZSPFT
key: BAYXCDLVUKEMIGRZPHONFQSJWT
key: BAYXCDLVUKESIGRZPHONFWMJQT
key: BWYXCDLVUKHSIGRZEJONFAMPQT
key: BZYXCDLVUKHSIGRWEJONFAMPQT
key: CZYXBDLVUEMISGRWPJONFHAKQT
key: CZYXBJLVUEMISGRWPDONFHAKQT
Number of Correct Hits20
key: CZYXBJLVUEMISGRWPDONFHAKQT
Running time: 1
3.38user 0.11system 0:02.13elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8658minor)pagefaults 0swaps
key: GAXNCYHUQZIRMOVDJBFKTPSWLE
key: RAHNCYQUGZWMTOVDKBFJSIXPLE
key: RAHNCTQJGPZIYOUDKBFVSMXLWE
key: RAWNCTQJGPZISOUDKBFVYMXLHE
key: RGWNCTQPAJZISOUDKBFVYMXLHE
key: RTWNCGQPAJZDSOUIKBFVYMXLHE
key: RYWNCFQPMJZDSOUIKBGVTAXLHE
key: RAWNCFQPMJYDSOUIKBGVTZXLHE
key: RZYNCQHPMJWDSOUIKBGVFAXLTE
key: RZINCYHPBMWDSOUQKJGVFAXLTE
Number of Correct Hits4
key: RZINCYHPBMWDSOUQKJGVFAXLTE
Running time: 1
2.22user 0.10system 0:01.33elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8270minor)pagefaults 0swaps
key: BGYZMASQDJTIUPVHKONRCLFEWX
key: BFYGUQAPDHLIMJVTKONRCZSEWX
key: BWYGUHFPDEMITJVLKONRCZSQAX
Number of Correct Hits3
key: BWYGUHFPDEMITJVLKONRCZSQAX
Running time: 0
3.56user 0.10system 0:02.05elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8580minor)pagefaults 0swaps
key: UZAGBLOVRQXYIPDMEKHNWSCJTF
key: UGADBWXVRQZYIJMPECONLSHKTF
key: UMADBWXVJPLYIGRZECONQSTKHF
key: USADBWXVJELYIGRZPCONQMTKHF
key: USADBZXVCELYIGRHPJONWMTKQF
key: USADBZXVCELYIGRTPJONWMHKQF
key: USLDBZXVCETYIGRAPJONWMHKQF
key: CSLDBZXVUETYIGRHPJONWMAKQF
Number of Correct Hits14
key: CSLDBZXVUETYIGRHPJONWMAKQF
Running time: 1
3.41user 0.09system 0:02.12elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8884minor)pagefaults 0swaps
key: CHSDRMZVBQLIXEWYPFONKTGJAU
key: CHSDBXLVRQZIMGWYJFONKTEPAU
key: CHZDBYLVRQFMIGJSKXONWEAPTU
key: CHZDBWLVJQFYIGRSKXONMEAPTU
key: CSYDBWXVJQFIZGRTKLONMEAPHU
key: CZYDBQXVJMWISGRTKLONFEAPHU
key: CZYDBQXVJMTISGRWKLONFEAPHU
key: CZYDBQXVWMTISGRJKLONFEAPHU
key: CZYDBQXVWETISGRJPLONFMAKHU
Number of Correct Hits19
key: CZYDBQXVWETISGRJPLONFMAKHU
Running time: 1
3.67user 0.09system 0:02.11elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8862minor)pagefaults 0swaps
key: BWZOCHMYAEFXGJKSTPNVRILQUD
key: BWZOCAIHUEFXGJRSLPNVKMTQYD
key: BKIOUAZHCEQXFJRSLGNVWPTMYD
key: BTYOUAQHCEKXIJRZMGNVFPSLWD
key: BTYOUAQKCEZXIJRHMGNVFPSLWD
key: BTYOUAQKCEZXIJRHPGNVFMSLWD
key: BTYOUAQKCMZXIJRHPGNVFESLWD
key: BAYOUQTKCMZXIJRHPGNVFESLWD
Number of Correct Hits4
key: BAYOUQTKCMZXIJRHPGNVFESLWD
Running time: 1
1.80user 0.07system 0:01.14elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7218minor)pagefaults 0swaps
key: UWABVDHZJKTRONCLSEIYGQMPFX
key: ULAJVDHZSKTRNOCWEIBYGQMPFX
Number of Correct Hits1
key: ULAJVDHZSKTRNOCWEIBYGQMPFX
Running time: 0
2.76user 0.07system 0:01.50elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8422minor)pagefaults 0swaps
key: JZYTIXHVULMSFGCWPKBOREAQDN
key: VQYFRXHJUELSZGCWPTBOIMAKDN
key: VKYXRZLJUTQSHGCWPFBODMIEAN
Number of Correct Hits7
key: VKYXRZLJUTQSHGCWPFBODMIEAN
Running time: 1
3.06user 0.10system 0:01.72elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8724minor)pagefaults 0swaps
key: RSYBCXTJVKHIUMDZAPOGWENLFQ
key: RSYNCTUJVHAIXPDZKBOGWEMLFQ
key: RSYOCTWJDMZIXPVAKBNGUEHLFQ
key: RSYOCZWJDEMIXPVAKBNGUTHLFQ
key: RSYOCZWJDEMIXPVTLBNGUAHKFQ
key: RSYOCZWMDEJIXPVTLBNGUAHKFQ
Number of Correct Hits4
key: RSYOCZWMDEJIXPVTLBNGUAHKFQ
Running time: 1
2.85user 0.08system 0:01.76elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8890minor)pagefaults 0swaps
key: NARIYXWOCLSDTVBGQHJPKZUMFE
key: NZRSYXWOCJKUAVBFQIGMLTDPHE
key: NZRSYLQOCJFUIVBHPAGMXTDWKE
key: NWRUYZQOCJFSIVBHPAGMXTDLKE
key: NWRUYZQOCJFSIVBHPAGMXTDKLE
key: NWRUYDQOCJFSIVBHPZGMXLAKTE
key: NQRUYDWOCJFSZVBHPIGMXLAKTE
Number of Correct Hits3
key: NQRUYDWOCJFSZVBHPIGMXLAKTE
Running time: 1
3.43user 0.11system 0:02.11elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8714minor)pagefaults 0swaps
key: RMOXGTHVUJEBAKYDZQSNIFCPWL
key: CSMXGTQVUJEBAKYDZRHNIFOPWL
key: UDMXGTAVCJEOQPYSZRHNIWBKFL
key: UFMXBTAVCJWSIPYHZRONQEGKDL
key: UFZXBTAVCPMSIEYHKRONQJGWDL
key: UFYXBTAVCPMSIEGHJRONQKZWDL
key: USYXBMAVCPTDIEGHJRONQWZKFL
key: USYDBHAVCPTXIEGMJRONQWZKFL
key: CMYDBHXVUPTSIGEAJRONQWZKFL
key: CMYDBWXVUPTSIGRAJFONQZHKEL
Number of Correct Hits12
key: CMYDBWXVUPTSIGRAJFONQZHKEL
Running time: 1
3.08user 0.08system 0:01.94elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8806minor)pagefaults 0swaps
key: RQSBNCXEYPFOJGIMHVWTKZULAD
key: RQAUNCXEYPLOHGIMZVWTFJBKSD
key: RQABNCXEYZLOHGUMPVWTFJIKSD
key: RCABNQXEYZLOHGUMPVWTFJSKID
key: RAMUNOXEYZLWCGBSPVQTFJHKID
key: RATUNOXEYFQICGBSJVLMZPHKWD
key: RATUNZXEYKQIOGBSJVLMCPHFWD
key: RAWUNZXEYKFIOGBSJVLMCPHQTD
Number of Correct Hits2
key: RAWUNZXEYKFIOGBSJVLMCPHQTD
Running time: 1
2.38user 0.09system 0:01.38elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8191minor)pagefaults 0swaps
key: SQLCMRXJGAFOZBNDKYTVUWHPIE
key: STACMGVKRPFOZBNDJYLXUWQHIE
key: RWZCMVDKSPFOABNYJGLXUTQHIE
Number of Correct Hits0
key: RWZCMVDKSPFOABNYJGLXUTQHIE
Running time: 0
3.33user 0.11system 0:02.06elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8800minor)pagefaults 0swaps
key: MFXDCZETYKQSIGBWLONVRJHPAU
key: CQXDPZEMYKFSIGBWLONVRJHTAU
key: CHZDPEXMYKFSIGBQJONVRLATWU
key: CHTDPEXVYKFSIGBQJONMRLAWZU
key: CHTDPEXVYKFSIGBQMONRWLAJZU
key: CHIDPZXVYMFSTGBQKONRELAJWU
key: CHIXPZEVYLFSTGBQKONRDMAJWU
key: CHIXPZFVYKESTGBQLONRDMAJWU
key: CHSXPZFVMKWIYGBQLONRDEAJTU
key: CHYXPZFVRKWISGBQLONMDEAJTU
Number of Correct Hits9
key: CHYXPZFVRKWISGBQLONMDEAJTU
Running time: 1
3.04user 0.09system 0:01.84elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8021minor)pagefaults 0swaps
key: VSTIRDLFWMKNHOCQJPUGXEYZAB
key: WSZIRDLMUETNHOCQJFVGXKYPAB
key: WASIRDXPUETNHGCQJFOVLKYMZB
key: WISDRAXPUMTNHGCQJFOVLKYEZB
key: WHSDRAXPULTFYGCQJONVKMIEZB
key: WHYDRAXPULTFSGCQJONVKMIEZB
Number of Correct Hits7
key: WHYDRAXPULTFSGCQJONVKMIEZB
Running time: 1
3.49user 0.08system 0:02.14elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8897minor)pagefaults 0swaps
key: GFIWJQDBCKSTAHNXPORMUZVELY
key: GFIDOQSBCETUAHNXJPRKWZVMLY
key: CFIDOQSBGJTUAHRXMPNKWZVELY
key: CFIDOQSBUTMGAHRXJPNVWZKELY
key: CFTDOQSBUPMGXHRAJKNVWZIELY
key: CFMDOQSBUPTKXHRAJGNVWZIELY
key: CFIDOQSBUKTPXHRAJGNVWZMELY
key: CZXDUQSBOKTPIGRAJHNVWFMELY
key: CZXDUQSBOKWJIGRAPHNVFTMELY
Number of Correct Hits6
key: CZXDUQSBOKWJIGRAPHNVFTMELY
Running time: 1
3.60user 0.13system 0:02.20elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8652minor)pagefaults 0swaps
key: NKYIBSFPUTMGDJCZHXOVEQALWR
key: OAYXBSEVUHQGIJCZTDNPFLMKWR
key: OLYXBAQVUTHGIJCZEDNPFSMKWR
key: OTYXBMQVUKLDIJCZEGNPFSAHWR
key: ETYXBSQVUKLDIGCZPJNOFMAHWR
key: JZYXBSLVUKTDIGCQPENOFMAHWR
key: JZYXBSLVUKTDIGCQPONEFMAHWR
key: CZYXBILVJKTDSGUQPOENFMAHWR
key: CZYXBILVHETJSGUQPODNFMAKWR
key: CZYXBILVJETHSGUQPDONFMAKWR
Number of Correct Hits20
key: CZYXBILVJETHSGUQPDONFMAKWR
Running time: 1
2.86user 0.08system 0:01.56elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: CDSBULQHWAMJXGYZKVONTFPERI
key: CASZUHDJBLMXFGYQEVONTWPKRI
key: CWSDUAXJBLMHFGYQEVONZTPKRI
key: CWSDUAXPBKMRZGHQEVONFJTLYI
Number of Correct Hits6
key: CWSDUAXPBKMRZGHQEVONFJTLYI
Running time: 1
2.30user 0.11system 0:01.39elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: UDSIKXLBGETOYJCAFRNVHQWPZM
key: UDSYEOLBGKQIXPCWJRNVHTZFAM
key: UDAYEOTBGQFIXPCWJRNVHLZKSM
key: UDAOJYTBGQFIXPCWERNVHLZKSM
Number of Correct Hits2
key: UDAOJYTBGQFIXPCWERNVHLZKSM
Running time: 0
3.65user 0.10system 0:02.25elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9058minor)pagefaults 0swaps
key: GVIRBSQJUPHXYENTKCDOFMZLWA
key: GVIXBSQJUPLRYENTKCDOFMZHWA
key: CLIXBVQJUPMRYENTKGDOFSZHWA
key: CLIXBVQJRPMEYGNTKUDOFSZHWA
key: CTYXBLQVRKJMIGNEPUDOFSZHWA
key: CTYXBQUVMKHOIGRLPJDNFSZEWA
key: CTYXBQHVUKMOIGRSPJDNFLZEWA
key: CTYXBQHVUKMOIGRSPDJNFLZEWA
key: CLYXBWHVUKTOIGRSEDJNFMZPQA
key: CTYXBWHVUKLOIGRSEDJNFMZPQA
Number of Correct Hits13
key: CTYXBWHVUKLOIGRSEDJNFMZPQA
Running time: 1
2.62user 0.10system 0:01.54elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8643minor)pagefaults 0swaps
key: XILRGFAMOJEBWPDTQVCNKHZYUS
key: XQRUGWTMOJEBZPDYKFCNAHLIVS
key: XHRUGWZVOJIFMPDYKBCNAELTQS
key: XIRUGWZVOKHFMPDYJBCNAELTQS
key: XIRUGWZVOKHFMPDYTBCNAELJQS
Number of Correct Hits3
key: XIRUGWZVOKHFMPDYTBCNAELJQS
Running time: 1
3.25user 0.10system 0:02.11elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8748minor)pagefaults 0swaps
key: SQGWRAXKVZUHCLNOPBIYTJMFDE
key: VQGWRSXKUZLNHJCYPBIODFMTAE
key: BQSWRHXKUZLNGJCYPVFODIMTAE
key: BQSWRXIKUPZNLGCYJVFODHMTAE
key: BQSXRDIJUPZNLGCYKVFOWHMTAE
key: CQSXRDIJUPMNLGBYKVFOWHZTAE
key: CASXBFQJUPMDLGRYTVNOWHZKIE
key: CZSXBFQJUPMDLGRYTVONWIAKHE
key: CZYXBFQVUPMDLGRSTJONWIAKHE
key: CZYXBFQVULTDIGRSPJONWMAKHE
Number of Correct Hits17
key: CZYXBFQVULTDIGRSPJONWMAKHE
Running time: 1
2.80user 0.11system 0:01.78elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8802minor)pagefaults 0swaps
key: YCVWNOKZRQPGHISDJUMLETBAXF
key: RHSDNOKLYQPICGBWJUMVEAZTXF
key: RHSDNLKMCQPIYGBWJUOVTZAEXF
key: RHZDNXLMCQPIYGBWJUOVTKAESF
key: RHTDNXLMCKQIYGBWJUOVZPAESF
key: RHTDNXLMCKQIYGBWJUOVZEAPSF
key: RHTDNZLMCEQIYGBWJUOVXKAPSF
Number of Correct Hits6
key: RHTDNZLMCEQIYGBWJUOVXKAPSF
Running time: 1
3.68user 0.11system 0:02.20elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8859minor)pagefaults 0swaps
key: IFDSGTWMCQKUPJXHABNEVZRYLO
key: DIHSGQWJCTAUYPREKBNXVZFMLO
key: BAHSUQZJCKMXYPRWTFNGVIDELO
key: BAIDUQZPCKMXYJRTLFNGVHSEWO
key: BHXDUVTPCKMIYJRALFNGWZSEQO
key: UHXDBFTPCKMYIJRALVNGWZSEQO
key: UZXDBFTPCEHSIJRALVNGWMYKQO
key: UZXDBFTPCLHSIJRAEVNGWMYKQO
key: CZXDBYTPULHSIJRAEVNGFMWKQO
key: CZXDBWTPUKHISJRAEVNGFMYLQO
Number of Correct Hits10
key: CZXDBWTPUKHISJRAEVNGFMYLQO
Running time: 1
3.02user 0.10system 0:01.76elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8631minor)pagefaults 0swaps
key: RECYTVOGSJAIFMNDKUBZWXHQLP
key: RFCYJVOGSEQIAWNDKUBZMTHLXP
key: ROCYJQFGSETIDWNAKUBZVMHLXP
key: SMCXJQFGRETIDWNAKUBOVZHLYP
key: SMCXJQFGRETIHWNAKUBOVZYLDP
key: SZCXJQFGRETIYWNALUBOVMHKDP
Number of Correct Hits7
key: SZCXJQFGRETIYWNALUBOVMHKDP
Running time: 1
3.17user 0.12system 0:02.05elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: NOACKWDIPMZUEBYFJGRVTHSQLX
key: MOACNTDIVSHUEBYFKPRGWZQJLX
key: MOWCNTDIVQPUEBYFKHRGSZAJLX
key: VHWCNTDIMQPUEBYFKORGSZAJLX
key: VPWCNTDIMQHOEBYFKURGSZAJLX
key: VPWCNTDIMQHOZBYFKURGSEAJLX
key: VZWCNTDIMQHOPBYFKURGSEAJLX
key: VZWCNTDIMPHOQBYFKURGSEAJLX
key: VZWCNTDIMJQOHBYFKURGSEAPLX
key: VZWCNTDIMJQOHBYLKURGSEAPFX
Number of Correct Hits2
key: VZWCNTDIMJQOHBYLKURGSEAPFX
Running time: 1
3.12user 0.09system 0:01.99elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8917minor)pagefaults 0swaps
key: BAICPWZXGLKVRTNFJYODUQEHMS
key: BAIDJWTMYPLCRENQKXOVUFZHGS
key: BEVXJWLMUPQNIGCFKDORHTZYAS
key: CTVXJYLMUEQNIGBWPDORFKZHAS
key: CQYRJVLMUETXIGBWPDONFKAHZS
key: CHYJBVLMUEQXIGRWPDONFTAKZS
key: CZYVBWQPUELXIGRJMDONFTAKHS
key: CZYVBWQPUTLXIGRJEDONFMAKHS
key: CZYVBWQPUJLXIGRTEDONFMAKHS
key: CZYLBWQVUJTXIGRPEDONFMAKHS
Number of Correct Hits18
key: CZYLBWQVUJTXIGRPEDONFMAKHS
Running time: 1
2.98user 0.08system 0:01.80elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8732minor)pagefaults 0swaps
key: UXPDOYLARTQIVGCZEBNKSJFMWH
key: USYXOILZCJQFVGRAEBNMDKPTWH
key: USYXBFLPCJQIDGRAEONVWKZTMH
key: USYXBFQVCJMIDGRAKOPNWEZTLH
key: USYXBFQVCPMIDGRAKOJNWEZTLH
key: CSYXBWLVUPMDIGRAKOJNFEZTQH
key: CTYDBWLVUPMXIORAKGJNFSZEQH
Number of Correct Hits10
key: CTYDBWLVUPMXIORAKGJNFSZEQH
Running time: 1
3.32user 0.13system 0:02.12elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8665minor)pagefaults 0swaps
key: ULQGPMNTVAKBWCXDHEYRIFSJZO
key: UFINPQXTBEAVSCYDHKGRLMWJZO
key: UFIVNMXKBHZSACYDETGRQPWJLO
key: UFIVNMXKBEZSACYDJTGRQPWHLO
key: UFSVNMXKBEZIACYDJTGRHPWQLO
key: UMSFRTXPBJZIACYDEVGNHKWQLO
key: UQSFRTXPBJMIDCYAEVGNZKWHLO
key: UQLFRTXPBJMIDCYAEVGNZKWHSO
key: UQDFRTXPBJMILCYAEVGNZKWHSO
key: BQDFRTXPUJMILGYAEVCNZKWHSO
Number of Correct Hits4
key: BQDFRTXPUJMILGYAEVCNZKWHSO
Running time: 1
3.00user 0.08system 0:01.83elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8728minor)pagefaults 0swaps
key: YSIUVNQHAWLEKJOFPRBCZMTGDX
key: YDIRGNQHVWLEAJOTPUBCMZFKSX
key: SLQRGDIHVETNFJOWPUBCMZAKYX
key: NLQRGDIHVETYFJOWPUBCMZAKSX
key: NAQRGDIHVETYFJOWPUBCMZLKSX
key: NFQRGDIHVETYAJOWPUBCMZLKSX
key: NFQRGDLHVETYAJOWPUBCMZIKSX
Number of Correct Hits5
key: NFQRGDLHVETYAJOWPUBCMZIKSX
Running time: 1
3.37user 0.12system 0:01.95elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8811minor)pagefaults 0swaps
key: GXSBRJQCOZPNTKIMEFVUWHDLYA
key: GXJBRSLCOZMNQKIYEFVUWHDPTA
key: GXYBRSMCOZTNPKIQEFVUWHDJLA
key: GXQFRSMCOZHNWKIYEBVUTPDJLA
key: GXQFRSWCOZHNIKYMEBVUTPDJLA
key: GXDFRSWCOZMNHKYIEBVUTPQJLA
key: GXDFRSWCOJMNHKYIEBVUTPQZLA
Number of Correct Hits0
key: GXDFRSWCOJMNHKYIEBVUTPQZLA
Running time: 1
2.97user 0.08system 0:01.85elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8772minor)pagefaults 0swaps
key: AYQIJUWRBMTLSEGZKNOCXPDHFV
key: ATQZJWYRBMSULEGIKNOCXPDHFV
key: ASQDJWZRBPTULEGIKNOCXMYHFV
key: ASQDMLIRBPTUZEGWKNOCXJYHFV
key: ASQDMULRBKTIZEGWPNOCXJYHFV
key: ASQDMULRBKTIZJGWENOCXPYHFV
key: ASQDMULRBHTIZJGWENOCXPYKFV
Number of Correct Hits5
key: ASQDMULRBHTIZJGWENOCXPYKFV
Running time: 1
3.60user 0.10system 0:02.21elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8868minor)pagefaults 0swaps
key: GHZTBFIENVJOWMRLKCXUDSYPQA
key: GHVLBFWENTMXIJRSKCOUDYZPQA
key: GIVDBYLCNMTXWJRSKEOUFHZPQA
key: JZVEBXLCNKTYWGRQPDOUFSIMHA
key: JZVXBCLKUETYIGRQPDONFSWMHA
key: JZYXBDLKUETVIGRQPCONFSWMHA
key: CZYXBDLKUETVIGRQPJONFSWMHA
key: CZYXBJLPUETVIGRMKDONFSWQHA
key: CZYXBQLPUETDIGRSKVONFMWJHA
key: CZYXBQLVUETDIGRSPJONFMWKHA
Number of Correct Hits19
key: CZYXBQLVUETDIGRSPJONFMWKHA
Running time: 1
2.86user 0.10system 0:01.68elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: VKFGUXYJCPSIHBRDLTOMAZNEQW
key: MZYGBIXVUPQDSCRHLJONFETKAW
key: MZYGBIXVUPHDSCRQLJONFEAKTW
key: CZYMBIXVUPTDSGRQJLONFEAKHW
key: CZYXBIMVUJTDSGRQPLONFEAKHW
key: CZYXBDLVUJTISGRQPEONFMAKHW
Number of Correct Hits22
key: CZYXBDLVUJTISGRQPEONFMAKHW
Running time: 1
2.72user 0.10system 0:01.58elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8322minor)pagefaults 0swaps
key: VDRUNWKJCQZXAPSILEOGMHBTFY
key: UDXVNWQJCKZRAPSIEMOGFHBTLY
key: UDXVNWQJCKZRMPSIEBOGFHATLY
key: UDLBNWQJCKZSMPRIEVOGFHATXY
key: UDLBNWQJCKZSHPRIEVOGFMATXY
Number of Correct Hits6
key: UDLBNWQJCKZSHPRIEVOGFMATXY
Running time: 1
3.43user 0.08system 0:02.10elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8082minor)pagefaults 0swaps
key: WLOTJQARBEFYIDCZPSXMGKVUHN
key: WLDZJPQRCEFUSOBAKIXMGTVYHN
key: WLDHJZQRCPFUYOBAEIXMGTVKSN
key: WLDYJZQRCPFIHOBAEUGMXTVKSN
key: WHDYJZQRCPFILOBAEUGMXTVKSN
key: WSUFRZQJCPLIYOBAKDGMXHVETN
key: WQSFRZUJCPLIYOBAKDGMXHVETN
key: WQSDRZUPCJLIYOBAKFGMXHVETN
Number of Correct Hits1
key: WQSDRZUPCJLIYOBAKFGMXHVETN
Running time: 1
2.74user 0.09system 0:01.69elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9014minor)pagefaults 0swaps
key: VQUSGNCYZALTXJDWERIBMFHKPO
key: VQUSGNTJYHLMCKDWERIBXZAPFO
key: VZSUGYTJCPLMNKDWHRIBXQAEFO
key: VZYUGSTJCPHINKDWERMBXQALFO
key: VZYUGSTJCEFINKDWPRMBXQALHO
key: VZYUGHTJCEFIKNDWPRMBXQALSO
Number of Correct Hits6
key: VZYUGHTJCEFIKNDWPRMBXQALSO
Running time: 1
3.36user 0.11system 0:01.85elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8633minor)pagefaults 0swaps
key: OILUGDZKSHTNPJMWERCYBVFQAX
key: OILUGDZQVHTNFJMSERCYBWPKAX
key: OILUGDZQVKTNWJMSECRYBHFPAX
key: OMLUGWZQVJTNCKISEBRYDHFPAX
key: OWMUVLZQGJTNCKISEBRYDHFPAX
key: OAMUVTZQGKLNCPISEBRYDHFJWX
Number of Correct Hits0
key: OAMUVTZQGKLNCPISEBRYDHFJWX
Running time: 1
3.12user 0.09system 0:01.68elapsed 191%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8825minor)pagefaults 0swaps
key: KQHNMFXVBELISGRTPOCDAZYJWU
key: KQHNMFXSBELVYDRIPOCGAZTJWU
key: MAHNOFXSBELVYDRTPJCGWZIKQU
key: MAHNOFXSBKLVYDRTJPCGWZIEQU
Number of Correct Hits1
key: MAHNOFXSBKLVYDRTJPCGWZIEQU
Running time: 1
3.40user 0.10system 0:02.07elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8842minor)pagefaults 0swaps
key: BWSEUDGPRZLNXFCTQOYIMJVKAH
key: UZGEBDQVRKLNIFCWJOYXMSPTAH
key: UZOEBXLVRKQNIGCWJFDPMSYTAH
key: UTZDBXQVRKPMIGCWEJONFSYLAH
key: UTZXBDQVRPLIMGCWEJONFSYKAH
key: ULZDBMQVRPTIXGCWEJONFSYKAH
key: RLYDBMQVUPTIXGCWEJONFSZKAH
key: CLYDBWMVUPTIXGRAEJONFSZKQH
key: CMYDBWTVUELIXGRAPJONFSZKQH
key: CMYXBWTVUELIDGRZPJONFSAKQH
Number of Correct Hits17
key: CMYXBWTVUELIDGRZPJONFSAKQH
Running time: 1
4.22user 0.09system 0:02.37elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8435minor)pagefaults 0swaps
key: MHXFPTUJCLDIZORWQVNGBASKYE
key: CHXUPWQJMLADZORYFVGNBTSKIE
key: CSXUPWQJMLFDIORYZVGNBTAKHE
key: CSXBMWQJUKFDIGRYPVONZTALHE
key: CSXVBWQJUKFMIGRYPDONZTALHE
key: CTXVBYQJUKFMIGRZPDONWSALHE
key: CZTVBYQJUKFXIGRSLDONWMAPHE
key: CZYDBTQVUKHXIGRSLJONWMAPFE
key: CZYDBTQVULHXIGRSPJONWMAKFE
key: CZYXBFQVUJHLIGRSPDONWMAKTE
Number of Correct Hits16
key: CZYXBFQVUJHLIGRSPDONWMAKTE
Running time: 1
3.35user 0.10system 0:02.04elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9002minor)pagefaults 0swaps
key: UPIVCMTHBZAYWDRSLOGNQKJEXF
key: BPIJCMTVULAXYDRSEGONZKHQWF
key: BPYDCLHVUKAXIJRSEGONZMTQWF
key: BZYDCLAVUKHXIJRSEGONPTMQWF
key: BZYDCLAVUPHXIJRSEGONKTMQWF
key: BZYDCQTVUEHXIJRSPGONWAMLKF
key: CZYDBQLVUEHXIGRSTJONWMAPKF
key: CZYDBQLVUEHXIGRSKJONWMAPTF
Number of Correct Hits14
key: CZYDBQLVUEHXIGRSKJONWMAPTF
Running time: 1
2.57user 0.10system 0:01.48elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8473minor)pagefaults 0swaps
key: JLSCUDNPFEMZXOBWKHGRIYTQAV
key: CZSPUIHJMKQNXOBWETGRDYAFLV
key: CZSNUYIJWKQPXOBMEFGRDHATLV
key: CZSNUYMJWKQHXOBIEFGRDPALTV
Number of Correct Hits3
key: CZSNUYMJWKQHXOBIEFGRDPALTV
Running time: 1
3.11user 0.12system 0:01.83elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8958minor)pagefaults 0swaps
key: PYQNMDSGRJKIXZBELWCOTVUHFA
key: PXEWMDSGRJKIYZBQLNVOCTUHFA
key: PSEWMDXGRJLIYZBHKNOVCTUQFA
key: RTSGUDYKPJQIXZBHEVONCWLMFA
key: RWSGUDLKMPQIXCBHEVONZTYJFA
key: RWSGUDLPMKQIXCBHEVONZTYJFA
key: RWSGUZLPMKQIXCBHEVONDTYJFA
Number of Correct Hits4
key: RWSGUZLPMKQIXCBHEVONDTYJFA
Running time: 1
3.46user 0.10system 0:02.12elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8838minor)pagefaults 0swaps
key: MENBJFIACPTYDVRUHOKZWLQXSG
key: NEKBJFXACQLMDVRHPOYZWTSIUG
key: BIHUJFYLNQAMDVRKPZCOWTSEXG
key: BKXUJFTLNMADYVRSPZCOWQIEHG
key: BAXUJFTLNKMYZVRSPDCOWQIEHG
key: BZYUJFQLNKTXAVRSPDCOWMIEHG
key: BQYUJFZMNKTXAVRSPDCOWEILHG
key: BQXUJFZMNKTIAVRSPDCOWEYLHG
key: BQXUJFZMNKTIYVRSPDCOWEALHG
key: BQXUJWZMNKTIYVRSPDCOFEALHG
Number of Correct Hits9
key: BQXUJWZMNKTIYVRSPDCOFEALHG
Running time: 1
2.69user 0.10system 0:01.59elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9035minor)pagefaults 0swaps
key: CAIXEMQSRJTODWNZPUYGVKHLFB
key: CAIXEWQSRJTYDVNZPUOGLHMKFB
key: CZIXKWSFRJTYDVNQPUOGMLAEHB
key: CQIXPWSFRJTYDVNZKUOGMLAEHB
key: CQIXPWSFRKHYDVNZJUOGMEALTB
Number of Correct Hits5
key: CQIXPWSFRKHYDVNZJUOGMEALTB
Running time: 1
3.24user 0.10system 0:01.93elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8810minor)pagefaults 0swaps
key: ULQVRWYJGZIBPNKAEOFCDHSTXM
key: UYSVRWPJGZQBLNOAEKFCDHITXM
key: UYSVRATJGZQBLNOWEKFCDHIPXM
key: UQSGRAYPCTZFLNOWEJBVDHIKXM
key: CQSGRAYPUTZFLNBWKJOVXHIEDM
key: CZSGRALPUTQFYOBWKJNVXHIEDM
key: CZSDRTLPUKQFYOBWJGNVXHIEAM
Number of Correct Hits4
key: CZSDRTLPUKQFYOBWJGNVXHIEAM
Running time: 1
3.15user 0.11system 0:01.85elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8725minor)pagefaults 0swaps
key: VTSDJMNKUZEWXCRLQGIOFPYHAB
key: VTYXJMKQUZHSACRLEGNOFIWPDB
key: CMYXJWZHNTQSAVRLEGUOFKIPDB
key: CSYXJWZHNQTMAVRLEGUOFKIPDB
key: CSYXJWZHNQTDAVRLEGUOFKIPMB
key: CSYXJWZMNLTDAVRQEGUOFKIPHB
key: CSYXJWZPNETDAVRQMGUOFKILHB
Number of Correct Hits10
key: CSYXJWZPNETDAVRQMGUOFKILHB
Running time: 1
3.00user 0.09system 0:01.82elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8731minor)pagefaults 0swaps
key: NQCXLWUDMEIHOGRJPYBTVSAKZF
key: CIZXLWUDNETMHVRAPYBOGJSKQF
key: CIHYJWUDNETMSVRZPXBOGLAKQF
key: CZHYJWXDNELMIVRSPUBOGTAKQF
key: CZXUJWQYNELMIVRSPDBOGTAKHF
key: CZXUJWQGNELMIVRSPDBOYTAKHF
key: CYXUBWQMNELGIVRSPDJOZTAKHF
Number of Correct Hits10
key: CYXUBWQMNELGIVRSPDJOZTAKHF
Running time: 1
2.56user 0.10system 0:01.54elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8710minor)pagefaults 0swaps
key: GESXRVQPOZLFWKNHIMBDTACJYU
key: GIAWRVZCOELFQKNHPMBDTSYJXU
key: GXQWRAZCOELFVKNYPMBDTHSJIU
key: GXZWRASCOELFVPNYKMBDTHQJIU
key: GXVWRASCOELFQPNYKMBDTHZJIU
Number of Correct Hits1
key: GXVWRASCOELFQPNYKMBDTHZJIU
Running time: 1
3.62user 0.10system 0:02.50elapsed 148%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8803minor)pagefaults 0swaps
key: IAZUOMWVTYQSXPCLKBNEGJRDHF
key: IDZUOMXVHLQSAPCTKBYNGJREWF
key: IMZRODXVULQSAPCTJBYNGKHEWF
key: UYZDBAXVILQSMJCTPORNGKHEWF
key: UTZDBYXVIKQSMGCAPONRHLJEWF
key: UTZDBJXVWEQIMGCAPONRHLYKSF
key: UTZDBQXVWEKIMGCAPONRHLYJSF
key: UTZDBXQVWELIMGCAPONRHKYJSF
key: CTZDBXQVWELIMGUAPONRHKYJSF
key: CTZDBXQVMKLISGUAJONRHEYPWF
Number of Correct Hits6
key: CTZDBXQVMKLISGUAJONRHEYPWF
Running time: 1
3.36user 0.10system 0:02.08elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8764minor)pagefaults 0swaps
key: GCHWYIDOJKZNVFRLEQXPUBSMAT
key: GLSWRIDOUJHNBFCVEMXPYKZQAT
key: GLSWRIYPUJZNBFCQEVXODMKHAT
key: GLSWRIDPUJKNBFCYEVQOXHMZAT
key: BLSWRIDMUJKNVFCYEGQOXHPZAT
key: BZSWRIJMUQLNVFCYEGDOXHPKAT
key: BVSWRIQMUELNXFCYJGDOZHPKAT
key: BSDWRXQPUELNIFCYJGVOZHMKAT
key: BSDWRXQPUEZNIFCYJGVOLHMKAT
key: BSDWRXZPUEQNIJCYFGVOLHMKAT
Number of Correct Hits3
key: BSDWRXZPUEQNIJCYFGVOLHMKAT
Running time: 1
2.77user 0.11system 0:01.75elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8474minor)pagefaults 0swaps
key: VIQDNFZKBSPGHEUYJWCOTAMLXR
key: VDLWNSAKBFQMYJUHEGCOTZIPXR
key: VDAWNXLKBHQIYJUFEGCOTZMPSR
key: VDWMNXLKBQHIYJGFEUCOTZAPSR
key: VDWMNXLKBQTIYJGFEUCOHZAPSR
key: VDWMNXLKBEFIYJGTHUCOQZAPSR
Number of Correct Hits4
key: VDWMNXLKBEFIYJGTHUCOQZAPSR
Running time: 1
3.47user 0.13system 0:02.17elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8446minor)pagefaults 0swaps
key: GLDNOFXEAKWRPCHQZUMBSJYTIV
key: SWQNOIXEAJLRPCGFZUMBDKYTHV
key: JWFNOIXEAPLRZCGQSUMBDKYTHV
key: JWFNOIXEAPSRLCGQZUMBDKYTHV
key: JWFNOIHEAPSRLCGQZUMBXKYTDV
key: JQFNOIHEAPSRLCGWZUMBXKYTDV
key: JQLNOIHEDKSRFUGWPCMBXZATYV
key: JQLNOIHEDKSRFUGAPCMBXZWTYV
key: NQLPOIHEDKSRFUGAJCMBXZWTYV
key: NQLPOIHJDKSRFUGAECMBXZWTYV
Number of Correct Hits0
key: NQLPOIHJDKSRFUGAECMBXZWTYV
Running time: 1
3.82user 0.10system 0:02.25elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8596minor)pagefaults 0swaps
key: CWSXKZAVUQYDIEBTHLONRPGFMJ
key: CWSXKZTVUHQDIGBYPFONREALMJ
key: CWSXKZTVUEQDIGBYPFONRMALHJ
key: CWSXKYLVUEQDIGBZPFONRMAHTJ
key: CWYXKDLVUEQSIGBZHFONRMAPTJ
key: CWYXKFLVUEZISGRQHDONTMAPBJ
key: CZYXKFLVUHWISGRQEDONBMAPTJ
key: CZYXPFLVUHWISGRQEDONBTAKMJ
key: CZYXBFQVUHLISGRWEDONPTAKMJ
key: CZYXBFHVUELISGRQPDONWTAKMJ
Number of Correct Hits20
key: CZYXBFHVUELISGRQPDONWTAKMJ
Running time: 1
2.71user 0.10system 0:01.67elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8730minor)pagefaults 0swaps
key: ULTCBDIJAMHZSPREFGOKWVXQNY
key: ULTCBDZJAQHISPRMWGONFEXKVY
key: UXHCBDZJVQEISPRTWGONFMAKLY
key: ULHCBDZVJQWISPRTEGONFMAKXY
key: JZXCBPQVUHWSIGRTEDONFMAKLY
key: JZXCBWLVUPHSIGRTEDONFMAKQY
Number of Correct Hits15
key: JZXCBWLVUPHSIGRTEDONFMAKQY
Running time: 1
3.19user 0.14system 0:02.06elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: HQZAYDSMBXFGNLTEJIRVUKCPWO
key: HADZVRXMBSQYTLGFJICNUKEPWO
key: HAWZVITMBSQYXLGDJRCNUKEPFO
key: HAWZVXSMBTQYIJGDLRCNUKEPFO
key: HADZVXSMBPQYIJGWERCNUKLTFO
key: HAWZVXDMBPQIYJGSERCNUKLTFO
key: HAQZVUDMBPWIYEGTJRCNXKLSFO
key: HAQZVUDMBPSIYEGTJRCNXKLWFO
key: HAWZVUDMBJSIYEGTPRCNXKLQFO
key: HAWZVUDMBJSIYEGQPRCNXKTLFO
Number of Correct Hits4
key: HAWZVUDMBJSIYEGQPRCNXKTLFO
Running time: 1
2.79user 0.09system 0:01.60elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8307minor)pagefaults 0swaps
key: UCYBVFIJGLQHAKWXZNORDMTPSE
key: UWABVMIJRLSXYPCQTNOGDHZKFE
key: USABVMXJRTZIYPCQKNOGDHWLFE
key: USABVMXJRTZIYPCQKNOGFHWLDE
key: UDABVMXJRTZIYPCQKNOGFHWLSE
Number of Correct Hits4
key: UDABVMXJRTZIYPCQKNOGFHWLSE
Running time: 1
3.18user 0.10system 0:01.91elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8641minor)pagefaults 0swaps
key: RZWDCTLMHEKSVGUIPONJQAXFYB
key: RZWDCTXMHPESVGUIKONJQAYLFB
key: RZWDCTXMHLESVGUIPONJQAYKFB
key: RZWDCTXMJLEISGUHPONVQAYKFB
key: RZWDCTXMPLEISGUQJONVHAYKFB
key: RZWDCTXMHLEISGUQJONVKAYPFB
key: RZWDCTXMHKLISGUQJONVEAYPFB
Number of Correct Hits5
key: RZWDCTXMHKLISGUQJONVEAYPFB
Running time: 1
3.09user 0.09system 0:01.89elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8441minor)pagefaults 0swaps
key: REMGUZAHVKTFSBCIWONLXJDPQY
key: RLWGUAIHVKTFSBCZPONJXEQMDY
key: RLZGUAIHJETFSBCWPONVXKQMDY
key: RZIGUALHJEMFSBCWPONVXKQTDY
key: JZIGUALHREMFSBCWPONVXTQKDY
key: JWIGUXLHRKMFSBCZPONVATQEDY
key: BWIGUXLHRKMFSJCZPONVATQEDY
Number of Correct Hits3
key: BWIGUXLHRKMFSJCZPONVATQEDY
Running time: 1
3.12user 0.11system 0:01.80elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8925minor)pagefaults 0swaps
key: UZSVHAIFBPONKJDMXEGCLTRQWY
key: HOSRUWKFBXZIVJDLPNCGAEMQTY
key: RVSHUWQFBTZIXJDCPNOGAEMKLY
key: RVSGUWQFBPZIXJDHENOCATMKLY
key: RFSGUWQVBPZIXJDLENOCATMKHY
key: CLSGUWZVBEQIXJDFPNORATMKHY
Number of Correct Hits9
key: CLSGUWZVBEQIXJDFPNORATMKHY
Running time: 1
3.44user 0.09system 0:02.17elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8893minor)pagefaults 0swaps
key: RHDKNVFLPEZYAWBIMCGOSJXQTU
key: RIDLCOFMQKSYAWBHENGVZJXPTU
key: RHDOCZSMKQFYAJBIEGNVLWXPTU
key: RHDPCZSMOQFYAGBIEJNVLWXKTU
key: RHAPCZSMOQFYDGBIEJNVLWXKTU
key: RSAPCZHMJQFYDGBIEONVLWXKTU
key: RZDJCIXMPKFYAGBWLONVESHQTU
key: RZDJCIHMPKFYAGBWLONVESXQTU
key: RZDJCIHMPKWYAGBFLONVESXQTU
key: RZDJCIPMHKWYAGBFLONVESXQTU
Number of Correct Hits2
key: RZDJCIPMHKWYAGBFLONVESXQTU
Running time: 1
3.38user 0.11system 0:01.94elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8900minor)pagefaults 0swaps
key: MFSXGIDQUKTNCBVYHLOZRWAJEP
key: MZIXBYDJUETNSGVAWLOQRHCKFP
key: CZIDBYXJUETFSGVWLRONMKAHQP
key: CZYDBWXVUETMSGJILRONFKAQHP
key: CZYDBWXVUETSIGRKLJONFMAQHP
key: CZYDBWXVUKTSIGRHEJONFMAQLP
key: CZYDBWXVUQTISGRHEJONFMAKLP
Number of Correct Hits18
key: CZYDBWXVUQTISGRHEJONFMAKLP
Running time: 1
2.94user 0.10system 0:01.68elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8853minor)pagefaults 0swaps
key: BEZSMKDVJHTOCLNWFGYRUQIPAX
key: BFHZMADVJKTIYRNSLGCOUQEPWX
key: BFHZMQDKVETIARNYLGCOUJSPWX
key: BFIZMQYKREHDSVNTLGCOUJAPWX
key: BQZIMHYLREFDAVNTKGOCUJSPWX
key: BQZDMWSLRJFIAGNTPVOCUEYKHX
Number of Correct Hits7
key: BQZDMWSLRJFIAGNTPVOCUEYKHX
Running time: 1
2.84user 0.08system 0:01.61elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8756minor)pagefaults 0swaps
key: RCZYOPWMIKQHDVGJTUNBXAFESL
key: NZSYOPWJIKMCDVGQTURBXAFEHL
key: NZQYOHWJITACDVGSPURBXMKEFL
key: NZFYODSJITQCMVGWPURBXAKEHL
key: NAFYODSJIPQCMVGWEURBXZKTHL
Number of Correct Hits1
key: NAFYODSJIPQCMVGWEURBXZKTHL
Running time: 1
3.44user 0.09system 0:02.16elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8652minor)pagefaults 0swaps
key: RWSVNJILPEAUYMBFZGOCDKHQXT
key: RWSVNAILPQJYUMBFZGOCDKHEXT
key: RWSVNAILPQKYUMBFZGOCDJHEXT
key: RWAVNXILPKQYHMBFZOGCDJUEST
key: RWAVNXILPKQYHMCFZOGBDEUJST
key: RWAVNXILPKQYHMCFJOGBDEUZST
key: RWAPNXILVKQUHMCFJOGBDEYZST
key: VWAPNXIJRKQUHMCFLOGBDEYZST
key: VWAHNXIJRKQULMCDPOGBFEYZST
key: VWAUNXIJRKQHLMCDPOGBFEYZST
Number of Correct Hits2
key: VWAUNXIJRKQHLMCDPOGBFEYZST
Running time: 1
3.05user 0.11system 0:01.98elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8743minor)pagefaults 0swaps
key: RWLFGMDNUEKOSTYXJVBHZQIPAC
key: BWLFRMDKUESHQTYIPVGOZXNJAC
key: BWLFRSDKUJMIQTYXPVGOZHNEAC
key: BWDFRQLKUJMNSTYXPVGOZHIEAC
key: BWDFRQXKUPMNSTYLJVGOZHIEAC
key: BWDFRMXPUKQNSTYLJVGOZHIEAC
key: BWDFRPXMUKQNSTYLJVGOZHIEAC
key: BWDFRQSMUKPNXTYLJVGOZHIEAC
key: BQDFRWXMUKPNSTYLJVGOZHIEAC
key: BQLFRWDMUKPNSTYXJVGOZHIEAC
Number of Correct Hits3
key: BQLFRWDMUKPNSTYXJVGOZHIEAC
Running time: 1
3.04user 0.13system 0:01.87elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8707minor)pagefaults 0swaps
key: RXTBKCLEOHZNIMVDPYUGQJFWAS
key: UWDBKCTFREZNXMVIJYOGQLHPAS
key: UWIBKCTFRMZNXJVDPYOGQLHEAS
key: UWIBKZTFRJQYXMVDPNOGCLHEAS
key: UWIVKDTFRJQYXGBZPNOMCLHEAS
key: RWIVUDTHKJQYXGBZPNOMCFLEAS
key: RWIKUDTHPJZYXGBQLNOMCFVEAS
Number of Correct Hits3
key: RWIKUDTHPJZYXGBQLNOMCFVEAS
Running time: 1
3.72user 0.10system 0:02.23elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8777minor)pagefaults 0swaps
key: JIQOFWGHDZEUACYMVRKNXLTPSB
key: GIXOUWYHDMZFACVEJRKNQLTPSB
key: GIYOUQXHDMSFWCVEJRKNZLTPAB
key: RWYOULXHDPEFICVSJGKNZQTMAB
key: RWYOULXHDPQFIKVSJGCNZMTEAB
key: RWYOUXLHDPMFIKVSJGCNZTQEAB
key: RTYOUILHDEMFXKVSJCGNZWQPAB
key: RTYGUILHDEMFXKVSJCONZWQPAB
key: RWIGUYLHDEMFXKVSJCONZTQPAB
key: RWIGUYLHDEMFXPVSJCONZTQKAB
Number of Correct Hits5
key: RWIGUYLHDEMFXPVSJCONZTQKAB
Running time: 1
3.08user 0.09system 0:01.77elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8711minor)pagefaults 0swaps
key: UPHMOGKJLDXCVQNAZBRYTFWEIS
key: NPFMORHJLAICVQYDZBUGTKWEXS
key: NEFMOYTKVJICZQRALBUGDPWHXS
key: NEDMOWTKVJICZQRALBUGFPYHXS
key: NEZMODTKVPICWQRALBUGFJYHXS
key: NZHMODTKVPICWQRALBUGFJYEXS
Number of Correct Hits3
key: NZHMODTKVPICWQRALBUGFJYEXS
Running time: 1
3.42user 0.09system 0:01.99elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8780minor)pagefaults 0swaps
key: CPIQOUSMRTKDZVBFJNYGLEAHWX
key: CWIQULSPRTKFZOBMJNVGDHYEAX
key: CWIQULHPRTEFZGBMJNVODSYKAX
key: CWIHULQPRTMFSGBZJNOVDEYKAX
key: CWIHULQPRTMFSGBZJVONDEYKAX
key: CWIHULQPREMFSGBZJVONDTYKAX
key: CWSFULMPREQHIGBZJVONDTYKAX
key: CWSFULMPREQHIGBAJVONDTYKZX
Number of Correct Hits6
key: CWSFULMPREQHIGBAJVONDTYKZX
Running time: 1
3.38user 0.13system 0:02.15elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8925minor)pagefaults 0swaps
key: CZXYJUAMGFQBRKISTEONVHPWDL
key: CZXYUWVMRPTBAKISQGONJHFEDL
key: CZXDUIPHRQTBSKMAEGONFWVJYL
key: CZXDBWHPRKAUSJMTEGONFIVQYL
key: CZXDBRYPWQAISJUTEGONFMVKHL
key: CZXDBHYVRQAISJUTEGONFMPKWL
key: CZXDBHYVRQPISJUTEGONFMAKWL
key: CZXDBHYVUQPISJRTEGONFMAKWL
key: CZXDBQYVUEHISJRTPGONFMAKWL
key: CZXDBQYVUEWISGRTPJONFMAKHL
Number of Correct Hits18
key: CZXDBQYVUEWISGRTPJONFMAKHL
Running time: 1
3.17user 0.10system 0:01.74elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8780minor)pagefaults 0swaps
key: LXUDRYOECKTWGBSZFMNVAHJPQI
key: MXUDRWGJCFZOQBYKPLNVAHSETI
key: MUXDRWGJCKZOQBYFPLNVAHSETI
key: MUXDRZGJCKTOQBYFPLNVAHSEWI
key: MUXGRSDPCKTOQBYFJLNVAHZEWI
key: MUDGRSXPCKTOQBYFJWNVAHZELI
Number of Correct Hits1
key: MUDGRSXPCKTOQBYFJWNVAHZELI
Running time: 1
2.82user 0.08system 0:01.57elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8893minor)pagefaults 0swaps
key: DQSFRBIPOAYNHWJMZGKXTECLUV
key: DQCFRLMPAKYNHWGIZBOUXESTJV
key: DQAFRLMPCJTWHNGIKBOUXESZYV
key: DQAWRLMPCKTIHNGFJBOUXZSEYV
key: DQAWRSMPCKTIHNGZJBOUXYFELV
Number of Correct Hits3
key: DQAWRSMPCKTIHNGZJBOUXYFELV
Running time: 1
2.84user 0.13system 0:01.57elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8865minor)pagefaults 0swaps
key: XOUABTFPVMHRDSLNKJGCWIQEYZ
key: XAWIGTDEVMHRFJOSKNBCUPLQYZ
key: XTWIGSLEVMHRFPOAKUBCNJYQDZ
key: XHWDGASEVPTRFMOQKUBCNJYLIZ
key: XHQDGASEVPTRFMOWKUBCNJYLIZ
Number of Correct Hits1
key: XHQDGASEVPTRFMOWKUBCNJYLIZ
Running time: 1
2.66user 0.13system 0:01.56elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8221minor)pagefaults 0swaps
key: BSANVETMJLHIGCRDPXZOQKFWUY
key: BSZGVDXMUEFILCNHPJROQKATWY
key: BQDGRWXMUEFILCNHTJVOAKSPZY
key: BQDGRWXMUEFILCNHTJVOAKZPSY
Number of Correct Hits4
key: BQDGRWXMUEFILCNHTJVOAKZPSY
Running time: 1
3.36user 0.09system 0:02.17elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8745minor)pagefaults 0swaps
key: RAWIJZDHBMTOXGUFEYQNCPLKVS
key: RMWIJTQVBHZYXGUFKODNCPLEAS
key: JHWDBFMVREQYLGUZKOINCTXPAS
key: CAWDBFMVREQXIGUZKOLNJTYPHS
key: CZWDBJXVREQMIGUAKOLNFTYPHS
key: CZWDBQXVRJEMIGUAKLONFTYPHS
key: CZWDBHXVRJTMIGUAKLONFEYPQS
key: CZWDBHLVUKTMIGRAJXONFEYPQS
key: CZHXBWLVUJTMIGRAPDONFEYKQS
key: CZHXBWLVUJTYIGRAPDONFEMKQS
Number of Correct Hits17
key: CZHXBWLVUJTYIGRAPDONFEMKQS
Running time: 1
3.10user 0.11system 0:01.85elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8955minor)pagefaults 0swaps
key: WXLFRCDKUMTIBGYVEZQOASJPHN
key: CDLFRVXKUJTIHGYAEZBOMQWPSN
key: CDLFRVXJUZMIHGYAPKBOTQWESN
key: CDLFRVXJUZKIQGYWPMBOTHAESN
key: CDLFRQXJUZKIMGYWPVBOTHAESN
key: CZLFRWXJUMKIQGYDPVBOTHAESN
key: CZLFRWXJUKMIQGYDPVBOTHAESN
Number of Correct Hits8
key: CZLFRWXJUKMIQGYDPVBOTHAESN
Running time: 1
3.65user 0.16system 0:02.27elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8619minor)pagefaults 0swaps
key: BUANPLKDJETXICMHQORGWYVFSZ
key: BUANPFKIJEQXDCMYTORGWHSLVZ
key: BWANPFHSMKQXDCUYEORGJTILVZ
key: BATNJFHSMKQXYCUDEORGPWILVZ
key: BATNMFHSCKQXYJUDEORGPWILVZ
key: BATNMPHSCKWXYOUDEJRGFQILVZ
key: BATDMPHSCJWXYOUKENRGFQILVZ
key: BATDMHPSCJWXYOUKENRGFQILVZ
key: BATDMHPSCJQXYOUWENRGFKILVZ
key: BATDMHQSCJPXYOUWENRGFLIKVZ
Number of Correct Hits2
key: BATDMHQSCJPXYOUWENRGFLIKVZ
Running time: 1
3.34user 0.13system 0:02.20elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8460minor)pagefaults 0swaps
key: VQPFRNLKWJHYDOCXTGUBMEIZSA
key: VQSFRMLKWJHYXGBDPONUCEIZTA
key: RWSHUXLPVMFYIGBDKONQCEZJTA
key: RWSHUDXEVMQIYGBLKONFCPZJTA
key: RWSHUDXEVMQIZGBFKONLCPYJTA
key: RSLHUDXEYMQIZGBFKONVCWJPTA
key: RSLHUDXEYMPIZGBFKONVCWQJTA
key: RSTHUDXEYMWIZGBFKONVCPQJLA
key: RWSHUDXEYMTIZGBFKONVCPQJLA
Number of Correct Hits3
key: RWSHUDXEYMTIZGBFKONVCPQJLA
Running time: 1
3.18user 0.08system 0:02.17elapsed 150%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8822minor)pagefaults 0swaps
key: MFPZXNAEUHGWVSOYLTJBRQCKID
key: MUKZJNFEGHAWVSOYPTXBRLCQID
key: SZFIJNKEGHAWYMOQPCXBVLRTUD
key: SZFXVNTEGHQWYMOLKCUBJARPID
key: SZFXGNTEVHQRLMOWKCUBJAYPID
key: VTFSGNAEXHJRLMOQKCUBIZYPWD
key: VWFSGAHEXLJCNMOQKURBIZYPTD
key: VWFSGAHEXLZCNMOQKURBIJYPTD
key: VWFSGAHEXLZCNMOQJURBIKYPTD
key: VWFSGQHEXLZCNMOAJURBIKYPTD
Number of Correct Hits0
key: VWFSGQHEXLZCNMOAJURBIKYPTD
Running time: 1
3.13user 0.10system 0:01.92elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8888minor)pagefaults 0swaps
key: RFQDVYONLPXWEKSHJBCMZAUTIG
key: RFQDVWONXKLYEPSHJBCMZAUTIG
key: RFDUVWONXKLYEPSHJBCMZAQTIG
key: RFWUVEDNXKLYOPSHJBCMZAQTIG
key: RFWUVTDNXKEYOPSHJBCMZAQLIG
key: RFWXVTDNUKEYOPSHJBCMZAQLIG
key: RFWXVTDNUKEYQPSMJBCOZAHLIG
key: RFIXVTDNUKLYQPSMEBCOZAWJHG
Number of Correct Hits3
key: RFIXVTDNUKLYQPSMEBCOZAWJHG
Running time: 1
3.29user 0.10system 0:01.87elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: DTNFGUKOMELIHWVXPBJCZQSAYR
key: DANXGMLOIEKUHPVFWJBCZQSTYR
key: DFNXGALOUTEIWPVHQJBCZMSKYR
key: DFJXGALOUTQIWPVHENBCZMSKYR
key: DSJXGYLOUTQIWPVHKNBCZMFEAR
key: DHKXGYLOUTQIWPVSJNBCZMFEAR
Number of Correct Hits5
key: DHKXGYLOUTQIWPVSJNBCZMFEAR
Running time: 1
3.06user 0.08system 0:01.67elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8495minor)pagefaults 0swaps
key: GOYFRHVKDMZINXSAELQJTWCPUB
key: GHYFRAVCDLQINXSKPMUJTZOEWB
key: GEVMRWOCDKQINXSLPFUJTHYZAB
key: GQVWRMOCDKEINXSLPFUJTHYZAB
key: GQVWRZOCDMENIXSLPFUJTHYKAB
Number of Correct Hits2
key: GQVWRZOCDMENIXSLPFUJTHYKAB
Running time: 1
3.80user 0.12system 0:02.28elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8799minor)pagefaults 0swaps
key: FHYZRLJMUSEINQBDWOGKAXTPCV
key: FHYKRNWMBZLIXJUDTQGOCESPAV
key: CHYQRNDMBZTIXJUWLKGOFPSEAV
key: CHYPRKDMBZTIXJUALNGOFQSEWV
key: BQYWRKDMCZPIXJUALGNOFHSETV
key: BQYDRSWMCKPIXJUALGNOFHZETV
key: BHYDRSTMCKPIXJUALGNOFQZEWV
key: BHXDRSTMCEPIYJUALGNOFQZKWV
key: BHXDRZTMCEKIYJUALGNOFQSPWV
key: BHXDRZTMCEKIYJUALGONFQSPWV
Number of Correct Hits5
key: BHXDRZTMCEKIYJUALGONFQSPWV
Running time: 1
3.27user 0.12system 0:02.11elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: LSXUCGHMVKPBWNRDZFOYAETJIQ
key: JSAVCDHMUKPFINRZEBOYGTWLXQ
key: MASVCDHJUKFPINRTEBOGZYWLXQ
key: MASVCDHJUKZYINRTEBOGFPWLXQ
key: BZSVCDHJUKTYIGRAEMONFPWLXQ
key: BZXVCDSJUKLYIGRAEMONFPWTHQ
key: BZMXCDLPUKWYIGRAEVONFJSTHQ
key: CZJXBDLPUKTYIGRAEVONFMSWHQ
key: CZYXBDLJUKTISGRAEVONFMWPHQ
Number of Correct Hits17
key: CZYXBDLJUKTISGRAEVONFMWPHQ
Running time: 1
2.91user 0.11system 0:01.63elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8739minor)pagefaults 0swaps
key: GQVNOFXCDZMREJIYLKBUTSWPAH
key: GQVNOWXCDIMRSJYZLKBUTPFEAH
key: GQDNOWXCVIJRAPYZLMBUTKFESH
key: GFWNOZXCVKJRAPYDLMBUSTQEIH
key: VFWNOTXCGKLRAPYDJMBUSEQZIH
Number of Correct Hits0
key: VFWNOTXCGKLRAPYDJMBUSEQZIH
Running time: 1
3.95user 0.10system 0:02.31elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8966minor)pagefaults 0swaps
key: VSQXWDIYOEPCNGRAJFBMTKUHLZ
key: BIWXKDLNVEPCQGRAJUOMTSFHYZ
key: BFPXVDLNKETCAGRSJUOIWQMHYZ
key: BWHXVDLNCETQAGRSJUOMFKIPYZ
key: CIHXVDLNUETQYGRAJBOMFKWPSZ
key: UQHXVDSNCEAIYGRTJBOPFKWMLZ
key: USHXVDQNCETYIGRAJBOPFKWMLZ
key: UHSXVDQPCETYIGRAJBONFKWMLZ
key: CHSXVDLPUETYIGRAJBONFKWMQZ
Number of Correct Hits11
key: CHSXVDLPUETYIGRAJBONFKWMQZ
Running time: 1
3.45user 0.11system 0:02.08elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8379minor)pagefaults 0swaps
key: QMRKYDIWXPLOTSCZJGBNHUFEVA
key: UMXSYDIWRELBTPCQJGONFKHZVA
key: ULSXKDIWREZBTGCQJPONFYHMVA
key: ULSXKDIHRJZBTGCQEMONFYWPVA
key: UZLXKDIHRJTFSGCQEVONBYMPWA
key: UQSXKDFHRJTYWGBZEVONCMIPLA
key: UFSXKDQHRPTYIGBWEVONCMZJLA
key: UFSXKDQVRPTYIGBWEHONCMZJLA
key: UFSXKWQVRPTYIGBHEDONCLZJMA
key: UFSXKWQVRPTYIGBZEDONCLHJMA
Number of Correct Hits8
key: UFSXKWQVRPTYIGBZEDONCLHJMA
Running time: 1
3.07user 0.09system 0:01.66elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9039minor)pagefaults 0swaps
key: VHQOCTFAUESMGRJXLBNKIPZWDY
key: KADOCTFMUEWGSRBZLVNJIPXQHY
key: KZSRCTQMUEWHIOBALVNGDPXJFY
key: KZSGCTQMUEWHIOBALVNRDPXJFY
key: KASGCTQMUEWFIOBZLVNRDPXJHY
Number of Correct Hits3
key: KASGCTQMUEWFIOBZLVNRDPXJHY
Running time: 1
2.85user 0.08system 0:01.74elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8663minor)pagefaults 0swaps
key: RTCFGEDNWALIOJSYZMUPBHXKVQ
key: RHYDGZFNOKTIWJBAEMUCSLXPVQ
key: RHWSGZLONPTIYVBKEMUCDFXJAQ
key: RHFSGZWONPTIYVBLEMUCDKXJAQ
key: RWFSGZHONPTIYVBLEMUCDKXJAQ
key: RWFSGZHONPTIYVBLEMUCDJXKAQ
Number of Correct Hits3
key: RWFSGZHONPTIYVBLEMUCDJXKAQ
Running time: 1
3.39user 0.09system 0:02.11elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: BLHUNXYKWTZDSOCAEJGPRMVFIQ
key: BZVUNXYKWTFDSOCAEMGRHJPLIQ
key: BZVUNXYPWJFDSOCAEMGRHLTKIQ
key: BZTUNXYPWJFDSOCAEVGRHLMKIQ
key: BZTUNXYPWJFDIOCAEVGRHLMKSQ
key: BZTUNXYMWEHIDOCAJVGRFLPKSQ
key: BZAUNXYMWPTIDOCHJVGRFELKSQ
key: BZAUNXYMWETIDOCHPVGRFJLKSQ
Number of Correct Hits7
key: BZAUNXYMWETIDOCHPVGRFJLKSQ
Running time: 1
3.30user 0.10system 0:02.07elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7822minor)pagefaults 0swaps
key: RALCMKOJNTEWHBUIQYVGFZXPSD
key: RQACMEOJNTZWHBUIPYVGFLXKSD
key: RQACMEXKNTZWHBUIPYVGFLOJSD
key: RQACMEXKNTZWHVUSPYBGFLOJID
key: BQHCMEXKNTLIAVRSPOUGFZYJWD
key: BQHUJWXMNTLIAVRYPGCOFZSKED
key: BEHUJWXMNTLIAVRZPGCOFQSKYD
key: BTYUJWXMNELIAVRZPGCOFQSKHD
Number of Correct Hits9
key: BTYUJWXMNELIAVRZPGCOFQSKHD
Running time: 1
3.43user 0.10system 0:02.16elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8835minor)pagefaults 0swaps
key: DZOCGFTJXQSBUPNALRKMVWEHIY
key: DZMCGUWJXTSBFPNAQRKOVHELIY
key: DZLXGUWMCTEBFPNSARKOVHQJIY
key: DZLXGKWMCETBFPNSHRUOVQAJIY
key: DZLXGHSMCETBWPNFKUROVQAJIY
key: CZLXGHSMDJTBWPNFKUORVQAEIY
key: CFLXGHSMDJTBWPNZKUORVQAEIY
key: CFLXGHQMDJTBWPNSKUORVZAEIY
key: CFLXGWQMDJTBHPNSKUORVZAEIY
key: OFLXGWQMDJTBHPNSKUCRVZAEIY
Number of Correct Hits4
key: OFLXGWQMDJTBHPNSKUCRVZAEIY
Running time: 1
3.33user 0.12system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8786minor)pagefaults 0swaps
key: PFJEXVNLYAQGZMBTKDSROCUHIW
key: PFSEMGTLVAQYZXBCKDNROJUHIW
key: UFSXMETLVPAYZGBDJCNROKHQIW
key: UFSXMATLVPEYZGBDJCNROKHQIW
key: UFSXVZLKMPQYAGBDJCNROEHTIW
key: UFSXVZLKMEQYAGBHTCNROPDJIW
key: UFSXVZLKRPTYAGBHQCNMDEOJIW
key: UFSXVZLKRPTYAGBHQCMNDEOJIW
key: UFSXVZLKRQTYIGBHJCMNDEOPAW
Number of Correct Hits5
key: UFSXVZLKRQTYIGBHJCMNDEOPAW
Running time: 1
2.72user 0.11system 0:01.54elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8316minor)pagefaults 0swaps
key: RDSICYTPHEZBVGOQLNFKUAJMWX
key: RQKICYTPUEZNDGBWJOFVHALMSX
key: RZKFCLTMUEQIDGBWHONVJAYPSX
key: RZYFCSLMUEHIDGBWPONVJAQKTX
key: RZSFCDLMUEWIYGBHPONVJAQKTX
Number of Correct Hits8
key: RZSFCDLMUEWIYGBHPONVJAQKTX
Running time: 1
3.19user 0.14system 0:01.96elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: BLYUJHQRDKXGMVNTPZOCAESFWI
key: BLYUVQHRDKXGMJNTPZOCAESFWI
key: BQYDVWXNUKLGMJRTPZCOAESFHI
key: BQYZVWXNUKLGMJRTPDCOAESFHI
key: BAYXVWHNUKLJMGRTPDCOFESQZI
key: BAYXVWHNUKLJMGRTPZCOFESQDI
key: BAYXVWDNUKLJSGRTPZCOFQMEHI
key: BAYXVWDNUPLQSGRTEZCOFJMKHI
Number of Correct Hits10
key: BAYXVWDNUPLQSGRTEZCOFJMKHI
Running time: 1
3.10user 0.08system 0:01.78elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8471minor)pagefaults 0swaps
key: YXMRPUFTDLEWSKOQJVNBAICHGZ
key: RXIGMUSTDPECFKOQJVNBALWHYZ
key: RIXGNUYJDPHCFKOQTVMBALWESZ
key: RYXGNDAJCKEUFPOQLVMBIHWTSZ
key: RWAPNDXJCKTUFGOYLVMBIHQESZ
key: RWAPNDXJCETUFGOYLVMBIHQKSZ
Number of Correct Hits4
key: RWAPNDXJCETUFGOYLVMBIHQKSZ
Running time: 1
2.82user 0.08system 0:01.55elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8358minor)pagefaults 0swaps
key: VIQTNCGJZPDMAUOFHRLBSEYKXW
key: VSQGNMFEZPDCAUOTHRLBIKYJXW
key: VSQGNMFEZPDCAUOHTRLBIKYJXW
key: VZQGNLFEDPSCAROHTUMBIKYJXW
Number of Correct Hits1
key: VZQGNLFEDPSCAROHTUMBIKYJXW
Running time: 1
2.91user 0.12system 0:01.79elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8428minor)pagefaults 0swaps
key: VFXNJDWPMELYUCOHARBKGZQTSI
key: VQSNJFPAMEHUYCOLWRBDGZKTXI
key: VQSNJFPAKHTUYOCLWRBDGZMEXI
key: VLKNJFQASPTUYOCWERBDGZMHXI
key: VQZNJXLASETUKOCWPRBDGMYHFI
key: VQZNJHLASETUXOCWPRBDGMYKFI
key: VQZNJMLASETUXOCWPRBDGHYKFI
Number of Correct Hits5
key: VQZNJMLASETUXOCWPRBDGHYKFI
Running time: 1
3.09user 0.09system 0:01.85elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9049minor)pagefaults 0swaps
key: BHAXMFWNRJQOYZVDPCGEUTSLIK
key: BFAXMSTNRPQOIYVDECGJUWHLZK
key: BFAXMSTNRPQOIGVDLCYJUWHEZK
key: BFAXJWDMRPQOIGVSLCYNUTZEHK
key: BFAXCWDMRPQYIGVSLOJNUZTEHK
key: BSADCHXMREWYIGVFLOJNUZTPQK
key: BSADCHXMREWYIGVFJOLNUZTPQK
Number of Correct Hits3
key: BSADCHXMREWYIGVFJOLNUZTPQK
Running time: 1
3.15user 0.11system 0:01.90elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: CTILUDWBRJSOGKYNFQMVZEPHXA
key: CZINULDBRKSOXJYWMHGVTEPQFA
key: CZINUSDBRKMOXJYWLHGVTEPQFA
key: CZINUPDBRQMOXJYWKHGVTESLFA
key: CZIGUTDBRQMOWJYXKHNVLESPFA
key: CZIGUTDBRQMOWJYXPHNVLESKFA
key: CZIGULDBRKMOWJYXPHNVTESQFA
key: CTIGULDBRKQOWPYXJHNVZESMFA
Number of Correct Hits1
key: CTIGULDBRKQOWPYXJHNVZESMFA
Running time: 1
3.11user 0.09system 0:01.69elapsed 189%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8763minor)pagefaults 0swaps
key: VFWRJKXICHAGDLOSPNBYUEZMQT
key: VSFRJILZCHQGDKOWMNBYUEAPXT
key: VSFNJILZCKQGDHOWMRBYUEAPXT
key: VWSNJFLZGKQHXCOIMYBRUEAPDT
key: VWDNMFLZGJQXHCOIKYBRUEAPST
key: VWDNMFLZGJHXQCOIKYBRUEAPST
Number of Correct Hits2
key: VWDNMFLZGJHXQCOIKYBRUEAPST
Running time: 1
3.83user 0.10system 0:02.31elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8452minor)pagefaults 0swaps
key: VXTSJYLEGQKCOHNAPBRUWFMZDI
key: VMTSJALEGQFCYHNXZROUWKBPDI
key: VSLXBQTEGJFCYHNZMROUWKAPDI
key: VZLXBHTEJKFCAGNQMROUWSYPDI
key: VZLXBWTPJKFCAGNQMROUHSYEDI
key: VZLXBWTEJKFRAGNHMCOUQSYPDI
key: VZLXBWTKJEFRAGNHPCOUQSYMDI
key: CZLXBWTKREFSAGNHPVOUQJYMDI
key: CZLXBWFJRETDAGNHPVOUQMYKSI
Number of Correct Hits12
key: CZLXBWFJRETDAGNHPVOUQMYKSI
Running time: 1
3.47user 0.11system 0:02.12elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8947minor)pagefaults 0swaps
key: NABDISXJULTRCVMGPWOYQEHKFZ
key: NAWYBSXJULTIMVCGPDORFEHKQZ
key: RASXBMWJNQTDYVCIPGOUFEHKLZ
key: RISXBMWJNQTDYVCLPGOUFEHKAZ
key: RISXBMWJNLQDYVCTPGOUFEHKAZ
key: CSIXBWMJNLQDYVRTPGOUFEHKAZ
key: CSHXBWQJNLMDIVRTPGOUFEYKAZ
key: CSHXBWQJNEMDIVRTPGOUFLAKYZ
key: CSYXBWQJNEMDIVRTPGOUFLAKHZ
key: CSYXBWQJNETDIVRMPGOUFLAKHZ
Number of Correct Hits14
key: CSYXBWQJNETDIVRMPGOUFLAKHZ
Running time: 1
2.94user 0.08system 0:01.82elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8561minor)pagefaults 0swaps
key: BTAOMWLZUJQGRCVFKXNYSHIPDE
key: BTIOMWLZUJQXRCVDKGNYHASPFE
key: BAIOMWDKUJQXRCVLZYGNHTSPFE
key: BAIOMWDKUPQXRCVTZYGNHLSJFE
key: BAIGMWDKUPQXYCVTZRONHLSJFE
key: BAIGMQDKUPHXYCVTJRONWLSZFE
key: BAYGMQDKUPZXICRHTVONWLSJFE
Number of Correct Hits5
key: BAYGMQDKUPZXICRHTVONWLSJFE
Running time: 1
2.97user 0.07system 0:01.71elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8711minor)pagefaults 0swaps
key: NHIGVXORTPLWAUBQKCEJSMDFZY
key: RQIGVXONTPLSAUBHKCEMWJDFZY
key: RQSGVDXNFPLIAUBHJCOMZKETWY
key: RASGVDQNFPLIXEBHJCOMZKUTWY
key: RASGCDQNUEFIXPBZJVOMWKHLTY
key: RASOCDQMUEZIXPBWKVGNTJHLFY
Number of Correct Hits4
key: RASOCDQMUEZIXPBWKVGNTJHLFY
Running time: 1
3.52user 0.12system 0:02.21elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8352minor)pagefaults 0swaps
key: VMQSEPANUYKIXGCDJBRLOFWZHT
key: VEQSRHXLUZKIPGCAJBONFMYWDT
key: RWSHBXQPUZLIMGCAJVONFKYEDT
key: RWSDBXQPUKHIYGCAJVONFMLEZT
key: RWYDBQLJUKZISGCAPVONFMXEHT
key: RHYDBQLJUKZISGCAPVONFMXEWT
key: RZYDBQXVCEHISGUAPJONFMLKWT
key: RZYDBHXVCEQISGUAPJONFMLKWT
key: UZYDBWXVCEQISGRHPJONFMAKLT
key: UZYDBWXVCELSIGRHPJONFMAKQT
Number of Correct Hits15
key: UZYDBWXVCELSIGRHPJONFMAKQT
Running time: 1
3.30user 0.12system 0:01.99elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8706minor)pagefaults 0swaps
key: TDAIGSFHVZMBYROJEUCPNKQLXW
key: TDSIGAFHVKZBCROMJUYPNELQXW
key: TSFIGADHVKZBCROMQUYPNELJXW
key: VSFDGAIHNQZBCUOTKRYPMELJXW
key: NZFDGAIHVSTYPUOQJRBCMELKXW
key: NZFMGAYHVETIKUOSJRBCDQLPXW
key: NZFQGAYHVKTIMUOSJRBCDELPXW
key: NZFQGAYHVJTMIUOSKRBCDELPXW
Number of Correct Hits2
key: NZFQGAYHVJTMIUOSKRBCDELPXW
Running time: 1
3.53user 0.12system 0:02.09elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8790minor)pagefaults 0swaps
key: ZIQXMSHTCFLBPOUGKRNVYEAJWD
key: ZHFAJSQTCPLBIOUGKRNVYMWEXD
key: BHFGJXQZCPLMIOUWKRNVYTSEAD
key: BHFGMXJPCZQITOUWKYNVRLSEAD
key: BHAGPXLMCTJIZOUFKYNVRQSEWD
key: BHAGRXLMCJTISOUFKYNVPQZEWD
key: BHAYRXLMCJTISOUFKGNVEQZPWD
key: BHAYRXLMCKTISOUFJGNVEQZPWD
Number of Correct Hits4
key: BHAYRXLMCKTISOUFJGNVEQZPWD
Running time: 1
2.72user 0.12system 0:01.67elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8902minor)pagefaults 0swaps
key: GSYBVTQRXZLWAMOHFNUCPKIJDE
key: GHYBVWQRXSLZAMODTNUCIKPJFE
key: GHSBVWQRXPLZFMODTNUCIJYKAE
key: GAHBVWQRXKZIFMOSLNUCDJYPTE
key: GAHBVWQRXLZIFMOSPNUCDJYKTE
key: GAHBVQWRXLTIFMOZJNUCDPYKSE
Number of Correct Hits3
key: GAHBVQWRXLTIFMOZJNUCDPYKSE
Running time: 1
1.96user 0.08system 0:01.16elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7227minor)pagefaults 0swaps
key: TARZVNDIUKQXYPCWJMBOELSHFG
key: CAHZVDINUKQXYPRSTMBOWEJLFG
Number of Correct Hits3
key: CAHZVDINUKQXYPRSTMBOWEJLFG
Running time: 0
3.49user 0.10system 0:02.16elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8821minor)pagefaults 0swaps
key: UYMBVIXESTPOAKRLJCGFWQZNDH
key: USLBVIMECTAOQKRNJXGFWPZYDH
key: UZISVDQECTPOYJRNKBGXWMAFLH
key: UZXSBDTECPQOYJRIKVGNWMAFLH
key: CZSXBKYVUPLOIJRTEDGNWMAQFH
key: CZYXBWIVUELOSJRTPDGNKMAQFH
key: CZYXBWLVUETJIGRSPDONKMAQFH
key: CZYXBWLVUETJIGRSPDONQMAKFH
key: CZYXBWLVUETJIGRSPDONFMAKQH
Number of Correct Hits21
key: CZYXBWLVUETJIGRSPDONFMAKQH
Running time: 1
2.61user 0.09system 0:01.60elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8512minor)pagefaults 0swaps
key: CESXBILPUKAZVGRWMOHNQJYTDF
key: CAZXBILPUHMSVGRYEJONQTWKDF
key: CAYXBWLPUHTSIGRZEVONQMJKDF
key: CAYDBWXPUHTSIGRJEVONLMZKQF
key: CLYDBWXVUHTISGRJPEONAMZKQF
key: CEYDBWXVUJTISGRHPLONZMAKQF
Number of Correct Hits17
key: CEYDBWXVUJTISGRHPLONZMAKQF
Running time: 1
3.26user 0.12system 0:02.15elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8672minor)pagefaults 0swaps
key: FUJWYIGLCPXOTRVEKZAHBQSMDN
key: FEYWSXGLCPIOTRVDMZAJBQUKHN
key: FIYGBZWLCQEATRVDMXOJSPUKHN
key: FAZGBYWLCQEITRVDMXOJUPSKHN
key: FAZGBYWLCQEDTRVIMXOJUPSKHN
key: FMIGBYWLCEQDSRVATXOJUPZKHN
key: FMYGBQWLCTSDIRVAEXOJUPZKHN
key: FMYGBQWLCTKDIRVAEXOJUSZPHN
key: FMYGBQLVCKTDIRWAEXOJUSZPHN
key: FMYGBQLVCETDIRWZKXOJUSAPHN
Number of Correct Hits9
key: FMYGBQLVCETDIRWZKXOJUSAPHN
Running time: 1
2.90user 0.12system 0:01.80elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8835minor)pagefaults 0swaps
key: NXYVRLDOUIJPQKZCMGFBSHWTAE
key: NQYFRDSOUIJMXKCZPVGBLHWTAE
key: NQYFRXSLUZTODKCIPBGVMHWJAE
key: OQYFRXSPUZTNDKCILBGVMHWJAE
key: BQYFRXSMUZTNDJCILOGVPHWKAE
key: BQYFRXSMUZTNDJCIKOGVPHWLAE
key: BQYFRXIMUZTNDJCSKOGVLHWPAE
Number of Correct Hits3
key: BQYFRXIMUZTNDJCSKOGVLHWPAE
Running time: 1
2.67user 0.08system 0:01.47elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8671minor)pagefaults 0swaps
key: BKTOMHDJVPQXSEUIYNRGFALZWC
key: BHTNMYIJVKLXSEUDPORGFZAQWC
key: BHZNMYAKVJLXSEUDPORGFTIQWC
key: BAZNMYHKVQLXSEUDPORGFTIJWC
Number of Correct Hits3
key: BAZNMYHKVQLXSEUDPORGFTIJWC
Running time: 1
3.47user 0.12system 0:02.10elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8770minor)pagefaults 0swaps
key: RWQINXDMBFTCHGYPKVUOZJLESA
key: BWYINXDMRFTUHGPQKVCOZJLESA
key: BWYUNDXMRJFIHGPQKVCOZELTSA
key: BWYUNDXMPKZIHGRQJVCOFELTSA
key: BHYUNDXMPKJIWGRQEVCOFZLTSA
key: BHYUNDXMJKTIWGRQPVCOFZLESA
key: BHYUNDXMJPTIWGRQEVCOFZLKSA
key: BZYUNIXMCPTDWGRQEVJOFHSKLA
key: BZYUNQXMCPTDWGRIEVJOFHSKLA
Number of Correct Hits7
key: BZYUNQXMCPTDWGRIEVJOFHSKLA
Running time: 1
3.32user 0.11system 0:02.01elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8409minor)pagefaults 0swaps
key: CZQMYDAPNJXOVETRLGHUIKWFBS
key: CZYXUIAJNPMOVETRLHBGDKWFQS
key: CZXOUITJYPMNVERQLHBGDKWFAS
key: CZXGUQTJYPMNVERILFBODKWHAS
key: CZXGUWTJVPMDYERQLNBOFHIKAS
key: CZXNUWLJVTMIYHRQPGBOFEAKDS
key: CZXNUWLJVEMIYHRQPGBOFTAKDS
key: CZXHUWLJVEMIYGRQPNBOFTAKDS
Number of Correct Hits13
key: CZXHUWLJVEMIYGRQPNBOFTAKDS
Running time: 1
3.21user 0.08system 0:02.04elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8703minor)pagefaults 0swaps
key: VZSUNXKPRLMCYWOAEHGQFTBJDI
key: VZSUNDTPRMKCBWOYEHGQFLAJXI
key: VZSHNDTPRMKQWBOAEUGCFLYJXI
key: VZSXNQTPRKHDWBOAJUGCMLYEFI
key: VZAXNQTPRKHDSBOWJUGCMLYEFI
key: VZAXNQTPRKHDMBOWJUGCSLYEFI
key: VZAXNQTPRKHDLBOWJUGCSMYEFI
key: VZADNQTPRKLXHBOWJUGCSMYEFI
key: VZADNQXPRKTLHBOWJUGCMSYEFI
key: VZADNQXPRTSHLBOWJUGCMEYKFI
Number of Correct Hits2
key: VZADNQXPRTSHLBOWJUGCMEYKFI
Running time: 1
4.00user 0.08system 0:02.39elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8795minor)pagefaults 0swaps
key: YABUOFDZSPHKWNGELCJRITXQVM
key: GIWUOTDZXPHFLNYAJCBRSEVKQM
key: GIWUOTQZXPSFKNYDECBRHJVLAM
key: GDWUOTQZXPSFKNYHECBRIJVLAM
key: GDWUOTQZXLSFVNYHJCBRIPKEAM
key: GDWUOTQZXLSFVNYAJBCRIPKEHM
key: GDQUOTHKXLSFVNYAJBCRIPZEWM
key: GZQUVTHKXLAFONDSJBCRIPYEWM
key: GSHUVTQKOLAFXNDZJBCRIPYEWM
key: OSHUVTQKGLAYXNDZJBCRIPFEWM
Number of Correct Hits0
key: OSHUVTQKGLAYXNDZJBCRIPFEWM
Running time: 1
2.68user 0.08system 0:01.52elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8397minor)pagefaults 0swaps
key: CLJUVHSPTWQNRBGAEXKODZYMFI
key: CAXYVWDPRKTQSBGELNMOUZHJFI
key: CESYVWDMRPTXABUHLNGOKZQJFI
key: CLAXVWDMRKTYSBUHPNGOEZQJFI
Number of Correct Hits6
key: CLAXVWDMRKTYSBUHPNGOEZQJFI
Running time: 1
2.69user 0.06system 0:01.60elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8045minor)pagefaults 0swaps
key: OLBQVGAZWTEIXNUDKHCRYJSFPM
key: OFBQVXAZCLWIYNUDKGJRHESPTM
key: CFBQJXAZOLWIYNUDEGRVHKSPTM
key: CDQBJXAWOPZIYNUFEGRVHKSLTM
key: CDABJXQWOPZIYNUFKGRVHLSETM
Number of Correct Hits2
key: CDABJXQWOPZIYNUFKGRVHLSETM
Running time: 1
3.19user 0.12system 0:02.09elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8805minor)pagefaults 0swaps
key: GWIVNTCKYHZRAPSOQLUEXJFMDB
key: GIAVNTWKYHZRCPSOQLUEXDMJFB
key: GIAVNTWKOQZREMSYHLUCXDPJFB
key: GIAVNZWPOQHRDMSYTJUCXLKEFB
key: GFAVNZWPOQHRDJSYTMUCXLKEIB
key: GFAVNZWJOEHRDPSYTMUCXLQKIB
key: GHAVNZWJOEFRDPSYTMUCXLQKIB
key: GHAVNZWJOEFRDPSYKMUCXLQTIB
key: GHAVNZWEOJFRDPSYKMUCXLQTIB
key: GHAVNZWEOKFRDPSYJMUCXLQTIB
Number of Correct Hits0
key: GHAVNZWEOKFRDPSYJMUCXLQTIB
Running time: 1
3.55user 0.12system 0:02.14elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8369minor)pagefaults 0swaps
key: CQOXUDAJKPLYTFBWMGNVHSZEIR
key: CLMXUDHPKEQYTGBWJONVASZFIR
key: CFSXUDIPKEWYTGBQJONVZHAMLR
key: CFSXUDIPKMWYTGBQJONVZHAELR
key: CFIXUZSPKMWYTGBQJONVDHAELR
key: CFIXUZQPMKWYLGBSJONVDHAETR
key: CFLXUZQPMKWYSGBIJONVDHAETR
key: CFLXUIQPMKWYZGBSJONVDHAETR
Number of Correct Hits4
key: CFLXUIQPMKWYZGBSJONVDHAETR
Running time: 1
3.24user 0.10system 0:02.05elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8522minor)pagefaults 0swaps
key: BZANCDUYVKLPIGRWEMOJFTSQHX
key: BZLNCDVJUKATIGRWEMSOFPYQHX
key: BWLSCDVJUKAZIGRTEHNOFQMPYX
key: BWLSCDYJUKTIAGRZEPNOFVMHQX
key: CWMSBYPJUKHVIGRAEDNOFLZTQX
key: CTMIBYQVUKWJSGRAEDONFLZPHX
key: CZLIBYQVUKTJSGRWEDONFMAPHX
key: CZLIBJQVUKTYSGRWEDONFMAPHX
Number of Correct Hits16
key: CZLIBJQVUKTYSGRWEDONFMAPHX
Running time: 1
3.16user 0.10system 0:02.05elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8752minor)pagefaults 0swaps
key: RWYGNSCAMKZFLVTXEHBDIQOJPU
key: RWYGOSJCNKZFHVTXELDBIAMPQU
key: RPSGOTZCNJWFHVYXKMDBIALEQU
key: RPSGOTZCNKWFQVYXLMDBIJAEHU
key: RPSGOTXCNJWFQVYZLDMBIKAEHU
key: RESGOTXCNJKFQVYZLDMBIAWPHU
key: RASGOTXCNPEFQVYZLDMBIKWJHU
key: RSAGOTXCNPEFQVYZLDMBIKWJHU
key: RZAGOTXCNKEFQVYSLDMBIPWJHU
Number of Correct Hits3
key: RZAGOTXCNKEFQVYSLDMBIPWJHU
Running time: 1
3.40user 0.11system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8723minor)pagefaults 0swaps
key: RFAUPELVBZISXGCWKODNHTYQJM
key: RIAUPHLVBKZSXGCWJODNFEYTQM
key: CAXDBWLVKTZSIGRHJOUNFEYPQM
key: CAXDBWLVKTZSIGRHPOUNFEYJQM
key: CHXDBWYVKZTSIORLPGUNFEAJQM
key: CHXDBWYVUELZIORTPGKNFSAJQM
key: CZXDBWYVUKLISORTPGENFQAJHM
key: CZXDBWYVUQLISORTPGJNFKAEHM
key: CZXDBWYVUTLISORQPJGNFKAEHM
key: CZXDBWQVUTLISORYEJGNFKAPHM
Number of Correct Hits13
key: CZXDBWQVUTLISORYEJGNFKAPHM
Running time: 1
2.32user 0.10system 0:01.39elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8714minor)pagefaults 0swaps
key: CZNDBIXVPEHYMJGTFLORQSAWUK
key: CZIDBXYVUEQGSJRTPMONFLAWHK
key: CZIDBWMVUETYSGRHPJONFLAXQK
key: CZYDBWHVUETISGRMPXONFLAJQK
Number of Correct Hits18
key: CZYDBWHVUETISGRMPXONFLAJQK
Running time: 0
3.64user 0.12system 0:02.13elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8742minor)pagefaults 0swaps
key: BWAIJRTPNKQMVGOSYDEUFZCLHX
key: BZAIJVLPNKQORGCSHDEUFWMTYX
key: BWAIJZLHNKQCVGRSPDOUFEMTYX
key: BZAIJWLHNKQCVGRSPDOUFEMTYX
key: BZYIJWLHUKQCVGRSPDONFEMTAX
key: BZYIJWLHUETCVGRSPDONFQMKAX
key: BZYIJWLVUETCHGRSPDONFQAKMX
key: BHYIJWLVUETCSGRZPDONFQAKMX
Number of Correct Hits17
key: BHYIJWLVUETCSGRZPDONFQAKMX
Running time: 1
2.44user 0.08system 0:01.44elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8292minor)pagefaults 0swaps
key: RISWKVYJQTHUAMNXPOGFBZLEDC
key: RYSWKMIEQTHFAVNXPOGUBZLJDC
key: RYIWKMSEQTZFAVNXPOGUBHLJDC
key: RYIWKMSEQTZFAVNXJOGUBHLPDC
Number of Correct Hits0
key: RYIWKMSEQTZFAVNXJOGUBHLPDC
Running time: 1
3.10user 0.11system 0:01.73elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: GFDOBINMVKWUXEYTHRCPQAZJLS
key: GFTOBAMEVKWUNXYDJRCPQLZHIS
key: VFXOBAWEGKHUTMYDJRCNQLZPIS
key: VWXOBAHEGKFUTMYDJRCNQLZPIS
key: VQXOBAHEGPFUTMYDJRCNWLZKIS
key: VQXOBAHEGJFUTMYDPRCNWLZKIS
Number of Correct Hits4
key: VQXOBAHEGJFUTMYDPRCNWLZKIS
Running time: 1
3.75user 0.10system 0:02.21elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8775minor)pagefaults 0swaps
key: BEYUNZXMCTQDIVRLSHOGFPWKAJ
key: BWYUNLXMCTQDIVRZEHOGFPSKAJ
key: BWYUNQXMCTLDIVRZEHOGFKSPAJ
key: BWYUNQXMCLTDIVRZEHOGFKSPAJ
key: BWYUNQXMCPTDIVRZEHOGFKSLAJ
key: BWYUNQXMCPTDIVRZEHOGFLAKSJ
key: BZYUNWHMCPTXIVRSEDOGFLAKQJ
key: BZYUNWTMCPHXIVRSEDOGFLAKQJ
key: BZYUNWLMCETXIVRSPDOGFHAKQJ
Number of Correct Hits14
key: BZYUNWLMCETXIVRSPDOGFHAKQJ
Running time: 1
3.26user 0.12system 0:02.13elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8600minor)pagefaults 0swaps
key: ISAHRZXWCUKBOFNLTJGPVMDQYE
key: IQDHRKXVCTZSOFNWLBGPAMYJUE
key: MQDHCWXVRTZOIFNSLBGPUAYJKE
key: KQDHCWXVRTZOMGNSLBFPUAYJIE
key: KZFXBWHVRTQOMGNSLCDJUAYPIE
key: OZAXBWKVRTFHSGNQLCDJUMYPIE
key: OZAXBWFVRKQISGJTLDCNUMYPHE
key: OTYXBWFVULQISGJAKDCNRMZPHE
key: OTYXBWFVUQLISGRAPDCNJMZKHE
key: OTYXBFLVUQJISGRZPDCNWMAKHE
Number of Correct Hits17
key: OTYXBFLVUQJISGRZPDCNWMAKHE
Running time: 1
2.51user 0.10system 0:01.47elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8543minor)pagefaults 0swaps
key: BASNMFXPYKHGDCRELZVOTQIJWU
key: BAHNMWXKYLECZGRSPDVOFTIJQU
key: BZHMNWXKYLECAGRSPDVOFTIJQU
key: BZQTNWXLYKEDAGRSPCVOFMIJHU
Number of Correct Hits8
key: BZQTNWXLYKEDAGRSPCVOFMIJHU
Running time: 1
3.33user 0.10system 0:01.94elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8660minor)pagefaults 0swaps
key: CWBEPMTUGQXLZHRAIVONYJFKSD
key: CQJGBXTVPEAZSMRILUONWYFKHD
key: CAJGBPTVUEHZIYRSLXONWMFKQD
key: CFJGBWTVUEHSIYRZLXONPMAKQD
key: CZJXBWTVUEYISHRFLGONPMAKQD
key: CZLXBWYVUETISJRHPGONFMAKQD
key: CZLXBWYVUETISJRQPGONFMAKHD
Number of Correct Hits21
key: CZLXBWYVUETISJRQPGONFMAKHD
Running time: 1
3.62user 0.09system 0:02.15elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8672minor)pagefaults 0swaps
key: NVIGCXZAYSWOHETKLBRMFPJQUD
key: NTAGCXWIYFKOZEBSJVRMLPUQHD
key: NSAGCXWIYHKOZEBTJVRMLPUQFD
key: NASJCXHIYKWOZGBTEVRMLPUQFD
key: CASTNXHIYKWOZGBFEVRMLPUJQD
key: CFSTNXHIRKWOZGBAEVYMLPUJQD
key: CFSTUXHPRKWYZGBAEVOMLINJQD
key: CFSTUXQPRKWNZGBAEVOMLHYJID
key: CWSTUXQPRKFNIGBAEVOMLHYJZD
key: CWSHUXQPRKFYIGBAJNOMLTVEZD
Number of Correct Hits3
key: CWSHUXQPRKFYIGBAJNOMLTVEZD
Running time: 1
2.63user 0.07system 0:01.50elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8773minor)pagefaults 0swaps
key: WQKUHVTMOELNPYISZFRGBJCAXD
key: WQHUJOTIVKANYPCSEXRGFZMLBD
key: UQHBJXTIVKAOZMCWENRGFPYLSD
key: UWZBJXTIVKAOHPCQENRGFLYMSD
key: UWSBJXTIVKZNHPCQEORGFLYMAD
Number of Correct Hits2
key: UWSBJXTIVKZNHPCQEORGFLYMAD
Running time: 1
3.26user 0.14system 0:02.12elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8864minor)pagefaults 0swaps
key: GXVZJMSQNATCFHYULDBRWEPKIO
key: CTFZJWUVNESGXHYAKDBRMPQLIO
key: CTAYJWZVMPQGXHUIKDBNRESLFO
key: CQAYJIZVMPTGXHUWKDBNRLSEFO
key: CQZYBIXVRPTHSGUWKDJNMLAEFO
key: CQZYBHXVRMTISGUWPJDNKLAEFO
key: CTZDBHXVRMQISGUWPJYNKLAEFO
key: CTZDBHXVRMYISGUWPJLNQKAEFO
key: CTQDBHXVUMZISGRWPJLNFKAEYO
key: CTQDBWLVUMZISGRYPJXNFKAEHO
Number of Correct Hits15
key: CTQDBWLVUMZISGRYPJXNFKAEHO
Running time: 1
3.15user 0.07system 0:01.78elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8427minor)pagefaults 0swaps
key: SZOCGRFYXEAIWTVLQMNBHJUKDP
key: SQUXGHFYVEICWMNLJROBTZAKDP
key: SQYXGTIJVEFCLMNWHROBUZAKDP
key: VQWXGTIJSEFCHMNYLRBOUZAKDP
key: VQWXGTIJSEFCHMNYKRBOUZALDP
key: VQWXGLIJSEFCHMNYKRBOUZATDP
Number of Correct Hits3
key: VQWXGLIJSEFCHMNYKRBOUZATDP
Running time: 1
3.18user 0.10system 0:01.93elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: PUSYMFXQRLHICBODJNWGZTVKAE
key: CVZYMFXQRPHDSBOLJNWGITUKAE
key: CLZYUFXPRQHISBOVJNWGDTMKAE
key: CVSFUALPWQHIXOBYJNRGDTZKME
key: CZSFUYLPRQAIXOBHJNWGDTVKME
key: CWSFUYMPRQAIVOBHJNZGDTXKLE
key: CWSFUXQPRMAIVOBZJNHGDTYKLE
Number of Correct Hits3
key: CWSFUXQPRMAIVOBZJNHGDTYKLE
Running time: 1
3.30user 0.10system 0:02.17elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8464minor)pagefaults 0swaps
key: GYABJDXCOZTNFPRLHSVUIMKQEW
key: GSABJDYCOZTNFKRLEXVUIHPQMW
key: GZABJDHCOTKNFMRLPXVUIESQYW
key: GZABJDVCOPEHFMRLQXNUIKSTYW
key: GZABJDICOKEQFVRLPXNUMHSTYW
key: OHABJDQCNKEIFVRLPXGUTZSMYW
key: OHAJBDQCNKEIYVRLPXGUTZSMFW
key: OLYJBMQCNKEIAVRHPDGUFSZTXW
key: OLXJBSQCNKTIAGRHPDVUFMZEYW
key: OZQDBLXCNKTIAGRHPJVUFMSEYW
Number of Correct Hits9
key: OZQDBLXCNKTIAGRHPJVUFMSEYW
Running time: 1
3.94user 0.14system 0:02.34elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8508minor)pagefaults 0swaps
key: OGXWVJHRZQIMSYDTLBUKNACEFP
key: OSXUVDHEZQIRFNMTKBCLYAWJGP
key: OIAUVDWEZHSRFNMTKBCLGQXJYP
key: OIAUVDWEZHTRYLMSKBCNGQXJFP
key: OIAHVDWEUMTRYJBSKZCNGQXLFP
key: JZSHVDWEUMTRYOBAKICNGQXLFP
key: MZSHVDLEUJWRYOBTKICNGAXQFP
key: MZSHVDLEUJQRYOBTKICNGAXWFP
key: MZSHVDLEUTQRYCBWKIONGAXJFP
key: MZSGVDLJUTQRYCBWEIONHAXKFP
Number of Correct Hits6
key: MZSGVDLJUTQRYCBWEIONHAXKFP
Running time: 1
3.21user 0.08system 0:02.08elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8951minor)pagefaults 0swaps
key: DMQRGTAOYKZNSHVWEBPJIFCLXU
key: DQARGTFOYKZNSHVWEBCJIMPLXU
key: DQARGTFOYKZNPHVMEBCJIWSLXU
key: DQHRGTSOYKENZXVMPBCJIWFLAU
key: DWQRGTSOYKENZXVMPBCJIHFLAU
key: DWMRGZSOYKENTXVHPBJCIQFLAU
key: DWMRGZSOYEQNTXVHPBCJIKFLAU
key: DWMRGHSOYEQNTXVZPBCJIKFLAU
key: DWMRGTSOYEQNHXVIPBCJZKFLAU
key: DWMRGTSOVEQNHXYIPBCJZKFLAU
Number of Correct Hits2
key: DWMRGTSOVEQNHXYIPBCJZKFLAU
Running time: 1
2.98user 0.10system 0:01.78elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8825minor)pagefaults 0swaps
key: GDOCPYWZBLHIRJVQAXESUKMTFN
key: GFOXPYAMBLQIRJVHKUCESWZTDN
key: GFEXPYAMBLHIVJRQKUCOSWZTDN
key: BQYXVFWMSKEITJRALUCOGHZPDN
key: BQZUVFWMSKEIYJRALXCOGHTPDN
key: BQZUVFDMSEKIYJRHLXCOGATPWN
key: BQYSVFDMUEKIZJRHLXCOGATPWN
Number of Correct Hits5
key: BQYSVFDMUEKIZJRHLXCOGATPWN
Running time: 1
3.80user 0.08system 0:02.27elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8418minor)pagefaults 0swaps
key: PXAVGWSYBQZOCERDKHUJFMILTN
key: CQYOGDSVUPZXLERIKHBJFMAWTN
key: CQYBGDSVUEZXWPRIKHOJFMALTN
key: CTYBGDSVUEZXWPRIKHOJFMALQN
key: CZYLBDHVUETXIPRSKWOGFMAJQN
key: CZYLBXHVUETWIGRSKDOJFMAPQN
key: CZXDBYHVUETSIGRWKLOJFMAPQN
key: CZXDBYQVUETSIGRWKLOJFMAPHN
key: CZLXBYQVUKTISGRWEDOJFMAPHN
key: CZLXBYQVUETISGRWPDOJFMAKHN
Number of Correct Hits20
key: CZLXBYQVUETISGRWPDOJFMAKHN
Running time: 1
3.22user 0.12system 0:02.10elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8699minor)pagefaults 0swaps
key: KIAFSDQYBEHRZUGCPXVONMLTWJ
key: RAIDWYQVBEHFXGUMTZONCKLPSJ
key: BHXDRYQVWELFIGUMTZONCKSPAJ
key: BHADRYXMWELFIGUZTVONCKSPQJ
key: BHADCYXMRELFIGUZWVONTKSPQJ
key: BWADCYXMRELFIGUZKVONTPSHQJ
key: BWADCYHMRELXIGUZKVONFPSQTJ
key: BZADCWHMUELXIGRYKVONFPSTQJ
key: CZLDBWHMUEAXIGRYKVONFPSTQJ
key: CZYDBWHVUPSXIGRLEMONFKATQJ
Number of Correct Hits14
key: CZYDBWHVUPSXIGRLEMONFKATQJ
Running time: 1
3.30user 0.11system 0:01.97elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8771minor)pagefaults 0swaps
key: GAZXJQYHVFECWPMSTUONBLIKDR
key: CAYXJQLHMFPGWEVSTUONBZIKDR
key: CMYXKILVUHEGQPJATWONBZSFDR
key: CZYXJDLVUHETIGKSPFONBMAWQR
key: CZYDBTLVUHEXIGJSPFONKMAQWR
key: CZYDBHLVUFEXIGJTPSONQMAKWR
key: CZYDBHLVUEWXIGJTPSONQMAKFR
key: CZYDBHSVUETXIGJWPLONFMAKQR
Number of Correct Hits16
key: CZYDBHSVUETXIGJWPLONFMAKQR
Running time: 1
3.49user 0.09system 0:02.21elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8749minor)pagefaults 0swaps
key: OMXDEFQUBJHSIGRTPLVNWAZKYC
key: UMXDEFLJBSTYIGRHPVONWZAKQC
key: UMXDJFLVBETYIGRAPHONWSZKQC
key: USXDJWLVBETYIGRZKHONFMAPQC
key: USXHJWLVBETYIGRZKDONFMAPQC
key: UZLJBWXVHPTYIGRSEDONFMAKQC
key: UZLXBWJVHPTYIGRSEDONFMAKQC
key: UZLXBWPVKJTYIGRSEDONFMAHQC
key: KZYXBWEVUJTLIGRSPDONFMAQHC
key: JZYXBWQVUKTLIGRSPDONFMAEHC
Number of Correct Hits18
key: JZYXBWQVUKTLIGRSPDONFMAEHC
Running time: 1
3.55user 0.13system 0:02.22elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: LUDWRBQKHPXSVFCATGNMOEIJZY
key: BUAWRDQMLTXSVFCHPGOJNEIKZY
key: BXAWRDQMUTEZVFCHPGONJLIKSY
key: BWADRXQMUKTZVGCHPFONJLIESY
key: BWSDRXQMUKTZVGCHPLONFJIEAY
key: BASDCWQMUKTZVGRHLPONFJIEXY
key: BASDCWLMUKQIVGRHEPONFJZTXY
key: BZVDCWLMUKQISGRHEPONFJATXY
key: BZMXCDLVUKWISGRQEJONFPATHY
Number of Correct Hits15
key: BZMXCDLVUKWISGRQEJONFPATHY
Running time: 1
2.88user 0.09system 0:01.67elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8602minor)pagefaults 0swaps
key: PEYTUQDFKZAIJHVXSNRGCLWMBO
key: JSXTUQDFPLAYZHVIENRGCKWMBO
key: JWQTUXDFHLAYZPBIENRGCKSMVO
key: PWSTUXKFHLAYZEBIQNRGCJDMVO
key: PWSTUDKFHLAYZEBIQNRGCJXMVO
key: PWSTUDAFHKMYZEBXQNRGCJILVO
Number of Correct Hits0
key: PWSTUDAFHKMYZEBXQNRGCJILVO
Running time: 1
3.18user 0.12system 0:01.95elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: MFOWRZHPDSEGYLBIKJNVXQUTAC
key: MQYWRZFPDSEIOLBAKJNVXHGTUC
key: PQYWRZFMOSEIXGBAKJNVDHLTUC
key: PQYWRZFMOKEIAGBSLJNVDHXTUC
key: PQYFRAXMUKJIZGBWELNVDHSTOC
key: OQYFRAXPUJEIZGBMKLNVDHWTSC
key: OQYFRZXPUJEIAGBMKLNVDHWTSC
key: OHYFRZXPUJEIAGBMKLNVDQWTSC
Number of Correct Hits4
key: OHYFRZXPUJEIAGBMKLNVDQWTSC
Running time: 1
2.97user 0.11system 0:01.78elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8803minor)pagefaults 0swaps
key: RPWYEMDVUTHSXBCFKGNOJZQLIA
key: RTWYUQDVCJMSXBEFKGNOZPHLIA
key: RWTYUSQPCJMIXEBFKGNOZVHLDA
key: RWDYUVQPCEMIXJBFKONGZTHLSA
key: CWSHUJQPREMIXVBFKONGZTYLDA
key: CWSHUXQPREMDIVBFJONGZKYLTA
key: CWSHUZQPREMDIVBFJONGXKYLTA
Number of Correct Hits2
key: CWSHUZQPREMDIVBFJONGXKYLTA
Running time: 1
3.09user 0.11system 0:01.99elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8921minor)pagefaults 0swaps
key: NBOKDXSHUQZVRGYWJIPTAMCELF
key: NOKBDSLHUQZTIVYWJPRGAMCEXF
key: NOCBDSLHUQZTIVYKJPRGXMWEAF
key: RZDBCQLMUTEOAPYSJVNGXHWKIF
key: RZABCHLMUKEOSPYDJVNGXIWTQF
key: RZABCILMUKEOSPYDJVNGXQWTHF
key: RZLOCIQMUKEBSPYDJVNGXAWTHF
key: RZDOCIWMUKEBSPYTJVGNQAXLHF
key: RZDOCIQMUKEBSPYWJVGNHAXLTF
key: RZDOCIQMUKLBSPYWJVGNTAXEHF
Number of Correct Hits5
key: RZDOCIQMUKLBSPYWJVGNTAXEHF
Running time: 1
3.20user 0.13system 0:01.90elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8396minor)pagefaults 0swaps
key: JHYRNXTABIMQDGCOKLUSFZVPWE
key: RHYTNXQLBIJADGCSKOUVFZMPWE
key: RZATNXQLBIJYDGCWKUOVFHMPSE
key: RZATNXQLBHJYDGCWKUOVFIMPSE
key: RZADNXQLBJTIHGCWKUOVFMYPSE
key: RZADNXQMBKTIYGCWJUOVFLHPSE
key: RZADNXQMBPTIYGCWJUOVFKHLSE
Number of Correct Hits6
key: RZADNXQMBPTIYGCWJUOVFKHLSE
Running time: 1
3.36user 0.11system 0:02.13elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8798minor)pagefaults 0swaps
key: UQCLNWSHYZMGOERDKVTJFAIXBP
key: UWQLNDTHSMCGAJRYKVBOFEIZXP
key: UWQXBDSHCETNYJRAKVGOFMIZLP
key: BWLNUDIHCEMXYJRAKVOGFTSZQP
key: BWLJUDIVCEMXYGRAKHONFTSZQP
key: BZIDUALVCEMXYGRHKJONFWSTQP
key: BZIXCWLVUEMDYGRQKJONFASTHP
key: CZIXBWLVUKMDSGRAEJONFTYQHP
key: CZYXBWLVUKMDSGRAEJONFTIQHP
key: CZYXBWQVULTDSGRAEJONFMIKHP
Number of Correct Hits18
key: CZYXBWQVULTDSGRAEJONFMIKHP
Running time: 1
3.32user 0.09system 0:02.12elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8470minor)pagefaults 0swaps
key: NAMYCEQPVWZOBLUDKHXRGSIJFT
key: BSXYCWQPVEZONJRDKHUGLAIMFT
key: BSXVCWLPUEZOIJRHKDYGQANMFT
key: BSXDCFLPUEZOIJRHKVNGWAYMQT
key: CSXDBWLPUEAOIJRHKVNGFZYMQT
key: CZXDBWLPUEAGIJRHKVONFSYMQT
key: CZXDBWYVUEMPIJRHKGONFSALQT
key: CZYDBWXVUEMPIJRHKGONFSALQT
key: CZYDBWQVUEPMIGRHKJONFSALXT
key: CZYDBWQVUELSIGRHKJONFMAPXT
Number of Correct Hits15
key: CZYDBWQVUELSIGRHKJONFMAPXT
Running time: 1
2.74user 0.11system 0:01.67elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8869minor)pagefaults 0swaps
key: RAQGCZDPSEFIKOMYLBNVTHXUWJ
key: RSQGCZUPAEFIDOMYLBNVTWXKHJ
key: RSQGCTUPAEFIDOMYKBNVZHXLWJ
key: RWMGCTHPAKFYZOBIEDNVUQXLSJ
key: RWMGCTHPALFYIOBZEDNVUQXKSJ
key: RAMGCTHPULWYIOBSEDNVFQXKZJ
Number of Correct Hits5
key: RAMGCTHPULWYIOBSEDNVFQXKZJ
Running time: 1
2.84user 0.06system 0:01.63elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8776minor)pagefaults 0swaps
key: RKLZPAFHXTWCOMNYEBUGVSQJID
key: RALYVKWHOTFCXMNZEBUGSPQJID
key: RALYVKZHGTFCXMNSEBUOWPQJID
key: RALYVZTHGPFCXMNSEBUOWKQJID
key: RALXVZFHGETCYMNSPBUOWKQJID
Number of Correct Hits4
key: RALXVZFHGETCYMNSPBUOWKQJID
Running time: 1
2.81user 0.08system 0:01.56elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: BKAOUHEJMPXNTCVQLRGSWFYZID
key: BPAOUIXKMEHYTCVQJRGNWFSZLD
key: MEYOUIAKBJHXTCVLPRGNWQSZFD
key: UAYOMIHKBJEXTCVLPRGNWZSQFD
key: UAYOMIHKBJEXTCVLPRGNWSZQFD
Number of Correct Hits3
key: UAYOMIHKBJEXTCVLPRGNWSZQFD
Running time: 1
3.71user 0.14system 0:02.13elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8630minor)pagefaults 0swaps
key: UQXKCHVBGLTOYNEIJWFPAMDSZR
key: GQXHCTVUOLWFYNEIPMBJAKZSDR
key: NQXGCTWUOKLFAHYIPMBVZJSEDR
key: NQDGCTWMOKZFAHYIPBUVLJXESR
key: UQDGCTWMOKZFAHYIJBNVLPXESR
key: UZDGCTWMOKSFAHYIJBNVLPXEQR
key: USIGCTWMOKZFAHYDJBNVLPXEQR
key: UAIGCTWJOKZFSHYDMBNVLPXEQR
Number of Correct Hits1
key: UAIGCTWJOKZFSHYDMBNVLPXEQR
Running time: 1
3.54user 0.08system 0:02.18elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8777minor)pagefaults 0swaps
key: CQYGUJDPHWTNBFRIMVOKALZEXS
key: CHXGUIAJMLTNBFRYKVOPDZWEQS
key: CLXGUYAVBETDZORWKPNJFHIMQS
key: CLXGUIAVBETDZORWKHNJFPYMQS
key: CWXHUIAVBETDZORQPGNJFKYMLS
key: CWXHUDIVBETYZORQPGNJFMAKLS
key: CWXDBHLVUEMIZORYPGNJFTAKQS
key: CZXDBQLVUEMIWORYPGJNFTAKHS
key: CZXDBQLVUEMIYORWPGJNFTAKHS
key: CZXDBQLVUEMYIORWPGJNFTAKHS
Number of Correct Hits14
key: CZXDBQLVUEMYIORWPGJNFTAKHS
Running time: 1
3.24user 0.13system 0:01.99elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8672minor)pagefaults 0swaps
key: PQJXEYLVBWSNTGUFHIOKRAZDCM
key: CWAXEYLVPFDISGUHJBONRKQTZM
key: CHQXEFLVUATISGRZJBONDKYPWM
key: CZQXJWLVUETISGRAHBONFKYPDM
key: CZQXJWLVUKHISGRAPDONFEBTYM
key: CZQXBWLVUKHJSGRAPDONFEITYM
key: CZYXBWLVUJTHSGRAPDONFEIKQM
key: CZYXBWLVUJTHSGRIPDONFEAKQM
Number of Correct Hits20
key: CZYXBWLVUJTHSGRIPDONFEAKQM
Running time: 1
3.74user 0.13system 0:02.27elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8781minor)pagefaults 0swaps
key: VHSWRNJIUKTQXGCMPBOYFLAEZD
key: VHSIRYKPUJWQXGCTEBONFLAMZD
key: VHIWRXKPUJSQYGCTEBONFLAMZD
key: VHIWRXSPUJKQYGCTEBONFLAMZD
key: BHWIRQSPUJKXYGCTEVONFLMAZD
key: BHWXRLSPUJQIYGCTEVONFKMAZD
key: BHYXCAQPULWISGRTEVONFJMKZD
key: BZYXCAQPULWISGRTEVONFJMKHD
key: BZYXCJQVULTISGRWEPONFAMKHD
key: BZYXCWQVUJTISGRLEPONFAMKHD
Number of Correct Hits16
key: BZYXCWQVUJTISGRLEPONFAMKHD
Running time: 1
3.07user 0.08system 0:01.84elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8741minor)pagefaults 0swaps
key: RSDIVTENFHACQKYWLBOMXZGPJU
key: CSDXVTEMFPARQKYILBONWJGHZU
key: CSAGVTQMFLERZPYIKBONWJXHDU
key: CAHGVXQMDLEIZPRYJBONWKSTFU
key: CZXDMHYVBLEIAPRQJGONFKSTWU
key: BZXDMHYVCLEISPRTJGONFKAQWU
key: BZXDMHYVCQLISJRTEGONFKAPWU
Number of Correct Hits9
key: BZXDMHYVCQLISJRTEGONFKAPWU
Running time: 1
3.08user 0.07system 0:01.93elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: VAMNEIFGCHLXTOUDKSBYRPJQWZ
key: VHAGMIFYCPLXQOUDTSBNRJEKWZ
key: EWAGBFQVCPTXIOUDLSJNRMYKHZ
key: CFYGBWQVEPTXSOUDKIJNRMALHZ
key: CRYDBHQVELTISOUXKJGNFMAPWZ
key: CMYDBHQVULTISGRXPJONFEAKWZ
key: CMYDBWQVULTXSGRIPJONFEAKHZ
key: CMYDBWQVUETXIGRSPJONFLAKHZ
Number of Correct Hits17
key: CMYDBWQVUETXIGRSPJONFLAKHZ
Running time: 1
3.54user 0.08system 0:02.23elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8730minor)pagefaults 0swaps
key: VILUJFZTXKWORPCAEGNBDMYHSQ
key: VIMHUDATXKWOFPCZEGNBRLYJSQ
key: VLSDUXATRKMNHPCIEOGBFWYJZQ
key: VLSDUXZTRKMHNPCIEOGBFWYJAQ
key: VLSZUXDTRKMHNPCIEOGBFWYJAQ
key: VLSZUXDERKMNHPCITOGBFWYJAQ
key: RLSNUXIEVKMZHPCDTOGBFWYJAQ
key: RLSNUXIEVKTDHPCZMOGBFWYJAQ
key: RZSNUXIEVKWDHMCLPOGBFTYJAQ
Number of Correct Hits3
key: RZSNUXIEVKWDHMCLPOGBFTYJAQ
Running time: 1
3.56user 0.09system 0:02.31elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7943minor)pagefaults 0swaps
key: PDQOJFTGVEWAIZRSHXCNBKMLUY
key: PXQOMFTGVEJHWZRSADCNBKILUY
key: PXQOMFTVBEHLWDRSKZCNGAIJUY
key: BCQXMFTVEPHZLGRSKWONDAIJUY
key: BZQXMDTVJEHCIGRSPWONFALKUY
key: BZQXMWTVJEHCIGRSPDONFALKUY
key: BZQXCWLVJEHMIGRSPDONFTAKUY
key: CZQXBWHVJELIMGRSPDONFTAKUY
key: CZQXBWHVUETMIGRSPDONFLAKJY
Number of Correct Hits18
key: CZQXBWHVUETMIGRSPDONFLAKJY
Running time: 1
3.44user 0.09system 0:02.11elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8738minor)pagefaults 0swaps
key: JZLHGSTKVEXDUCFWMRNOPYIAQB
key: JHDXGSAKVEZQFCUWMRNOPYLTIB
key: JAFXGSHYVEZQKCUIMNRODPLTWB
key: CFZXGQWYVEAISPRHMNUODJLKTB
key: CFZXGWAJVETISPRHMNUODYLKQB
key: CFQXNDZJVETYSMRHPGUOWLAKIB
key: CDQXNFSMVETYZJRIPGUOWLAKHB
key: CZIXVWSMUETYDJRQPGNOFLAKHB
key: CZYXJWSVUETLIGRQPDONFMAKHB
key: CZYXJWQVUETMIGRSPDONFLAKHB
Number of Correct Hits19
key: CZYXJWQVUETMIGRSPDONFLAKHB
Running time: 1
3.12user 0.12system 0:01.84elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9034minor)pagefaults 0swaps
key: SFDYRZJLCTHIAONBKGWMPQUEVX
key: BWYDRZVMCTHIFOJSKGUNPQAELX
key: RHYJBZMVCTFISOUWKDGNEQAPLX
key: REYJBZHVCLTISGUWKDONQMAPFX
key: REYJBZHVCLTISGUWPDONQMAKFX
key: UEYJBZHVCLTISGRWPDONQMAKFX
key: CEYDBWHVUJTISGRZPLONQMAKFX
Number of Correct Hits17
key: CEYDBWHVUJTISGRZPLONQMAKFX
Running time: 1
3.03user 0.14system 0:01.84elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8863minor)pagefaults 0swaps
key: GWITUSDVBEMCKJZALNORXQHPYF
key: GWIQUTLVBJMZDECAPNORXSYKHF
key: CSZXUWAVBEMIDJGLPNORQTYKHF
key: CMZXBWTVUELIDJGAPNORQSYKHF
key: CMDXBWLVUETIZGRAPJONQSYKHF
key: CMXDBWLVUETIZGRAPJONQSYKHF
key: CZXDBWLVUETISGRYPJONQMAKHF
Number of Correct Hits20
key: CZXDBWLVUETISGRYPJONQMAKHF
Running time: 1
2.27user 0.14system 0:01.41elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8817minor)pagefaults 0swaps
key: RDEVBKLMTHAYIGUWFNCJOSQPZX
key: RDZCBETKYHAILGUWFOVJNSQPMX
key: RDWCBFMKNTZILGUAEOVJYSQPHX
key: RAWCBFMKNTZILVUDEJGOQSYPHX
Number of Correct Hits3
key: RAWCBFMKNTZILVUDEJGOQSYPHX
Running time: 0
3.22user 0.10system 0:02.04elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8864minor)pagefaults 0swaps
key: BFYUJMTVOLPNSDGZKXCRHWAEQI
key: BZYUJFTVRLPOSDGMEXCNQWAKHI
key: BZAXJHTVRLWOSDUMEGCNQPYKFI
key: JZAXBHTVREWOSDUMPGCNFLYKQI
key: JZMXBHAVREWOSDUTPGCNFLYKQI
key: CMZXBHAVREWOSJUTPGDNFLYKQI
key: CLZJBHQVREWXSOUTPGDNFMYKAI
key: CLZJBHQVREAXSOUTPGDNFMYKWI
key: CLZDBHAVREQXSOUTPGJNFMYKWI
key: CLZDBHAVREQXSJUTPGONFMYKWI
Number of Correct Hits11
key: CLZDBHAVREQXSJUTPGONFMYKWI
Running time: 1
3.16user 0.08system 0:01.82elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8522minor)pagefaults 0swaps
key: UKMRPZHSBAQYXOCDLIGJETVFWN
key: UTDRPAHVBKQIXOCLESGJFZYMWN
key: CTDMBYHVRKQIXOULESGJFZAPWN
key: CTAMBYHVRKQISOULEDGJFZXPWN
key: CTAMBXLVRKQISGUHEODJFZYPWN
key: CMATBXLVRPQISGUHEODJFZYKWN
key: CZATBXQVRPLISGUHEODJFMYKWN
Number of Correct Hits10
key: CZATBXQVRPLISGUHEODJFMYKWN
Running time: 1
3.64user 0.12system 0:02.17elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: ESHIKACYBPLODGRQJNUVXMZTWF
key: USTDCKMBYPZOXGRWJENVLAIQHF
key: USTOCPXBYKZLMGRWEJNVDAIHQF
key: UZSOCHXBYTLJMGRDEPNVWAIKQF
key: UZSOCHXBYELJMGRDTPNVWAIKQF
key: UZXOCDSBYELMJGRHTPNVWAIKQF
key: UZXOCDSBYELIAGRHTPNVWJMKQF
key: UZXOCDSBYELIAGRQTPNVWJMKHF
key: UZXPCDSBYELIAGRQTONVWJMKHF
Number of Correct Hits8
key: UZXPCDSBYELIAGRQTONVWJMKHF
Running time: 1
3.13user 0.12system 0:02.09elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8707minor)pagefaults 0swaps
key: MHYORIDLNPTFAKUZEGVCQWSJXB
key: MHZWRXALNETDQPUFJGVCYOSKIB
key: MXZWROALNETDQPUFJGVCYHSKIB
key: MQZWROALNKTDXPUFJGVCYHSEIB
key: MQZWROALCKTDXPUFJGVNYHSEIB
key: MQZWROALCKTDXPUFJGNVYHSEIB
key: CQZWRPALMKTDXOUFJGNVYHSEIB
key: CQFWRPIJMKTXDOUZLGVNYHSEAB
key: CZYWRLDJMPTXIOUQKGVNFHSEAB
key: CZYWRLDVMJTXIOUQKGPNFHSEAB
Number of Correct Hits8
key: CZYWRLDVMJTXIOUQKGPNFHSEAB
Running time: 1
3.65user 0.10system 0:02.22elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8700minor)pagefaults 0swaps
key: BDSGUQAJCMTVPEKILFONZHWYXR
key: BASGUYDJCQTVHEKIMZONFPWLXR
key: BASGUWDJCQTYHEMIKZONFPVLXR
key: BFSGUDWPCQHYTEMIJVONAKZLXR
key: BZSGUDHVCQWYTEMIJPONFKALXR
key: UZSGBDXVCLWYTEMIJPONFKAHQR
key: ULZGBDXVCKWYTEMIJSONFPAHQR
key: ULXGBDZVCPWYIJMTESONFKAHQR
key: CLSGBDZVUPTYIJMWEXONFKAHQR
key: CHIGBWZVUPTYSJMDEXONFKALQR
Number of Correct Hits11
key: CHIGBWZVUPTYSJMDEXONFKALQR
Running time: 1
3.73user 0.08system 0:02.09elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8724minor)pagefaults 0swaps
key: TAOSVWNCGEPUFHRQKYMBDLZJIX
key: KAVPOWNCGHLUFDRQTYMBSEZJIX
key: NQVPOWKCGHLUFDRATYMBSEZJIX
key: NZVLOWTCGEHYFDRQKMUBSJAPIX
key: NSVLODWCGETYFQRIKBUMZJAPHX
key: NZVLODWCGETHFQRSPBUMIKAJYX
key: NZVLODWCGETHFQRSJBUMIPAKYX
key: NZVYODWCGETHFQRSJBUMIPAKLX
Number of Correct Hits6
key: NZVYODWCGETHFQRSJBUMIPAKLX
Running time: 1
3.23user 0.11system 0:02.11elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8336minor)pagefaults 0swaps
key: UIZDJMFWKQHSERCATNYPVXOLBG
key: BAZDPOFWKJQSHRCYTXIVNEMLUG
key: BFZDPOYJRTQSAKCHWXIVNEMLUG
key: BFADJOZPRKQSYTCHWXIVNEMLUG
key: BWADTOZPRKQSYJCHFXIVNEMLUG
key: BWADTOZLRKQYSJCHFXIVNEMPUG
key: BWADEYHLRKQISJCZFXOVNTMPUG
key: BWADMYHLRKQISJCTEXOVNFZPUG
key: BWADMYHLREQISJCFKXOVNTZPUG
Number of Correct Hits4
key: BWADMYHLREQISJCFKXOVNTZPUG
Running time: 1
3.00user 0.14system 0:01.72elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8903minor)pagefaults 0swaps
key: BZQOMGNKAHVXJCRUESDFWYILPT
key: BZYLMFNKAHEVSCRUJGDOWQIPXT
key: BZYNMFVKAEHLICRUJGDOWQSPXT
key: BHYNUFMPAKZVICRLJGDOWESQXT
key: BZYNUFMPAKHDICRLJGVOWESQXT
key: BZXNUWMPAQLDICRHJGVOFESKYT
Number of Correct Hits5
key: BZXNUWMPAQLDICRHJGVOFESKYT
Running time: 1
3.23user 0.14system 0:02.03elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8777minor)pagefaults 0swaps
key: PKIDERXVCLHSFGOZJAYMNTUWQB
key: PKIDJQXVRLHUFGOZEACMNTYWSB
key: WEADJQXVRLHUFGOZKCINMTYPSB
key: WQADJEXVRLHSMGCZKOINFTYPUB
key: WHADUEXVRLQSMGCZKOINFTYJPB
key: MZWDULXVRKQSTGCHEOINFPYJAB
key: PZWDULXVRKQSTGCIEOHNFMYJAB
key: PWQDUIXVCKZSTGRLEOHNFMAJYB
Number of Correct Hits7
key: PWQDUIXVCKZSTGRLEOHNFMAJYB
Running time: 1
3.10user 0.10system 0:02.01elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9002minor)pagefaults 0swaps
key: BJXSPHKNAQFIZYOTWDCMGERLUV
key: BPXZJFWMAQEUIYNTLDCOGKRHSV
key: BQXZJFWMAEKYINUTLDCOGHSPRV
key: BHXZJFWMAKQYINUTLDCOGESPRV
key: BAXZJFHMUKQYIORTLDCNGESPWV
key: BTXZJWFMUKQYICRAEDONGLSPHV
key: BAYCJWFMUKQXIGRTEDONZLSPHV
key: BAYJCWLMUKTXIGRZEDONFQSPHV
key: BZYXCWLMUKTDIGRQEJONFASPHV
Number of Correct Hits14
key: BZYXCWLMUKTDIGRQEJONFASPHV
Running time: 1
3.01user 0.12system 0:01.75elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: BWYXJRCVMAQIPDUZETGNHLOFSK
key: UIXDBZMVCEFOSLJWPRGNHTYQAK
key: UIXDBZMVCPWOSEJYLRGNFTAQHK
key: URXDBZMVCPWISEJYLGONFTAQHK
key: UEXDBWLVCPZISGJYMRONFTAQHK
key: UMXDBWLVCEZISGRYPJONFTAQHK
Number of Correct Hits15
key: UMXDBWLVCEZISGRYPJONFTAQHK
Running time: 1
3.00user 0.12system 0:01.84elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8780minor)pagefaults 0swaps
key: RAOFUVLKSQTDIWMHECGYBPXJZN
key: RAYFUVLKDQTSIWBHEOCGMPXJZN
key: RMYFUDLEVQWSITBAKOGHCPXJZN
key: RMYFUDLEHQWSITBAKOGVCPXJZN
key: RWIFUDZEHQASYTBMKOGVCPXJLN
key: RWIFUDZEMQASYTBHKOGVCPXJLN
key: RWSFUDZEMQAIXTBHKOGVCPYJLN
Number of Correct Hits1
key: RWSFUDZEMQAIXTBHKOGVCPYJLN
Running time: 1
3.40user 0.12system 0:01.88elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8852minor)pagefaults 0swaps
key: XFJUBHRECALMZOYWTSNPQDGKIV
key: XTYUEFDBCKLNIORWHSMPQZGJAV
key: XHYUBFMECKLNIORWTDSPQZGJAV
key: XZYCBFMEUJPNIORATDSGQHWKLV
key: MZYCBWHEUJTSIORAPDNGFLQKXV
key: MZYCBWLEUJTSIORQPDNGFHAKXV
Number of Correct Hits14
key: MZYCBWLEUJTSIORQPDNGFHAKXV
Running time: 1
2.23user 0.05system 0:01.32elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8291minor)pagefaults 0swaps
key: GIWBPDAYNJXZKMOSEUCVHQRFLT
key: GHWBPDAYVJQRKMOSEUCNILZFXT
key: GHWBPDQYVKZRFMOSJUCNILAEXT
Number of Correct Hits2
key: GHWBPDQYVKZRFMOSJUCNILAEXT
Running time: 0
3.02user 0.11system 0:01.76elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8681minor)pagefaults 0swaps
key: UDATMYRSPKLNWGCFJVOXEQZHIB
key: UTASMNRZPKLIWGCFJXOVEQYHDB
key: UQASPNXZYHTIWGCLJROVFEMKDB
key: UWASVNXZYLTIHGCQJPORFEMKDB
key: UYAXVHLZWJTINGCSEPORFQMKDB
key: UYQXVDLZWKTINGCSEPORFAMJHB
Number of Correct Hits8
key: UYQXVDLZWKTINGCSEPORFAMJHB
Running time: 1
3.11user 0.10system 0:01.79elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8683minor)pagefaults 0swaps
key: UISYVDLNTQFRZGCAXBOPHEMJWK
key: UYAXVMSNREFHZGCILBOJTQDPWK
key: UQWXVMSNRETHIGCZPBOJFYDLAK
key: UQWXVMSNRETYIGCZPBOJFHDLAK
key: UQWXVMSNRETYIGCZPBOJFADLHK
key: UQWXVMSNRETYIGCHPBOJFADLZK
Number of Correct Hits7
key: UQWXVMSNRETYIGCHPBOJFADLZK
Running time: 1
1.86user 0.05system 0:01.14elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7430minor)pagefaults 0swaps
key: BWZGMFXVRQDSHJUKTNAIPEYLCO
key: BWZLMFXVRQKDIGUSTNACPEYJHO
Number of Correct Hits3
key: BWZLMFXVRQKDIGUSTNACPEYJHO
Running time: 0
3.66user 0.10system 0:02.17elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8676minor)pagefaults 0swaps
key: USYNCQLPXTMKVORIEBGFDJWZAH
key: USYDCLQPJKTMVORIEBGNFAWZXH
key: JMYDCLQVUKZSAORIEBGNFPWTXH
key: JMYDBWQVUKZSAORIECGNFPLTXH
key: JMYDBWQVCKTZIORSEGUNFPALXH
key: ULYDBWQVCKTZIORSPJGNFMAEXH
key: USYDBWQVCKTZIGRLPJONFMAEXH
key: CSYDBWQVUKTXIGRLPJONFMAEZH
key: CZYDBWSVUKTXIGRLPJONFMAEQH
key: CZYDBWSVUKTXIGRLEJONFMAPQH
Number of Correct Hits15
key: CZYDBWSVUKTXIGRLEJONFMAPQH
Running time: 1
3.38user 0.16system 0:02.16elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9015minor)pagefaults 0swaps
key: NDVFSIKGXOQRYJBAHTEMCPULWZ
key: YDWFJONGXKQRVSBALTEMCHUPIZ
key: YDAGJONLXKQRVEBWFTSMCHUPIZ
key: YOWGRDNLXKQVEJBAFTSMCHUPIZ
key: YXSGRDELNFQTOJBAKVWMCHUPIZ
key: YXSGRDKLNPQTOJBAEVWMCHUFIZ
key: YXAVRDKLNPQIOJBSEGWMCHUFTZ
key: YXAWRDKLNPJIOVBTEGQMCHUFSZ
key: KXAWRDYLNJPIQVBFEGOMCHUTSZ
key: KHWURDXLNTPIAVBFEGOMCQYJSZ
Number of Correct Hits2
key: KHWURDXLNTPIAVBFEGOMCQYJSZ
Running time: 1
3.38user 0.10system 0:01.97elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: RYHDUSMPFKIQATCZJOGXNWVLEB
key: CEMTUDAPLKZNSHRYJGOVQWIFXB
key: CEXFUDAPLTQNSHRYJVOGZWIKMB
key: CEXFUDAPKTQNSHRMJVOGWZILYB
key: CZXVUDAPKEQOIHRMJFNGWTSLYB
key: CZXVUDQPKEAHINRMJFOGWTSLYB
key: CZXVUDQPKEMHINRAJFOGWTSLYB
key: CZXHUDQPKEMIVGRAJFONWTSLYB
Number of Correct Hits8
key: CZXHUDQPKEMIVGRAJFONWTSLYB
Running time: 1
2.43user 0.08system 0:01.48elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7997minor)pagefaults 0swaps
key: USXGMYDOLHKWRTVAQNBJCFZEIP
key: USXGMYDOLTWKRHVIQNBECJZFAP
key: USFRMYDOGKWQXHVITNBECLZJAP
key: USFRJQDOGKZYXHVITNBECLWMAP
Number of Correct Hits0
key: USFRJQDOGKZYXHVITNBECLWMAP
Running time: 1
3.45user 0.08system 0:02.08elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8700minor)pagefaults 0swaps
key: DHWCRYEPVMTNABOSLGZJQFIKXU
key: CHWDRILPVQZNFBOSEGYJMTAKXU
key: CQWDRYXPVMZNIBOSEGFJLTAKHU
key: CQWDRFXPVMTNIBOSKJYGLHAEZU
key: CQYDRFXMVKTNIBSWJPOGLHAEZU
key: CQYDRLXMVETNIBSWJPOGFHAKZU
key: CQYDRLXMVETNIBSWJPGOFHAKZU
key: CQYDRIXPVETNLBSWJMGOFHAKZU
Number of Correct Hits7
key: CQYDRIXPVETNLBSWJMGOFHAKZU
Running time: 1
3.08user 0.11system 0:02.04elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8731minor)pagefaults 0swaps
key: GHTLEWABCIZNYDROMXUKSQVJFP
key: GHLNJWABCIZDYORVMXUKTQSEFP
key: GHLUJWABCZTDYORSMXNKFQVEIP
key: GLHUJWQBCZTDYORSMXNKFAIEVP
key: CZSOJWQBUKTXYGRHMDNVFAIELP
key: CZLOJWSBUKAXYGRHTDNVFMIEQP
key: CZLOBWSVUKAXYGRQTDNJFMIEHP
key: CZYOBWQVUKAXLGRSTDJNFMIEHP
key: CZYOBWQVUKLXAGRSTDJNFMIEHP
key: CZYXBWQVUTLOAGRSEDJNFMIKHP
Number of Correct Hits16
key: CZYXBWQVUTLOAGRSEDJNFMIKHP
Running time: 1
3.01user 0.09system 0:01.83elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8844minor)pagefaults 0swaps
key: JMYRNSIHOPLXZABQEUVCGWDKTF
key: PMYGNSIHRJLUDABQEOVCXWZKTF
key: PMAYNDSHRJLUIGBQKOVCXWZETF
key: PMAYNDSHRJLUIGBZKOVCXWQETF
key: PMIUNDSHRJLYAVBWKOGCXZQETF
key: PZIUNDSHRJLYAVBWKOGCXMQETF
key: PZIUNXSHRKQYAVBWJOGCDMLETF
Number of Correct Hits2
key: PZIUNXSHRKQYAVBWJOGCDMLETF
Running time: 1
3.54user 0.10system 0:02.05elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8836minor)pagefaults 0swaps
key: XYKDRAWJNTZOFPCQIBVUGEHSLM
key: WZBDRSXJNTLOYGCQKPVUFHIEAM
key: WZPDRSXJBTLOYGCQKNVUFHIEAM
key: WZLDRSXJBPTOYGCQKNVUFHIEAM
key: BZLWRSXJNPTDYGCQKOVUFHIEAM
key: BLZWRSXJNKTDYGCQPOVUFHIEAM
key: BLZWRXSJNKTDYVCQPGOUFHIEAM
key: BLZWRXTJNKQDYVCSPGOUFHIEAM
Number of Correct Hits3
key: BLZWRXTJNKQDYVCSPGOUFHIEAM
Running time: 1
3.26user 0.08system 0:01.85elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8756minor)pagefaults 0swaps
key: VQUPSDRACEIZTOBMKXNJGLYWHF
key: VQZPSDRACKEUTOBIJXNMGHYLWF
key: VEZUJDRACPQITOBLHXNMGSYKWF
key: VEZUJDRACPHITOBLQXNMGSYKWF
key: VHZUJDRACPWITOBLKXNMGEYQSF
key: VHZUPDRACEWITOBLJXNMGQYKSF
Number of Correct Hits3
key: VHZUPDRACEWITOBLJXNMGQYKSF
Running time: 1
3.56user 0.09system 0:02.19elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8816minor)pagefaults 0swaps
key: QAWOCSDZREMXIGUHLNBYTJFPVK
key: ZAWFCIDJREMXHGUSLNBOTQYPVK
key: ZSWVCIDJREQXHGUMLNBOFAYPTK
key: ESWVCHDMRJQXIGUZLBONFAYPTK
key: EZWMCHDVRLQXIGUSJBONFAYPTK
key: MZWXCTDVULQHIGRSJBONFAYPEK
key: MZHXCIPVULQWYGRSJBONFATEDK
key: MZYXCILVUPHSWGRTJBONFQAEDK
key: MZYXBILVUPWDSGRTECONFJAQHK
key: MZYXBILVUJWDSGRTPCONFEAQHK
Number of Correct Hits16
key: MZYXBILVUJWDSGRTPCONFEAQHK
Running time: 1
2.82user 0.08system 0:01.76elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8644minor)pagefaults 0swaps
key: MHTKRGDLBSYIXPCZWQOVFEAJNU
key: MHQWRNZLBKPIXDCTEGOVFSYJAU
key: MQPWRNZLBKSIXDCTEGOVFHYJAU
key: MQAWRVZLBKEIXDCTPGONFHYJSU
key: MQVWRZALBKEIXDCTPGONFHYJSU
key: MQLWRZAVBKEIXDCTPGONFHYJSU
key: MQAWRZLVBKEIXDCTPGONFHYJSU
Number of Correct Hits7
key: MQAWRZLVBKEIXDCTPGONFHYJSU
Running time: 1
3.26user 0.07system 0:01.82elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8630minor)pagefaults 0swaps
key: JSPYKCLZGAXINHOUTDRWQMFEBV
key: JSPYNCLZGMXKIHOQTURWDAFEBV
key: JSKYNILZGTQCBHOXEURWDPAMFV
key: JSEYNQLZGTICAHOXPURWDKBMFV
key: JSEYNQLZGTICAHOXKURWDPBMFV
key: JSEYNQLZGTICAHOXMURWDPBKFV
Number of Correct Hits2
key: JSEYNQLZGTICAHOXMURWDPBKFV
Running time: 1
3.48user 0.09system 0:02.18elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8498minor)pagefaults 0swaps
key: UOYLVKXJRQSAIBCHPEZGNTWFDM
key: ULYOVPXJREAWIBCSKQZGNTHFDM
key: ULAOVPXJREYWIBCSKHZGNTQFDM
key: UZABVPXJRETSIGCQKNYOWLHFDM
key: UZPBVDXJCELIHGRQKNYOWASTFM
key: CZYBVDXJUELIHGRQKNPOWASTFM
key: CZYBVDXJUELIHGRQTNPOWASKFM
key: CZYBVDXJUELHIGRQTPNOFASKWM
key: CZYBVDXJUETHIGRQLPNOFASKWM
key: CZYBVWXJUETHIGRQKPONFASLDM
Number of Correct Hits13
key: CZYBVWXJUETHIGRQKPONFASLDM
Running time: 1
3.16user 0.10system 0:02.05elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8877minor)pagefaults 0swaps
key: RZJLBFWVNKHYDQUAEGOPCSIMXT
key: UZXLBFWVCJMYDQRAEGOPNSIKHT
key: UZXLBFAVCJMYNERWQGOPDSIKHT
key: CZXLBFIVUEMNYJRDKGOPWSAQHT
key: CZLXBFYVUEMNIJRDKGOPWSAQHT
key: CZDXBFYVUPMEIGRLKJONWSAQHT
key: CZYXBFDVUPMLIGREKJONWSAQHT
key: CZYXBFDVUKESIGRLPJONWMAQHT
key: CZYXBFLVUQESIGRHPDONWMAKJT
key: CZYXBFLVUQESIGRJPDONWMAKHT
Number of Correct Hits18
key: CZYXBFLVUQESIGRJPDONWMAKHT
Running time: 1
2.84user 0.09system 0:01.81elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8326minor)pagefaults 0swaps
key: MSJUOYEVITLBCFGZHPKRWQAXDN
key: GSXUOKEVIJLBCFMZHQYRWPATDN
key: GSEUOWXVIHKBCFMZJQYRDPATLN
key: GSEUODXVIKHBCFWZJQYRMPATLN
key: GSEUODQVIKHBCFWTJMYRXPAZLN
key: GWQUODZVIKHSCFBTJMYRXPAELN
key: GWQUODZVIKMSHFBTJCYRXPAELN
Number of Correct Hits2
key: GWQUODZVIKMSHFBTJCYRXPAELN
Running time: 1
2.95user 0.12system 0:01.71elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8878minor)pagefaults 0swaps
key: BIWVRQSECTJNHDFYKLGXUMPZAO
key: BWIVRQTPCJSNMDFYKLGXUHZEAO
key: BWIVRQTPCJSNMDKYFLGXUHZEAO
key: BQYVRSTPCJWDMNKILFGXUHZEAO
key: BWYVRZTPCJQDMNUILFGXKHSEAO
key: BWZVRYTPCJQDMNUALFGXKHSEIO
Number of Correct Hits0
key: BWZVRYTPCJQDMNUALFGXKHSEIO
Running time: 1
2.80user 0.07system 0:01.51elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: LIFGWQBJCMTZANODPRYEUHVKXS
key: NPXGCYTJVLQHAUOFKRMBIZDEWS
key: NZXGCYQJVKTHAURFLOMBIPDEWS
key: NZXGCYQJVKWHAURFLOMBIPDETS
Number of Correct Hits2
key: NZXGCYQJVKWHAURFLOMBIPDETS
Running time: 1
3.29user 0.10system 0:02.07elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8702minor)pagefaults 0swaps
key: CHORPTQMKLWNXJBSEIGYDUAFZV
key: CHZLRIQMTPWUXJBSEGNYDKAFOV
key: CHDYRIQMTPWOXJBSEGNLZKAFUV
key: CQZYRISMUPWLXJBHKGNODFAETV
key: CQDYRZSMUPHIXJBWKGNOFLAETV
key: CQDWRZSMUPHIXJBYKGNOFLAETV
key: CHDWRZSMUPQIXJBYKGNOFLAETV
key: CHDWRZTMUPLIXJBYKGONFQAESV
key: CHDWRZTMUPLIXJBYEGONFQAKSV
Number of Correct Hits8
key: CHDWRZTMUPLIXJBYEGONFQAKSV
Running time: 1
2.63user 0.12system 0:01.49elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8739minor)pagefaults 0swaps
key: CFTUJIWPBLSYZNMDKVOGRHAEQX
key: BWYUNFSPCMTDIJRZKVOGQHAELX
key: BZYUNQSPCMTDIJRWEVOGFHAKLX
key: BZYVNQSMCETDIJRWPUOGFHAKLX
Number of Correct Hits10
key: BZYVNQSMCETDIJRWPUOGFHAKLX
Running time: 1
3.08user 0.09system 0:01.99elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8507minor)pagefaults 0swaps
key: GSQXUWTPOKIVFHMAJCRNDZELYB
key: USLPGWTVOKIXFHMEJCRNDZAQYB
key: USLHOWXVGKEYFPMIJCRNDZATQB
key: USLHOWXVGKEYFPRIJCMNDZATQB
key: USHXMWLVJPEYFGRIKCONDZATQB
key: CPHXJDLVUKEYSGRIMFONWZATQB
key: CPIXJDLVUKMYSGRHEFONWZATQB
key: CMYXJDLVUKTISGRHEFONWZAPQB
key: CMYXJDLVUETISGRHPFONWZAKQB
Number of Correct Hits17
key: CMYXJDLVUETISGRHPFONWZAKQB
Running time: 1
3.86user 0.09system 0:02.28elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8766minor)pagefaults 0swaps
key: CZYBKAWSHJQDLNRXTUOVGMIEFP
key: CZYEBIWLUJTDSNRHQXOVGMAKFP
key: CZYJBWHVUQTGILRSEXONDMAKFP
key: CZYGBWLVUQTDIHRSEXONJMAKFP
key: CZYGBLJVUQTDIFRSEXONWMAKHP
key: CZYGBJQVULTDIFRSEXONWMAKHP
key: CZYGBLQVUETDIFRSJXONWMAKHP
key: CZYDBLQVUETGIFRSJXONWMAKHP
key: CZYDBLQVUETXIFRSJGONWMAKHP
key: CZYDBLQVUETXIJRSFGONWMAKHP
Number of Correct Hits15
key: CZYDBLQVUETXIJRSFGONWMAKHP
Running time: 1
3.00user 0.10system 0:01.80elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8797minor)pagefaults 0swaps
key: BWZAJQTKMLFRINOSPUCVGHEDYX
key: BWZAJQTKNLFRIGOSPUVCYMEHDX
key: NWFAGMTEBKQRDJOSPUVCYHLZIX
key: NHFAGDZEVKQRWJOIPUBCYMLTSX
key: NHFAGDZEVKQRLJOWPUBCIYMTSX
key: NHFJGDYEVKQRLMOWPUBCIZATSX
Number of Correct Hits2
key: NHFJGDYEVKQRLMOWPUBCIZATSX
Running time: 1
3.19user 0.09system 0:01.73elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: GDARJLHVBKZUMENIPCXOTYSQWF
key: GLARVDHJBPZUYENXKCOIMWTQSF
key: VWYRGDHJBQZCAENSKUOIMLTPXF
key: VQYGNDHKBSZCAERWJUOITLMPXF
key: VQYENDHKBTSCAGRWJUOIZLMPXF
Number of Correct Hits4
key: VQYENDHKBTSCAGRWJUOIZLMPXF
Running time: 1
2.22user 0.10system 0:01.32elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8255minor)pagefaults 0swaps
key: CYMDPXQURKLOIGBEZSVNFTHJAW
key: CMHDPXQURKLOIGBEFYNVZTAJSW
key: CFADPXQURMLYIGBHKONVESZJTW
Number of Correct Hits2
key: CFADPXQURMLYIGBHKONVESZJTW
Running time: 0
3.29user 0.11system 0:02.07elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8892minor)pagefaults 0swaps
key: UFLJZRXPCITESGHBQAONYMWKDV
key: UFYIJDXPCQTBSGHEZAONRMWKLV
key: USYIBAXPRMTFZGHQLCONDEWKJV
key: UMYFBAXPRQTISGHZLCONDEWKJV
key: UMYIBAXPRJTFSGHZLCONDEWKQV
key: UMYXBAIPRJTFSGHZLCONDEWKQV
key: UHYXBAFPMJTISGRZLCONDEWKQV
key: MHYXBZFJUPTISGRAECONDLWKQV
key: MFYXBWHJUKTISGRZECONDLAPQV
key: MFYXBWQJUKTISGRZECONDLAPHV
Number of Correct Hits14
key: MFYXBWQJUKTISGRZECONDLAPHV
Running time: 1
3.28user 0.11system 0:02.07elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8814minor)pagefaults 0swaps
key: FPSGKDAQBWZOIECLJUXRNYMTHV
key: CTWDJGAMBZQOIEUPLNXRFYSKHV
key: CYZDJXAMBLQOIEUWPRGNFTSKHV
key: CAZDJXQMBLWRIEUYPGONFTSKHV
key: CAYDJZQMBLWUIERHPGONFTSKXV
key: CHYDUWQMBLZJIGRAPEONFTSKXV
key: CZYDBWQJULHMIGRAPXONFTSKEV
key: CZYDBWQJUKHISGRAPXONFTMLEV
key: CZYDBWQJUKLISGRTPXONFMAEHV
Number of Correct Hits17
key: CZYDBWQJUKLISGRTPXONFMAEHV
Running time: 1
2.95user 0.11system 0:01.73elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8483minor)pagefaults 0swaps
key: CAUGBNZSLEDOWJRYTVXMFPKQIH
key: CAQGBIDVLEZOWJRXPSMNFTYKUH
key: CASGBWIVLEMDZJRXPUONFTYKQH
key: CSIXBWYVMELDZJRUPGONFTAKQH
key: CZUDBWYVMELXIGRSPJONFTAKQH
key: CZYXBWUVMELDIGRSPJONFTAKQH
Number of Correct Hits16
key: CZYXBWUVMELDIGRSPJONFTAKQH
Running time: 1
3.23user 0.09system 0:01.89elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: GIYUVWSPCJLNRKDHQBZOFEMTXA
key: GIYUVPTMBEHNRJDSKXCOWQZLFA
key: GIYUVTQMBEKNDJRSPXCOWHZLFA
key: GWYUVFHMBEKNIJRSPXCODTZLQA
key: BHYUVDSMGETNIJRWLXCOFKZPQA
key: BHYUJDWMNETXIVRSLGCOFKZPQA
key: BSYUJDLMNETXZVRHPGCOFWIKQA
Number of Correct Hits8
key: BSYUJDLMNETXZVRHPGCOFWIKQA
Running time: 1
3.38user 0.14system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8797minor)pagefaults 0swaps
key: OAXBCQWUNELDYGRFKHVJIPSTMZ
key: BAWFCQXUNELDYGRHKOVJIPSMTZ
key: BAYMCQXJUFLDIGRHKVONTPSEWZ
key: BAYMCQXPUFTIDGRHKVONWJSELZ
key: BPYFUQXVCMTIAGRHKDONWJSELZ
key: BPYFUQXVCJAITGRHKDONWMSELZ
key: BFYXUQAVCJPITGRHKDONWESMLZ
key: BFYXUQMVCJAITGRHKDONWESPLZ
key: CFYXBQMVUJTIAGRHPDONWESKLZ
key: CFYXBQMVUJTISGRHPDONWEAKLZ
Number of Correct Hits17
key: CFYXBQMVUJTISGRHPDONWEAKLZ
Running time: 1
3.52user 0.11system 0:02.21elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9094minor)pagefaults 0swaps
key: RQAYGWJKLZIUNBVDPMFXSHTEOC
key: RFAXGIDKLPWUNBVSJMQYZHTEOC
key: RFAXGIDPSELNUBVWJMOYZHTKQC
key: RFAXGIDPSELYTBVWKUONZMQJHC
key: RWHXUIDPSKTYLBVFEGONZMQJAC
key: RWHXUIDPSJTYLBVFENOGZKQMAC
key: RWIXULDPSJTYHBVFENOGZKQMAC
key: RWIXULDPMKTYHBVFJNOGZSQEAC
key: RWIXULDPVKTYHBMFJNOGZSQEAC
key: RWIXULDPVKAYHBMSJNOGZFQETC
Number of Correct Hits2
key: RWIXULDPVKAYHBMSJNOGZFQETC
Running time: 1
2.91user 0.08system 0:01.56elapsed 191%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: RUHXGKDNYLTFWPVZJBMIOEQSAC
key: RQHXGSDNYLTFWPVZEBOIMKUJAC
key: RQWXGSDNYLTFHPVZEBOIMKUJAC
key: RZWXGTDNYLQFHPVSEBOIMKUJAC
Number of Correct Hits3
key: RZWXGTDNYLQFHPVSEBOIMKUJAC
Running time: 1
3.44user 0.10system 0:02.11elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8908minor)pagefaults 0swaps
key: WIDOBTFRUMKSLJYZEVGNHPXACQ
key: RDIOBTFMUPWSLCYAEVGNHJXZKQ
key: RDSGBTEJUWZILCYAKVONHMXPFQ
key: RJZGBTFVUEHILCYAKDONWMXPSQ
key: RAZGBTFVUEHILCJYKDONWMXPSQ
key: RZAGBTFVUEHILCJSKDONWMXPYQ
key: CLXGBHWVUETIZRJSKDONFMAPYQ
key: CHXDBLWVUETIZJRSKGONFMAPYQ
key: CHXDBLTVUEWISGRZKJONFMAPYQ
key: CHXDBYTVUKWISGRZEJONFMAPLQ
Number of Correct Hits13
key: CHXDBYTVUKWISGRZEJONFMAPLQ
Running time: 1
3.66user 0.12system 0:02.18elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8670minor)pagefaults 0swaps
key: BZPIJQXMOFSURGNWLCDEVTAKYH
key: BLYIPWXMOJQUAGNSECDKVZRFTH
key: BQYIPWXMCJLDAGRSEUOVKZNFTH
key: CTYIPWXVBJFDZGRSEUONKMALQH
key: CTYXJWIVUPFDZGRSEBONLMAKQH
key: CTYXJWIVUEFLDGRSPBONZMAKQH
key: CTYXJWLVUEZDIGRSPBONFMAKQH
key: CTYXBWLVUEZDIGRSPJONFMAKQH
Number of Correct Hits18
key: CTYXBWLVUEZDIGRSPJONFMAKQH
Running time: 1
2.60user 0.12system 0:01.49elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8860minor)pagefaults 0swaps
key: RXJGUMDHCPQYTBVFZOINELWSAK
key: RWSGUEDHCTQYXBVFIPONMLJZAK
key: RWYGUTDPCEQSXBVIFJONMLHZAK
key: RWYGUIDJCLQSXBVTPFONMEHZAK
Number of Correct Hits4
key: RWYGUIDJCLQSXBVTPFONMEHZAK
Running time: 1
3.36user 0.13system 0:02.16elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8568minor)pagefaults 0swaps
key: GZFVRASJYTIBLQMOEWUKNXHPDC
key: GAFVRDTJYPSBWQMIKLUONXHEZC
key: GNWLRDTJYPSUHQMIKVBOAZFEXC
key: GMWLRDTJYPSUHQNXKVBOAEFZIC
key: GMWLRDTJYPSUHQNXEVBOAKFZIC
key: BMDFRQTJYESUHGNXPVWOAKLZIC
key: BQWFRMXJYZSDHGNTEVOUAPLKIC
key: BQWFRAXKHPTDYGNSEVOUMZLJIC
key: BZWFRAXKHPTDYGNSJVOUMQLEIC
key: BZWFRAXKHPTDYGNSJVOUMQIELC
Number of Correct Hits4
key: BZWFRAXKHPTDYGNSJVOUMQIELC
Running time: 1
3.35user 0.09system 0:01.87elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8823minor)pagefaults 0swaps
key: CQIGUPRVMLHYXBDZJKONAFWEST
key: CZRGUWIVMPHYXBDSJKONAFLEQT
key: CZYGUWXVMEQRIBDSJPONAHLKFT
key: CZYGUWXVRKQFIBDSJPONALMEHT
key: CZYGUWXVRKHFIBDSJPONALMEQT
key: CZYGUWXVRKHFIBDSJPONAEMLQT
Number of Correct Hits7
key: CZYGUWXVRKHFIBDSJPONAEMLQT
Running time: 1
3.56user 0.12system 0:02.80elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9002minor)pagefaults 0swaps
key: JQAWNOMLFEPYURCVTHGDBKIZSX
key: JIAWNOVLFEPZHRCQTUGDBKMYSX
key: RIAWNDELFKTZHVCQMUGOBJYPSX
key: RIAWNDELFJTZHVCQMUGOBKYPSX
key: RIAWNDELBJTZHVCQMUGOFKYPSX
key: RIAWNDELBJTZHVCQPUGOFKYMSX
key: RIAWNDELBKTZHVCQPGUOFMYJSX
key: RIAWNYELBKTZDVCQPGUOFMHJSX
key: REAWNYQLBKTZDGCIPVUOFMHJSX
key: RWAMNYQLBKTZDGCIPVUOFEHJSX
Number of Correct Hits4
key: RWAMNYQLBKTZDGCIPVUOFEHJSX
Running time: 1
3.26user 0.12system 0:02.13elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8942minor)pagefaults 0swaps
key: UQZCVGLMPEFNASBHWOIXRKYTDJ
key: UQSCVALPMWFRZGBHEOINXKYTDJ
key: UTSCPDLVRWQMZGBHEOINXKYFAJ
key: UTSXPDLVRKHMZGBWEOINCQYFAJ
key: UTSXPDLVRKHQWGBZEOINCFYMAJ
key: UTSXPDLVRKFHWGBQEOINCZYMAJ
key: UTSXPDLVRQFHWGBZEOINCMYKAJ
key: UTSXPDLVRQFYWGBZKOINCMHEAJ
key: UTSXPDQVRMFYWGBAKOINCLHEZJ
key: UQSXPDTVRMFYWGBAKOINCLHEZJ
Number of Correct Hits5
key: UQSXPDTVRMFYWGBAKOINCLHEZJ
Running time: 1
1.79user 0.08system 0:01.19elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7101minor)pagefaults 0swaps
key: WAZXGOTESQPUYLBVIRNMCKFHDJ
key: VFZXGOTESIQUYLBWHRNMCKAPDJ
Number of Correct Hits3
key: VFZXGOTESIQUYLBWHRNMCKAPDJ
Running time: 0
2.26user 0.10system 0:01.35elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8287minor)pagefaults 0swaps
key: MZRPSVDGUEQIJFNAKXBOYLCHWT
key: MHRZSQDGUJFIYENAKXBOVLCPWT
key: MHRXSAQGUJFIYENDKZBOVLCPWT
Number of Correct Hits3
key: MHRXSAQGUJFIYENDKZBOVLCPWT
Running time: 0
3.04user 0.06system 0:01.79elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: UZYRVSWNFLQBHJDITCKOAEMPGX
key: UHERVSZNBLQIYJDFTKCOAMWPGX
key: UHSGVLWNBEQIYJDATRCOKMZPFX
key: UYSGVLZNREQIHJDMKBCOPAWTFX
key: UYSGVTZNREQHIPDMKBCOAJWLFX
key: UYSGVTZNRKQHIPDMJBCOAEWLFX
key: UYSGVTZNRKQHIPDMLBCOAEWJFX
Number of Correct Hits0
key: UYSGVTZNRKQHIPDMLBCOAEWJFX
Running time: 1
3.42user 0.10system 0:02.16elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8978minor)pagefaults 0swaps
key: USVAEGDKCFQBIHRXPNYJZTWLMO
key: NSJWEDQMCLTYIVRXPUBGZKAFHO
key: NSPWEDQJCKTYIVRHLUBGZMAFXO
key: NHLWEDQJCPTYIVRSKUBGZMAFXO
key: NHLZEDQJCKTYIVRSPUBGWMAFXO
key: NZLBEDQJCKTYIVRSPHUGWMAFXO
key: UZLBEDQJCKTYIVRSPHNGFMAWXO
key: NZLBEDQJCKTYIVRSPHUGFMAWXO
key: NZLBEDQJCATYIVRSPHUGFMWKXO
key: NZLBEDQJCHTYIVRSPWUGFMAKXO
Number of Correct Hits8
key: NZLBEDQJCHTYIVRSPWUGFMAKXO
Running time: 1
3.24user 0.10system 0:01.89elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8718minor)pagefaults 0swaps
key: BLAOJSYHNEKGUZTDPIVCFWMQXR
key: BFAOJSWLNEKGUPTYHIVCDQMZXR
key: BSAIJFWLPEKGNDOTQYVCUHMZXR
key: BSAINFXPHEQDZGOTKUVCYLMJWR
key: BSADNFXPYETIZGOWKUVCHLMJQR
key: BQADNFXPYETIZGOWKUVCHLMJSR
key: BHADNFXPYETIZGOWKUVCQLMJSR
Number of Correct Hits4
key: BHADNFXPYETIZGOWKUVCQLMJSR
Running time: 1
2.92user 0.10system 0:01.71elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8801minor)pagefaults 0swaps
key: JNYLBAHVUPTEIQRWFDCOMSGKZX
key: JLYNBFAVUKTISERZHDCOWMGPQX
key: CLYEBWAVUPTISGRZKDONFMJHQX
key: CZYHBWLVUKTISGRAPDONFMJEQX
key: CZYHBWLVUKTISGRAEDONFMJPQX
key: CZYDBWLVUKTISGRAEJONFMHPQX
Number of Correct Hits17
key: CZYDBWLVUKTISGRAEJONFMHPQX
Running time: 1
3.83user 0.07system 0:02.24elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8661minor)pagefaults 0swaps
key: NHQEYCKIVTLBZUOAJSRGDWMPXF
key: NHWCYQTIVESBMUOZJKRGDLAPXF
key: VHWCYQTINESBLUOZKPRGDMAJXF
key: VHWCYMTINESBLUOZKQRGDPAJXF
key: VQSCNTEIHMWOLUBZPYRGDKAJXF
key: VQSYNTEIHMWOLUBZPCRGDKAJXF
key: VZSYNTEIHMWLOUBQPCRGDKAJXF
key: VZSYNTEIHMQLOUBWPCRGDKAJXF
key: VZSYNXEIHMQLOUBWJCRGDKAPTF
Number of Correct Hits2
key: VZSYNXEIHMQLOUBWJCRGDKAPTF
Running time: 1
3.30user 0.11system 0:01.99elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8766minor)pagefaults 0swaps
key: UYHLKMDFOETNWGCQPVRJIAZXSB
key: UDAHVMXZNETWIGCQPORJFYLKSB
key: UWAHVMXZNETDIGCQPORJFYLKSB
key: UAWHVMXZJETDIGCQPONRFYLKSB
key: UAWHVMXNRETYIGCQPOZJFLDKSB
key: UZWHVMXNRLTIYGCQEOPJFADKSB
key: UZWHVMXNRLTIYGCQEODJFAPKSB
key: UZWHVMXNRKTIYGCQEODPFALJSB
Number of Correct Hits6
key: UZWHVMXNRKTIYGCQEODPFALJSB
Running time: 1
3.52user 0.10system 0:02.08elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: USWGBTHPRLMNDJYOFCEKQZIXVA
key: OSZJBTHKRLQIFGYUEVDNMWXPCA
key: USZDBTHERLQIFGYJKVONWMXPCA
key: UZSDBQHVCLEIYGWTKJONRMXPFA
key: CZSDBQRVULEIYGWTPJONFMXKHA
key: CZSDBWXVULEYIGRTPJONFMQKHA
key: CSQDBWXVUELYIGRTPJONFMZKHA
key: CTQDBWXVUELYIGRSPJONFMZKHA
Number of Correct Hits15
key: CTQDBWXVUELYIGRSPJONFMZKHA
Running time: 1
2.59user 0.07system 0:01.48elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8591minor)pagefaults 0swaps
key: SEUDNAVIWHQFLKGTPCRYXMBJZO
key: HZRVNDSIWTMFLKGAPCUYXEBJQO
key: VZRMNFSIWTHLDKGAPCUYXEBJQO
key: VZTRNFSIWKHLDMGAPCUYXEBJQO
Number of Correct Hits2
key: VZTRNFSIWKHLDMGAPCUYXEBJQO
Running time: 1
3.40user 0.11system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8848minor)pagefaults 0swaps
key: UXLVRTBPCWIYSMKQZGHNDJOAFE
key: ULYPBIQVCFWOSKTHZRGNDJXMAE
key: CZYDBIHVRWKOSLTQMUGNFJXPAE
key: CZYDBIWVRQKOSLTMHUGNFJXPAE
key: CZYDBIQVRPHOSLTWKUGNFJXMAE
key: CZYDBWQVUPMOIJHSKRGNFLXTAE
key: CZYDBWQVUPTGIJHSKRONFLXMAE
key: CZYDBWAVUPTGIJRSKMONFLXHQE
key: CZYDBWAVUKTGIJRSPMONFLXHQE
key: CZYDBWAVUKTXIJRSPGONFLMHQE
Number of Correct Hits13
key: CZYDBWAVUKTXIJRSPGONFLMHQE
Running time: 1
2.86user 0.08system 0:01.63elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8784minor)pagefaults 0swaps
key: VXFUOIZPDQSCAWGNKBYRLMETHJ
key: NZFUOEXPBQSCAVGWKDYRIMLTHJ
key: NZFYOSXMBEPCAVGWKUDRIQLTHJ
key: NZFYOHIMBEQDAVGWKUCRXPLTSJ
key: NZFYOHLMBEQIAVGWKUCRXPDTSJ
Number of Correct Hits5
key: NZFYOHLMBEQIAVGWKUCRXPDTSJ
Running time: 1
2.87user 0.10system 0:01.77elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8738minor)pagefaults 0swaps
key: RBYLJIAXMKVODNUFPGZQCSWTHE
key: RZWSJXAVMKIODGUHPNFQCLYTBE
key: RZWDJFAVCKHNSGUITYOQMLXPBE
key: RZYDJFWVCKAISGUHTPONQLXMBE
key: RZYDJPXVCMAISGUHTFONQLBKWE
key: CZYDJQXVUMAISGRPTFONHLBKWE
key: CZYDJQXVUKTISGRAPBONFHMLWE
Number of Correct Hits14
key: CZYDJQXVUKTISGRAPBONFHMLWE
Running time: 1
2.78user 0.11system 0:01.56elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8937minor)pagefaults 0swaps
key: UDHVNAITCQYJPOZXSWGBRKEFLM
key: BZHPUAIJCQKYDORXEVNGLWSFTM
key: BZYPUAIJCTKXDORHEVGNLWSFQM
key: CFYDUHIVBKTXZORAQJGNWPSELM
key: CLYDUIQVBETXZORAPJGNWHSKFM
Number of Correct Hits9
key: CLYDUIQVBETXZORAPJGNWHSKFM
Running time: 1
3.27user 0.08system 0:01.99elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8468minor)pagefaults 0swaps
key: CFHUEADGITVYSJNZPXBOMLRKQW
key: CFHDKVUGITXYSJNZPRBOQLAEMW
key: CFUDPQHGILMYSENZKRBOVTAJXW
key: BFQDJRHGILTYSENZKUCOVMAPXW
key: CFZDJRHGILTSYPNQKUBOVMAEXW
key: CTZDJRHGIEFSYPNQKUBOVMALXW
key: CTZDJRHGIEFSYPNQLUBOVMAKXW
key: CTZDJUQGIEFSHPNYLRBOVMAKXW
Number of Correct Hits5
key: CTZDJUQGIEFSHPNYLRBOVMAKXW
Running time: 1
3.03user 0.06system 0:01.93elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8219minor)pagefaults 0swaps
key: GZKCBHXLUEASIDRTQNOMWJVPFY
key: MZXCUFQJBEASIVRTKNOGWPDLHY
key: MZXCUDQPBEASTVRIJNOGWKFLHY
key: MZXCUDQPBJASWVRIENOGFKTLHY
key: MZXCUDQPBJASIVRWENOGFKTLHY
key: CZXMUQSPBJADIVRWENOGFKTLHY
key: CZXTUQWPBJADIVRSENOGFKMLHY
key: CZXTUWQPBJADIVRMENOGFKSLHY
Number of Correct Hits7
key: CZXTUWQPBJADIVRMENOGFKSLHY
Running time: 1
2.79user 0.12system 0:01.66elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8792minor)pagefaults 0swaps
key: GDHSYZFWOATIBLEVXQRMNJUKCP
key: GHQXYZFWOKAIVDBRELUNCJMTSP
key: OHWLVXAQGKFIYDBTEMUNCZRJSP
key: RHFLVXAQGKWIYDBTEMUNCZOJSP
key: RHFWVXLQGKTIYDBAEMUNCZOJSP
key: RHFWOXLQGKTIYDBAEMUNCZVJSP
Number of Correct Hits4
key: RHFWOXLQGKTIYDBAEMUNCZVJSP
Running time: 1
3.49user 0.14system 0:02.19elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8990minor)pagefaults 0swaps
key: DHYFRBCKNLXOUJSAQZWGMEIPTV
key: BHDFRKAMNTXOUJSYPZCGWEIQLV
key: BHXFRKZMNTLOAJSYPDCGWEIQUV
key: BHXWRLFMNTQOAJSYPDCGZEIKUV
key: BHAWRLZMNTQOXJSYPDCGFEIKUV
key: BHAWRLZMNTQOXJIYPDCGFKSEUV
key: BHAWRLZMNTQOYJIXPDCGFKSEUV
key: BHAWRTXMCLQOYJIZPDNGFKSEUV
key: BXAWRTKMCLQOYJIZPDNGFHSEUV
key: BXAWRLTMCKQOYJUZPDNGFHSEIV
Number of Correct Hits3
key: BXAWRLTMCKQOYJUZPDNGFHSEIV
Running time: 1
3.26user 0.10system 0:02.03elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9003minor)pagefaults 0swaps
key: RHGZVWDEMSAIJBNFLQXCUKYPTO
key: RHGDVWZJMSAIEBNFLQXCUKYPTO
key: RTXDVWZJMESIABNFLQCGUKYPHO
key: VTXDMWZKRESIABNFLQCGUJYPHO
key: VTZXMWDKRESIABNFLQCGUJYPHO
key: VTZDMWXKRJSIABNFLQCGUEYPHO
key: VLZDMWXKRJSIABNFTYCGUEQPHO
key: VLZDMWXKREFIABNSJYCGUTQPHO
Number of Correct Hits4
key: VLZDMWXKREFIABNSJYCGUTQPHO
Running time: 1
3.98user 0.12system 0:02.38elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8605minor)pagefaults 0swaps
key: SFACEGHQOWYNUMVJPBIKDLXZTR
key: EFSCVGHKOWTNQMJYPBIUDLXZAR
key: EMAJVGWKOTFIQHCYPBNUDLXZSR
key: VFAJEDWKOLMIYHCQZBNUGTXPSR
key: VFAJEDWKOLZIYHCMQBNUGTXPSR
key: VFAPEDWQOKZIYHCMJBNUGTXLSR
key: VWAZJDFQOKPIYHCXLBNUGTMESR
key: VZAWJDFQOKPIMHCXLBNUGTYESR
key: VZAWJXFQOKPIMHCDLBNUGTYESR
key: VZAWJXFQOKLIMGCDPBNUHTYESR
Number of Correct Hits4
key: VZAWJXFQOKLIMGCDPBNUHTYESR
Running time: 1
2.92user 0.12system 0:01.89elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8836minor)pagefaults 0swaps
key: NFYDGLTEBHKRCJOZIMVUXQPASW
key: NFZXGLIEBHKMCJODQRVUYTSPAW
key: NFZXGHSEBLKDCJOMQRVUITYPAW
key: NFZXGMSEBKPDCJOHQRVUITYLAW
key: NFZXGMSEVKPYUJOHQRBCDTILAW
key: NFQXGMSEVJLYUPOHZRBCDTIKAW
key: NFQXGMHEVJTYUPOSZRBCDLIKAW
key: NFQXGDHEVJTYPUOSZRBCIMLKAW
Number of Correct Hits4
key: NFQXGDHEVJTYPUOSZRBCIMLKAW
Running time: 1
2.81user 0.13system 0:01.64elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8664minor)pagefaults 0swaps
key: OTILVDFJRMHYWCSZKBUNGPEQXA
key: OYIXVDFKUPSQWGRZJBCNTHMELA
key: BWQXVDTKUEZIYGRSJOCNFHMPLA
key: BZQXVDTKUELYIGRSPOCNFHMJWA
key: BEQXVDTMUKLYIGRSPOCNFHZJWA
Number of Correct Hits7
key: BEQXVDTMUKLYIGRSPOCNFHZJWA
Running time: 1
3.58user 0.08system 0:02.22elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8221minor)pagefaults 0swaps
key: ZWABGINMTPEULJCOFVSXHRYKDQ
key: GWDBRIYMTPESXFCLJVUNAHOKZQ
key: UWDBRIYPJKFSXMCATVGNLHOEZQ
key: UPJDCYIMBKFSXORATVGNLHWEZQ
key: ULJDCYIPBKHSXORATVGNWZMEFQ
key: UAJDCYIPBKHSXORLEVGNFZMTWQ
key: BAIXCYJPUKHDSGRWEVONFZMTLQ
key: CASXBWHPUETVIGRYJDONFZMKLQ
key: CASXBWLVUETHIGRMJDONFZYKPQ
key: CAPXBWLVUETSIGRZJDONFMYKHQ
Number of Correct Hits18
key: CAPXBWLVUETSIGRZJDONFMYKHQ
Running time: 1
3.72user 0.09system 0:02.24elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8833minor)pagefaults 0swaps
key: BAWUVDLMGKQOXJRZPCNEIYSHFT
key: BYPUVDLMGEWNIJRZKCXOFASQHT
key: CZWUVDQMGELNIJRYKBXOFASPHT
key: CZWUVDQMBKLNIGRYEJXOFASPHT
key: CZYBVDQJUKLNIGRWPMXOFASEHT
key: CZYLBDQJUKMNIGRWPVXOFASEHT
key: CAYLBDQJUEMOIGRWPVXNFZSKHT
key: CSYXBDQVUEZOIGRWPLJNFMAKHT
key: CSYXBDQVUEWOIGRZPLJNFMAKHT
key: CZYXBDQVUEWOIGRSPLJNFMAKHT
Number of Correct Hits17
key: CZYXBDQVUEWOIGRSPLJNFMAKHT
Running time: 1
3.62user 0.08system 0:02.15elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8465minor)pagefaults 0swaps
key: PFQCVZDNYWTSIBRXJHAOGLMKEU
key: PELCVXDNMWTHIBRZJGYOFKASQU
key: PZWCVXDNMLTHIBRSJYGOFEAKQU
key: CZWBVQDNMLTYIPRSKHGOFEAJXU
key: CZWBVQDNMJTYIPRSKHOGFEALXU
key: CZWMVQDNBLTYIGRSEHOPFKAJXU
key: CZMDVQXPBLTYIGRSEHONFKAJWU
key: CZYDPQXVBLTHIGRSEMONFKAJWU
key: CZYDBWXVPLTMIGRSEJONFKAHQU
key: CZYDBWXVPETMIGRSKJONFLAHQU
Number of Correct Hits14
key: CZYDBWXVPETMIGRSKJONFLAHQU
Running time: 1
3.17user 0.11system 0:02.01elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8681minor)pagefaults 0swaps
key: VFYXJSTAWLDUIGCPHZOMQKRENB
key: RQAXPSIVWEZUFGCTKDOMNHYJLB
key: RQAXPSUVWEZIHGCTKDOMNFYJLB
key: RZYXPWSVUEQIHGCTKDONMFAJLB
key: RZYXPLFVUEQIHGCTKDONMSAJWB
key: RZYXPSFVUEQIHGCTKDONMLAJWB
key: RZYXJSLVUEQIHGCTPDONFMAKWB
key: RZYXJSLVUETIHGCQPDONFMAKWB
Number of Correct Hits19
key: RZYXJSLVUETIHGCQPDONFMAKWB
Running time: 1
2.56user 0.10system 0:01.44elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8235minor)pagefaults 0swaps
key: YQWDRHZMBEPCLJKAFVUGSOITXN
key: PQFDRHZMBEWSYJOAKVCGULITXN
key: BQXDRLSMPEWZYJOAKVCGUHITFN
Number of Correct Hits1
key: BQXDRLSMPEWZYJOAKVCGUHITFN
Running time: 1
3.16user 0.09system 0:01.73elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: JDTVROLHZMKIXNUAWBGYCPQEFS
key: MQTVRYLJCPKIXNUAEBGFOHDWZS
key: MQWVRYLJCPKDXNUATBGFOHIEZS
key: MLWVRYQJCPTDXNUAKBGOFHIEZS
key: MLWVRIQJCPTDXNUAKBGOFHYEZS
Number of Correct Hits2
key: MLWVRIQJCPTDXNUAKBGOFHYEZS
Running time: 1
3.92user 0.10system 0:02.33elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8665minor)pagefaults 0swaps
key: JYDCGWIHVMEKRBOZLQUNXPAFTS
key: OYCDGWIMVPERFBLZJQUNXHAKTS
key: OHYDGWTMVEZRFBLQJCUNXKAPIS
key: OHYDGWTMVEZCFBLQPRUNXKAJIS
key: OHYDGWTMVEZUFBLQPRCNXKAJIS
key: OHYDGWZMVETUFBLQPRCNXKAJIS
key: OZLDGWXMVETUFBYQPRCNHKAJIS
key: OZLDBWXMVEFUTGYQPRCNHKAJIS
key: OZIDBHXMVELUTGYQPRCNWKAJFS
key: OZIDBHXMRELUTGYAPVCNWKQJFS
Number of Correct Hits6
key: OZIDBHXMRELUTGYAPVCNWKQJFS
Running time: 1
2.33user 0.08system 0:01.40elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8776minor)pagefaults 0swaps
key: GAVWMSHPBIFRZEUDKNJXCTYQOL
key: GSWTMXYQVHFCZEUDKNBROJIPAL
key: GSWZMYXQVHTCFKODPNBRUEAJIL
key: GSWXMUQZVHTCFKOYPNBRDEAJIL
Number of Correct Hits4
key: GSWXMUQZVHTCFKOYPNBRDEAJIL
Running time: 0
3.12user 0.09system 0:01.95elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8811minor)pagefaults 0swaps
key: BVJGNWSICPKRMEZDTOHYQLFXAU
key: BNYZVFXKPQSHMJRDTGCOWEILAU
key: BNYXVWJKPQAHMGRDTZCOFEILSU
key: BAHXVWJMNKEYIGRDPZCOFTQLSU
key: BALXVQSMNKJYIGRDPZCOFTWEHU
key: BQLXMWSVCKJDIGRYPZNOFTAEHU
key: BQLXMWYVCKEZIGRSPDNOFTAJHU
key: BEYXMWIVCKTZLGRSPDONFQAJHU
key: BEYXMWLVCKTZIGRSPDONFQAJHU
Number of Correct Hits15
key: BEYXMWLVCKTZIGRSPDONFQAJHU
Running time: 1
3.48user 0.12system 0:02.16elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8685minor)pagefaults 0swaps
key: GYXRODBCWETVFMPLAUNJIKZQSH
key: GAVJOTWCREDIFMYLPUNBXQZKSH
key: NAWBOTDCREIVFMYLPJGUXQZKSH
key: NAWBOIDCRETVFMYLPJGUZQXKSH
key: NAWBOIDCRJTMFVYZEPGULQXKSH
key: NDWBOIZCRJTPFVYAEMGULSXKQH
key: NFWBOISCRJTPAVYDEMGULZXKQH
key: NFWBOISCRJPQAVYDEMGULZXKTH
key: NFABOISCRJKQWVYDEMGULZXPTH
key: NFABOISCRJKQWVYDPMGULZXETH
Number of Correct Hits1
key: NFABOISCRJKQWVYDPMGULZXETH
Running time: 1
3.12user 0.10system 0:01.80elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: VIWGNTQPMEDBHROAZUCLSFKJXY
key: VIWGNTQJMFDBLROKEUACSZPHXY
key: VKQGNIWJMFLBDROTEUPCSZAHXY
key: VKQGNIWJMFLCDROHEUPBSZATXY
key: VKHGNFWEDJLCMROQPUIBSZATXY
key: VLMGNFWEDJZCHROQPUIBSKATXY
Number of Correct Hits3
key: VLMGNFWEDJZCHROQPUIBSKATXY
Running time: 1
2.49user 0.08system 0:01.45elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8789minor)pagefaults 0swaps
key: RQZYJALKTEFGDMOSHNIVCWUPXB
key: RFAYJXQLPTKIDMCSZNGVOWUEHB
key: RSAYJXWLPQKIDMCFTGNVOZUEHB
key: RSAYJXWLPKQIDMCFTGNVOZHEUB
Number of Correct Hits1
key: RSAYJXWLPKQIDMCFTGNVOZHEUB
Running time: 1
2.73user 0.12system 0:01.62elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8642minor)pagefaults 0swaps
key: VZFDOSHQGJLCNKRATPIUWMYEXB
key: VZINOFLPGJSCAKRDEQHUWMYTXB
key: VZDNOWLPGESCAKRIJQHUFMYTXB
key: VZXNOWLJGPSCAKRIEQHUFMYTDB
key: VZXHOWSJGPLCAKRIEQNUFMYTDB
Number of Correct Hits5
key: VZXHOWSJGPLCAKRIEQNUFMYTDB
Running time: 1
2.84user 0.11system 0:01.67elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8769minor)pagefaults 0swaps
key: OSYFCXIPRWHDBKZLMJNVEAUTQG
key: RZYDCXFPKHWIMOBSLJNVEAUTQG
key: RZYDCXFPUHWIMOBSLJNVEAKTQG
key: RZKMCXFPUQWIDOBSLJNVEAYTHG
key: RZLPCXFMUQWIDOBSTJNVEAYKHG
key: RZLPCXFMUQWIDJBSTONVEAYKHG
Number of Correct Hits5
key: RZLPCXFMUQWIDJBSTONVEAYKHG
Running time: 1
2.86user 0.08system 0:01.75elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8584minor)pagefaults 0swaps
key: ULAXPZWVOKFRHDBMTGCNEQYJSI
key: UFMXPZHVRLWGAJBTKOCNDQYESI
key: UFMXCZHVRLWGSJBTKOPNDQYEAI
key: CFAJUZHVRLWXSGBQKOPNDTYEMI
key: CFYJUZXVREMHSGBQKOPNDWALTI
key: CFYJUZXVRKMHSGBQLOPNDWAETI
Number of Correct Hits8
key: CFYJUZXVRKMHSGBQLOPNDWAETI
Running time: 1
3.21user 0.10system 0:02.05elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8636minor)pagefaults 0swaps
key: CZYOJIMSRKPNAQUDEGBHTLWFVX
key: CZFVJIYDUKLNAPRSEGBOMQWHTX
key: CZFVJIADUKLNYPRQEGBOMSWHTX
key: CMSVJFIDUKLNYPRQEGBOZAWTHX
key: CMYVJFIDUKANSPRQEGBOZLWTHX
key: CMYDVFIJUKANSPRQEGBOZLWTHX
key: CMYDBZIPUKANSJRQEGVOFLWTHX
key: CZSDBLQPUKANIJRYEGVOFMWTHX
key: CZSDBLQPUKWNIJRYEGVOFMATHX
Number of Correct Hits9
key: CZSDBLQPUKWNIJRYEGVOFMATHX
Running time: 1
3.42user 0.07system 0:02.09elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: BAKTNLWPOJYCQDRFZUHVIGSEXM
key: BKAYNDXPCJWOSGRFLUHVQZIETM
key: CWDYUSXPBJEOAGRQLVHNFTIKZM
key: CWIXUDYPBJLOSGRZEVHNFTAKQM
key: CZIXBDSPUJLOWGRYEVHNFTAKQM
key: CZYXBWSPUJLODGRIEVHNFTAKQM
key: CZYXBWTPUJLODGRIEVHNFSAKQM
key: CZYXBWTJUELSDGRIPVONFHAKQM
key: CZYXBWIJUELVSGRTPDONFHAKQM
key: CTYXBWSJUELVIGRZPDONFHAKQM
Number of Correct Hits16
key: CTYXBWSJUELVIGRZPDONFHAKQM
Running time: 1
1.88user 0.09system 0:01.25elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8118minor)pagefaults 0swaps
key: VQAROSHMJPXBFCYDEINGWZTKLU
key: VQAYOTXMCPHJFBRDEINGWSZKLU
key: VZFYOLXMCPTIABRSJDNGWEQKHU
Number of Correct Hits7
key: VZFYOLXMCPTIABRSJDNGWEQKHU
Running time: 0
3.33user 0.12system 0:02.12elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9002minor)pagefaults 0swaps
key: XFCMGWKYPHTQSORDAVUNBELJZI
key: CLVDGWKYPHTBSOUXMRANQEFJZI
key: CFYDBWAVRKTGSOULJEMNQHXPZI
key: CFYDBWAVUKTMSORXJEGNQHZPLI
key: CFYDBWHVUKTMSORXEJGNQAZPLI
key: CLYDBWHVUETMSORXKJGNQAZPFI
key: CLYDBWHVUETMSORXKJGNFAZPQI
key: CHYDBWLVUKTMSORXEJGNFAZPQI
key: CHYDBWLVUKTMSORXEJGNFZAPQI
key: CHYDBWLVUETMSORXPJGNFZAKQI
Number of Correct Hits16
key: CHYDBWLVUETMSORXPJGNFZAKQI
Running time: 1
3.76user 0.10system 0:02.27elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8773minor)pagefaults 0swaps
key: OHUWRFXKVZSNLPBATMGCDQYJIE
key: PHUWRFXKVZSNLBODTMGCIQYJAE
key: JHUWRFXPVTSNLBODKMGCIQYZAE
key: JQUDRSXPVTMNLBOWKFGCIHYZAE
key: JQIDRSXPVTMNLBOWZFGCUHYKAE
key: JQIDRSXPVTMNLBCWKFGOUHYZAE
key: UQIDRSXPVTMNHBCWKFGOLJYZAE
key: UQIDRSXPVTLNHBCWKFGOMJYZAE
key: CQIDRSXPVTLNHBUWMFGOZJYKAE
key: CQIDRSXPVKLNHBUWJFGOZMYTAE
Number of Correct Hits2
key: CQIDRSXPVKLNHBUWJFGOZMYTAE
Running time: 1
3.12user 0.10system 0:01.85elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8281minor)pagefaults 0swaps
key: RIVOBHELNPFMCTSDZJGKAYUQWX
key: RKTCBHELNQFZDMYIJVGOASUPWX
key: RSZCBHULNEFDIVYTJMGOAKQPWX
key: RSHCBTULNJQMIVYWKDGOAEZPFX
key: RSZCBTULNJHMIVYWKDGOAEQPFX
key: RSZCBTULNJHMIVYAKDGOWEQPFX
key: RSZCBTULNJHOIVYAKDGMWEQPFX
Number of Correct Hits2
key: RSZCBTULNJHOIVYAKDGMWEQPFX
Running time: 1
2.74user 0.09system 0:01.62elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8944minor)pagefaults 0swaps
key: OWICPEXURSQATDBKLGMJFYNHVZ
key: OTICULHPREQFWGBSKDNVXJYMAZ
key: RTIFULYPCMQOHGBSKDNVWJXEAZ
key: RLIFUTHPCEMOYGBSKDNVWQXJAZ
key: RHTFUIQPCKMOYGBSEDNVWJXLAZ
key: RHTFUIQPCKMOYGBSJDNVEWXLAZ
Number of Correct Hits2
key: RHTFUIQPCKMOYGBSJDNVEWXLAZ
Running time: 1
2.44user 0.09system 0:01.47elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7719minor)pagefaults 0swaps
key: ZAIOBVSLHETFDUGWJCYRXMPKQN
key: VAPOBDSLHETFZUGWJCYRXMIKQN
key: VZPOBDTLHESFAUGWJCYRXMIKQN
key: VZLOBDTKHEMFIUGWJCYRXSAPQN
Number of Correct Hits4
key: VZLOBDTKHEMFIUGWJCYRXSAPQN
Running time: 1
3.50user 0.08system 0:02.00elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8755minor)pagefaults 0swaps
key: VACGUSPHWTIYQXRBJNOEDKZLFM
key: VACXUZKHWQTIFGRSENOJDPYLBM
key: VAKXUDJHWQTIFGRSPNOCZEYLBM
key: VAQXUDKHWJTBFGRSPNCOZEYLIM
key: BWLXUDFJVHTAIGRSPNCOZEYKQM
key: BHYXUDQJVLTZIGRWPNCOFESKAM
key: BWYXUDQJCLTZIGRHPNVOFESKAM
Number of Correct Hits8
key: BWYXUDQJCLTZIGRHPNVOFESKAM
Running time: 1
3.09user 0.09system 0:01.87elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9034minor)pagefaults 0swaps
key: BHTVKMYNUQGIAJRSEDCOFLZWXP
key: BHYVNWTKULIGAJRSEDCOFZMQXP
key: BZYVNWTKULQGAJRSEDCOFHIMXP
key: BZYVNWTKULQDAJRSEGCOFHIMXP
key: BZYVNWSKULQDIJRMEGCOFHATXP
key: BZYVNWSKCTQDIJRMEGUOFHALXP
key: BZYVNWSLCTQDIJRHEGUOFMAKXP
Number of Correct Hits8
key: BZYVNWSLCTQDIJRHEGUOFMAKXP
Running time: 1
3.58user 0.12system 0:02.19elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8768minor)pagefaults 0swaps
key: YXRVNBIHFMZGOJSWEUTKLDQPAC
key: YWRVNBAHXMZGOESLJUTKFDQPIC
key: YDRVNBWPXMZGOKSAJUTEFQLHIC
key: YDRVNBWPXMHGOKSQJUTEFALZIC
key: YDRVNBQZXPHGOKSWJUTEFALMIC
key: YDRVNLQZXJHGOMSWPUTEFABKIC
key: YDRVNIQZXJHGOMSWPUTEFABKLC
key: YDEVNIQZXJHGOMSWPURTFABKLC
key: YDEVNIQZXKHGOMSWPURTFABJLC
key: GDEVNIQZXKHYOMSWPURTFABJLC
Number of Correct Hits2
key: GDEVNIQZXKHYOMSWPURTFABJLC
Running time: 1
3.70user 0.09system 0:02.23elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8393minor)pagefaults 0swaps
key: BFQVMJNTCEAZYOUSPGXDWKILRH
key: BFWVMKNPCLAZYOUSTGDRQEIJXH
key: BQWVMENPCKAYSOUZTGDRFLIJXH
key: BEXVMLNPCKZYSOUATGDRFQIJWH
key: BEXVMLNPCKQYSOUATGDRFZIJWH
key: BLXVMTNPCKQYSOUAEGDRFZIJWH
key: BLYVMQNPCJTDSOUAEGXRFZIKWH
key: BLYVMQRPCJTDSOUAEGXNFZIKWH
key: BZYPMQRVCJTXSOUAEGDNFLIKWH
key: BZAJMQRVCPTXSOUYEGDNFLIKWH
Number of Correct Hits7
key: BZAJMQRVCPTXSOUYEGDNFLIKWH
Running time: 1
3.19user 0.10system 0:01.82elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8765minor)pagefaults 0swaps
key: RSGUJTKNVMLOFPCXWDYIEZHAQB
key: RSUGJXTNVMLYQPCAEDOIWFHKZB
key: CTUSJZPNVMLYQGRFEDOIWAHKXB
key: UACXJLMNVEZYSGRFPDOIWTHKQB
key: UZCXJLMNVKAYSGRDPFOIWTHEQB
key: UZCXJLMNVEAYSGRDPFOHWTIKQB
Number of Correct Hits9
key: UZCXJLMNVEAYSGRDPFOHWTIKQB
Running time: 1
3.52user 0.11system 0:01.95elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8878minor)pagefaults 0swaps
key: BLAWCDQMRKZXINUSEHGVJOYPTF
key: BLAWCYQMRJZXIGUSEHONKVDPTF
key: BLADCTQMRJZXIGUSEVONKHYPWF
key: BWADCYQMRPZXIGUSEVONKHLJTF
key: BZAXCYQMRPWDIGUSEVONKTLJHF
key: BZAXCYQMRPWDIGUSEVONKJLTHF
Number of Correct Hits6
key: BZAXCYQMRPWDIGUSEVONKJLTHF
Running time: 1
3.20user 0.14system 0:02.11elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8411minor)pagefaults 0swaps
key: UKXBYQAVCPEMHORLJSGIZTWFDN
key: UFXPBQAVCMEYDORLJHGIWTZKSN
key: ULHXBWYVCETSDORAPJGIFMZKQN
key: ULIXBWYVCETSDORAPJGHFMZKQN
key: ULIXBWYVCETSDGRAPJOHFMZKQN
key: ULYXBWDVCETSIGRAPJOHFMZKQN
key: ULYXBWQVCETSIGRAPJOHFMZKDN
key: CQYXBWLVUETSIGRAPJOHFMZKDN
key: CQYXBWLVUJTISGRZPDOHFMAKEN
key: CZYXBWLVUQTISGRHPDOJFMAKEN
Number of Correct Hits21
key: CZYXBWLVUQTISGRHPDOJFMAKEN
Running time: 1
3.19user 0.11system 0:02.09elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8403minor)pagefaults 0swaps
key: GYXIVEFRDPABMOUZKHCJNLTQWS
key: GMXIVEFRDJLBYTUZKHCNPAOQWS
key: GMVIBEFRDJZXYTULKOCNQAHPWS
key: GMVXBEFRDJZIYTUAPOCNQLHKWS
key: OMDXBLFVRTZIYJUAPGCNHEQKWS
key: OZDXBFQVRTEILJUAPGCNHMYKWS
key: OZXDBFAVRQEILJUTKGCNHMYPWS
key: CZXDBWAVUQEILJRTKGONHMYPFS
key: CZXDBWLVUQEYIGRTKJONFMAPHS
Number of Correct Hits15
key: CZXDBWLVUQEYIGRTKJONFMAPHS
Running time: 1
2.91user 0.12system 0:01.62elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8678minor)pagefaults 0swaps
key: SACGVKONRJFYDBTZPMULIQXEWH
key: CASGVKONRJFYIBTZPMULDQXEWH
key: UAICVKONRJFYWBTDPMGLZQXESH
key: UAICVDONRPFYWBTKJXGLZQMESH
key: UAICVXDNRLZYKBSMPOGJFQWETH
Number of Correct Hits2
key: UAICVXDNRLZYKBSMPOGJFQWETH
Running time: 1
3.15user 0.13system 0:01.96elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8739minor)pagefaults 0swaps
key: BEDSPVWGNLQTAKYIJCROZHMFXU
key: NQAGPTWDBLFIVRYXJKCOSZMEHU
key: NQWGJSZMBELRIVYHPACOXTDKFU
key: NQWGJTIMBELRZVYHPACOXSDKFU
key: NQIGJTWMBESRZVYHPACOXLDKFU
Number of Correct Hits3
key: NQIGJTWMBESRZVYHPACOXLDKFU
Running time: 1
3.42user 0.12system 0:01.86elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9023minor)pagefaults 0swaps
key: FJAWRBTLYVXHDKSCPGUQMEOZIN
key: FJAWRVXLYQTOHKCSPGUBMEDZIN
key: FYAWRXVLOPTQHKCDJGUBMEIZSN
key: FYADRXULOPZQHKCWJGVBMEITSN
key: FYADRXUJOPZQHKCWLGVBMEITSN
Number of Correct Hits0
key: FYADRXUJOPZQHKCWLGVBMEITSN
Running time: 1
3.18user 0.10system 0:01.84elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: NIZCKDMQHPSYUABFEWRVOJGTXL
key: NMFCPXIOHKSYUABWTGRVQJDEZL
key: NPFCMXZOHKSIYABWTGRVQJDEUL
key: NPZCMXFOHTSIYABWKGRVQJDEUL
key: NPZCMXFOHTSIYABWEGRVQJDKUL
key: NSZCMXFOHQPIYABWTGRVEKDJUL
Number of Correct Hits1
key: NSZCMXFOHQPIYABWTGRVEKDJUL
Running time: 1
2.76user 0.12system 0:01.78elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8784minor)pagefaults 0swaps
key: UHDCVQSMBETYIJNXPZGORKAFWL
key: BZDUVQSMCKTXHJNYPIGOREAFWL
key: BZDUJQSMCKTXHVNYPIGOREAFWL
key: BSXUJQZMCKTDHVNYPIGOREAFWL
key: BSXUPQYMCKTDZVNHJIGOREAFWL
key: BSYIPQXMCKTDZGNWJUVOREAFHL
key: BHYDRQXMCPTIZGNWJUVOFKAESL
Number of Correct Hits6
key: BHYDRQXMCPTIZGNWJUVOFKAESL
Running time: 1
3.60user 0.08system 0:02.05elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8510minor)pagefaults 0swaps
key: KJTUOICMGPDWAVBHEYRSXQFLZN
key: KQZUOIXMRPHWAVBDJCGSYEFLTN
key: PSZUCIQMRLHDAVBWEOGXYJFKTN
key: FZSUCIQMRLPDAVBYEOGXWJHKTN
key: FZSUCIQMRLPDAVBHKOGXWJYETN
key: FZSUCIQMRLEDAVBHKOGXWJYPTN
key: BZSUCIEMRLQDAVFHKOGXWJYPTN
Number of Correct Hits1
key: BZSUCIEMRLQDAVFHKOGXWJYPTN
Running time: 1
3.82user 0.10system 0:02.29elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8852minor)pagefaults 0swaps
key: RCJUNEHLPTXBVKYFSMGQADWZIO
key: RCWUNEHLZTFBVKYXSMGQADJPIO
key: RDWUNEHLFTZBVKYSJCGQAMXPIO
key: RDWUNKHLZTSBXVYIJCGQAEMPFO
key: RDWUNTXLZKSBCVYIJHGMAEQPFO
key: RZWUNTXCBKSIDVYLJHGMAEQPFO
key: RLWUNTXCBKFIDVYZJHGMAEQPSO
key: RHWUNTXLBKFIDVYZJCGMAPQESO
key: RHWUNTXLBJFIDVYZKCGMAPQESO
key: RHWUNTXLBJFIDVYZECGMAPQKSO
Number of Correct Hits2
key: RHWUNTXLBJFIDVYZECGMAPQKSO
Running time: 1
2.07user 0.10system 0:01.32elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8206minor)pagefaults 0swaps
key: VSQBOZXCGKFRAMYJTDUPIENWLH
key: VDQBNWXCGKFRLMYTJPUOIEASZH
key: VDWBNZXCGKFRLMYTJEOUIPAQSH
Number of Correct Hits2
key: VDWBNZXCGKFRLMYTJEOUIPAQSH
Running time: 0
3.35user 0.08system 0:02.06elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8684minor)pagefaults 0swaps
key: MHYXCIQVRPKZSWUDLOBNGATJFE
key: RHYXCILVMPTDSWUZJBONGAQKFE
key: RFYXBILVMKTDSWUZJCONGAQPHE
key: MFYXBILVUJTDSQRAKCONGZWPHE
key: MFYDBILVUQTXSJRAKCONGZWPHE
key: MHYDBILVUQTXSJRAKCONGZWPFE
key: CHYDBWLVUQTXSJRAKMONGZIPFE
key: CHYDBWLVUJTXSGRIKMONQZAPFE
Number of Correct Hits14
key: CHYDBWLVUJTXSGRIKMONQZAPFE
Running time: 1
3.11user 0.10system 0:01.83elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8720minor)pagefaults 0swaps
key: VHQIGSLZUTFBRJCYEXNPDWMKAO
key: VRLIGSQZUTFBYJCXEHNPDWMKAO
key: VRLIGSQZUTFHYJBXECNPDWMKAO
key: VRLIGXQZUTFHYJBAECNPDWMKSO
key: PFLIGXSMUQAHYJBZECNVDWRKTO
key: PFLIGXSMUQAHYEBZJCNVDWRKTO
key: GFLIPXSWUQAHYEBZJCNVDMRKTO
Number of Correct Hits3
key: GFLIPXSWUQAHYEBZJCNVDMRKTO
Running time: 1
3.18user 0.12system 0:02.05elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8749minor)pagefaults 0swaps
key: UKXVPQAGSJEYHNCTFROBDMWLIZ
key: UQAGJMWVRPETINCYFDOBSLXKHZ
key: UQANBMXVRPEIHGCWFDOJTLYKSZ
key: UQANBHXVRPEIMGCWTDOJFLYKSZ
key: UQAXBNHVRKEIMGCWPDOJFLYTSZ
key: UQAXBMHVRKTINGCWEDOJFLYPSZ
key: UQAXBMSVRKTNIGCWEDOJFLYPHZ
key: UQAXBMSVRPTNIGCWEDOJFLYKHZ
key: UQAXBMSVRETNIGCWPDOJFLYKHZ
Number of Correct Hits12
key: UQAXBMSVRETNIGCWPDOJFLYKHZ
Running time: 1
3.32user 0.14system 0:02.07elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8471minor)pagefaults 0swaps
key: VSGQABHKRXLODJIZTPNYWEMFUC
key: VSIQAGTKREFXHJBZPDNOWMYLUC
key: VMAFUJSKREQXIGBHWNZODPYLTC
key: KSLFUXMJRQWIVGBHENZODPYATC
key: KSLFUXMJRQPIVGBHENZODWYATC
key: RSLFUXMPKQEIVGBHJNZODWYATC
key: RSLFUXMPVJEIQGBHKNZODWYTAC
key: RSLFUXMPQJTIZGBHKNVODWYEAC
key: RSLFUXMPVKTIZGBHJNQODWYEAC
key: RSLFUXMPVEAIZGBHJNQODWYKTC
Number of Correct Hits4
key: RSLFUXMPVEAIZGBHJNQODWYKTC
Running time: 1
3.02user 0.10system 0:01.82elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8651minor)pagefaults 0swaps
key: YWQGOXDJULFRSPVKMIHCTEBZAN
key: RMIGOXWCYLFBSPUDKQVJTZHEAN
key: RMGIOSWCYLABXPUDKQVJTFHEZN
key: RAHIOSWCYLMBXPUDKQVJTFGEZN
key: RASIOHWCYLMBXPUDKQGJTFVEZN
key: RASIOHWCYMLBXJUDKQGPTFVEZN
key: RAWIOYSCVMLBXJUDKQGPTFHEZN
Number of Correct Hits0
key: RAWIOYSCVMLBXJUDKQGPTFHEZN
Running time: 1
3.25user 0.10system 0:02.11elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8446minor)pagefaults 0swaps
key: VLQCJOAYMEFISWUDTGRNHKBZXP
key: VLIGJOQWMEFBSYUDZCRNHKATXP
key: VLIGJOQWMEFBSYUDKCRNHZATXP
key: VLZGJHQWMEFBSYUDKRCNOIATXP
key: VLZGJQHWITFBSCUDKRYNOMAEXP
key: VZLWCQHJITFBSGUDERONYMAKXP
key: CZTBJQXVRLHISGUDEWONFMAKYP
key: CZWXJHTVRMQDSGUYEBONFLAKIP
key: CZWXJHYVRLQDSGUMEBONFTAKIP
key: CZWXBHYVRQLDSGUMEJONFTAKIP
Number of Correct Hits12
key: CZWXBHYVRQLDSGUMEJONFTAKIP
Running time: 1
3.61user 0.08system 0:01.84elapsed 200%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8874minor)pagefaults 0swaps
key: VTGRNADPOQEIBUSWKJYCZLMHFX
key: VTIRNAYPBQHODUSWKLGCZEMJFX
key: BDIRNAYPVHQOTUSWKLGCZEMJFX
key: BDIRNAYPVEQOTUSWJLCGZHMKFX
key: BDIRNTYPVEQOAUSWJLCGZHMKFX
Number of Correct Hits2
key: BDIRNTYPVEQOAUSWJLCGZHMKFX
Running time: 1
3.60user 0.09system 0:01.98elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8945minor)pagefaults 0swaps
key: SWJGMDXAVEQPRBCIFNTZHKYLOU
key: RQDXMOZPVEKAHBCIJNWGLTYFSU
key: RADXMOZPVEKISBCQJNWGFTYLHU
key: RAZDMFXPVJLISBCQENWGOTYKHU
key: RAZDMFXPVJLISBCQENWOGTYKHU
key: CWZDMFXPVJLISBRQENAOGTYKHU
key: CZWDMFXPVELYSBRQJNAOGTIKHU
Number of Correct Hits8
key: CZWDMFXPVELYSBRQJNAOGTIKHU
Running time: 1
3.34user 0.09system 0:01.87elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8640minor)pagefaults 0swaps
key: AIBNUWGHVQZYSCRMEJPFTKOLXD
key: AIBNUWJHVPZYSCRTEFOGMKQLXD
key: ALYNUWEHBJZVICRQKFOGMTSPXD
key: ALYGUMEHBJZVICRQKFONWTSPXD
key: AZYGUMLHBJEVICRQKFONWTSPXD
key: AZYGUQLHBJEVICRMKFONWTSPXD
Number of Correct Hits6
key: AZYGUQLHBJEVICRMKFONWTSPXD
Running time: 1
3.40user 0.10system 0:02.01elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8755minor)pagefaults 0swaps
key: MHUNOATSYEPRFQGDKCBVILXJWZ
key: MHUNOQTSVJLRFPGDKBCYIAXEWZ
key: SQCNOHTPVJLRFMGDKBUYIAXEWZ
key: SQFNOHTPVKLYRMGDJBUCXAIEWZ
key: SWFNOHTPVJLYRMGDKUBCXAIEQZ
key: JAFNOITPVSLYRUGDKMBCXWHEQZ
key: JAFNOIQPVTKYRUGDHMBCXWLESZ
key: JAFNOIQEVKSYRUGDHMBCXWLPTZ
Number of Correct Hits0
key: JAFNOIQEVKSYRUGDHMBCXWLPTZ
Running time: 1
3.10user 0.13system 0:02.08elapsed 154%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8015minor)pagefaults 0swaps
key: SIFDMXREVJLWCKYGQOBTZPHAUN
key: SYWTMGAEVJLFCKURHOBXQPIZDN
key: VHWFROAESMLDQKUYTGBXCPIJZN
key: VDWFRQAJSMPHOKUYTGBXCLIEZN
key: VDWFRLAJSMPOHKUITGBXCQYEZN
key: VQWFRLAJSMPOIKUDEGBXCHYTZN
key: VQWFRDAJSZPXIKULEGBOCHYMTN
key: CQWFRSAJDLPXIKUZEGBOYHVMTN
key: CQWFRSAJDLPXIKUYEGBOZHVMTN
key: CQWFRSAJDPLXIKUYEGBOTHVMZN
Number of Correct Hits1
key: CQWFRSAJDPLXIKUYEGBOTHVMZN
Running time: 1
3.61user 0.10system 0:01.99elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: CSIVBJNZKHQYTORXPDGFMAWLEU
key: CSXVBZNPKLQITGRWJDOFAMYEHU
key: CSPIBZNVJLTXHGRAKDOFWMYEQU
key: CMYXBFHVELTOIGRAKDJNWPSZQU
key: CMYXBFQVKLTOSGRAEDJNWZIPHU
key: CMYXBFQVKLTISGRAEDONWZJPHU
key: CMYXBFQVKLTISGRAEDONWJZPHU
Number of Correct Hits14
key: CMYXBFQVKLTISGRAEDONWJZPHU
Running time: 1
2.98user 0.17system 0:01.89elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8329minor)pagefaults 0swaps
key: BWZLMQPVRKEYFDUTJXONCSIHGA
key: BQZGMWPVUHEIFDRTKXONCSYJLA
key: BQIDMWCVUELYSGRTPXONFJZKHA
key: BHIDUWMVCELYSGRTPXONFJZKQA
key: UHIDBWXVCMLYSGRTPJONFEZKQA
key: CMIDBWXVULHYSGRTPJONFEZKQA
key: CHIDBWXVULEYSGRTPJONFMZKQA
key: CHYDBWXVULEISGRTPJONFMZKQA
Number of Correct Hits16
key: CHYDBWXVULEISGRTPJONFMZKQA
Running time: 1
3.06user 0.10system 0:01.90elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8749minor)pagefaults 0swaps
key: GSDBRZLHATJXVMNWPFQOUKYICE
key: GQDBRZLHVTIXWMNAPFCOUJYKSE
key: CQDBRZXKVHLIWMNAPFGOUJYTSE
key: CQDBRWZPVHLIAMNXKFGOUJYTSE
key: CHDBRWZPVLQIYMNXKFGOUJATSE
key: CQDBRWZJVTHIYMNXPFGOUKALSE
key: CQDGRWXMVTHIYBNZLFPOUKAJSE
Number of Correct Hits4
key: CQDGRWXMVTHIYBNZLFPOUKAJSE
Running time: 1
3.41user 0.08system 0:02.04elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8779minor)pagefaults 0swaps
key: CWBIUDZKYTQHOPRXEGNMFVSJLA
key: CZXOUDWJLTQBIPRVKGNHFMSEYA
key: CZXOUDWJLTQBIPRVKGHNFMSEYA
key: CZXOUDWJVTQBSPRLEGHNFMIKYA
key: CZXHUDWPVTQBSJRLEGONFMIKYA
key: CZXBUDWPVTQHIJRLEGONFMSKYA
key: CZVXBDHPUQTSIJRLEGONFMWKYA
key: CZYXBDQPULTVIJRSEGONFMWKHA
Number of Correct Hits14
key: CZYXBDQPULTVIJRSEGONFMWKHA
Running time: 1
3.54user 0.13system 0:02.12elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8692minor)pagefaults 0swaps
key: FSXDBWLVCPKYZRJTMGOIUEAQHN
key: RSYDBLWVCPEXZFJTKGOIUMAQHN
key: RSXDBQWVCKEYZGJTPFOIUMALHN
key: RZYDBQFVCKTSXGUWPEOIJMALHN
key: RZADBFQVCETSXGUWPLOIJMYKHN
key: UZADBWQVCETSXGRJPLOIFMYKHN
key: UZXDBWQVCJESTGRYPLOIFMAKHN
key: UZXDBWQVCJESYGRTPLOIFMAKHN
key: CZXDBWQVULESYGRTPJOIFMAKHN
Number of Correct Hits15
key: CZXDBWQVULESYGRTPJOIFMAKHN
Running time: 1
2.52user 0.11system 0:01.52elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8795minor)pagefaults 0swaps
key: CDMBJHAVIZTXSKUQPGWOREYLFN
key: CXMBRHAJIZLDSVUQPGWOEKYTFN
key: CQXBRHTJIZLDSVUMPGWOEAYKFN
key: CQXWRSZJIKTDHVUAPGBOEMYLFN
key: CQXWRSZJIKLDHVUYPGBOTMAEFN
Number of Correct Hits4
key: CQXWRSZJIKLDHVUYPGBOTMAEFN
Running time: 1
3.24user 0.10system 0:01.97elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8646minor)pagefaults 0swaps
key: OHJFRAICNQSBDGYKLMWUVTPEXZ
key: OHDFRAICNQKBVGYSEMWUTJPLXZ
key: NHQFRAICOPLMVWYSEBGUTKDJXZ
key: NHQFRSICOPLMVWYAEBGUTKDJXZ
key: NHAFRSICOPLQVWYMEBGUTKDJXZ
key: NHAFRSWCOPLQVKYIEBGUTMDJXZ
key: NFAWRSMCOPXQVKYIJBGUTHDELZ
key: NQAWRSXCOKMFVPYIJBGUTHDELZ
Number of Correct Hits0
key: NQAWRSXCOKMFVPYIJBGUTHDELZ
Running time: 1
3.23user 0.09system 0:01.88elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: GHADBUXJLQTRFEOWMCNVPSZYKI
key: GMADBUKEYPTRFJOXLCNVQSZHWI
key: GSXDBUKERPTYFJOAHCNVQMZLWI
key: GSXDBUTEYPKRFJOAHCNVQMZLWI
key: GSXDBVTEYPHRFJOAKCNUQMZLWI
key: GSXDBFTEYPHRVJOAKCNUQMZLWI
key: GSXDBFTEYLHRVJOAKCNUQMZPWI
Number of Correct Hits2
key: GSXDBFTEYLHRVJOAKCNUQMZPWI
Running time: 1
3.03user 0.08system 0:01.60elapsed 193%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8163minor)pagefaults 0swaps
key: SEWOPQLUMIHXRANDKCBZYTVJFG
key: SXWCPQLYMEHIRANDKZBOUTVJFG
key: SXDCPQLYMEHIZANWKRBOUTVJFG
Number of Correct Hits3
key: SXDCPQLYMEHIZANWKRBOUTVJFG
Running time: 1
2.73user 0.09system 0:01.60elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8429minor)pagefaults 0swaps
key: UEWYVGDMXLTNBJRZFIOKQASPHC
key: UEHYVGDMXLTQNPRZIBOKFASJWC
key: UMPIVDXHGJLYQKRZTBONFAWESC
key: UMTXVDIHGELYWKRZPBONFAQJSC
key: UMQXVDIHGEZYWKRSPBONFATJLC
Number of Correct Hits7
key: UMQXVDIHGEZYWKRSPBONFATJLC
Running time: 1
3.14user 0.08system 0:01.88elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8360minor)pagefaults 0swaps
key: GFWRJALNVMEYHXSIPBOUZTCQDK
key: VFWRJAMNGELYCXSDPBOUZTHQIK
key: VFWRNAMJGETYCXSDPBOUZLHQIK
key: VZWRNAMJGETYCXSDPUOBFLHQIK
key: VZWRNAMJGETYCXSDPUBOFLHQIK
key: VZWRNHMJSETYCXGDPUBOFLAQIK
key: VZWRNLTJSEMYCXGDPUBOFHAQIK
Number of Correct Hits5
key: VZWRNLTJSEMYCXGDPUBOFHAQIK
Running time: 1
3.05user 0.12system 0:01.90elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8866minor)pagefaults 0swaps
key: CLMIAPTBDQXYSJVFKONRUZHEWG
key: CLMIJHTBDKFYSAVWQONRUPZEXG
key: CLIMJHTBDKFYSAVWQONRUPZEXG
key: CAIMJHTBDKFYSLVWEONRUQZPXG
key: CAIMJHTBDKFXSLVWPONRUQZEYG
key: CAIXJHTBDKFMZLVWPONRUQSEYG
key: CAIXJHTBDKFMZPVWLONRUQSEYG
key: CTMHJXSBDKWIZPVFLONRUQAEYG
Number of Correct Hits3
key: CTMHJXSBDKWIZPVFLONRUQAEYG
Running time: 1
2.86user 0.11system 0:01.77elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9023minor)pagefaults 0swaps
key: CTXMSYLJDEHFIPNVQABOGWRZKU
key: CTIMVWQJDEHGRPNZLABOFSYKXU
key: CTIYVWQJDLHGMPRSENBOFZAKXU
key: CTHYVWQJDLMGIPRSENBOFZAKXU
key: CTHYVWQJDLMNIPRSEGBOFZAKXU
key: CTHYVWQJDKLNIPRSEGBOFZAMXU
key: CTHYVWSJDKLNIPRQEGBOFZAMXU
Number of Correct Hits6
key: CTHYVWSJDKLNIPRQEGBOFZAMXU
Running time: 1
2.68user 0.11system 0:01.59elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8718minor)pagefaults 0swaps
key: RPFIMXDOVJEQHGUAKNBCZSLTWY
key: RKFXMQDOVJLISGUAPNBCZEHTWY
key: RKFXMHDOCJLISGUWPNBVZEQTAY
key: REFXMHDOCJLISGUWPNBVTKQZAY
key: CTFXMHDORLZISGUWPNBVEKQJAY
Number of Correct Hits6
key: CTFXMHDORLZISGUWPNBVEKQJAY
Running time: 1
3.46user 0.11system 0:02.13elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8952minor)pagefaults 0swaps
key: UWTXGEZMCKAIYFRQPBNODHVJLS
key: UWLXGTZMCKAIYFRQJBNODHVPES
key: UTLXGWZPCMAIYFRQJBNODEVKHS
key: UZHXGWQPCMTIYFRAJBONDEVKLS
key: UAHXVWQPCMTIYFRZJBONDEGKLS
key: UALXVWQPCMTIYGRZJBONDEFKHS
key: UALXVWQPCMTIYGRZJBONFEDKHS
key: UAQXVWLPCMTYIGRZEBONFJDKHS
key: UAQXVDLPCMTYIGRZEBONFKWJHS
key: CAQXVDLPUKTYIGRZEBONFMWJHS
Number of Correct Hits12
key: CAQXVDLPUKTYIGRZEBONFMWJHS
Running time: 1
3.14user 0.11system 0:01.86elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8802minor)pagefaults 0swaps
key: MSARJUZPDEHWILNTYBCOVQFKXG
key: OHAWJMSPDEYRZLVIQBCNUTFKXG
key: CWAIJZSPDEHRMKVYQBONUTFLXG
key: CWAIJZSPDEFRMKVYTBONUQHLXG
key: CMXIJZSPDLFRHKVYTBONUQWEAG
key: CHMIJZXPDTFRSKVYLBONUQWEAG
key: CQIWRZXJDTPFSKVYLBONUHMEAG
Number of Correct Hits4
key: CQIWRZXJDTPFSKVYLBONUHMEAG
Running time: 1
2.62user 0.12system 0:01.56elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8830minor)pagefaults 0swaps
key: CHDXGSIWUTZFYORLKBVNMPAJQE
key: CZXDBWIMUTHFSORYPGVNLKAJQE
key: CZYDBLIPUTHXSORWKGVNFMAJQE
key: CZYDBWIJULTXSORHPGVNFMAKQE
key: CZYDBWIVULTXSORHPJGNFMAKQE
Number of Correct Hits16
key: CZYDBWIVULTXSORHPJGNFMAKQE
Running time: 1
3.81user 0.11system 0:02.31elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8699minor)pagefaults 0swaps
key: CIMYKRXJNZHUQPFAEDBOWTVLSG
key: CZSUPRXJNTHMQVFYKDBOWEALIG
key: CZXUPWQJNEHMSVRYKDBOFTALIG
key: CZXUBWQJNLHISVRYEDPOFTAKMG
key: CZXUBWQJNLHISVRYEDPOFMAKTG
key: CZXMBWQJNPHIYVRSEDUOFLAKTG
key: CZMXBWQJNPHIYVRSEDOUFLAKTG
key: CZMXBWQJNPTYIVRSEDOUFLAKHG
key: CZLXBWQJUPTYIVRSEDONFMAKHG
key: CZVXBWQJUPTYILRSEDONFMAKHG
Number of Correct Hits16
key: CZVXBWQJUPTYILRSEDONFMAKHG
Running time: 1
2.73user 0.11system 0:01.61elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8775minor)pagefaults 0swaps
key: JWFOVZAENTYURQGIPHBCDKLSXM
key: RQWOVZFENTACYJGIPHBUXKLSDM
key: RAWOVFZENTQCYJGIPHBUXKLSDM
key: RAWOVFSENTQCYPGHJIBUXKLZDM
key: RAWOVFQENTSCYKGHJIBUXZLPDM
Number of Correct Hits0
key: RAWOVFQENTSCYKGHJIBUXZLPDM
Running time: 1
3.15user 0.11system 0:01.88elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: BAIFKYDSOQCMURLXJTGPWNZEHV
key: BAIFUPWKOQZDJRNXSTGCYLMEHV
key: BHAFRWZPOELDUJNXMKGCYQSTIV
key: BHAFRWZPOELDYJNXMKGCUQSTIV
key: BHAFRWZPCTLDXJNYMKGOUQSEIV
key: CHXFRWZPBTMDAJNYKLGOUQSEIV
key: CQXFRWZPBTMDAJNYKLGOUHSEIV
Number of Correct Hits2
key: CQXFRWZPBTMDAJNYKLGOUHSEIV
Running time: 1
3.16user 0.10system 0:01.75elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8804minor)pagefaults 0swaps
key: UMHXJIAVBPTRSDCLEYONFQZKWG
key: CZHXJWAVBPQMSDRLEUONFTYKIG
key: CZHXUWAVBPQIYDRMEJONFTSKLG
key: CZHXUWAVBPMIYDRQEJONFTSKLG
key: CZHXUWAVBEMIYDRQPJONFTSKLG
Number of Correct Hits14
key: CZHXUWAVBEMIYDRQPJONFTSKLG
Running time: 1
3.80user 0.11system 0:02.29elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8784minor)pagefaults 0swaps
key: WZIQNOLHRPFCVGBASUJMDKYEXT
key: YZVHNOQJRPSCIGBAFULMDEWKXT
key: VWYHNLQPRFSDIGBZJUOMCEAKXT
key: VWYHNLQPRFSDIGBZKUOMCEAJXT
key: VWYHNXQPRJLDIGBZKUOMCEAFST
key: VWYHNXQPRJLIDGBZKUOMCEAFST
key: RWYHNXQPUJLIDGBZKVOMCEAFST
key: RZYHNXQPUJEIDGBWKVOMCLAFST
key: RZDXMHQPUJEIYGBWKVONCLAFST
key: RZHXMDQVUJEIYGBWKPONCLAFST
Number of Correct Hits9
key: RZHXMDQVUJEIYGBWKPONCLAFST
Running time: 1
3.09user 0.14system 0:02.11elapsed 153%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8366minor)pagefaults 0swaps
key: DYGWKXAIUTQSHJCLPRBONEFZMV
key: DQGWKXYICPEASJUHTNBORZMLFV
key: DQGWEXMICJZHSPUYTNBORKALFV
key: DTMWEHRICJZXSPUYKNBOGQALFV
key: DLMRKHWICTZXSPUYJNBOGQAEFV
key: DLMRJHWICTQXSPUYKNBOGZAEFV
key: DLMRJHWICKQXSPUYTNBOGZAEFV
key: DLMRJQWICKHXSPUYTNBOGZAEFV
key: CLMRJYWIDEHXSPUQTNBOGZAKFV
Number of Correct Hits6
key: CLMRJYWIDEHXSPUQTNBOGZAKFV
Running time: 1
3.39user 0.12system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9024minor)pagefaults 0swaps
key: RABGUDTOIPHSMYCXKFNVEQWJZL
key: RAFGUDTOIPESHYCWKBNVMQXJZL
key: RZMYUDTBIKQSHGCWPONVFEXJAL
key: RZMYCDTBIKQSHGUAPONVFJXEWL
key: RZXDCYTBJKISHGUQPONVFAMEWL
key: RIMDCYTBJKZSHGUQPONVFAXEWL
key: RSMDCYTBJKZIHGUQPONVFAXEWL
key: RZMDCYQBJKTIHGUSPONVFAXEWL
key: RZMDCYHJBKTISGUQPONVFAXEWL
key: RZMDCYXPBKTISGUQJONVFAHEWL
Number of Correct Hits7
key: RZMDCYXPBKTISGUQJONVFAHEWL
Running time: 1
3.40user 0.12system 0:02.17elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8776minor)pagefaults 0swaps
key: CJTXKRPIUQWMSFBYENGODLVHAZ
key: CFSXPRWIUQKMLJBYENGODTVHAZ
key: CFMXPGWIUKQSLJBYENRODTVHAZ
key: CFIXPWMJUHTSLGBAENORDQVKYZ
key: CFIXBWLVUHMSAGPYERONDQJKTZ
key: CFIXBDRVUPQYSGHJELONWMAKTZ
key: CFIXBDHVUPEYSGRQJLONWMAKTZ
key: CFIXBDHVUKEYSGRTJLONWMAPQZ
key: CWIXBDHVUPEYSGRTLJONFMAKQZ
key: CWIXBJHVUPEYSGRTLDONFMAKQZ
Number of Correct Hits15
key: CWIXBJHVUPEYSGRTLDONFMAKQZ
Running time: 1
3.31user 0.13system 0:02.15elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9073minor)pagefaults 0swaps
key: UDHGRZWFBKLYVPAXTMNOCQIESJ
key: UXFGRZWPBKLYIEAMTDNOCHVQSJ
key: UWFDRZXMCKQIYEBLTGNOAHVPSJ
key: BQFDRZXMCKWIYEULTGNOAHVPSJ
key: BHZDRFAMCKWIYEULTGNOXQVPSJ
key: BHXDRFAMCKWIYOULTGVNEQZPSJ
key: BHYDRFAMCKLIXOUWPGVNEQZTSJ
key: BHADRYFMCKLIXOUWPGVNEQZTSJ
key: BHADRYLMCKFIXOUWPGVNEQZTSJ
key: BHADRYLMCKFIXOUWPGVNEQSTZJ
Number of Correct Hits5
key: BHADRYLMCKFIXOUWPGVNEQSTZJ
Running time: 1
2.86user 0.11system 0:01.64elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8753minor)pagefaults 0swaps
key: NEWQVDTIPFMCRUGXYLBOSJHKAZ
key: JQWYVXTINPMRLUGAKCBOSHEFDZ
key: JQWYVXTINPMRLUGHKCBOSEAFDZ
key: JQHYVXTINPMRAUGWKCBOSELFDZ
key: VQHYJXTINFMRLUGWPCBOSEAKDZ
Number of Correct Hits3
key: VQHYJXTINFMRLUGWPCBOSEAKDZ
Running time: 1
3.20user 0.10system 0:02.07elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8901minor)pagefaults 0swaps
key: CKWHNOFAJEPYVGBTQURDMZXLSI
key: VFHMNOTACEQYDGBKPURJXZWLSI
key: VFZMNOSACEQDYGBHPURJXLWKTI
key: VFDPNGSACEQZYOBHJURMXLWKTI
key: VFKDNGQACESZYOBWJURMXLHPTI
key: VFLDNZQACESGYOBWJURMXKHPTI
key: VFLYNZQACESGDOBWJURMXKHPTI
key: VFLYNDQACKSGZOBWJURMXEHPTI
key: VFLYNXQACKSGZOBWJURMDEHPTI
Number of Correct Hits0
key: VFLYNXQACKSGZOBWJURMDEHPTI
Running time: 1
3.10user 0.09system 0:01.96elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8792minor)pagefaults 0swaps
key: ESQUCXTJVKIOAGDWMBRPLZYHFN
key: USQMCFTPVELOAGRZJBHXIYWKDN
key: UHXMVDLPCKTIAGRSJQBOZYWEFN
key: UHXMVDLJCETIAGRSPQBOZYWKFN
key: UHMXVDLJCETIYGRFPQBOZAWKSN
key: CFMXVDLJUETIYGRHPQBOZAWKSN
key: CFQXVDLJUETIYGRHPMBOZAWKSN
Number of Correct Hits11
key: CFQXVDLJUETIYGRHPMBOZAWKSN
Running time: 1
2.79user 0.07system 0:01.55elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8818minor)pagefaults 0swaps
key: VXTGRDLMCQEFAWNIKBUOJHYPZS
key: VFLWRATMUJEXYGNIKBCOQHDPZS
key: VFLWRAXMUETHYGNIPBCODKQJZS
key: BFLWRAXMUETIQGNHPVCODKYJZS
key: BFDWRAXMUPTIKGNHEVCOYQLJZS
Number of Correct Hits4
key: BFDWRAXMUPTIKGNHEVCOYQLJZS
Running time: 1
1.98user 0.10system 0:01.26elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8282minor)pagefaults 0swaps
key: RKTNGXOMASJYUCLFWQBVDPHEIZ
key: RXSNGWOBAPTYUCJFLQMVDKHEIZ
key: RSINGWOBAETYUCJFLQMVDKHPXZ
Number of Correct Hits3
key: RSINGWOBAETYUCJFLQMVDKHPXZ
Running time: 0
2.91user 0.09system 0:01.70elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8455minor)pagefaults 0swaps
key: KWIGOXYVRMEFCZSPTBUNAQHLDJ
key: GWIHOXYVRLTFSDBQECUNAMKPZJ
key: UZIHOXLVRKTFWDBSPCGNAMYEQJ
key: UZIHOXAVRKTFWDBSPCGNLMYEQJ
key: UZIHCXAVRKTFWDBSPOGNLMYEQJ
Number of Correct Hits7
key: UZIHCXAVRKTFWDBSPOGNLMYEQJ
Running time: 1
3.24user 0.10system 0:01.71elapsed 195%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8765minor)pagefaults 0swaps
key: VXWRGAOESTJMCBNQPUHLZKYFDI
key: VQWRGAOZSFJEHBNXPUCLMKYTDI
key: VQDRGAEMSJFOHBNLPUCXTKYZWI
key: VQDRGAZMSJFOHBNLPUCXTKYEWI
key: VQZXGADMSPFRTBNLJUCOHKYEWI
Number of Correct Hits1
key: VQZXGADMSPFRTBNLJUCOHKYEWI
Running time: 1
2.93user 0.11system 0:01.72elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8691minor)pagefaults 0swaps
key: FUSGRADPCTZNXHYQEBOIVKWMLJ
key: CLQGRADMUEZIXHVSKBONTYWPFJ
key: CLQGRYDMUEZIXHVFKBONTSWPAJ
key: CSQGRYDMUPZIXHVAKBONTLWEFJ
key: CQSGRYDMUPTFXHVAKBONZLWEIJ
key: CQYGRSDMUPTFIHVAKBONZLWEXJ
Number of Correct Hits7
key: CQYGRSDMUPTFIHVAKBONZLWEXJ
Running time: 1
3.50user 0.08system 0:02.19elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8697minor)pagefaults 0swaps
key: BZIACQLMPFYGTDUSENOVKWHJRX
key: BAILCFHMUQYGTDRZEVONPKSJWX
key: BALICYWMUJPDTGRZEVONFKSQHX
key: BALICYQMUJPDTGRZEVONFKSWHX
key: BAYDCLQMUJWITGRZEVONFKSPHX
key: CAYDBQLJUPTIZGRWEVONFMSKHX
key: CAYDBWLVUPTIZGRSEJONFMQKHX
key: CAYDBWQVUPTIZGRSEJONFMLKHX
key: CLYDBWQVUPTIZGRAEJONFMSKHX
key: CTYDBWQVUELIZGRAPJONFMSKHX
Number of Correct Hits17
key: CTYDBWQVUELIZGRAPJONFMSKHX
Running time: 1
3.54user 0.10system 0:02.13elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8824minor)pagefaults 0swaps
key: OWFRVXDEGMHNAJYTKUBSIZPLCQ
key: OIWBVSDEGMHNXJYFKURCTZPLAQ
key: OTWBVSDJGMHNXPYFEUCRIZKLAQ
key: OSIBVTDJGPARWMYKEUCNXZFLHQ
key: OSIBVTDJGPZRHMYAEUCNXKFLWQ
key: OSIBVTDJGPHRAMYZEUCNXKFLWQ
key: OIWBVTDEGPHRAMYZJUCNXLFKSQ
key: OIWBVTDEGPHRAMYLJUCNXZFKSQ
key: OHLBVTDEGPIRAMYXJCUNWZFKSQ
key: OHXBVTLEGPIYAMRDKCUNWZFJSQ
Number of Correct Hits3
key: OHXBVTLEGPIYAMRDKCUNWZFJSQ
Running time: 1
3.49user 0.14system 0:02.17elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8712minor)pagefaults 0swaps
key: CANGOWXVSTEUBFRHKQYPMZDLIJ
key: CAPUOWXVITEGBFRSKMYNQZDLHJ
key: CAPIOWXVULEGMDRSKBYNFZQTHJ
key: CQYIPWXVULTGMORSKDBNFZAEHJ
key: CLYXBWIVUQTGSORZKDPNFMAEHJ
key: CIYXBWQVUETGSORZKDPNFMALHJ
key: CEYXBWQVULTGSORZKDINFMAPHJ
key: CEYXBWQVULTISORZKDGNFMAPHJ
key: CEYXBWQVULTISORZPDGNFMAKHJ
Number of Correct Hits20
key: CEYXBWQVULTISORZPDGNFMAKHJ
Running time: 1
3.18user 0.08system 0:01.79elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: YGDFRHTCOLEIWMJNKVUPAQZXSB
key: UYDFRZLPOJEIWMNHTVGCAQXKSB
key: CYDFRZLJUTMIWPNHEVGOAQXKSB
key: CYDFRZLJUTMIWGNHEVPOAQXKSB
key: CYDXRMLJUTZIFGNHEVPOAQWKSB
key: CFDXRMLJUTZIYGNHEVPOAQWKSB
Number of Correct Hits7
key: CFDXRMLJUTZIYGNHEVPOAQWKSB
Running time: 1
3.50user 0.08system 0:01.92elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: GLHUVZXECKQOYPDTFMIBSANJWR
key: GLFUVZXECHQIYPDSJMOBTANKWR
key: GHFUVZXJCLQIYPDSEMBOTANKWR
key: GHFUVZXJCLQIYPDWEMBOTANKSR
key: GHFUVWTJCLQIYNDZEMBOXAPKSR
key: CPFUVWQJGLTIYNDHEMBOXAZKSR
key: CEFUVWQJGLTIYNDHPMBOXAZKSR
Number of Correct Hits6
key: CEFUVWQJGLTIYNDHPMBOXAZKSR
Running time: 1
3.26user 0.12system 0:02.11elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8716minor)pagefaults 0swaps
key: OAZBVSDNRETFLMGKPCYHXJQWUI
key: OAZBVLDNRKTFQMGPEUYCXHWJSI
key: OHZYVLWNRPKFQMGTJUBCXADESI
key: OQZYVLWNRPKFHMGTJUBCXADESI
key: OQZYVLWNRPKHFMGTJUBCXADESI
key: OQZYVLWNRJEHFMGTPUBCXADKSI
key: OQZYVLWNRJEHFMGTPUBCDAXKSI
key: OQZYVXWNRJEHFMGTPUBCDALKSI
key: OZQYVXWNRJEHFMGTPUBCDALKSI
key: OZQYVXWNRJEHFMGSPUBCDALKTI
Number of Correct Hits3
key: OZQYVXWNRJEHFMGSPUBCDALKTI
Running time: 1
3.38user 0.13system 0:01.85elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: UHLDRVWFOPMQIKNTJEBGYZASXC
key: UHIWRELFBZMYDKNTJPOGVQASXC
key: UHYDRMSFBKZIXENAJVOGPQTLWC
key: UQYWRMSFBKZIXENAJVOGLHTPDC
key: BQYWRLDFUKTIXJNAPVOGZHMESC
key: BHYWRLDFUKTIXJNAPVOGZQMESC
Number of Correct Hits6
key: BHYWRLDFUKTIXJNAPVOGZQMESC
Running time: 1
2.52user 0.11system 0:01.47elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8797minor)pagefaults 0swaps
key: JVWMKOAEIYPSHNUZTGDBCQFLXR
key: CZWDBOAMVQLSIKUYJGENFTPHXR
key: CZYDBWQVMLHSIKUEJGONFTAPXR
key: CZYDBHQVMELSIJUWPGONFTAKXR
Number of Correct Hits12
key: CZYDBHQVMELSIJUWPGONFTAKXR
Running time: 1
2.85user 0.08system 0:01.61elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8822minor)pagefaults 0swaps
key: USYOBWHERQAXVCIMPZGNLKDFJT
key: USYOBWHERQLXICAJKVGNZMDPFT
key: USYOBWHERQLXICAJKVGNDMZPFT
key: RSYOBDHEUQLXICJAKVGNWMZPFT
key: RSYOBDHEUQLIXCJAKVGNWMZPFT
Number of Correct Hits6
key: RSYOBDHEUQLIXCJAKVGNWMZPFT
Running time: 1
3.46user 0.10system 0:02.02elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8705minor)pagefaults 0swaps
key: UAFVEIPGMLWHTOBYJXNRCSZQDK
key: UHFRJIYGMPWSTOBAEXNVCLZQDK
key: MHFRJXYGUPWSTOBAEDNVCQZLIK
key: RZYMJXFGCPWSIOBAEDNVUQHLTK
key: RAYMPXFOCEZSIGBWJDNVUQHLTK
key: RAMYPXFGCEQSIOBWJDNVUZHLTK
key: RAMYPXFGCEQSIOBWLDNVUZHJTK
key: RAMYPXFGCEQISOBWLDNVUZHJTK
Number of Correct Hits4
key: RAMYPXFGCEQISOBWLDNVUZHJTK
Running time: 1
3.01user 0.06system 0:01.83elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9076minor)pagefaults 0swaps
key: VYFGRSQLNPXOKUDITJCBAHMEZW
key: VXYGRSQLBPKOIUDFTJCNAHMEZW
key: VXYGRTEMBPKOIUDFQJCNAHSLZW
key: VXTGRSEMBPQNIUJDLFCOZHYKAW
key: VXTGRSEMBLQNIUJDPFCOZHYKAW
key: VXTGRSEMBLQNIJUDPFCOZHYKAW
key: VXDFRSTMBEZNIJULPGCOQHYKAW
Number of Correct Hits3
key: VXDFRSTMBEZNIJULPGCOQHYKAW
Running time: 1
3.03user 0.07system 0:01.76elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8938minor)pagefaults 0swaps
key: OAYCPWLKRHSQMIVJEUDNBTZFXG
key: OFYDBWHERJSQKMVAPUCNITZLXG
key: CFADBWHVRELYZJMSKOUNQTXPIG
key: UFADBWHVRELYZJMTPOCNQSXKIG
key: UFADBWHVRELSIJMTPOCNQZXKYG
key: UFADBWHVRELSIJMTPCONQZXKYG
Number of Correct Hits8
key: UFADBWHVRELSIJMTPCONQZXKYG
Running time: 1
3.46user 0.11system 0:02.16elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8778minor)pagefaults 0swaps
key: BCYDPQKSNLFOAGRHJZUTEXIMVW
key: BCXDPQSENKFOAGRHYVULMTIJZW
key: BFXOCYHMNJPDAGRSEVULQZIKTW
key: BFXOCYTMNJPDAGRSEVULQZIKHW
key: BFXOCYTMUJPDSGRAEVNLQZIKHW
key: CFXDBYTMUJPLSGRAEVONQZIKHW
key: CFXDBYTMUKEZIGRAJVONQLSPHW
key: CZXDBYTJUKLMIGRAFVONQESPHW
key: CSXDBYTJUKLMIGRAFVONQEZPHW
key: CSXDBYTJUKFMIGRALVONQEZPHW
Number of Correct Hits8
key: CSXDBYTJUKFMIGRALVONQEZPHW
Running time: 1
3.43user 0.11system 0:02.08elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8812minor)pagefaults 0swaps
key: JTDAPQUXCEZRKNOIWMGVYHBLFS
key: CWYMPQLXUETDINOKHAGVRZBJFS
key: CWKBJQLXUETDINOAHYGVRZMPFS
key: OHTBMQLXCEZIDNUAPYGVRJWKFS
key: OHTBMQLXCKZIDNUAPRGVYEWJFS
key: OZTBMQLXCKHIDNUAPRGVYEWJFS
key: RZWBMYTXCKHIANUDPOGVEQLJFS
key: RZWBMHQXCKAIYNUDPOGVETLJFS
Number of Correct Hits3
key: RZWBMHQXCKAIYNUDPOGVETLJFS
Running time: 1
3.22user 0.08system 0:01.94elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8566minor)pagefaults 0swaps
key: VXRGSNLHBEKOACDWQMYTPFZJUI
key: VZRGJNLHBEFOACDWSXYTPKMQUI
key: VZDGNJLKBEFOACRQSUYTWHMPXI
key: VJDGNZLMBTFOHCRSQUYEWKAPXI
key: VQHGNDXMBJFLZCRSPUYOWKATEI
key: VQHGNDXMBJFZLCREPUYOWKATSI
key: VSQGNDXMCEWZLBRTJUYOFKAPHI
key: VWQGNDXMCJTZLBRSEUYOFKAPHI
Number of Correct Hits5
key: VWQGNDXMCJTZLBRSEUYOFKAPHI
Running time: 1
3.62user 0.08system 0:02.25elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8430minor)pagefaults 0swaps
key: MFXBLUGWVSDZQCOIKYTPHAREJN
key: MFXRGULPVJTZSQOHKBACIEYWDN
key: MAXZVFLPGJTRQHOSKBUCIEYWDN
key: MQXWVFZPGHTRAJOSKBUCILYEDN
key: MQXWVFZEGHTRLPOSKBUCIAYJDN
key: MQXWVFZEGHTRLPOSJBUCIAYKDN
key: MHXWVFZEGLTRQPOSJBUCIAYKDN
key: RMXWVFLEGTZYQPOSJBUCIAHKDN
key: RMXWVFLEGTZYQPODJBUCIAHKSN
key: RMXWVFLEGZTYQPODJBUCIAHKSN
Number of Correct Hits3
key: RMXWVFLEGZTYQPODJBUCIAHKSN
Running time: 1
4.39user 0.09system 0:02.41elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8813minor)pagefaults 0swaps
key: UAVRCZQPMJTHDNYFKBOGIWXLSE
key: UXVHCMQPDLFYINRSKBOGWZAJTE
key: UAVHCMQPDJWYIGRSKBONFZXLTE
key: UZQHCMXPVLWYIGRSKBONFADJTE
key: BZXHCDQPULWYIGRSJVONFAMKTE
key: BZHXCDQVULWYIGRSJPONFAMKTE
key: CZPXBDQVUHWYIGRSJLONFMAKTE
key: CZJXBDQVUHTYIGRSPLONFMAKWE
key: CZYXBDQVUHTJIGRSPLONFMAKWE
key: CZYXBWQVUHTLIGRSPJONFMAKDE
Number of Correct Hits18
key: CZYXBWQVUHTLIGRSPJONFMAKDE
Running time: 1
2.03user 0.09system 0:01.26elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8411minor)pagefaults 0swaps
key: UMKYCSLNBEFIATXWZVGJRODHPQ
key: UZYPVSHNBMFIAGCLEXOJRTDKWQ
key: UYZXVSHNBMFITGCWEPOJRADKLQ
Number of Correct Hits5
key: UYZXVSHNBMFITGCWEPOJRADKLQ
Running time: 0
3.07user 0.11system 0:01.90elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8422minor)pagefaults 0swaps
key: CQSNUZHORWADIGBVJFKPLEXMTY
key: CMSNUZLPRQADIGBKJHVOFWXETY
key: CESNUXLPRQADIGBMJHVOFWZKTY
key: CASNUXLPRQEDIGBMJHVOFWZKTY
key: CZSNUDLPRMEXIGBQJHVOFWAKTY
key: CZSHUDLPBMTXIGRQJNVOFEAKWY
key: CESXUDQPBTMIWGRHJNVOFZAKLY
Number of Correct Hits8
key: CESXUDQPBTMIWGRHJNVOFZAKLY
Running time: 1
3.08user 0.10system 0:01.83elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8904minor)pagefaults 0swaps
key: GZVDOATCYSEQWBRLPUNJFXIMHK
key: CZDGOWTVUEYQABRXPMJNFSILHK
key: CZDBJWTVUELYIGRXPMONFSAQHK
key: CZYBJWXVUELMIGRTPDONFSAQHK
key: CZYDBWXVUELMIGRTPJONFSAQHK
key: CZYDBWXVUELSIGRTPJONFMAQHK
key: CZYDBWXVUELISGRTPJONFMAQHK
Number of Correct Hits19
key: CZYDBWXVUELISGRTPJONFMAQHK
Running time: 1
3.43user 0.11system 0:02.03elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8468minor)pagefaults 0swaps
key: JOHDBZEVUPWIYGRAQFKNMSXTLC
key: OMLDBKEVUPHIYGRAQFXNJSZTWC
key: OMLXBHTVUEKIYGRAQJDNFSZPWC
key: OMLXBWTVUQPYIGRZEJDNFSAKHC
key: OSLXBWTVUQEYIGRZPDJNFMAKHC
key: JSYXBWTVUEQILGRZPDONFMAKHC
key: JZYXBWTVUEQILGRSPDONFMAKHC
key: JZYXBWTVUELISGRQPDONFMAKHC
Number of Correct Hits22
key: JZYXBWTVUELISGRQPDONFMAKHC
Running time: 1
3.54user 0.11system 0:02.21elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8807minor)pagefaults 0swaps
key: GZSNOFLBRMXDKJAWHCUVTEYQIP
key: GZSNOFACREXDKJIWQBUVTMYHLP
key: GZSNOAWCREXDQJYFKBUVTMHILP
key: GZSNOAWCREXFQIYDKBUVTMHJLP
key: GZSNOIWCREXFQMYDKUBVTAHJLP
key: NAZGOISCRETFWMYLKUBVXQDJHP
key: NLAGOISCRJTFWMYZKUBVXQDEHP
key: NTAYOISCRKLFWMGZJUVBXQDEHP
key: NTAYOISCRKLFWMGQJUVBXZDEHP
Number of Correct Hits2
key: NTAYOISCRKLFWMGQJUVBXZDEHP
Running time: 1
3.88user 0.10system 0:02.27elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8735minor)pagefaults 0swaps
key: CQZEJTSKUPIFOHBYLVNGDAWMXR
key: CQEZMTSPUKIOXHBYLVGNDAWJFR
key: CQLZMTSPUKAOXHBYEVGNDWIJFR
key: CQLZMTSPUKAOXEBYJVGNDWIHFR
key: CYIGBDWPUKLXSEJTMVONQZAHFR
key: CTIGBDWPUKLXSEJYMVONQZAHFR
key: CTIGBDWJUKMXSEPYHVONQZALFR
key: CTIGBWDVUKMXSEPYHLONQZAJFR
key: CZIGBWDVUKMXSEJYHLONQTAPFR
key: CZIGBWDVUKMXSEYHJLONQTAPFR
Number of Correct Hits10
key: CZIGBWDVUKMXSEYHJLONQTAPFR
Running time: 1
3.43user 0.11system 0:02.18elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9058minor)pagefaults 0swaps
key: RFATVZWINKLYOHCSPUBGJQMEXD
key: CAHOVLWIRKZYSJUTPNBGFQMEXD
key: CAHYVLWIRKTOSJUQPNBGFMZEXD
key: CAHYVXWIRELGZJUQPNBOFMSKTD
key: CAHSVJQMRELYZGUWPNBOFIXKTD
key: CZIMVSXJRELYAGUWPNBOFQHKTD
key: CZWMVSXJRELYAGUIPNBOFQHKTD
key: CZWMVSXJRELYIGUAPNBOFQHKTD
key: CZWMVSXJRELYIGUQPNBOFAHKTD
Number of Correct Hits8
key: CZWMVSXJRELYIGUQPNBOFAHKTD
Running time: 1
3.10user 0.14system 0:02.09elapsed 154%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8761minor)pagefaults 0swaps
key: RDWBHIXUGYSNLKAQZJFEOPVMTC
key: RWOBUIXEGPSNLKYDMJFHQAVZTC
key: RWLOUIXEGPMNBKYDJTFHQAVZSC
key: RWLNUIXEGPAOBKYDJTFHQMVZSC
key: RWLNUIXEGPAOBKYSJTFHQMVZDC
key: RWLNUIXEGPAOBKYSMTFHQJVZDC
key: RWLNUIXEKPAOBGYSMTFHQJVZDC
key: RWLNUIXEVPAOBGYSMTFHZJQKDC
key: RWINULXEBPAOVGYSKTFHZJQMDC
key: RWINULXEBPAOVGYSKTFHZJQMDC
Number of Correct Hits1
key: RWINULXEBPAOVGYSKTFHZJQMDC
Running time: 1
2.70user 0.09system 0:01.61elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8431minor)pagefaults 0swaps
key: CZSGUDBJEAMTIORYKNQVFPWLXH
key: CZSQUDBJMATEIORYKGNVFPWLXH
key: CZWDUQYJMETBIORAPGNVFKSLXH
key: CZQYUWDJMETBIORAPGNVFKSLXH
key: CZQYUWDPMETBIORAJGNVFKSLXH
Number of Correct Hits7
key: CZQYUWDPMETBIORAJGNVFKSLXH
Running time: 1
3.40user 0.10system 0:02.13elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8633minor)pagefaults 0swaps
key: BFYHUVIJMLWNZGROETCXQPSKDA
key: CTYHUDIJBPZNXGRQKVMOWESLFA
key: CTYXUDIPBKZNFGRQJVMOWESLHA
key: CTYXBDZJUKMNIGRQPVFOWESLHA
key: CTYXBDHJUEMNIGRQPVFOWLSKZA
key: CTYXBFHJUEMNIGRZPVDOWLSKQA
key: CTYXBWHVUEMNIGRZPJDOFLSKQA
key: CZYXBWHVUETNIGRMPJDOFLSKQA
key: CZYXBWLVUETNSGRHPJDOFMIKQA
Number of Correct Hits18
key: CZYXBWLVUETNSGRHPJDOFMIKQA
Running time: 1
3.23user 0.10system 0:02.03elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8746minor)pagefaults 0swaps
key: ICLSYXHWMPFNBTUVKODJQERZAG
key: BQYSKXHVDPFMITUWZOJNCERLAG
key: BWYDKMHVCPFSXOUQJZINRETLAG
key: BWYDPHQVCKFSXOUMJZINRTLEAG
key: BWYDMHQVCEFZSOUPJXINRTLKAG
key: BWYDMHQVCPFZSOUTJXINRELKAG
key: BWXDMTQVCPFZSOUHJYINREAKLG
key: BWXDMTQVCPFZSOULJYINREAKHG
Number of Correct Hits6
key: BWXDMTQVCPFZSOULJYINREAKHG
Running time: 1
3.47user 0.07system 0:02.13elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8626minor)pagefaults 0swaps
key: RHGLPXDNWZAVYMCQEIFJBTOKSU
key: RHBDPXLVWZAIYGCQENMJFTOKSU
key: RHWNBOLVPZAIYGCQEDMJFTXKSU
key: RSOXBWLVPTAIMGCQEDYJFZNKHU
key: RSYXBALVPQTIMGCWEDOJFZNKHU
key: RSYXBALVCQTIMGKPEDONFJZWHU
key: RSYXBALVCQTIMGKEJDONFPZWHU
key: KMYXBZLVCQTISGREPDONFJAWHU
key: MWYXBZLVCETISGRQPDONFJAKHU
key: MWYXBZQVCETISGRLPDONFJAKHU
Number of Correct Hits18
key: MWYXBZQVCETISGRLPDONFJAKHU
Running time: 1
3.00user 0.10system 0:01.90elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8764minor)pagefaults 0swaps
key: PXDKWQGIVLAOMUNHSZCYBERTFJ
key: PXDKFWGIVZAOHUNQMRCYBSTELJ
key: PXDHFWGIVZTOKUNQMRCYBSAELJ
key: BSDHFWYIVPTOZUNQKRCGXMAELJ
key: BLAHNWYIVPTOZUFQERCGXMDKSJ
key: BLAHNQYMVPTOZUFXERCGWSDKIJ
key: BLAHNQYMVPTODUFXECRGWSZKIJ
key: BZTYNQSMVPLODUFXECRGWHAKIJ
Number of Correct Hits4
key: BZTYNQSMVPLODUFXECRGWHAKIJ
Running time: 1
3.12user 0.10system 0:01.99elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8741minor)pagefaults 0swaps
key: BJRIPZHCNMWULGYKQDOVATSEFX
key: BHQIRWACNJKVMGYTLDOUFPSEZX
key: BYAIRZQCNLEDMVKTPGOUFHSJWX
key: BYAIRZQCNJEDMVKTPGOUFHSLWX
key: BTAIKQZCNJEDMVRYPGOUFHSLWX
key: BHAIPQZCNJTDMVRYKGOUFESLWX
key: BHAIPWZCNJTDMVRYKGOUFESLQX
key: BQAIPWZCNKTDMVRYJGOUFESLHX
key: BZAIPWQCNKTDMVRYEGOUFJSLHX
Number of Correct Hits7
key: BZAIPWQCNKTDMVRYEGOUFJSLHX
Running time: 1
3.15user 0.12system 0:02.04elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8820minor)pagefaults 0swaps
key: NISGRXLOUKMBDJCAYHPVFQWTZE
key: RISGNXLBUKMYDJCAPWOVFQHTZE
key: RISGNXQJUKLYDBCAPWOVFMHTZE
key: RISNBXQJUKLDYGCAPWOVFMHTZE
key: RYSDBXQJUKLVIGCZPWONFMHTAE
key: RZSDBXQJUKLWIGCYPVONFMHTAE
key: CZYDBHQJUTLWIGRXPVONFMSKAE
key: CZYDBWQJUTLHIGRXPVONFMSKAE
key: CZYDBWXJUTLHIGRQPVONFMSKAE
key: CZYDBWXJUQLSIGRTPVONFMAKHE
Number of Correct Hits16
key: CZYDBWXJUQLSIGRTPVONFMAKHE
Running time: 1
3.74user 0.15system 0:02.28elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: NQOFRSYPDKTUHWJVMGACBLIZXE
key: NQMFRSYPDKTUHWOVJGACBLIZXE
key: NQMFRVYPDLTAHWOSJGUCBZIKXE
key: VQYFRDXPNLTIHWBSJGUCOZAKME
key: VQYFRDXPNJMIHWBTLGUCOKAZSE
key: VQAFRDXPNKMIHWBTLGUOCJYZSE
key: VHMFRDXPNKQIAWBTLGUOCJYZSE
key: VHMFRDXPNLQIAWBTKGUOCJYZSE
key: VHMFRDXPNZQIYWBTKGUOCJALSE
key: VHMFRDXPNZQIYWBTKGUOCLAJSE
Number of Correct Hits2
key: VHMFRDXPNZQIYWBTKGUOCLAJSE
Running time: 1
2.81user 0.10system 0:01.77elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8874minor)pagefaults 0swaps
key: BTDCJFPSZHWOLARNEQVYXIMKUG
key: BTLCMFISZPQOXARHKNVYDWJEUG
key: BPUCMFISYKQZLARHJNOVDWTEXG
key: BPUCMFLSYKHZIARWENOVDQTJXG
key: BHUCMDTSYKPZLARWENOVFQIJXG
key: BQZCMDLSYKEXTARWPONVFHIJUG
key: BQHYMDTSCJEXALRWPONVFZIKUG
Number of Correct Hits4
key: BQHYMDTSCJEXALRWPONVFZIKUG
Running time: 1
3.28user 0.11system 0:02.07elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8670minor)pagefaults 0swaps
key: VQGRNEBJWHSDULCXPOZAFKYTMI
key: VZDRNBEJWTSGYPCXLUQOFKAMHI
key: CEQVNWZJBLSGYPRXMDUOFKATHI
key: CSHVNWZJBPLDYERXMGUOFKATQI
key: CXHVNWZJBPTDYERSMGUOFKALQI
key: CXHVNWZJBPMYDERSTGUOFKALQI
key: CXHDUWZPBEMYVJRSKGNOFTALQI
key: CXHDUWZPBEMYVGRSKJONFTALQI
key: CLHDUWXVBEMYPGRSKJONFTAZQI
key: CLHDUWXVBEMYTGRSPJONFZAKQI
Number of Correct Hits12
key: CLHDUWXVBEMYTGRSPJONFZAKQI
Running time: 1
3.10user 0.10system 0:01.66elapsed 192%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8928minor)pagefaults 0swaps
key: ZMYFRLTPUKWXQJBISGONVHAEDC
key: FSQWRVLPUMZXYJBAKGONTHIEDC
key: PSHWRXLVUMZIYDBAKGONTQFEJC
key: MSHWRTLVUPZIYDBFKGONXQAJEC
key: MFAWRTLVUPSIYDBHKGONXQZJEC
Number of Correct Hits6
key: MFAWRTLVUPSIYDBHKGONXQZJEC
Running time: 1
3.10user 0.12system 0:01.93elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8787minor)pagefaults 0swaps
key: OIBUNTXCHQMDLGYWZVRPSEAKFJ
key: OIRMNTXCVQHDEGYWZUBPSLAKFJ
key: VIDRNTXCOEHMQGYWLUBPSZAKFJ
key: VIWRNTXCOPQMHGYDLEBUSZAKFJ
key: RIWVNTXCBLQMHGYDPEOUSZAKFJ
key: RIWMNTXCBPQDHGYFEVOUSZAKLJ
key: RMWINTXCBPQDHGYFEVOUSZAKLJ
key: RFWINTXCBPMDHGYQEVOUSZAKLJ
Number of Correct Hits6
key: RFWINTXCBPMDHGYQEVOUSZAKLJ
Running time: 1
2.56user 0.11system 0:01.43elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8470minor)pagefaults 0swaps
key: VFSGPCAIULJRYZBTEXWOQKNMDH
key: VFPGMCANUKLSYEBTZXROWJIQDH
key: VFLRMGINUKPSYEBZQXCODWAJTH
Number of Correct Hits2
key: VFLRMGINUKPSYEBZQXCODWAJTH
Running time: 1
3.37user 0.10system 0:02.11elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8997minor)pagefaults 0swaps
key: BZAXMKDPWYLRIJUSHGVOCQNETF
key: BZAXMSTPRKWNDJUYEGVOCLQHIF
key: BZIXMNTPRKWDSJUYEGVOCLQHAF
key: BZIXMNWPRKQDSJUTEGVOCLYHAF
key: BZIXMNWPRKHDSJUTEGVOCLYQAF
key: BZIXMNAPRKHDYJUTEGVOCLSQWF
key: BZIDRNAPCKMXYJUTEGVOHLSQWF
key: BQIDRTAPCKMXYJULEGVONHSZWF
key: BQIDRTAPCMZXYJULEGVONHSKWF
Number of Correct Hits1
key: BQIDRTAPCMZXYJULEGVONHSKWF
Running time: 1
3.50user 0.09system 0:02.16elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8784minor)pagefaults 0swaps
key: ZFHXPKTQULIBJEVDWOCNASRMYG
key: ZFYXPKIHUMWASEVDJOCNBTRLQG
key: ZFYXPLAHUJWISEVDMOCNBTRKQG
key: AFYIPXLHUJWZSEVDTOCNBMRKQG
key: BFYRPXLHUJWISEVQTCONAMZKDG
key: BFYXJALKUQWISCVTHRONEMZPDG
key: BFYDJHLMUTWISCVAQRONXKZPEG
key: BFYDJHLMUEWISCVAQRONXKZPTG
key: BTYDJHLMUEWISCVAKRONXQZPFG
key: BTYDJHLMUEFISCVAKRONXQZPWG
Number of Correct Hits8
key: BTYDJHLMUEFISCVAKRONXQZPWG
Running time: 1
2.84user 0.09system 0:01.69elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8321minor)pagefaults 0swaps
key: UBFGOZAJCKERSPTYLINVDQWHMX
key: ULMGOZWJCKEBSHRFPYNVDQATIX
key: UWJDOMIBCKESFGRYPQNVHZATLX
key: UHJDOAIBCKTSWGRYPQNVFZMELX
key: UHYDOAIBCJTSWGRKPQNVFZMELX
key: UHYDOAIBCJTSWGRKPQNVFMZELX
Number of Correct Hits7
key: UHYDOAIBCJTSWGRKPQNVFMZELX
Running time: 1
2.96user 0.08system 0:01.75elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8644minor)pagefaults 0swaps
key: VHQIRTSKULADXJFYMWCOZEGPBN
key: VTBXRDSKUPIJHGFYMWCOZLAEQN
key: VTCXRDSKUPJYHGFIMWBOZQAELN
key: VPYXRDSKUJTCHGFIMWBOZQAELN
key: CMYXRDSJUKTFHGBIPLVOZQAEWN
key: CMYXRZLJUKTSHGBWPVFODQAEIN
Number of Correct Hits9
key: CMYXRZLJUKTSHGBWPVFODQAEIN
Running time: 1
2.59user 0.10system 0:01.53elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8486minor)pagefaults 0swaps
key: UHXMKVSACJLITOBPZYRGDQEWFN
key: UETMKZHPCJQIVOBSWYRGDAXLFN
key: UHTMKZFPCJEIYOBSQXRGDAVLWN
key: UHTMKZFPCJQIYOBSLXRGDAVEWN
key: UTSMKZFPCJQIYOBHLXRGDAVEWN
Number of Correct Hits1
key: UTSMKZFPCJQIYOBHLXRGDAVEWN
Running time: 1
3.24user 0.11system 0:02.15elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7917minor)pagefaults 0swaps
key: OISVMHLKUTYFANGJEDBRPZXWCQ
key: OTLVMIWKUJAFXNBZECGRYPSHDQ
key: CFAVMIWKUTLSXNBZJOGRYPDEHQ
key: CFTXBIYVUKLSZNMAJOGRDEWPHQ
key: CMTXBHYVUPLIZNFAJOGRDEWKSQ
key: CMLXBHYVUPTIZNFAJGORDEWKSQ
key: CMLXBHYVUPTIZNFAJGORWEDKSQ
key: CMLGBHYVUPTIZNFDJXORWEAKSQ
key: CMLGBHYVUPTIXNFZJDORWEAKSQ
Number of Correct Hits10
key: CMLGBHYVUPTIXNFZJDORWEAKSQ
Running time: 1
3.11user 0.09system 0:01.86elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8764minor)pagefaults 0swaps
key: BNQXYAHSCJTZUGROKILMWPVEFD
key: BONXYHUSCJAZTGRQPILMWKVEFD
key: BQNXYHUMCJAZLGRTPIOVWKSEFD
key: BQNXVHUMCJAZLGRTPIOYWKSEFD
key: BQNUVHXMCJLZAGRTPIYOWESKFD
key: BQNUVTXMYKLIAGRHPZCOWESJFD
key: BQNUVTXMYPLIAGRHKZCOWESJFD
Number of Correct Hits3
key: BQNUVTXMYPLIAGRHKZCOWESJFD
Running time: 1
3.51user 0.11system 0:02.17elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8492minor)pagefaults 0swaps
key: XOCBDASTIMZUGKNWQRJPVEYHFL
key: XICDGASWOKZUBJNQERMPVTFHYL
key: XIFDGAYWOKZUBJNQERMPVTCHSL
key: XIFDGAQWOEZUBJNYTRCPVKMHSL
key: XIFDGWAQOEZUBJNYTRCMVHPKSL
key: XIPDGWAQOEZUBJNYTRCMVHFKSL
key: XSPDGWAQOEZUBJNYTRCMVHFKIL
key: XAPDGWSQOEHCBKNYTRMUVZFJIL
key: XAMDGWSQOEHCBKNYTRFUVZPJIL
key: XAMDGWSQOPHBCKNYTRFUVZEJIL
Number of Correct Hits1
key: XAMDGWSQOPHBCKNYTRFUVZEJIL
Running time: 1
3.45user 0.10system 0:02.11elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8853minor)pagefaults 0swaps
key: VDBNOQTZWJKRUPGAICMYSELHFX
key: VQBNODTZWJKRUPGAICMYSELHFX
key: VFBNODTZWJQRUPGAKCYMSELHIX
key: VFLNODTZWJQRPUGAKCYMSEBHIX
key: VFQNODTZWJPRLUGAECMYSKBHIX
key: VFQNOLTZWJHYDUGAPCMRSKBEIX
key: VFBNOLTZWJHYDUGAPCMRSKQEIX
key: VFKNOHTZPJLYDUGAWCBRSMQEIX
key: VFHNODTZJPLWQUGAKCBRSMYEIX
Number of Correct Hits1
key: VFHNODTZJPLWQUGAKCBRSMYEIX
Running time: 1
3.00user 0.09system 0:01.68elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8478minor)pagefaults 0swaps
key: CHYDBKNVWEUIQGFAPJOMZTXLSR
key: CZYDBHNVUESIQOFXPJGMKTALWR
key: CZYDBHQVUESXIOLMPJGNFTAKWR
key: CZYDBHQVUETXIOJSPLGNFMAKWR
key: CZYDBHQVUETXIGJSPLONFMAKWR
Number of Correct Hits16
key: CZYDBHQVUETXIGJSPLONFMAKWR
Running time: 1
3.38user 0.09system 0:02.17elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7873minor)pagefaults 0swaps
key: NHOQKCMUBEJXWLYFIVRTSZGPDA
key: NXWHKCMUREJDOVYFILBTSQGPZA
key: NZWCOSQLBEJDKVYFTURIHMGPXA
key: NZWIOSQKBETDJVYFLURCHMGPXA
key: NZWUOSIKBLTDMVYFPQRCHJGEXA
key: NZQUOIXPBLTMWVYFJGRCHKDESA
key: NZQUOIXPBLTMWVYFJGCRHKDESA
key: NFQUOIHMBKTLWVYZJGCRXPDESA
key: NFQUOILMBJTZWVYXKGCRHPDESA
key: NFQUOILMBJTZXVYWPGCRHKDESA
Number of Correct Hits3
key: NFQUOILMBJTZXVYWPGCRHKDESA
Running time: 1
2.09user 0.08system 0:01.21elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7245minor)pagefaults 0swaps
key: BEKTNOHMRPYIJGFAWUCQZDXLSV
key: BWYJNQXMRPEDKGFITUCOZHALSV
Number of Correct Hits3
key: BWYJNQXMRPEDKGFITUCOZHALSV
Running time: 0
3.61user 0.10system 0:02.23elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8746minor)pagefaults 0swaps
key: JYMXGQZBCETIKFULPROVNASHWD
key: JQZMRXLBCEKIYOUTPGNVFASHWD
key: JQAMRXLBCPHIYOUTEGNVFZSKWD
key: RQAMJXLBCZTIYOUHPGNVFKSEWD
key: RQAMJYLBCETIXOUHPGNVFZSKWD
key: CZAMBYLJUEQXIORHPGNVFTSKWD
key: CSHMBYLVUEQXIORZPGNJFTAKWD
key: CTHMBWLVUEQXIORZPJGNFSAKYD
key: CTYMBWLVUEHXIORZPJGNFSAKQD
key: CHYMBWLVUETXIORZPJGNFSAKQD
Number of Correct Hits15
key: CHYMBWLVUETXIORZPJGNFSAKQD
Running time: 1
2.75user 0.13system 0:01.72elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8616minor)pagefaults 0swaps
key: VSTOPXZGNEKIABCHJWYUMFDLQR
key: VLTUJXZGNEQIAYCHPWBOMFDKSR
key: VLZWJXTGNEQIAYCHPUBOMFDKSR
key: VQWZJXTGNELIAYCHPUBOFMDKSR
key: VQWZJXTGNELIDYCHPUBOFMAKSR
key: VHWZJXTGUEMIDYCQPNBOFLAKSR
Number of Correct Hits8
key: VHWZJXTGUEMIDYCQPNBOFLAKSR
Running time: 1
2.98user 0.10system 0:01.65elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8882minor)pagefaults 0swaps
key: SHKBVUDIOJLCGPNXTRMYQAEZFW
key: GZIBVEFHSJLCOMNXPRUYQATKDW
key: SZIBVLFHGPECYMNQJRUOXATKDW
key: SZYBVTFHNPECIMGQJRUOXALKDW
key: SZYBVTFHNPECQMGIJRUOXALKDW
Number of Correct Hits3
key: SZYBVTFHNPECQMGIJRUOXALKDW
Running time: 1
2.81user 0.10system 0:01.56elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8803minor)pagefaults 0swaps
key: VQRMYIDACLFOWJGHEZNBXTUKSP
key: VHZDOUKACLISQMGWERNBXTFJYP
key: VIZDOULJCKHSQMGWERNBXTFAYP
key: VIFDONLJSKQCAMGWHRUBXEYTZP
key: VZFNODLJSKQCAMGWHURBXEYTIP
Number of Correct Hits2
key: VZFNODLJSKQCAMGWHURBXEYTIP
Running time: 1
3.19user 0.12system 0:02.07elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8752minor)pagefaults 0swaps
key: RFIYVEDKMWJCPZUSHBNGOQLTXA
key: RTFYVEDQMWKIHCUSJBGNOZLPXA
key: RTFYVEDQMWZIHGUSJBCNOKLPXA
key: RWFYVTDQMEZIHGUSJBCNOKLPXA
key: RXFHVSDQBEZIYGUTJMONCKLPWA
key: RQWHVSDKBEZIYGUTJMONCLXPFA
key: RQWHVSDMBLKIYGUTJZONCEXPFA
key: RQWXMHDVBLKIYGUTJZONCESPFA
key: RSWXMHDVBELIYGUTKZONCPQJFA
key: CSWXBHDVMELIQGUTJZONRKYPFA
Number of Correct Hits9
key: CSWXBHDVMELIQGUTJZONRKYPFA
Running time: 1
2.96user 0.08system 0:01.81elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8987minor)pagefaults 0swaps
key: GHAELQYVXKTCFUODJNSMRWBPIZ
key: GHWSUQYEXLACFKODJNRPVTBMIZ
key: GHXSUQDEVLACFKOWJNRBITMPYZ
key: GWXOUMHEVPACFKDSJNRBITQLYZ
key: GWXOUMTEVPARFKDQJNCBIHYLSZ
key: GWIOUTLEVPARFKDQJNCBXHYMSZ
key: OWIGUTAEVKLRFPDQJNCBXHYMSZ
Number of Correct Hits1
key: OWIGUTAEVKLRFPDQJNCBXHYMSZ
Running time: 1
3.09user 0.18system 0:02.04elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8839minor)pagefaults 0swaps
key: PKBTRSWJNEAXLVCMHOGUFQYIDZ
key: RFBHPMWJNETIYVCSKOGUXALQDZ
key: CMXDBHWPNEQIYVRSKOGUFALJTZ
key: CMXDBHWPNEQIAVRYKOGUFSLJTZ
key: CTXDBWHPNEQIAVRYJGOUFSLKMZ
key: CTXDBWHJNEQIAVRSPGOUFMLKYZ
key: CTXGBWQJNEHIAVRSPDOUFMLKYZ
key: CTXUBWQJNEHIAVRSPDOGFMYKLZ
key: CTXUBWQJNEHIYVRSPDOGFMAKLZ
Number of Correct Hits13
key: CTXUBWQJNEHIYVRSPDOGFMAKLZ
Running time: 1
2.95user 0.08system 0:01.62elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8212minor)pagefaults 0swaps
key: PACRKVYMBZFSIOUQJNXGHDELTW
key: PTCDKRHMBZFSXGUIJNVOYQLEAW
key: RAYDCPKMBELSXGUHJNVOFZIQTW
key: RAIDCHEMBPLSYGUQJOVNFZXKTW
key: BAXDCHLMRPESYGUQJOVNFZIKTW
Number of Correct Hits6
key: BAXDCHLMRPESYGUQJOVNFZIKTW
Running time: 1
3.15user 0.12system 0:02.08elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8962minor)pagefaults 0swaps
key: CQILKFDVGBJNXOWAMYERPTSZHU
key: BWYNPFDVCKJIXOQLMZGRSTAEHU
key: BWYDJFNVCMTISOQLKZGRXPAEHU
key: BXYDJQNVCMTISOWLKZGRFEAPHU
key: JXYDBQRVCPTISGWZKLONFMAEHU
key: CEYDBQXVJPTIZGWSKRONFMALHU
key: CEYDBQXVRLTIZGJSPWONFMAKHU
key: CEYQBWXVJLTIZGRHPDONFMAKSU
key: CEYMBWXVJLTIZGRHPDONFQAKSU
key: CEYXBWJVMQLIZGRSPDONFTAKHU
Number of Correct Hits17
key: CEYXBWJVMQLIZGRSPDONFTAKHU
Running time: 1
3.54user 0.11system 0:02.17elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8664minor)pagefaults 0swaps
key: OASGPTIVHKEQXUBMWZRNDFYLCJ
key: CQSGPOYVUTFZXHBAKDRNLWIEMJ
key: CQSGPDYVUMWXZHRAKOBNFLIETJ
key: CQYBPDIVUMSXZGRAEHONFLWKTJ
key: CHYBPWIVULTXQGRAEDONFMZKSJ
key: CQYBPWXVULTIHGRAEDONFMZKSJ
key: CQYUPWXVBLTIHGRZEDONFMAKSJ
key: CQYPUWXVBLMISGRZEDONFTAKHJ
key: CZYPBWXVUKMISGRQEDONFTALHJ
key: CZYMBWXVUETISGRQPDONFLAKHJ
Number of Correct Hits23
key: CZYMBWXVUETISGRQPDONFLAKHJ
Running time: 1
2.78user 0.10system 0:01.54elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8795minor)pagefaults 0swaps
key: FXIAKCPSULTOZDBHEQRGYWJMVN
key: WFIXKVTSUJQOZYBAEDRGCMLPHN
key: WAILKVTSUJQOXYBFEDRGCMZPHN
key: WQLIKVTSUJAOXYBFEDRGCMZPHN
Number of Correct Hits4
key: WQLIKVTSUJAOXYBFEDRGCMZPHN
Running time: 1
2.71user 0.08system 0:01.49elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8880minor)pagefaults 0swaps
key: BHCVGXTZUPKIMEWYQDNRFJSLAO
key: BCHVNXTZUPKISEWYQDGRFLMJAO
key: BCHVNXYLUKQISEWTPDGRFZMJAO
key: BWZVNXSLUKQIYECTPDGRFHMJAO
Number of Correct Hits5
key: BWZVNXSLUKQIYECTPDGRFHMJAO
Running time: 1
2.95user 0.08system 0:01.88elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8903minor)pagefaults 0swaps
key: BWDMRHAPCLKZQOENJGIVUXSFTY
key: BWZMRHFPCLKDIOEQJGNVUXSTAY
key: BXZPRAFMCKLDIOEWJGNVUQSTHY
key: BXZLRAFMCEPIDOKWJGNVUQSTHY
key: BXZLRAFMCPTIDOKWJGNVUQSEHY
key: BWZDRXQMCPTILOUAJGNVFKSEHY
key: BHZDRXQMCPTILOUAJGNVFKSEWY
key: BHZDRXQMCETILOUAPGNVFKSJWY
Number of Correct Hits5
key: BHZDRXQMCETILOUAPGNVFKSJWY
Running time: 1
2.49user 0.10system 0:01.46elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8221minor)pagefaults 0swaps
key: CSZIUQWJBLEXFVNMKORGHYAPDT
key: CZSBULIJYQEXHVRWPGNOFMAKDT
key: CZIBUDSJYELXWVRQPGNOFMAKHT
key: CZQBUDWJMELYSVRIPGONFHAKXT
Number of Correct Hits11
key: CZQBUDWJMELYSVRIPGONFHAKXT
Running time: 1
3.01user 0.11system 0:01.78elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8839minor)pagefaults 0swaps
key: BSVAFHEKYPIORZNDMUTJWQGLXC
key: BDTVNHAMRPIOYZFSKUELWQGJXC
key: BZAVNHYMRPTOIGFXKUDLWEQJSC
key: BZAVNQXMRPYOIGFSKUDLWEHJTC
key: BZAVNQXMRPHDIGFSJUOLWEYKTC
key: BZAVNQXMRPEDIGFSJUOLWHYKTC
Number of Correct Hits4
key: BZAVNQXMRPEDIGFSJUOLWHYKTC
Running time: 1
3.66user 0.12system 0:02.28elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8574minor)pagefaults 0swaps
key: PHAFWXVDNLSMQRCIKOYGBZEJTU
key: PQAFKXHERLSDWNCIZOVGBMYJTU
key: JSAFKXQERZHDWOBILNVGCMYPTU
key: KWIHPXQMRZFNAOBSLDVGCEYJTU
key: KWIHPXQMRZFNAGBSLDVOCEYJTU
key: RWIHKXQMPZFNTGBSLDVOCEYJAU
key: RWSPKXQMNZFITGBHLDVOCEYJAU
key: RSWFKXQMNTPIAGBHEDVOCZYJLU
key: RSWFKXQMNLPIAGBHEDOVCZYJTU
key: RSWFCXQMNLPIAGBHEDOVZKYJTU
Number of Correct Hits4
key: RSWFCXQMNLPIAGBHEDOVZKYJTU
Running time: 1
3.38user 0.08system 0:02.17elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7785minor)pagefaults 0swaps
key: JPDOILFSVKMUTCNHZYBGREAXQW
key: CQDOMUXSVKPITJNHZYBGREAFLW
key: CQDYMUXSVPEIZJNHTOBGRKAFLW
key: CQDYMUISVPTXZJNHKOBGREALFW
key: CQDYMRITVKSXZJNHPOBGUEALFW
key: CQIYMRDPVKSXZJUHTOBGNEALFW
key: CQIZMRDPVKSXYJUHEOBNGTALFW
key: BAIZMRDVGKSXYEUHJOCNPTLQFW
key: BAZDMGIVCQHXYEUSJORNPTLKFW
key: BZADMLYVCPHXIEURJOGNKTSQFW
Number of Correct Hits3
key: BZADMLYVCPHXIEURJOGNKTSQFW
Running time: 1
3.21user 0.06system 0:02.07elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8701minor)pagefaults 0swaps
key: GVNUOTLJWHXCZEIFKPRYDSBQMA
key: GIFVKTLJNHSCZEBWQORUDXYPMA
key: GFIEKZLHNTSCXVBWJORUDQYPMA
key: UFIYPZLHNKSOXVBWJCRGDQETMA
key: UFIYPZMHRKSOXVBWJCNGDQETLA
key: UFIYPZTHRKSOXGBWJCNVDQEMLA
key: UFIYPZTHRKSOXGBWJCNVDQMELA
key: UFIYPXTHRKSOZGBWJCNVDQMELA
key: UMYIPXTHRJFOWGBSKDNVCQZELA
Number of Correct Hits3
key: UMYIPXTHRJFOWGBSKDNVCQZELA
Running time: 1
3.83user 0.12system 0:02.22elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8898minor)pagefaults 0swaps
key: BNSRPDAKWLMGYECFJVUOZHIQXT
key: BRAXPDIKUFQGYJCHEVWOMZSLNT
key: BWARNDYPUFQGIJCHEVXOMZSKLT
key: BZAWRDYPUFQXIJCHEVGONLSKMT
key: BHYWRDMPUFQXIJCAKVGONLSEZT
key: BHYWRDFMUPLXIJCAKVGONQSEZT
key: BHYWRDNMUKLXIJCAPVGOFQSEZT
key: BHYWRDNMUKLIXJCAPVGOFQSEZT
key: BHYWRNDMUKLIXJCAPVGOFQSEZT
key: BHYWRXDMUKLINJCAPVGOFQSEZT
Number of Correct Hits5
key: BHYWRXDMUKLINJCAPVGOFQSEZT
Running time: 1
3.55user 0.08system 0:02.27elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8522minor)pagefaults 0swaps
key: UTAGOZXEBPQRSCVDKHINYWMFLJ
key: ULAIOZXKBPQRSCVDEYGNHFMWTJ
key: UFAIOHXMBKQRSCVDEYGNWLPZTJ
key: UFAICXHMBKLYSOVDERGNWTPZQJ
key: UFSICAHMBKLYXORDEVGNWZTPQJ
key: UWSHCDIMBELYXGRAKVONFZTPQJ
key: UASICDQMBELYXGRWKVONFZTPHJ
key: BAXDCIQMUELYSGRWPVONFZTKHJ
key: BAXDCWQMUELISGRYPVONFZTKHJ
key: BZXDCWQMUELISGRTPVONFAYKHJ
Number of Correct Hits15
key: BZXDCWQMUELISGRTPVONFAYKHJ
Running time: 1
3.50user 0.12system 0:02.12elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8986minor)pagefaults 0swaps
key: CQROULWDXPZSFKIAJBNGVMHETY
key: CQTOULWVRKZXFPIAJGNBDMHESY
key: CQIOULAVRKZXSPMWJGNHDTBEFY
key: CWIPULDVBKMXSORZJHGNFTAEQY
key: CWIPULDVBEMXSORZJHGNFTAKQY
key: CZIDULPVBEMXSORWJHGNFTAKQY
key: CZIDBPHVUETXSORWJLGNFMAKQY
key: CZIDBWHVUJPXSORTELGNFMAKQY
key: CZIDBWQVUJPXSGRTELONFMAKHY
key: CZIXBWQVULEDSGRTPJONFMAKHY
Number of Correct Hits18
key: CZIXBWQVULEDSGRTPJONFMAKHY
Running time: 1
3.39user 0.10system 0:02.15elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8430minor)pagefaults 0swaps
key: NABXUTRPCQWHVGYFKJOMZSDELI
key: UAYXCTQJRFWHVGBMKPONZSDELI
key: USYXCTQPRFWMDGBHKJONZAVELI
key: USYXCTLPBFWMDGRHKVONZAJEQI
key: BSMXCTLPUFJYDGRHEVONZAWKQI
key: CSMXBWLPUEFYDGRHJVONZTAKQI
key: CSZXBWLVUEFYDGRHJPONMTAKQI
key: CMYXBWLVUPFSDGRHJEONZTAKQI
key: CTYXBWLVUKZDSGRHEJONFMAPQI
key: CTYDBWLVUKZXSGRHEJONFMAPQI
Number of Correct Hits15
key: CTYDBWLVUKZXSGRHEJONFMAPQI
Running time: 1
3.48user 0.12system 0:02.10elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9054minor)pagefaults 0swaps
key: BYIWVGFPOESAXRNJQZUCHKMTLD
key: BEAWVGFPCJSIXRNYQZUOHKMTLD
key: BEAWVZFPGJSIYRNXQCUOHKMTLD
key: BEAWVZFPNJLIYROXQCUGHKMTSD
key: BQAWVZFENPTIYROXLUCGHJMKSD
key: BQAWVZFMNPTIYROXLUCGHJEKSD
key: BQAWVLFMGPTIYRNXJUCOHZEKSD
key: BQAWVLFMGPTIYRNXJUCOHEZKSD
Number of Correct Hits3
key: BQAWVLFMGPTIYRNXJUCOHEZKSD
Running time: 1
3.45user 0.09system 0:01.96elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8808minor)pagefaults 0swaps
key: MWHXGAZNUKPRLTJDSBCOIYVEFQ
key: MAKXVTLNUHPRIGYDEBCOZJWSFQ
key: BALXVTKNUFPYIGRDEMCOZJWSHQ
key: BALXVWDNUFPYIGRTEMCOZSKJHQ
key: BALXVWMNUPZYIGRTEDCOFKSJHQ
key: BAMXVWLNUPKYIGRTEDCOFZSJHQ
key: BZMXVWLNUPKYIGRTEDCOFASJHQ
Number of Correct Hits10
key: BZMXVWLNUPKYIGRTEDCOFASJHQ
Running time: 1
3.22user 0.07system 0:02.07elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8685minor)pagefaults 0swaps
key: NXAGYBKHCJFUMOSWLZIVETDPRQ
key: NXABMIFPCEHZSOUWJYRVGKDTLQ
key: NXABMIFPCELZSOUWJYGVRKDTHQ
key: BXAZMIDJCELNSOUWPGYVRKHTFQ
key: BXAZMHYJCKTNSOUWPGDVREILFQ
key: BXAZMTYJCKHNSOUWPGDVREILFQ
key: BXAIRTYPCMWVSOUHJGDNLKZEFQ
key: BFAPRWYVCMTISOULJGDNHKZEXQ
key: UFXPBWYVCHTISDRLEGONKMZJAQ
key: CHXJBALVUETISDRYKGONWMZPFQ
Number of Correct Hits13
key: CHXJBALVUETISDRYKGONWMZPFQ
Running time: 1
2.71user 0.14system 0:01.51elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: UCANJXDZMHSPQGBFKOYVETLWIR
key: UQSNJDXZMHETIGBFKOYVCLWPAR
key: UHANJDXZMEQITGBFKOYVCLWPSR
key: UHLYJDXTMKWIAGBFEONVCQZPSR
Number of Correct Hits2
key: UHLYJDXTMKWIAGBFEONVCQZPSR
Running time: 1
2.15user 0.08system 0:01.28elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8303minor)pagefaults 0swaps
key: EQZMJGFDLTHIYRCPWASBOVXKUN
key: VWZGJMFEDTHIYRCPQASBOLXKUN
key: VWZGJMFEOLHIYRCPQASBDTXKUN
Number of Correct Hits2
key: VWZGJMFEOLHIYRCPQASBDTXKUN
Running time: 0
3.79user 0.09system 0:02.22elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8783minor)pagefaults 0swaps
key: UWHXNRLEDZJCAGYSQOTPKIVMFB
key: UAMXOILKREJYWGCDQNFPHTVZSB
key: UAQXOYLJRTKIWGCDMNFPHZVESB
key: UAQXJDLVRETIWGCYMNFPHZOKSB
key: UAQXJPLVCEZIWGRYKDFNHTOMSB
key: UAQXJDPVCETIWGRSKOYNZHFMLB
key: UAQXJDMVCETIWGRSKOYNFLZPHB
key: CAQXJDLVUETIWGRSKOYNFMZPHB
key: CAQXPDLVUETISGRWKOYNFMZJHB
key: CZQXPDLVUETISGRWJHONFMAKYB
Number of Correct Hits18
key: CZQXPDLVUETISGRWJHONFMAKYB
Running time: 1
3.07user 0.12system 0:01.67elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8743minor)pagefaults 0swaps
key: VELZMPHKBXTDRYNSFGCOUWAQIJ
key: VSXZMQHKBLFGYENITRCOUWAPDJ
key: BSXZMWHKVQFGYENITRCOULAPDJ
key: BSXZMWIKVQFGYENHTRCOULAPDJ
key: BSZXMWIKVTFGYENDQRCOULAPHJ
Number of Correct Hits5
key: BSZXMWIKVTFGYENDQRCOULAPHJ
Running time: 1
3.04user 0.13system 0:01.78elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8302minor)pagefaults 0swaps
key: JQAIGDUVCKFPXEBTWRNMOZHSYL
key: JTYDGXSVCKFUIOBQPRNMWZAEHL
key: WSTDBXYVCKHRIOUZPGNMQEAJFL
key: CSTDBXYVWPHRIOUZJGNMQEAKFL
key: CSXDBTYVWKHUIORZJGNMFEAPQL
key: CSXDBHYVWKTMIORZPGUNFEAJQL
Number of Correct Hits9
key: CSXDBHYVWKTMIORZPGUNFEAJQL
Running time: 1
3.86user 0.09system 0:02.27elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: CEIGRJHVSPQTUOBYLXMNDAZWKF
key: CWIXBAHVSJTMDORYPGUNQLZEKF
key: CQIXBAHVUELMDORZPGSNWTYJKF
key: CZIXBHQVUELMSORAPGDNWTYJKF
key: CZPXBLTVUEQISDRAJGONWMYKHF
key: CTZXBLJVUEQISDRAPGONWMYKHF
key: CTZXBQJVUELISDRYPGONWMAKHF
key: CZTXBQJVUELISGRYPDONWMAKHF
key: CZYXBQJVUELISGRTPDONWMAKHF
Number of Correct Hits20
key: CZYXBQJVUELISGRTPDONWMAKHF
Running time: 1
2.99user 0.09system 0:01.73elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8728minor)pagefaults 0swaps
key: PLBVNTDEKWSOMRGFHUYIXJAQCZ
key: BMDVNHFEPSAOLRGWKUYCXJTQIZ
key: BDWVNQFEPMJYLRGTKUOCXASHIZ
key: BDWVNQFEMPKYLRGTJUOCXASHIZ
key: BDWVNQFPMEHYLRGTKUOCXASJIZ
key: BDWVNQFPMEHILRGTJUOCXASKYZ
Number of Correct Hits4
key: BDWVNQFPMEHILRGTJUOCXASKYZ
Running time: 1
3.10user 0.16system 0:02.05elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: BHDPJYQWCMAXSGVTKIONLZUEFR
key: BAIMJYQKVPHXSGUTECONLZDWFR
key: JDIMBYQVKEPXSGUALCONHZTFWR
key: CMITBYQVKEPXSGUDLJONHZAWFR
key: CWIXBYQVMKLTSGUDPJONHZAEFR
key: CZIXBYQVMKFLSGUDPJONHTAEWR
key: CLIXBYHVMEQZSGUDPJONFTAKWR
key: CLIXBYHVMEQDSGUZPJONFTAKWR
key: CHIDBYLVMEQXSGUZPJONFTAKWR
Number of Correct Hits13
key: CHIDBYLVMEQXSGUZPJONFTAKWR
Running time: 1
3.74user 0.11system 0:02.21elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8651minor)pagefaults 0swaps
key: GCXFUABPLQDKWMSJYOHNIZEVRT
key: RJXFCSBPLQKGVMEIAOHNUZDWYT
key: RWXGCSBPNEKFMVUIAOHDQZYLJT
key: RSWBCXZJNEKQMVUIPOHGFDYLAT
key: RSWBCXZJNEKMDVUIPOHGFQYLAT
key: RSWBCYQJNELMXVUIPOHGFADKZT
key: RSWBCYQJNEMDXVUIPOHGFALKZT
key: RZSBCYQJNEMDXVUIPOHGFALKWT
key: RZWBCYQJNEMDXVUSPOHGFALKIT
Number of Correct Hits5
key: RZWBCYQJNEMDXVUSPOHGFALKIT
Running time: 1
3.08user 0.08system 0:01.91elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: NYHDGMAOIETSXPCFLRBWVKQJZU
key: NVHDGMZOIJTSYPWQLRBCXEFKAU
key: NMWDGQZOVJTSHPFIKRBCXEYLAU
key: NSWDGQXOVPTMHJFIKRBCZEALYU
key: NSWAGQXOVPTMHJFIKRBCZEDLYU
key: NZWAGQXOVPTYHJFIKRBCSEDLMU
key: NZWXGQSOVPTYHJFIKRBCAMDELU
key: NZWXGQLOVPSYHJFIKRBCAMDETU
Number of Correct Hits4
key: NZWXGQLOVPSYHJFIKRBCAMDETU
Running time: 1
3.68user 0.14system 0:02.04elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8816minor)pagefaults 0swaps
key: BZREHXGNVQAOYTMSKDUJWLIPFC
key: BZVYEXTMRQAUHLGSJDONWKIPFC
key: BZIYEXTMRQAUHLGSJDONWKVPFC
key: BZHYJLSMRKIXAUNTEDOGWQVPFC
key: BHIYJLSMRKTXAUNZEDOGWQVPFC
key: BQIYJLSMRKTXAUNZEDOGWHVPFC
key: BQIYJHSMRKLXAUNZEDOGWTVPFC
Number of Correct Hits2
key: BQIYJHSMRKLXAUNZEDOGWTVPFC
Running time: 1
2.89user 0.08system 0:01.62elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8620minor)pagefaults 0swaps
key: KMVXEOAPLTQIWJBSZGUNCFYHDR
key: OQKDEAXMVPLIWJBTZGUNCFYHSR
key: OHLDPYXMGQTIWJBAEVUNCFZKSR
key: OHTJPXLMGQFIYDBAEVUNCWZKSR
key: OHSWPXLMGQFIYDBAEVUNCJZKTR
Number of Correct Hits4
key: OHSWPXLMGQFIYDBAEVUNCJZKTR
Running time: 1
3.04user 0.13system 0:01.73elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8713minor)pagefaults 0swaps
key: YIGVRZFEXPQBCKSOTLNMAHUJWD
key: CZIBRAWEYPQOMKSXTGNVFHUJLD
key: UFIBRAQEYTMOWKSXPGNVZHCJLD
key: UXIBRATEYQMOCKSFJGNVZHWPLD
key: UXIBRATECMSOQPYFJGNVZHWKLD
key: UXIBRATKCMQOSPYFJGNVZHWELD
Number of Correct Hits1
key: UXIBRATKCMQOSPYFJGNVZHWELD
Running time: 1
3.65user 0.12system 0:02.05elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8674minor)pagefaults 0swaps
key: NYQGKDSUCEJVIMRXWHOPTAZLFB
key: NXQGKMSUCEJVIHRYLDOPFZATWB
key: NVMXKQSUCETYIGRAJDOPFZWLHB
key: PWMXKQSUCETYIGRAJDONFZVLHB
key: CWYXJQLPUETSIGRAKDONFZVMHB
key: CWYXJQLPUKTISGRZEDONFAVMHB
key: CZYXJQLPUKTISGRWEDONFAVMHB
Number of Correct Hits16
key: CZYXJQLPUKTISGRWEDONFAVMHB
Running time: 1
3.22user 0.12system 0:02.05elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8903minor)pagefaults 0swaps
key: FQAYNTIMGHKUWJBDPOVEXCRZSL
key: FQDYNCZMGHTUAJBWPOVRXIEKSL
key: FQDYNCTMGPZUAJBEHOVRXIWKSL
key: FINYVDTMGPWUAJBZKOCRXQHESL
key: FHNYCDTMGPWUAJBIKORVXQZESL
key: FHNDCYTMGPWUAJBIKORVXQZESL
key: FHGDCYTMREWUIJBQKONVXAZPSL
key: PWDGCYTMREQUIJBHFONVXAZKSL
key: PWDGCYTMRHQUIJBFKONVXAZESL
key: PWDGCITMRHQUYJBFKONVXAZESL
Number of Correct Hits0
key: PWDGCITMRHQUYJBFKONVXAZESL
Running time: 1
2.94user 0.08system 0:01.80elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8642minor)pagefaults 0swaps
key: GZODBYWKMPLSJHUAQVCNRIEFXT
key: CZODBYSVRPFXIEUALJGNHMKQWT
key: CZODBYLVREFSIGUAKJPNHMXQWT
key: CEZDBXPVRKFSIGUAJOLNHMYQWT
key: CMZDBXHVRKPSIGUAJOLNFEYQWT
key: CMZDBYQVRPHSIGUAJOLNFEXKWT
key: CMZDBYQVRJHSIGUAPOLNFEXKWT
Number of Correct Hits8
key: CMZDBYQVRJHSIGUAPOLNFEXKWT
Running time: 1
3.38user 0.10system 0:02.12elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8778minor)pagefaults 0swaps
key: UXQNPFWHCKAIDJRTMYGOBSVZLE
key: UWQYNXSHCKTIDPRLJMGOFAVZBE
key: ULXYNWIHCKTBDPRQMJGOFAVZSE
key: ULIBNWSPCKMYDJRQTHOGFAVZXE
key: ULXBVWSPCTMYDJRIKHOGFANZQE
key: UZXBVWDPCTMYIJRSKHONFAGLQE
key: UZXBJWDVCMLYIGRSKHONFATPQE
key: UZXJBWLVCPTYIGRSKQONFDAMHE
key: UZSDBWXVCPQYIGRTKJONFLAMHE
key: UZSDBWXVCPTYIGRLKJONFMAQHE
Number of Correct Hits13
key: UZSDBWXVCPTYIGRLKJONFMAQHE
Running time: 1
3.45user 0.10system 0:02.02elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8954minor)pagefaults 0swaps
key: UILFRWQKMPTJVGYDACBOHEXZSN
key: UKLFRWQJCPAXHGYDZVBOMESTIN
key: CTLFRWXJUKAIQGYDZVBOMEHPSN
key: CQLFRWXJUKAITGYDZVBOMEHPSN
key: CQLFRWXJUKTIHGYDZVBOMEAPSN
key: CQLFRAXJUKTIHGYDMVBOZEWPSN
key: CQLFRAXJUKTIDGYHMVBOZEWPSN
key: CQLFRAXJUKTIDGYHMVBOZPWESN
Number of Correct Hits5
key: CQLFRAXJUKTIDGYHMVBOZPWESN
Running time: 1
3.06user 0.13system 0:01.84elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8749minor)pagefaults 0swaps
key: RXWUEFSYBTHVPGJLQDMICAOKZN
key: RVWUTFIMBKAXHGJELDYSCZQPON
key: RSZPKOXMUTAIHGBWEDYVCLQJFN
key: RWTMKOXPUQAIHGBSEDYVCLZJFN
key: UWSFKDXVRQTIHGBAEOYPCLZJMN
key: UWMFKDXVRQTIHGBAEOYPCLZJSN
key: UFMHKDXVRQTIWGBAEOYPCLZJSN
Number of Correct Hits4
key: UFMHKDXVRQTIWGBAEOYPCLZJSN
Running time: 1
3.01user 0.12system 0:01.78elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8739minor)pagefaults 0swaps
key: MRISELDNUHJQYKBATVPGCFXWZO
key: RMSIELXKUQTYDGBAJVPNCWHFZO
key: RASDELXKUTQYIGBMPVHNCWJFZO
key: RZSDJLXVUPQYIGBATKHNCWEFMO
key: RZYDJLXVUEQSIGBATMHNCKWPFO
key: RZYDJLXVUEQSHGBWTMINCKAPFO
Number of Correct Hits8
key: RZYDJLXVUEQSHGBWTMINCKAPFO
Running time: 1
3.80user 0.16system 0:02.28elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8736minor)pagefaults 0swaps
key: NLYUGWHKOPQXBJVMTDCRSEAZIF
key: DLYXGWHKOPZJCUVTEBNRSMIQAF
key: DIYXGWHKOEZJCUVTPBNRSMLQAF
key: DIYXGWAKOEZUCJVTPBNRHMLQSF
key: DHYXGWSKOETUCPVZJBNRIMLQAF
key: DHYXGWSKOQTUCPVZJBNRIMLEAF
key: DHYXGWSPOQTRCKVZJBNUIMLEAF
key: DHYXGWSEOQTCRKVZJBUNIMLPAF
key: DHYXGWZEOQTCRKVSJBUNIMLPAF
key: DHYXGWZEOJTCRKVSQBUNIMLPAF
Number of Correct Hits6
key: DHYXGWZEOJTCRKVSQBUNIMLPAF
Running time: 1
3.13user 0.12system 0:01.95elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8672minor)pagefaults 0swaps
key: RAQGCSLMUZEOHPTIKBXYFNVJDW
key: RAQPCIDMUZKNHGJYEBXOFSVTLW
key: RAYPCNIMJZLDHGUQEBVOFSXKTW
key: RAYPCSXMZKLDHGUQEBOVFINJTW
key: RAYNCSXMBKLDHGUQEIOVFZPJTW
key: RAYNCSXMBKLIHGUQEODVFZPJTW
key: BAZNCSXMRKLIYGUHEODVFQPJTW
key: BAZNCYXMRKLISGUHEODVFQPJTW
Number of Correct Hits4
key: BAZNCYXMRKLISGUHEODVFQPJTW
Running time: 1
3.34user 0.12system 0:02.09elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8867minor)pagefaults 0swaps
key: UIYOBZFVLJESXRKWQDGNTMCPHA
key: UIYGBZWVLKQSXRJFEDONHMTPCA
key: UIYGBZWVLKQSXRJHEDONFMTPCA
key: UTXGBZQVCKWSYJRHEDONLMIPFA
key: CTXGBWLVUKHIYJRFEDONZMSPQA
key: CTXDBWLVUEFIYGRHKJONZMSPQA
key: CTXDBWHVUELIYGRSKJONFMZPQA
key: CTXDBWHVUELIYGRSPJONFMZKQA
key: CTXDBWQVUELYIGRSPJONFMZKHA
key: CTYXBWQVUELDIGRSPJONFMZKHA
Number of Correct Hits17
key: CTYXBWQVUELDIGRSPJONFMZKHA
Running time: 1
3.58user 0.09system 0:02.14elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8804minor)pagefaults 0swaps
key: RJMUNADCGQFIWKYELVOBTHZSXP
key: OFKBRQDCGEJIXMYALVNUTWZSHP
key: OFABRWDCGKEIXMYQLVNUTJZSHP
key: OFABRWDCNELIXMYQKGVUTJZHSP
key: OXABRWDCNELIFMYQJGVUTHZKSP
key: ODABRWXCNELIFMYQJGVUTHZKSP
key: ODABRWXCNELIFMYQKGVUTHZJSP
key: ODABRZXCNKLIFMYQEGVUTHWJSP
key: ODABRZXCNKLIQMYFEGVUTHWJSP
Number of Correct Hits1
key: ODABRZXCNKLIQMYFEGVUTHWJSP
Running time: 1
3.53user 0.12system 0:02.09elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8471minor)pagefaults 0swaps
key: RWYDKIPVSHZCAJBNLTGMOFUEQX
key: RWNGVZFJSLPITKBYQCOMDAUEHX
key: RWNGVZFKSLQIHJBYPCOMDAUETX
key: RWNUVZQKSLFIYJBHECOMDAGPTX
key: RHNUVZQKSLFIYJBWECOMDAGPTX
key: RHKSVZQNULFIYJBWECOMDAGPTX
key: RHKSVZQNUFLIYJBWECOMDAGPTX
key: RHLSVZQNUKFIYJBWECOMDAGPTX
Number of Correct Hits3
key: RHLSVZQNUKFIYJBWECOMDAGPTX
Running time: 1
2.72user 0.10system 0:01.75elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: GAZCBIWKDPQOVXSJLRTMFENYHU
key: GTVCBYWKDPQOIJSHERNMFLXZAU
key: NZVCBHWKDMQOIJLYPEGRFSXTAU
key: RZVCBQLKOMTDIJWYPEGNFSXHAU
key: RZYCBWQVOMTDIJLKPEGNFSXAHU
key: CZYOBWQVRMTDIJLAPEGNFSXKHU
key: CZYDBWQVRMTOIJLAPEGNFSXKHU
Number of Correct Hits12
key: CZYDBWQVRMTOIJLAPEGNFSXKHU
Running time: 1
2.83user 0.04system 0:01.53elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8777minor)pagefaults 0swaps
key: ILCDJREMAQXOTKUPHYNVGFSZWB
key: CFTDJYEMIQPRAKUXHONVGZSLWB
key: CFTDPIQMRLZYAKUXHONVGJSEWB
key: CFWDPIQMRJZYAKUXHOVNGLSETB
Number of Correct Hits2
key: CFWDPIQMRJZYAKUXHOVNGLSETB
Running time: 1
3.60user 0.13system 0:02.22elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8820minor)pagefaults 0swaps
key: NPWCMQLJRKDITVYGZOBUXEAFSH
key: NPLMCTWJOEIAFVYDKRBUGZXQSH
key: NZIPCTWJYELAMVBXKROUGSDQFH
key: NZMJCTWPYEQAIVBXKORUGFDLSH
key: NZMRCTWPYKQAIVBXEOGUJFDLSH
key: NZYUCXQMPEWIAVBTJOGRLFDKSH
key: NZYUCLQMPETIAVBWFOGRXJDKSH
key: NZYUCLQMPETIAVBWJOGRXFDKSH
key: NLZUCYQMFETIAVBWJOGRXPDKSH
key: NTZUCYQMFELIAVBWJOGRXPDKSH
Number of Correct Hits3
key: NTZUCYQMFELIAVBWJOGRXPDKSH
Running time: 1
3.69user 0.09system 0:02.20elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9089minor)pagefaults 0swaps
key: UZLXRVHEBKWNMJCDTFOGIQYSAP
key: UEDXRZVMBKWNHJCITFOGLQYSAP
key: UQSWRZIMBTXNVJCDKFOGLHYEAP
key: UQSWRZVMBTINXJCDKFOGLHYEAP
key: UQVWRZSMBTINXJCDKFOGLHYEAP
key: UQYVRZSMBTINXJCDKFOGLHWEAP
key: UQDVRZIMBTSNXJCYKFOGLHWEAP
key: UQDVRZIMBTSNXJCWKFOGLHYEAP
Number of Correct Hits1
key: UQDVRZIMBTSNXJCWKFOGLHYEAP
Running time: 1
3.70user 0.11system 0:02.18elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8749minor)pagefaults 0swaps
key: EIMAKORSUQDLNHCFJGXTBWYPVZ
key: UFWDJYEMRLSAXBCIKHNGOTVPQZ
key: UWADOYLMRESFXBCIJHNGKPVTQZ
key: UWADOYLKRPSFXBCIJHNGMEVTQZ
key: USADOYLKRPWFXBCIJHNGMEVTQZ
key: USADOYLJRPWFXGCIKHNBMEVTQZ
key: USADOYLJRPWFXGCIKVNBMEHTQZ
key: CWIDBYFVRPLSXGUHKJNOQEATMZ
key: CMIDBXQVRPLSYGUTKONJFEAHWZ
key: CMYDBXQVUPLSIGRTKONJFEAHWZ
Number of Correct Hits9
key: CMYDBXQVUPLSIGRTKONJFEAHWZ
Running time: 1
2.74user 0.10system 0:01.69elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8700minor)pagefaults 0swaps
key: BSXOPLHKAZFUDCRMQJYVIENTWG
key: BSXOPWHTUMFNDCRAEJYVILZKQG
key: BAXOMFHTUEKNSCRWPDYVILZJQG
key: BAXOMFHTUKENSCRIJDYVWLZPQG
key: BZXOMFHTUKENSCRAJDYVWLIPQG
key: BZYNMFHTUKEOSCRAJDXVWLIPQG
Number of Correct Hits6
key: BZYNMFHTUKEOSCRAJDXVWLIPQG
Running time: 1
3.87user 0.14system 0:02.29elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8755minor)pagefaults 0swaps
key: MDQKNJIZBFHAVCGTLEORXWSPYU
key: MIWVNDYPBJQLAEGTKCORXZSFHU
key: MIWVNDSPBJQZAEGTKCORXLYFHU
key: CMTIVHYPBFQSAJGWKNORXLZEDU
key: CMWYVHIPBFLSAJGTENORXQZKDU
key: CTMYVHZPBFLIAJGWENORXQSKDU
key: CTQYPHZVBFLISJGWENORXMAKDU
key: CTZDBHQVPFLIYJGWENORXMAKSU
key: CTZDBHQVPLFIYEGWJNORXMAKSU
key: CJZDBHQVWLSIYEGTPNORXMAKFU
Number of Correct Hits9
key: CJZDBHQVWLSIYEGTPNORXMAKFU
Running time: 1
3.29user 0.07system 0:01.98elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8687minor)pagefaults 0swaps
key: NQLFGDXKSYHUCJBWTRPIOZVEAM
key: NFLXGDAKSHQUCEBWTRPIOZVJYM
key: NFLXGDAKSHQUCEBWTRPVOZIJYM
key: NFLXGDAKSQHUCEBWPRJVOZITYM
key: NFLXGDAHSQZUCEBWPRJVOKITYM
key: NFLXGDZHSQAUCEBWPRJVOKITYM
key: NFLXGDZHSQAUCEBWKRJVOPITYM
Number of Correct Hits1
key: NFLXGDZHSQAUCEBWKRJVOPITYM
Running time: 1
3.12user 0.09system 0:01.75elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7812minor)pagefaults 0swaps
key: JSFLKDRGMTQYAOBIEWUNXHZPVC
key: RSFDKIQGMTJYAOBHEWUNXLZPVC
key: RSFDKIQGMJLYAOBHEWUNXTVPZC
key: RHFWKIQGMELYAOBSJDUNXTVPZC
key: RWFHKIQGMELYZOBSJDUNXTVPAC
Number of Correct Hits3
key: RWFHKIQGMELYZOBSJDUNXTVPAC
Running time: 1
3.40user 0.12system 0:02.10elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: LXWFRNCESAKYUMODQZGBVHTPJI
key: CZWFRNQESPKXUMODTVGBLHYAJI
key: CQWFRNAESJPXUMODKVGBLHYTZI
key: CQDFRNAESJPXUMOWKVGBLHYTZI
key: CQXFRLZESJKDNMOWPGVBUHYTAI
key: CQXFRZLESPTDNMOWJGVBUHYKAI
key: CQXFRZLENPTDSMOWJGVBUHYKAI
key: CQSDRYLJNETFXMOWKGVBUHZPAI
key: CQSFRYLMBETDXJNWPGVOUHAKZI
key: BQYFRWLMCETDXJNSPGVOUHAKZI
Number of Correct Hits8
key: BQYFRWLMCETDXJNSPGVOUHAKZI
Running time: 1
3.43user 0.08system 0:02.18elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: PATHMXDZVQLIGCUWKROYBEFJSN
key: BWTDMYSZRKFILGUAEXOVCPQJHN
key: BWTDMYQKRZFILGUAEXOVCJSPHN
key: BWADMYTKRQFILGUZEXOVCJSPHN
key: BWADMYTKRPFISGUZEXOVCQLJHN
key: BZADMYTKRPFISGUWEXOVCQLJHN
key: BZWDKYTMRPFISGUAEXOVCQLJHN
key: BZWDCYTMRPHISGUQEXOVKALJFN
key: BZWDCYTMREHISGUQPXOVKALJFN
Number of Correct Hits8
key: BZWDCYTMREHISGUQPXOVKALJFN
Running time: 1
3.62user 0.15system 0:02.10elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8516minor)pagefaults 0swaps
key: BZEIJNLTUCQSPGOWKDXRHYVAFM
key: BQYXJNEHUTPSIGRWKDCOZLVAFM
key: BAYXJWENUTLISGRHPDCOZKVQFM
key: BAYXVWQNUTLISGRHPZCODKJEFM
key: BAYXVWQNUTLISGRHPZCODEJKFM
key: BAYXVDQNULTISGRHJZCOWEPKFM
key: BAYXVDQNUKTISGRHPZCOFEJLWM
key: BAYXVDLNUKTISGRHPZCOFEWJQM
Number of Correct Hits11
key: BAYXVDLNUKTISGRHPZCOFEWJQM
Running time: 1
3.08user 0.13system 0:01.80elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: CHXMGFYQJLTUIORSKDPNWZAEBV
key: CHXDGFZQOLTBIJRSKUPNWYAEMV
key: CHXYJFPQUETBMGRSKDONWZALIV
key: CMXTBFPJUEQSYGRHKDONWZALIV
key: CTXMBFQJUELSYGRHKDONWZAPIV
key: CTXDBFQJUELIYGRHPMONWZAKSV
Number of Correct Hits12
key: CTXDBFQJUELIYGRHPMONWZAKSV
Running time: 1
3.20user 0.12system 0:02.12elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: BTZNPGSACKQXMLRWYVOHDUIJFE
key: BATNUFSJCKPXILRWZGOHDQVMYE
key: BASNUFTJCKMVXLRWZGOYDQIPHE
key: BAIYUFTJCKMVXLRWZGONDHSPQE
key: CAIYUFTJBKMVXLRWZGONDHSPQE
key: CTIYUDWPBKMXVLRAZGONFHSJQE
key: CTXYUDWPBKMIVLRAZGONFHSJQE
key: CTXYUDWPBJMIVLRAZGONFHSKQE
key: CTXYUDWPBJMVILRAZGONFHSKQE
key: CTYXBDWPUJMVILRAZGONFHSKQE
Number of Correct Hits10
key: CTYXBDWPUJMVILRAZGONFHSKQE
Running time: 1
3.11user 0.10system 0:02.01elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8871minor)pagefaults 0swaps
key: BSIWMAFKNEQOTRLXPVGCYJDZHU
key: BSZWMTFKNEHDAROQPVCGYJILXU
key: BSTWMZFKOEQXARNHPVCGYJDLIU
key: BSDWMZFKOEQXARNHPVCGYJTLIU
key: BSDWMAFKOEQXZRNHPVCGYJTLIU
key: BSDWMTFKCEQXZRNHPVOGYJALIU
key: BLDWMTISCEQXZRNHPVOGYJAKFU
key: BLDWMTISCEYXZRNHPVOGQJAKFU
key: BLDWMYISCJTXZRNHPVOGQEAKFU
Number of Correct Hits5
key: BLDWMYISCJTXZRNHPVOGQEAKFU
Running time: 1
3.50user 0.11system 0:02.12elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8800minor)pagefaults 0swaps
key: EQXZRMHKULFOIYVDABGNCPWTSJ
key: CQAWRZYPUKFOIHVSEBGNLXMTDJ
key: CFSWRMYPUKQGIHVAEBONLXZTDJ
key: CHSDBZWPUKQGIFRAEVONLYMTXJ
key: CTSDBMQPUKWGIFRAEVONLYZHXJ
key: CTSDBYQVUHWGIFRAEPONMLZKXJ
key: CTSDBYQVUHWGIPRAEMONFLZKXJ
key: CTYDBAQVUHWMIPRSEGONFLZKXJ
key: CTYDBAQVUHWLIPRSEGONFMZKXJ
key: CZYDBWSVUHQLIPRTEGONFMAKXJ
Number of Correct Hits15
key: CZYDBWSVUHQLIPRTEGONFMAKXJ
Running time: 1
3.14user 0.10system 0:01.89elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8790minor)pagefaults 0swaps
key: OFAVPLTECJQIWNGDHRSUXKBMZY
key: OWAVRMTPCJQISNGZHBFUXKLEDY
key: CTAVRZWPUJQISNBHLGFOXKMEDY
key: CXAVRZWPUKQISNBHJGFODLMETY
key: CXAVRZMPUKLISNBHJGFODQWETY
key: CASGRZMPUKLIXOBHJVFNDQWETY
key: CHSGRZLPUKMIXOBAJVFNDQWETY
key: CHSFRZLPUKMIXOBAJVGNDQWETY
Number of Correct Hits5
key: CHSFRZLPUKMIXOBAJVGNDQWETY
Running time: 1
3.23user 0.07system 0:02.05elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8890minor)pagefaults 0swaps
key: VDXJMAGPNSTRLUOQEBCKHZYIFW
key: VDXKJAGMNHTRQUOSECBYILZPFW
key: VFXYJZKENHLRQUOSMCBGITAPDW
key: VFXYJQKENHMRZUOSLCBGITAPDW
key: VQXYJDTENKMRZUOHLCBGISAPFW
key: VTXYJDQENKMRZUOHLCBGISAPFW
key: VTXYJDQENKSRZUOHLCBGIMAPFW
key: VTXYJDQENLSRZUOHKCBGIMAPFW
key: VTXYJFQENLSCZUOHKRBGIMAPDW
Number of Correct Hits2
key: VTXYJFQENLSCZUOHKRBGIMAPDW
Running time: 1
3.68user 0.11system 0:02.29elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8751minor)pagefaults 0swaps
key: VUABNFLPSJECWMZDTHRGQXOKYI
key: VHAGNQLJDPECWUZFTMRBSXOKYI
key: VZAGOTFJNLECWUXPHMRBSQDKYI
key: VZFGOTQJNLECWUDSPMRBHAYKXI
key: VZHGOTQJNLECWUDSPMRBAFYKXI
key: VZANOTQJGLECFMDSPURBHWYKXI
key: VWANOTQJGKEUFMDSPCRBXZYLHI
key: VWANOTLJGPEUFMDSKCRBXZHQYI
key: VWFNOTLJGQEUAMDYKCRBXZHPSI
Number of Correct Hits1
key: VWFNOTLJGQEUAMDYKCRBXZHPSI
Running time: 1
3.29user 0.11system 0:01.83elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8641minor)pagefaults 0swaps
key: VXHGRMFJNQWSKUBZTIOCPEYADL
key: VMXGNZFJRQPHAUBWTOICDEYKSL
key: VMXGNZFJRQPHAUBWKOICDEYTSL
key: VMZUNXFPRQJHAGBWKOICDEYTSL
key: VMAUNXFPRKQHZGBWJOICDEYTSL
key: VWAUNXFPRTQHZGBMJOICDEYKSL
Number of Correct Hits2
key: VWAUNXFPRTQHZGBMJOICDEYKSL
Running time: 1
2.99user 0.08system 0:01.74elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: RHFNMYDPCELIAOBWJXGVKSUQZT
key: RHDNMYFPCKQIAGBSJXOVEWZLUT
key: RALNCYXPUKQIHGBSJDOVEWZFMT
key: RWLNCYXPUKQIHGBSJDOVEAZFMT
key: RZLNCYXPUKQIWGBSJDOVEAHFMT
key: RZYOCXLPUKFIMGBSJDNVEAHQWT
Number of Correct Hits7
key: RZYOCXLPUKFIMGBSJDNVEAHQWT
Running time: 1
3.92user 0.10system 0:02.28elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8280minor)pagefaults 0swaps
key: JAIBRGYPSEHOFKMLWVZXUQDTNC
key: JIGFRAYPDEWXHBNZTVLOUQSKMC
key: BIDFRAHPVTMYLJNWEGXOUQSKZC
key: BHDWRAIPVKMYLJNFEGXOUQSTZC
key: BHDWRAYPMKLIVJNFTGXOUQSEZC
key: BHDWRAYMUKZIXJNFTGVOPQSELC
key: BHDWRAYMUKZIXJNFPGVOTQSELC
key: BFDWRAXMUKZIYJNHPVGOTQSELC
key: BFDWRAXMUPZIYJNHKVGOTQSELC
Number of Correct Hits2
key: BFDWRAXMUPZIYJNHKVGOTQSELC
Running time: 1
3.25user 0.11system 0:02.07elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8901minor)pagefaults 0swaps
key: CMJDKXQWGPHBSOUZARINYLFEVT
key: CZADPXQVOJHBSGUMERWNYLFKIT
key: CZADPXQVWEHOSGUMKRBNFLYJIT
key: CZWDPIXVRELOSGUAKHBNFMYJQT
key: CZWDJIXVRELHSGUYKBONFMAPQT
key: CZWDBHXVRKLISGUYEJONFMAPQT
key: CZLDBYXVUKWISGRHEJONFMAPQT
key: CZLDBWXVUKYISGRQEJONFMAPHT
key: CZXDBWQVUKLISGRYEJONFMAPHT
Number of Correct Hits16
key: CZXDBWQVUKLISGRYEJONFMAPHT
Running time: 1
3.35user 0.09system 0:02.13elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8417minor)pagefaults 0swaps
key: BZCVJXQENSKIRGHTLAOUFWMPDY
key: BZIXJAQECKHNWGRMPVOUFTSLDY
key: BZAXJDQPCKTNIGRMEVOUFHSLWY
key: BZAXNDQPCKTJIGRHEVOUFMSLWY
key: BZAXCDQPNKTIJGRHEVOUFMSLWY
key: BJAXCDQPNKTIZGRHEVOUFMSLWY
key: BLAXCDQPUKTIZGRHEVONFMSJWY
key: BHLXCDQVUKTISGRAEPONFMZJWY
key: BZLXCDQVUKTISGRWEPONFAMJHY
key: CZLXBJQVUETISGRWPDONFAMKHY
Number of Correct Hits19
key: CZLXBJQVUETISGRWPDONFAMKHY
Running time: 1
2.78user 0.14system 0:01.65elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8694minor)pagefaults 0swaps
key: BXHURFSKQZILYVNTEMOGCPAJWD
key: BXIUNYSKCFTMZVRHELOGQJAPWD
key: BIMUNWSPCFTXZVRHELOGQJAKYD
key: BZMUNQSPCFTXIVRYELOGWJAKHD
key: BZYUNQSPCTWXIVRLEMOGFJAKHD
key: BZYUNQSPCTWXIVRHEMOGFJAKLD
Number of Correct Hits7
key: BZYUNQSPCTWXIVRHEMOGFJAKLD
Running time: 1
3.34user 0.10system 0:02.12elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8691minor)pagefaults 0swaps
key: NAFJOBXPGHTCMKSLZVUYIERDQW
key: NAJBOLXPGHECFKSDQVUYIZRMTW
key: NAJBOLXPGHECFKSTQVURIZDMYW
key: NAJBOLXPGEHCFVIQTKURSZDMYW
key: NAMBOLXPGJHCFVIQTKURSZDEYW
key: NAHBOYXPGJLCFVIQEKURSZDTMW
key: NAHBOYXJGPLCFVIQEKURSZDTMW
key: NAHBOYXJRPLCFVIQEKUGSZDTMW
key: NSABOYHJRPLCFVIQEKUGXZDTMW
key: NSABOYHJRPXCFVIQEKUGLZDTMW
Number of Correct Hits1
key: NSABOYHJRPXCFVIQEKUGLZDTMW
Running time: 1
3.22user 0.11system 0:02.01elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8295minor)pagefaults 0swaps
key: FQRAJXIHNPYUGEBWMCZOSKLTDV
key: FQARJXHLNMYCGEBWPDUOSKITZV
key: FQLRJXHGNMYCAEBSTDUOWKIPZV
key: FHMRJXYGNPTCAEBSKDUOWQILZV
key: FHMOGXZJNPTCAEBYKDURWQILSV
key: FHMOGWZJNPTCAEBYKDURXQILSV
key: FHMDGIZKNPTCAEBYJOURXQWLSV
key: FHLDGIZKNPTCAEBYJOURXQWMSV
Number of Correct Hits1
key: FHLDGIZKNPTCAEBYJOURXQWMSV
Running time: 1
3.26user 0.12system 0:01.94elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8919minor)pagefaults 0swaps
key: GIQBETHVUZMNYKXWJSOPRADLFC
key: GITDBQXVULMNYJRWKEOHPSAZFC
key: GZYEBLXVUQMNSJRWKDOHFTIAPC
key: GZYEBQXVUKTLSJRWPDONFAIHMC
key: GZYEBQTVUKMXSJRWPDONFIAHLC
key: EZYGBQTVUKLXSJRIPDONFMAHWC
key: EZYGBWHVUKTXIJRSPDONFMALQC
key: EZYGBWLVUKTXIJRSPDONFMAQHC
Number of Correct Hits17
key: EZYGBWLVUKTXIJRSPDONFMAQHC
Running time: 1
3.21user 0.10system 0:01.85elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8791minor)pagefaults 0swaps
key: XYPBWJADNTZOLMUIQERGHFCKSV
key: CEMBWQADNTZILPUXJORGHFYKSV
key: CMHBWXQDNKLIYPUZJORGFEATSV
key: UALBMXZENQHIYPCDJORGFKWTSV
key: UZABMXQPRHKIYECDJONGFLWTSV
key: UZABMXQERHKIYPCDJONGFLWTSV
key: UZABMXQERKHIYPCDJONGFLWTSV
Number of Correct Hits3
key: UZABMXQERKHIYPCDJONGFLWTSV
Running time: 1
3.06user 0.11system 0:02.01elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8712minor)pagefaults 0swaps
key: RAWHNOTEVJZFGPCQMKUBYLSXDI
key: RFWYNKLEVJZOSMCAPHUBGDQTXI
key: VZYDNAXERKFOWMCPJHUBGLQTSI
key: VZADNSXERKWHYBCTJOUGMLQPFI
key: VZADNSXPRKWHYBCTJOUGFLQEMI
key: VZADNSXPRKMHYBCWJOUGFEQLTI
key: VZADNSXPRKMHYBCWJUOGFEQLTI
key: VZADNSXMRKPHYBCWJUGOFEQLTI
key: VZADNSXMRKJHYBCWPUGOFEQLTI
key: VZADNSXMRKLHYBCWPUGOFEQJTI
Number of Correct Hits3
key: VZADNSXMRKLHYBCWPUGOFEQJTI
Running time: 1
3.41user 0.08system 0:02.16elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8830minor)pagefaults 0swaps
key: RHUYEGDPIQZFSKCATBWVOMXJLN
key: RHIGEDYKUJQFSPCZLBXVOMWTAN
key: RHSPBDYEUTQZIGCFLVXJOMWKAN
key: RHSPBDYEUFQZIGCTLVXJOMWKAN
key: RAYOBZTEUQLDIGCSPVXJFMHKWN
key: RTYXBZSPUQLDIGCAEVOJFMHKWN
key: RTYXBZSPUQLIDGCAEVOJFMHKWN
key: RTYXBASPUQLIDGCZEVOJFMHKWN
key: RTYXBASVUQLIDGCZEPOJFMHKWN
key: RZYXBASVUQLIDGCTEJOPFMHKWN
Number of Correct Hits12
key: RZYXBASVUQLIDGCTEJOPFMHKWN
Running time: 1
3.23user 0.12system 0:02.08elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8827minor)pagefaults 0swaps
key: BHARYWXVCMKIDLUFJSONQPZETG
key: BHAXKDFVCMYITLURPSONQEZJWG
key: BHAXJDYVCEFITLURPZONQMSKWG
key: BLADJTYVCEFIZHURPXONQMSKWG
key: JLADBTYVCEFIZOUHPXRNQMSKWG
key: JZADBHYVCEFSXOUTPLRNQMIKWG
key: RZADBYHVCEFSIOUTPLJNQMXKWG
key: CZADBXHVRETSIJUFPLONQMYKWG
key: CZADBXHVREFSIJUTPLONQMYKWG
key: CZADBSHVREQXIJUTPLONFMYKWG
Number of Correct Hits11
key: CZADBSHVREQXIJUTPLONFMYKWG
Running time: 1
2.90user 0.11system 0:01.88elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7877minor)pagefaults 0swaps
key: VEXUNCRITPSMKDBQJOYGFZAHLW
key: VZLUNKBIYPSCMERQJOHGFDATXW
key: UZLBNQSECJHYMKRIPOVGFDATXW
key: BZLVNDSJCEHYMKRIPOUGFQATXW
key: BZXVNDSKCEHYMJRIPOUGFQATLW
key: BZXVNDSMCEHYIJRQPUGOFKALTW
key: BZXVNDSMCELYIJRQPUGOFHAKTW
Number of Correct Hits8
key: BZXVNDSMCELYIJRQPUGOFHAKTW
Running time: 1
2.93user 0.10system 0:01.69elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8609minor)pagefaults 0swaps
key: BTCYOQXEPLKISURHZGNVAFWJDM
key: BTXYOQGEPKFISURHZCNVAWLJDM
key: BZXGOAYEPTFISCRHQUNVWKLJDM
key: BFXVNASKPQLIDCRHTUOGWEZJYM
key: BZXVNQHJCFLIDPRATUOGWESKYM
key: BZXVNQSJCFLDIPRHTUOGWEAKYM
Number of Correct Hits5
key: BZXVNQSJCFLDIPRHTUOGWEAKYM
Running time: 1
3.72user 0.06system 0:02.14elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8747minor)pagefaults 0swaps
key: NXUSPIQOCTYVAGBHEDLKJWFMZR
key: UFDMPYQZCTKIXGBHJNOVEWASLR
key: PFMEUYTZCQKIXGBSJNOVDHAWLR
key: PFLEUXMZCQHIYGBSJNOVDKAWTR
key: CFLHUXMZPQWIYGBAJNOVDKSETR
key: CWLHUXMZPQFIYOBAJGNVDKSETR
key: PWLHUXMZCQFIYOBAJGNVDKSETR
key: PFLHUXMZCQWIYOBAJGNVDKSETR
Number of Correct Hits1
key: PFLHUXMZCQWIYOBAJGNVDKSETR
Running time: 1
2.98user 0.12system 0:01.72elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: NWCBPTDLVXSAZJYGEHURQKIMFO
key: NZVBPTDMGQFCAEYIJHURXLWKSO
key: NZVBJTDMGQFCLEYIPWURXAHKSO
key: NAWYPTDMGQFCLEBIJVURXZHKSO
key: NIWYPTQMGHFULEBAJVCRXZDKSO
key: NZYWPTQMGHFUIEBAJVCRXLDKSO
Number of Correct Hits3
key: NZYWPTQMGHFUIEBAJVCRXLDKSO
Running time: 1
3.64user 0.10system 0:02.21elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8761minor)pagefaults 0swaps
key: XPOBMIDVYJQTREUGWSCZHALKFN
key: XDCBMIAVYJQZTSUWEGORHPLKFN
key: JQTBMIAVCPLZYKUWEGORFXDSHN
key: CDTBMIAVJPLZYKUQEGORFXWHSN
key: CDXMBIQVRPLYZKUWEGOJFSAHTN
key: CDAXBWQVRPEYZLUIKGOJFSHMTN
key: CDAXBWQVRPMYZLUTEGOJFSIKHN
key: CDAXBWQVUPMYSLRTEGOJFZIKHN
key: CYAXBWQVUPMDSLRTEGOJFZIKHN
key: CMAXBWQVUPTDSGRIELOJFZYKHN
Number of Correct Hits14
key: CMAXBWQVUPTDSGRIELOJFZYKHN
Running time: 1
3.88user 0.07system 0:02.24elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8628minor)pagefaults 0swaps
key: OZFITAVESJMKXPDRWYUBLHCQNG
key: OVFIENATSJZCXPDWHUYBLKMQRG
key: VOWIPALTSHZURKDFJCYBNQMEXG
key: VWHIOAXTSPKUZMDFJCYBNQRELG
key: VWFIOTXJSPKUZMDLQCYBNAREHG
key: VWFIOTXJSQAUZMDLPCYBNKREHG
key: VWFYOAXJNLHUKMDQPCRBSZIETG
key: VQFYOASJNLKUHMDWPCRBXZIETG
key: VQFYOASJNLEUHMDWPCRBXZIKTG
key: VQFYOATJNLEUHMDWPCRBXZIKSG
Number of Correct Hits2
key: VQFYOATJNLEUHMDWPCRBXZIKSG
Running time: 1
2.52user 0.11system 0:01.56elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8730minor)pagefaults 0swaps
key: VWQGOZSJRLPUYMBHEAICDTXKNF
key: VTNMOZQJRLEYAGBHPIUCDWXKSF
key: VSYMOZQPRJLCAGBHEIUNDWXKTF
key: VSAMOZXPRJLCYGBHKIUNDWQETF
key: VSAMOZXPRKLCYGBHJIUNDWQETF
Number of Correct Hits2
key: VSAMOZXPRKLCYGBHJIUNDWQETF
Running time: 1
3.05user 0.12system 0:01.77elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: BQXCNHKPSEWODGRAMULYFTIZJV
key: BQELNZXPSMWODGRAKUCYFJITHV
key: BAWLNZXPYJEODGRQKUCHFMITSV
key: BAWLNDXMYJSOZGRHKUCEFPITQV
key: BAWLNDXMYKSOIGRQJUCEFPZTHV
key: BZWLNDEMYKSOIGRQJUCXFPATHV
Number of Correct Hits7
key: BZWLNDEMYKSOIGRQJUCXFPATHV
Running time: 1
3.52user 0.11system 0:02.23elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8456minor)pagefaults 0swaps
key: HNAXVZQKBLCRIEYTJPOUSWGFDM
key: BADXVFHKSTWYICRLEGUOPZNJQM
key: BZDXVFHKPTSYICRLEGUOWANJQM
key: BHDXVFSNUTZYICRLEGJOWAKPQM
key: BHDXVWLNUTZYIGRSECJOFAKPQM
key: BHDXVWLNUKJYIGRSEZCOFATPQM
key: BHDXVWLNUPJYIGRTEZCOFASKQM
key: BHDXVWLNUEJYIGRTPZCOFASKQM
key: BQDXVWLNUJEYIGRTPZCOFASKHM
key: BQDXVWLNUKEYIGRTPZCOFASJHM
Number of Correct Hits9
key: BQDXVWLNUKEYIGRTPZCOFASJHM
Running time: 1
2.72user 0.08system 0:01.62elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7895minor)pagefaults 0swaps
key: IZWMGRPJCTASYNOVQKBUXHDEFL
key: VZXMGDKJCTHSYNOWQRBUIPAEFL
key: VZXMGFHJCTKSYNOWPRBUIQAEDL
key: VZXMGFHJCKTSYNOWPRBUIQAEDL
key: VZMXGFYJCETSQBOWPRNUDHAKIL
Number of Correct Hits7
key: VZMXGFYJCETSQBOWPRNUDHAKIL
Running time: 1
2.87user 0.07system 0:01.65elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8525minor)pagefaults 0swaps
key: KHCGMIOXRJQDFBSYTPWLAVUEZN
key: JHCGMIOYRKQUFBSZTPWLAVDEXN
key: JQCGMIOYVKDUWBRFTPZLAHSEXN
key: JPUCMIZYVEAGQBRDTWOLFSHKXN
key: JZUCMIDYVESGQBRAPWOLFTHKXN
Number of Correct Hits7
key: JZUCMIDYVESGQBRAPWOLFTHKXN
Running time: 1
3.41user 0.09system 0:02.15elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8804minor)pagefaults 0swaps
key: NMSHOPFZVTLYXUGEQDBRIJAKWC
key: NFSHODLZVKQYXUGJPMBRIEATWC
key: NFHQOLSZVEJYXUGDPMBRIKATWC
key: NFHQOLSZVEPYXUGDJMBRIKATWC
key: NFWQOLTZVESYXUGAJMBRIKDPHC
key: NFWQOLTZVJSYXUGAEMBRIKDPHC
key: NFWQOXTZVJSYLUGAEMBRIKDPHC
key: NFWQOITZVPSYLUGAJMBRXKDEHC
key: NFWQOHTZVPSYLUGAJMBRXKDEIC
key: NFWQOHTZVKSYLUGAJMBRXPDEIC
Number of Correct Hits0
key: NFWQOHTZVKSYLUGAJMBRXPDEIC
Running time: 1
3.23user 0.09system 0:01.91elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: GSBCOYLADIWFUPVQKMNEHJRTXZ
key: GSHCOYTADIWFUBVLJMNRPQKEXZ
key: GSHCOYTBDIEFUKVLJQNRWAMPXZ
key: GAYIOHTBDQEFCPVLJUNRWSMKXZ
key: GAYHOITBDEQFCPVLJUNRWSMKXZ
key: GAYHOITBDKQCFPVLJUNRWSMEXZ
key: GAXHOITBDKQCFPVLJUNRWSMEYZ
Number of Correct Hits0
key: GAXHOITBDKQCFPVLJUNRWSMEYZ
Running time: 1
3.61user 0.10system 0:02.17elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8785minor)pagefaults 0swaps
key: XFVUGDMYNPSOZTBHLRIJQKWEAC
key: XFVIGDLYNEQOZTBHKRUJSPWMAC
key: VFXMGSLNYKQOZTBHERUIDPAJWC
key: VFSMGXLNYKQOZTBHJRUIDPAEWC
key: VFSUGXLNYKQOZTBHJRIMDPAEWC
key: VFSUGXZNWKQIYTBHJROMDPAELC
key: VFSUGXZNWKTIYEBHJROMDPAQLC
key: VFLUGXZNWKTIYEBHJROMDPAQSC
key: VFLSGXZNUQTIYEBHJROMDPAKWC
key: VFLXGWZNUPTIYEBHJROMDQAKSC
Number of Correct Hits8
key: VFLXGWZNUPTIYEBHJROMDQAKSC
Running time: 1
2.98user 0.11system 0:01.71elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8788minor)pagefaults 0swaps
key: VYAIJZDHRPGFTBONKXMCULEQWS
key: VMGDJWYHRPAQFBONLXICUTEKZS
key: VEYDJIXHRPAQFBOTLGNCUWMKZS
key: VLIDJWXHRPFYQBNAEGOCUTMKZS
key: VLZDJWXHREFYQBNAPUOCGTMKIS
key: VQZDJWXHREFYABNLPUOCGTMKIS
Number of Correct Hits5
key: VQZDJWXHREFYABNLPUOCGTMKIS
Running time: 1
3.47user 0.08system 0:01.94elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8750minor)pagefaults 0swaps
key: CZSPUIWJOQFDBHVLEYNGRMXKTA
key: CZSFULWJOQMDBHVIEYNGRPXKTA
key: CQIDUWZJOTMVHBRSEFNGLKXPYA
key: CHIDULZJVPMOYBRSEFNGWKXTQA
key: CHXDULZPVJMOYBRSKFNGWEITQA
key: CHXDULZPVTMOYBRSKFNGWEIJQA
key: CHXDULZPVTMNYBRSKFOGWEIJQA
Number of Correct Hits3
key: CHXDULZPVTMNYBRSKFOGWEIJQA
Running time: 1
3.29user 0.12system 0:02.09elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8444minor)pagefaults 0swaps
key: IFXYTZCMVPHUSJBAWDNROKGELQ
key: KFXIOZCMNTHUSJBAPYVRGWDELQ
key: VFCIOSXMNLHUZJBAPDKRGWYETQ
key: RFHUOSXMNLKIAGBZPDCVJWYETQ
key: RFSUOAXMVLKIHGBZPDCNJWYETQ
key: RASUOZXMVLKIHGBFPDCNEWYJTQ
key: RASUOZXMVLKIHGBFPDCNWEYJTQ
key: RASVCZXMUELIHGBFPDONWKYJTQ
key: RASDCZXMUELIYGBWKVONFJHPTQ
Number of Correct Hits7
key: RASDCZXMUELIYGBWKVONFJHPTQ
Running time: 1
3.10user 0.10system 0:01.99elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8435minor)pagefaults 0swaps
key: CTAOPXDQRHWSIBVUJYLNMZGEFK
key: CDAYPUXMRLSNIBVTJHOGZQWEFK
key: CTAYUPXMRLQNIBVDJHOGZWSEFK
key: CWYXULDMVPQNIBRFJHOGZTSEAK
key: CWYXULDMVJQNIBRZPHOGFTSEAK
key: CWYXUQDMVJLNIBRZPHOGFTSEAK
key: CWYXUQDPVELNIBRZMHOGFTSJAK
key: CWYXUQDPVEANIBRZMHOGFTSJLK
Number of Correct Hits7
key: CWYXUQDPVEANIBRZMHOGFTSJLK
Running time: 1
2.77user 0.11system 0:01.67elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: YSNRJGOAWQFIXPVHLBTZCKEMDU
key: YSNRJMOADQFIXPVGKBTZCEWLHU
key: GSYROXQADEIFZPVTJBNMCKWLHU
key: RZYOCSQJDEFIXPVTLBNMWKGAHU
key: GAYOCSZJDEMIXPVTLBNRHKFQWU
key: GAYOCSZJDEKIXPVTLBNRHMFQWU
Number of Correct Hits4
key: GAYOCSZJDEKIXPVTLBNRHMFQWU
Running time: 1
3.64user 0.11system 0:01.92elapsed 195%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8739minor)pagefaults 0swaps
key: YTMBAFUHNZESKVRQJWCGIPOLXD
key: KTMBYFUHNJESAVRQZWCGIPOLXD
key: UTIBYFKHNJZOAVRQPSCGMLWEXD
key: CLQBYFTHNEZOAVRIPSUGMKWJXD
key: CLQBKHTSNEYMAVRIPOUGFZWJXD
key: KZQBCWYJNELSAVRIPOUGFTHMXD
Number of Correct Hits6
key: KZQBCWYJNELSAVRIPOUGFTHMXD
Running time: 1
2.92user 0.10system 0:01.79elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8862minor)pagefaults 0swaps
key: VIWRNASZGHPKOJFCQUBTDLEMXY
key: VIWRNAJZGKQHCMODPUBTSLFEXY
key: VIWQNAEZGKTHCMODPURBSLFJXY
key: VDWQNFECGKTHZMOSPURBILAJXY
key: VDWENFZCGKTHQMOXPURBILAJSY
key: VDWENFXCGKTHQMOZPURBILAJSY
key: VDWLNFXCGKTHQMOZPURBIEAJSY
Number of Correct Hits3
key: VDWLNFXCGKTHQMOZPURBIEAJSY
Running time: 1
3.41user 0.11system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8946minor)pagefaults 0swaps
key: OSMGBTYPIEHFCVNXKJRULZAWQD
key: CSFUBYHPNETMOVRXKJIGWZAQLD
key: CSHOBWMPNETXYVRIKJUGFZAQLD
key: CSMOBWHPNKTXYVRIEJGUFZALQD
key: CZYGBWHPNKTXMVRAELOUFSIJQD
key: CZYVBWHJUKTXSGRAELONFMIPQD
key: CZYJBWHVUKTXIGRAELONFMSPQD
key: CZYLBWHVUKTXIGRAEJONFMSPQD
key: CZYLBWHVUPTXSGRAEJONFMIKQD
key: CZYXBWHVUETLSGRAPJONFMIKQD
Number of Correct Hits19
key: CZYXBWHVUETLSGRAPJONFMIKQD
Running time: 1
2.44user 0.08system 0:01.48elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8517minor)pagefaults 0swaps
key: PRYSKITZCQHNXGBFJDUMOAVELW
key: PFYXKITACQVNSGBHJDRMOZUELW
key: RFIXKMQSCTHNAGBPJDYVOZUELW
key: CFSXKIQMRLHNAGBZJDYVOPUETW
Number of Correct Hits4
key: CFSXKIQMRLHNAGBZJDYVOPUETW
Running time: 1
3.41user 0.09system 0:02.13elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8873minor)pagefaults 0swaps
key: CLSXGOAVJQTMWPUDEHRNYZFKIB
key: CFMDGYIVJZTSWOUXERHNQPLKAB
key: CFMDRIYVPZTXWOUAKGHNEQLJSB
key: CEPDRIYVMZTXSOUWKGHNFQLJAB
key: CQADRIHVMTZXSOUWKGLNFPYJEB
key: CQADRIHVMZEXSOUWKGPNFLYJTB
key: CQADRIHVMZEXSOUWPGJNFLYKTB
key: CQADMIHVRTEXSOUZPGJNFLYKWB
key: CQADMIHVRTEXSGUZPOJNFLYKWB
key: CQADMIHVRTEXSGUZPJONFLYKWB
Number of Correct Hits9
key: CQADMIHVRTEXSGUZPJONFLYKWB
Running time: 1
3.23user 0.09system 0:02.17elapsed 152%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8788minor)pagefaults 0swaps
key: VEHFJXWALKISDRCQTBZYGPOMUN
key: VFZIJXWAKQEUDRCTLBOYGPHMSN
key: VFZDJXWAKQEUIRBTLCOYGMHPSN
key: CFIDJXUAKQYWZOBTLVRMGEHPSN
key: CFIDJWUAKEQXZOBTLVRMGHYPSN
key: CFIDJLUAKEHXZOBTWVRMGQYPSN
key: CFSDJLUAKEHXZOBYWVRMGQIPTN
key: CFSDJTUAPEHXZOBYLVRMGQIKWN
key: CFIDJTUSPEHXZOBYLVRMGQAKWN
key: CLIDJTUSWEHXZOBYPVRMGQAKFN
Number of Correct Hits5
key: CLIDJTUSWEHXZOBYPVRMGQAKFN
Running time: 1
3.22user 0.08system 0:02.03elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8376minor)pagefaults 0swaps
key: UMNDBKAJVTHOXEWRPSGIFZYLQC
key: UAYDBKTVJQLOIEWXPRGMFSNHZC
key: JZYDBALVUKEGMTRXPFOIWSNHQC
key: JZYXBALVUKESDGRTPWOIFMNHQC
key: JTYXBQLVUEADSGRZPWONFMIKHC
key: JAYXBQLVUETDSGRZPWONFMIKHC
key: JAYXBQIVUETDSGRZPLONFMWKHC
key: JZYXBQSVUETDIGRAPLONFMWKHC
key: JZYXBQSVUETDIGRWPLONFMAKHC
Number of Correct Hits18
key: JZYXBQSVUETDIGRWPLONFMAKHC
Running time: 1
2.65user 0.11system 0:01.54elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: VFCGYLDKMOHNABRQPZIUWESTXJ
key: VSFCOXDPNMQYABRIKGHUWEZTLJ
key: CLQGUDXPVMENSBRITHYOWFZKAJ
key: CLIGUDXPVMEYWBRQKNHOFZSTAJ
key: CLIGUDXPVKEYWBRQMNHOFZSTAJ
Number of Correct Hits5
key: CLIGUDXPVKEYWBRQMNHOFZSTAJ
Running time: 1
3.28user 0.11system 0:02.10elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9025minor)pagefaults 0swaps
key: PHWRUTLKMJANIGBFEOVCXYDQZS
key: CHYXUTLJRKFNIGBAEOVPMWDQZS
key: CZYXBWPJRLHMIGUAEODNQTVKFS
key: CZYXBWLVUPTMIGRAEODNFHJKQS
key: CZYXBWLVUPTMIGREJODNFHAKQS
key: CZYXBWQVUPTMIGRLJODNFEAKHS
key: CZYXBWQVUPTLIGREJODNFMAKHS
key: CZYXBWQVUPTOIGREJLDNFMAKHS
key: CZYXBWQVUPTOIGRJELDNFMAKHS
key: CZYXBWQVUETJIGRLPDONFMAKHS
Number of Correct Hits21
key: CZYXBWQVUETJIGRLPDONFMAKHS
Running time: 1
3.44user 0.13system 0:02.13elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8911minor)pagefaults 0swaps
key: IXDBVUZRTWSHAJNQKCYPGMOFLE
key: IHDBVLWRGSZYAPNQKCUJXMOFTE
key: CHDBVLXRGQZYAMNSKIUJWPOFTE
key: RIDBVLSCGQZYAMNXKOUJWPHFTE
key: CIDBVLSNUPZYAMRXKOGJWQHFTE
key: CALVBDSJUPZYIGRHKMONWQXFTE
key: CMSJBLXVUPZYIGRFKDONWHAQTE
key: CTYXBHJVUPZILGRSKDONWMAQFE
Number of Correct Hits14
key: CTYXBHJVUPZILGRSKDONWMAQFE
Running time: 1
3.09user 0.12system 0:01.80elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8419minor)pagefaults 0swaps
key: YTWRNDOAMEKICXBHPLZSGQUFVJ
key: YWKUNDOASEQICXBHTLVMGPRFZJ
key: YWFUNDOASEQICXBHZLRMGPVKTJ
key: VWFUNDOASEQICXBHPLRMGZYKTJ
key: VHOUNDFASEQILXBWPCRMGZYKTJ
key: VHOUNDFASEQIZXBWPCRMGLYKTJ
Number of Correct Hits5
key: VHOUNDFASEQIZXBWPCRMGLYKTJ
Running time: 1
3.41user 0.12system 0:01.93elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8461minor)pagefaults 0swaps
key: UIYSERXVCPZJAGNWQBOKMLHFDT
key: UIYDBSXVCFLJAGRWPEOKMZHQNT
key: UIYDBSXVCQLJZGRWPEOKFANMHT
key: CZYDBIXVUQEJSGRWPLOMFANKHT
key: CZYDBIXVUQEJSGRWPLONFMAKHT
key: CZYDBIXVUEHJSGRWPLONFMAKQT
key: CZYDBLXVUEHSIGRWPJONFMAKQT
Number of Correct Hits16
key: CZYDBLXVUEHSIGRWPJONFMAKQT
Running time: 1
2.79user 0.12system 0:01.66elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9030minor)pagefaults 0swaps
key: KMNXJQZAYFEISGVWPURHBTOLDC
key: NZAXEQSLRPTIWGVMKUYHBFOJDC
key: UZAXEQSTRPMIWGVLKNYHBFOJDC
key: UMAXKQSPREZIWGVDTNYHBFOJLC
key: UMAXKQSPRJZIWGVDTNYHBFOELC
key: UMAXKQFPRJZIWGVDTYNOBSHELC
Number of Correct Hits3
key: UMAXKQFPRJZIWGVDTYNOBSHELC
Running time: 1
2.92user 0.12system 0:01.73elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8697minor)pagefaults 0swaps
key: CTZNBXYKVEJDMLWUHGORQIFPSA
key: CTSXBNYKVEHIMLWQJGORUDZPFA
key: CTYXBQDVJEHINGWSPLORUMZKFA
key: CSYXBQNVREFIDGWTPLOJUMZKHA
key: CSYXBQLVREFDIGWTPJONUMZKHA
key: CSYDBQLVREFXIGWTPJONUMZKHA
Number of Correct Hits13
key: CSYDBQLVREFXIGWTPJONUMZKHA
Running time: 1
2.72user 0.12system 0:01.52elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: NDTYPAQIVKSJXUMWZCROFEHLGB
key: VTSYPAQJNKMIXUOWECRGFZHLDB
key: CZYUPAQKNJMIXVRSEHOGFTWLDB
key: CZYUPWQJNKTIXVRSEDOGFMALHB
Number of Correct Hits13
key: CZYUPWQJNKTIXVRSEDOGFMALHB
Running time: 1
3.27user 0.09system 0:01.96elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8679minor)pagefaults 0swaps
key: VSUDMHKNBJLZAGFWEIOCXTYPRQ
key: BWRDMXKNVJLIAGUSEZOCFTYPHQ
key: BWZRMAKNVPTIXGUSEDOCFLYJHQ
key: BXZUJWLNVPTISGRAEDOCFMYKHQ
key: BXZUJWLNVPTIYGRAEDOCFMSKHQ
key: BXZVJWLNUETIYGRAPDOCFMSKHQ
key: BVYXJWLNUETISGRAPDOCFMZKHQ
key: BZYXCWLVUETISGRAPDOJFMNKHQ
Number of Correct Hits20
key: BZYXCWLVUETISGRAPDOJFMNKHQ
Running time: 1
4.04user 0.11system 0:02.36elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8782minor)pagefaults 0swaps
key: GIYDPXEJOVAFSHUQTRCNZLBKWM
key: GWYDPSHVBJACXEUQKRONFLZTIM
key: RQYDBSHVATPCIJUWKGONFLZEXM
key: RQYDBLHVATPCIJUWKGONFSZEXM
key: RLZDBQXVATPSIGUWKCONFJYEHM
key: RLZDBHXVAJKSIGUQPCONFTYEWM
key: RZLDBHXVPEASIGUQKCONFTYJWM
key: JZADBHXVRELSIGUQKCONFTYPWM
key: JZADBHXVUPLSIGRQECONFTYKWM
key: JZQDBHXVUPTSIGRAECONFLYKWM
Number of Correct Hits11
key: JZQDBHXVUPTSIGRAECONFLYKWM
Running time: 1
3.08user 0.08system 0:01.85elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8470minor)pagefaults 0swaps
key: GSHVCWIZMKFLQENXTJORUAYPDB
key: GSDNCHQZFKMXIEVTLJORUAYPWB
key: GADNCHQMFKZIXPVTLJORUSYEWB
key: GADOCYQMFKZIXPVTLJNRUSWEHB
key: RADGCYQMFKZIXPVTLJONUSWEHB
key: RADGCYWMFKZIXPVTLJONUSQEHB
key: RADGCYWMFKZIQPVTLJONUSXEHB
Number of Correct Hits4
key: RADGCYWMFKZIQPVTLJONUSXEHB
Running time: 1
3.60user 0.10system 0:02.17elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8796minor)pagefaults 0swaps
key: CTRDJEZYVLHGUBIPMANOFSKQWX
key: CTADJQZMVLPRIBUSYGNOFEKHWX
key: CHADJYZMVLKRIBUSQGNOFTPEWX
key: CSPDJYZMVEQRIBULKGONFTAHWX
key: CSTDMYZJVEQRIBULKGONFPAHWX
key: CSIDJYZVRPQMLBUTEGONFKAHWX
key: CMIDJZYVUEHSLBRTPGONFKAQWX
key: CZIDJWYVUEMHSBRTPGONFKAQLX
key: CZYDJWIVUEMHSBRTPGONFKALQX
Number of Correct Hits14
key: CZYDJWIVUEMHSBRTPGONFKALQX
Running time: 1
3.01user 0.13system 0:01.62elapsed 193%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8566minor)pagefaults 0swaps
key: UMSIPWDTFHVXZRCLEYOGBKNQAJ
key: UWSIPMDTBHLNXOCVEYRGFQZKAJ
key: UWVIPMYTBHQRXOCSEGDNFLZKAJ
key: UQVIPMRWBHTYXGCSEODNFLZKAJ
Number of Correct Hits6
key: UQVIPMRWBHTYXGCSEODNFLZKAJ
Running time: 1
2.88user 0.09system 0:01.77elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8744minor)pagefaults 0swaps
key: MAVSYRJKBQZIPTGWXNOCUELFDH
key: UAVDJCXKBQZIWTGPLRONMESFYH
key: UAVDJIXKBLZCSEGMQRONFWTPYH
key: UAQDJCYVBKZIXEGLMRONWSTPFH
key: CZYDJLTVBKQIXEGWMRONUSAPFH
key: CZYDJSQVBKTIXEGWMRONULAPFH
key: CZYDJWQVBKTIXEGSLRONUMAPFH
Number of Correct Hits11
key: CZYDJWQVBKTIXEGSLRONUMAPFH
Running time: 1
3.32user 0.08system 0:02.10elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8573minor)pagefaults 0swaps
key: VSTZPHDMBEANYCUWJGXOFLIQRK
key: VSTZMHDPBJANYCULEGXOFWIQRK
key: VSTZRHDMBJPNYCUWEGXOFLIQAK
key: BSTZRHDMVPQNYCUWEGXOFLIJAK
key: BSTZRYDMVPQNLCUWEGXOFHIJAK
key: CWTDRSZMVPQNLBUYEGXOFHIJAK
key: CWSDRYZMVPQNLBUTEGXOFHIJAK
key: CQSDRYZMVPTNLBUWEGXOFHIJAK
key: CQYDRSZMVPTNLBUWEGXOFHIJAK
key: CQYDRSZMVETNLBUWPGXOFHIJAK
Number of Correct Hits6
key: CQYDRSZMVETNLBUWPGXOFHIJAK
Running time: 1
3.42user 0.10system 0:02.10elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8973minor)pagefaults 0swaps
key: XAEFOKQPRHGVCMSNLUDJWZYTIB
key: GXANOIDVREHUFJSPLCQMWZYKTB
key: GXANOIDVRPHUFJSTECQMWZYKLB
key: GXADOIHVRPQCFKSTEUNMWZYJLB
key: GXADOIHVRPTCFKSQJUNMWZYELB
key: UXADOITVCPHSFKRQJGNMWZYELB
key: CTXDMIZVUPHSFKRQJGONWYAELB
key: CTXDMIZVUEHSLKRQJGONWYAPFB
key: CTXDMIQVUEHSYKRZJGONWLAPFB
key: CZSDMIQVUEHXYPRTJGONFLAKWB
Number of Correct Hits11
key: CZSDMIQVUEHXYPRTJGONFLAKWB
Running time: 1
2.88user 0.09system 0:01.65elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: VSCWKDYABGTXZEFILRNHUMOPQJ
key: VHCGKDYABPTIZEFQLRNSUMOWXJ
key: CWAGKXYVBPTSZEFHLRODUQNMIJ
key: CWAGMXYVBPTIZEFHLRODUQNKSJ
key: CWNGBXYVMPTDZEFHQROIULAKSJ
key: CSIGBXYVMPTDZOUWQENRFLAKHJ
Number of Correct Hits9
key: CSIGBXYVMPTDZOUWQENRFLAKHJ
Running time: 1
2.60user 0.10system 0:01.54elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8565minor)pagefaults 0swaps
key: JISUVETMKPQOANBWXRGYDLFHCZ
key: PISNCXLMUQHFAGBWKVORDTYJEZ
key: PISRCXLMUFWYAGBHKVONDQTJEZ
key: RJSXCMLPUKWIAGBTFVONDQHEYZ
key: RFSXCYLPUKWIQGBTJVONDAHEMZ
Number of Correct Hits7
key: RFSXCYLPUKWIQGBTJVONDAHEMZ
Running time: 1
2.96user 0.12system 0:01.95elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8650minor)pagefaults 0swaps
key: CSNXBAYJLHFDIPROMGWEUTZKVQ
key: CSMNBDYJEHPIOLRAWGXVUTZKFQ
key: CSYNBDTJVHWOILRAKGXEUMZPFQ
key: CSYLBDWVJHTOINRAKGXEFMZPUQ
key: CSYLBDWVJHTXIORAKGNPFMZEUQ
key: CSYLBWDVJPTXIORZKGHNFMAEUQ
key: CSYLBWHVMPTXDIRZJGONFKAEUQ
key: CSYLBWTVMEHXIDRZJGONFKAPUQ
Number of Correct Hits11
key: CSYLBWTVMEHXIDRZJGONFKAPUQ
Running time: 1
2.64user 0.07system 0:01.56elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8707minor)pagefaults 0swaps
key: RENSPAHOCZFIDLYXJWGVTKBMUQ
key: RENBMTXOCZFIDLYHJWGVAKUPSQ
key: RZNBMTXOCPFIDLYHJWGVAEUKSQ
key: RZNBMTXOCLFIDPYHJWGVAEUKSQ
key: RZNBMTDOCJFIXPYHLWGVAEUKSQ
Number of Correct Hits3
key: RZNBMTDOCJFIXPYHLWGVAEUKSQ
Running time: 1
1.88user 0.08system 0:01.21elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8101minor)pagefaults 0swaps
key: OQVFGASMHXJKWUDZERCNLTYPIB
key: OQKFGAYMHSEVIUDTJRCNLZXPWB
key: OZKIGAYMHTEVFUDSJRCNLQXPWB
Number of Correct Hits2
key: OZKIGAYMHTEVFUDSJRCNLQXPWB
Running time: 0
3.53user 0.11system 0:02.13elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8816minor)pagefaults 0swaps
key: RKBQUPXJZTLMAGCIEFNODWYSHV
key: RWBQUSXJZTMYHGCIPFNODELKAV
key: RWHQUSXJZEMYNGCIPFBODTLKAV
key: RWHQUDXJZEMYNGCIPFBOSTLKAV
key: CWXFUDHJZELYQGRIPNBOMTSKAV
key: CQXFUDHJZELYIGRWPNBOMTSKAV
key: CSXFUDHJZELYIGRWPNBOMTAKQV
key: CHXPUDSJZELYIGRWMNBOFTAKQV
key: CWXPUDSJMELYIGRHZNBOFTAKQV
key: CWXPUDQJMZLYIGRSENBOFTAKHV
Number of Correct Hits7
key: CWXPUDQJMZLYIGRSENBOFTAKHV
Running time: 1
2.90user 0.12system 0:01.78elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8786minor)pagefaults 0swaps
key: BFXNRVQLTSEYMUCWKGZOPHIJAD
key: BPXZNMQLRJEYSVCWKUGOFHITAD
key: BHSJNLQMRPTIXVCWKUGOFZYEAD
key: BWZXNAQMRKTILVCHPUGOFJYESD
key: BZHXNWQMCJTILVRAPUGOFKSEYD
key: BZYXNWQMCJTHIGRSPUVOFKAELD
key: BHYXNWSMCJTZIGRQPUVOFEAKLD
Number of Correct Hits11
key: BHYXNWSMCJTZIGRQPUVOFEAKLD
Running time: 1
2.70user 0.10system 0:01.50elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: UMAIOYHCGJESPKDQXNFBLZVWTR
key: UMFIOAHCGJLYPKDXQNSBWZVETR
key: UMSIOAQCGJLYPKDWHNVBXZFETR
key: VMSIOAWCGJLYFKDQHPUBXZNETR
Number of Correct Hits1
key: VMSIOAWCGJLYFKDQHPUBXZNETR
Running time: 1
2.71user 0.11system 0:01.51elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8668minor)pagefaults 0swaps
key: GKUCRLDPVMQYFBOWJNTSIEAHZX
key: OHZCJLDMVKQYFBGWPNURISAETX
key: OHZCJQDMVKLYFBGSPNURITAEWX
key: OHZCJQDMVELYFBGSKRUNITAPWX
Number of Correct Hits3
key: OHZCJQDMVELYFBGSKRUNITAPWX
Running time: 1
2.56user 0.10system 0:01.55elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8125minor)pagefaults 0swaps
key: KZUCJWGTMPFNVBLOHSIDRXAEQY
key: OHUCJWGTVEKNXBLFZSIDRAMPQY
key: OHUCJWGTVEQNXBLFKSIDRZMPAY
key: OHUCJQGWVETNXBLFKRIDSZMPAY
Number of Correct Hits2
key: OHUCJQGWVETNXBLFKRIDSZMPAY
Running time: 1
3.08user 0.12system 0:01.95elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: CIMDBGSJKWFYTVNAQLOUREZPXH
key: CZMDBTSJNPWYIVRAQGOUFELKXH
key: CLMDBTSJNPWYIVRAQGOUFEZKXH
key: CMXDBQSJNTWYIVRAPGOUFEZKLH
key: CMXDBWSJNTQYIVRZPGOUFEAKLH
key: CMXGBWSJNEQYIVRZPDOUFTAKLH
key: CMXGBWSJUEQYIVRZPDONFTAKLH
key: CTYXBWSJUEQGIDRZPVONFMAKLH
Number of Correct Hits15
key: CTYXBWSJUEQGIDRZPVONFMAKLH
Running time: 1
3.32user 0.08system 0:02.11elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7986minor)pagefaults 0swaps
key: UAVOBIMSYPHXJCFDERNGQKZLTW
key: UYIOBALPJMHXDCFVERNGQSZKTW
key: JVIOBALPUHMXDCRYETGNQSZKFW
key: JVIOBALEUPMXDCRYHTGNFSZKQW
key: CIVGBZLEUPMXSJRYKDONFTAHQW
key: CIXGBYLVUPMESJRZKDONFTAHQW
key: CTXDBYLVUPMEIJRZKGONFSAHQW
key: CTXDBYLVUPMZIJRHKGONFSAEQW
key: CTXDBYLVUPMZIGRHEJONFSAKQW
Number of Correct Hits12
key: CTXDBYLVUPMZIGRHEJONFSAKQW
Running time: 1
3.04user 0.10system 0:01.89elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9039minor)pagefaults 0swaps
key: ASFYMGQJUTZCINBWHERVXLPKDO
key: GQFYMAIJUTSCZEBWHNRVXLPKDO
key: GQFYMDIKUTSCZEBWJNRVXLHPAO
key: GQFYMDIKUHSNZEBWJCRVXLAPTO
key: CQTYMDIPUHSNZEBWJVRGXLAKFO
key: CQIYMDZPUHFNSEBWJVRGXLAKTO
key: CQIYMDLPUHFNSEBWJVRGXZAKTO
Number of Correct Hits6
key: CQIYMDLPUHFNSEBWJVRGXZAKTO
Running time: 1
3.22user 0.14system 0:01.88elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8716minor)pagefaults 0swaps
key: ROADBXQVGPFCLJTZWUNIMEYKSH
key: RZADBXWVNPFTOJCLQUGIEMYKSH
key: RZADBXWVNQTFOJULKCGIEMYPSH
key: UZADBXLVNETOWJRSKIGCFMYPQH
key: CZYDBLXVNETIWJRSKGOUFMAPQH
key: CZYDBLIVUETXWJRSPGONFMAKQH
key: CZYDBILVUETXWJRSPGONFMAKQH
Number of Correct Hits17
key: CZYDBILVUETXWJRSPGONFMAKQH
Running time: 1
3.46user 0.12system 0:02.16elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8796minor)pagefaults 0swaps
key: NFGMJDEUCTYIZOBWQAPVRHXLKS
key: NQTMJXGUCEWIDOBYKAHVRPZLFS
key: NQTMJXIUCKWGDOBHEAYVRPZLFS
key: NQTMJXIUCPWADOBHEGYVRKZLFS
key: YQTMUXIPCJWADOBHEGNVRKZLFS
key: RWTMUDIPCJQYXOBHEGNVAKZLFS
key: RWTHUDKJCMQIXOBFPGNVAEZLYS
key: RWAHUDQJCKMIXOBFPGNVETZLYS
key: RWFYUDQJCKMIXOBAPGNVETZLHS
Number of Correct Hits3
key: RWFYUDQJCKMIXOBAPGNVETZLHS
Running time: 1
3.34user 0.09system 0:01.99elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8707minor)pagefaults 0swaps
key: GMLUOZJAYTDQNHVIKCRBSEFWXP
key: GWILOAJZYMDUFHBQKCNVSERTXP
key: GWHLOATZYMDUFIBQKCNVESRJXP
key: GQHLODTZYMAUFIBWKCNVJSREXP
key: GAMLOITZYHQUFJBSKCNVDWREXP
key: GSMQOITZYHLUFJBAKCNVDWREXP
key: GSMROITZYHLUFJBAKCNVDWQEXP
key: GSMROXTZYHLUFJBAKCNVDWQEIP
Number of Correct Hits0
key: GSMROXTZYHLUFJBAKCNVDWQEIP
Running time: 1
2.80user 0.13system 0:01.79elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8450minor)pagefaults 0swaps
key: MIAEJXNQGKPYLCVDHBFOUWRZTS
key: MHAXJINQGZKYWCVDEBFOULRPTS
key: MHAXJINQGPKYWCVDEBROULFZTS
key: MZAXJINQGKHYWCVDEBROULFPTS
key: MIAXJZNQGKHYWCVDEBROULFPTS
key: MIANJZXQGKHYWCVDEBROULFPTS
key: MTAOJZXQGKHYWCVDEBNRULFPIS
Number of Correct Hits0
key: MTAOJZXQGKHYWCVDEBNRULFPIS
Running time: 1
3.30user 0.12system 0:02.13elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8682minor)pagefaults 0swaps
key: GUAXOYLCMZTNQFRSEDBPIJWKVH
key: CWAXOYEJUZTNQFRSKDBGIPMLVH
key: CQYXOVZJUETNWFRSKDBGIPALMH
key: CQYXGVZJUETNIFRWKDBOSPALMH
key: CQYXBVZJUETNIFRWKDGOMLAPSH
key: CQYXBMZJUETNIFRSPDOGWLAKVH
key: CMYXBQZJUETNIFRSPDOGWLAKVH
key: CLYXBZQJUETGIFRSPDONWMAKVH
key: CZYXBLQJUETGIFRSPDONWMAKVH
key: CZYXBFQJUETLIGRSPDONWMAKVH
Number of Correct Hits17
key: CZYXBFQJUETLIGRSPDONWMAKVH
Running time: 1
3.04user 0.08system 0:01.79elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8785minor)pagefaults 0swaps
key: BVSNMQHGREXDALKIFOTYWZUPCJ
key: BKAYMQXGREFISLVTHOCNWZUPDJ
key: BZAYMFXVRHQDSLCTPOGNWKIEUJ
key: BZAXMWYVRHQDSLUTPOGNCEIKFJ
key: BZAXMWYVCHQDSLUTKGONREIPFJ
key: BZAXMWYVCHQDSLUTPGONREIKFJ
Number of Correct Hits10
key: BZAXMWYVCHQDSLUTPGONREIKFJ
Running time: 1
2.92user 0.11system 0:01.66elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8678minor)pagefaults 0swaps
key: KZRGUFQVYSMBEPAJHOTNCWXLDI
key: UZYGBFWVRJEOSPHTLDCNAMXKQI
key: OZYGBFQVUJERSPHTLDCNAMXKWI
key: CZYGBFQVUJLRSPHTEDONAMXKWI
key: CZYGBXLVUEQPSRFTJDONWMAKHI
Number of Correct Hits16
key: CZYGBXLVUEQPSRFTJDONWMAKHI
Running time: 1
3.74user 0.13system 0:02.27elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8542minor)pagefaults 0swaps
key: NSCVJZWHBTMUYEROAGDLFQKPXI
key: JZCVNWSPBQMUOERYTGDLFAHKXI
key: JZLVNYSPBQMEOGRWKUDCFAHTXI
key: OAEVNLXPBQMYZGRWKUDCFJHTSI
key: BAWVNQXMRPTYZGCLEUDOFJHKSI
key: BQWVNAXMRPTYZGCHEUDOFJLKSI
key: BQWVNAXMRETYZGCHPUDOFKLJSI
key: BQWVNAXMRKTYZGCHPUDOFELJSI
key: BQWVNAXMCKTYZGRHPUDOFELJSI
key: BWQUNZXMVKTYAGRSPDCOFELJHI
Number of Correct Hits7
key: BWQUNZXMVKTYAGRSPDCOFELJHI
Running time: 1
3.49user 0.10system 0:02.17elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8752minor)pagefaults 0swaps
key: DCUXGLZEVQABKTNHMRIJYPFOSW
key: DEUXGAZJVPLBCTNHMROKYQFISW
key: DFUXGAHJVPLKCTNQMRBOYZEISW
key: DFKXGAHJVPLTCUNQMRBOYZIESW
key: CFKXGTYJVPLIDUNQMRBOHZAESW
key: CFZXGMYJVPLIQBNHTRUODKAESW
key: CFZXGLYPVEMIQBNHJRUODTAKSW
key: CFYXGLZPVETIQBNHJRUODMAKSW
key: CFIXRLDPVETYMBNHJGUOZQAKSW
Number of Correct Hits6
key: CFIXRLDPVETYMBNHJGUOZQAKSW
Running time: 1
3.43user 0.13system 0:02.12elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8825minor)pagefaults 0swaps
key: UEMWRSTVDAQIONHXPFBKZLGJYC
key: UEXVRSAFDKQIONHLPGBTZMWJYC
key: UYXVRSMFDKEIHNBATGOJZQWPLC
key: UYHVRSMFDKEIXNBAPGOJZQWTLC
key: UQLVRYMFDETIXNBAKGOJZHWPSC
key: UQLVRYMFZETIXNBAKGOJDHWPSC
key: UQLVRXMFZPTIYNBAKGOJDHWESC
key: UQLVRXMFPKTIYNBAZGOJDHWESC
key: PQMVRXLFUKTIYNBAZGOJDHWESC
key: PQZVRXLFUKTIYNBAMGOJDHWESC
Number of Correct Hits5
key: PQZVRXLFUKTIYNBAMGOJDHWESC
Running time: 1
4.08user 0.16system 0:02.38elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8861minor)pagefaults 0swaps
key: OFYDPEXVWTHISJCZLNBRGKAQMU
key: CFXDJYMVWTEISPRZLNBOGQAKHU
key: CFXDJMYVWQEISPRZLNBOGTAKHU
key: CMXDJFYVSEQIWPRZLOBNGTAKHU
key: CTXSJWYVDEQFIPRZLBONGMAKHU
key: CTMXJWYVDEQFILRZPBONGSAKHU
key: CTDXBWYVMEQFILRZPJONGSAKHU
key: CFHXBWTVMEPYILRZJGONDSAKQU
key: CFHXBDTVMEKYILRZJGONWSAPQU
Number of Correct Hits9
key: CFHXBDTVMEKYILRZJGONWSAPQU
Running time: 1
3.32user 0.10system 0:01.88elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9058minor)pagefaults 0swaps
key: XAKCQZDGOSERUJBTPYVMLHFIWN
key: XFSOUDIERWKYZJBAPVGCLHQMTN
key: CQSVUDIERFMYZJBAPOGXLHWKTN
key: CQSVUDWERFMYIJBAPOGXLHZKTN
key: CWSVUDMERFQYIJBAPOGXLHZKTN
key: CWSVUDFERMQYIJBAPOGXLHZKTN
key: CWSYUDFPRMQXIJBAEOGVLHZKTN
Number of Correct Hits2
key: CWSYUDFPRMQXIJBAEOGVLHZKTN
Running time: 1
3.28user 0.08system 0:02.11elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9004minor)pagefaults 0swaps
key: GSLBJWQTXZAUNMVIFHPRDEYKOC
key: GDAOJWQKXELUNMVIFBPRSZYTHC
key: NDAOJWFQGELPHMVSKBURIZYTXC
key: NIAOJWFPGEHQLMVDKBURSZYTXC
key: RIAOVWQPGEFYLMJDKBUNSZHTXC
key: RIZOVWQPGEFYLMJDKBUNSAHTXC
key: ZIXBVWQJGKSYLMRDEOUNFAHTPC
key: ZIXBVWQJGKEYLMRDPOUNFAHTSC
key: ZIXBVWLJGKTYSMRDPOUNFAHEQC
key: ZIXBVWLHGKTYSMRDPOUNFAJEQC
Number of Correct Hits8
key: ZIXBVWLHGKTYSMRDPOUNFAJEQC
Running time: 1
3.20user 0.08system 0:01.96elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8744minor)pagefaults 0swaps
key: VHYXRMALUTZINGCSPJBODEWKFQ
key: VHYXRALJUKZINGCSPMBOFEWTDQ
key: BHYXRALPUKZINGCSJMVOFEWTDQ
key: BHYXRALPUKWINGCZJDOVFESTMQ
key: BHYXCMLPUKZVIGRWJDONFASTEQ
key: BHYXCSLVUKZPIGRWJDONFAMTEQ
key: BEYXCSLVUKZJIGRWPDONFAMTHQ
key: CEYXBMLVUKTSIGRWPDONFZAJHQ
Number of Correct Hits17
key: CEYXBMLVUKTSIGRWPDONFZAJHQ
Running time: 1
3.58user 0.11system 0:02.02elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8978minor)pagefaults 0swaps
key: BKXZSYAMWQJRLFUDHCGEOVINTP
key: BQTZSYAMCKHOLEUDJXIGRVNWFP
key: BQVZSYAMCKHDLEUIWXOGRTNJFP
key: BWVZSYAMCKHITEUDLXOGRQNJFP
key: BWVZSYAMCKHITEUDJXOGRQNLFP
key: BWVZSYDMCKHITEUAJXOGRQNLFP
key: BWVZSYDMCKQITEUAJXOGRHNLFP
Number of Correct Hits2
key: BWVZSYDMCKQITEUAJXOGRHNLFP
Running time: 1
3.38user 0.09system 0:02.12elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8841minor)pagefaults 0swaps
key: CXTYKSIVRJPFWBMDLONGQAHEZU
key: CFDXBWIVRJPSYKMTLGONQHAEZU
key: CMKXBWTVRJLYZDFIPGONQHAESU
key: CMSXBWTVRJLYZDFIEGONQPAKHU
key: CMSXBWTVJILYZGRFPDONQEAKHU
key: CMYXBWQVJILZSGRTPDONFEAKHU
key: CZYXBWQVJELMSGRTPDONFIAKHU
key: CZYXBWQVJELMSGRIPDONFTAKHU
key: CZYXBWQVJELMIGRSPDONFTAKHU
Number of Correct Hits18
key: CZYXBWQVJELMIGRSPDONFTAKHU
Running time: 1
2.89user 0.15system 0:01.77elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8806minor)pagefaults 0swaps
key: EZSHKDAXRLWFIYBMQUGVCPJTON
key: UESHKDAXRQWFIYBMJOGVCPLTZN
key: UXSHJDAERQWFIGBMKOPVCYTLZN
key: UXAYPDSERJWHQGBMKOIVCFZLTN
key: UWMXPDSERJQYZGBAKOIVCFHLTN
key: UZSXPDLERJFYWGBAKOIVCQHMTN
Number of Correct Hits4
key: UZSXPDLERJFYWGBAKOIVCQHMTN
Running time: 1
3.23user 0.08system 0:01.93elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8579minor)pagefaults 0swaps
key: UZAGHQXVRMJOSCYTELPNWIBFDK
key: UDACOIXVRLTBSGYWEHJNMQPFZK
key: UCADOIXVRLTBFGYQEHJNMSWPZK
key: CZADBQXVRLTOFGYIEUJNWSMPHK
key: CZIDBYXVHLMUFGRTEJONWSAPQK
key: CZIDBWXVHLMUYGRTEJONFSAPQK
key: CZYDBWXVHLTUIGRSEJONFMAPQK
Number of Correct Hits14
key: CZYDBWXVHLTUIGRSEJONFMAPQK
Running time: 1
3.19user 0.11system 0:01.84elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: YXVGRIZLDHKCUPOWQMBJNEFTAS
key: VYXGRIZEDMKCUPOWQFBJNHLTAS
key: VJYGRIZEDMKFUPOWQCLBNHATXS
key: VQYGRIZEDKMUFPOWJCLBNHATXS
key: VQYGRLZEDKTUFPOWJCNBIHAMXS
key: VQYGRZLEDKTUFPOWJCNBIHAMXS
Number of Correct Hits4
key: VQYGRZLEDKTUFPOWJCNBIHAMXS
Running time: 1
2.87user 0.09system 0:01.83elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8467minor)pagefaults 0swaps
key: OPLHTGXRSEADBYVZMUIKCQWJFN
key: FAQHTXGRWEMDLYVSPUIKCZBJON
key: FYQHTXWRGEZOLPVSAUIKCMBJDN
key: FYQHTXWRGPZILEBSJDOKCAVMUN
key: FQYHTXWRGMLIUEBSKDOJCAVPZN
key: FQYOTXWRGMLHIEBZKDUJCAVPSN
key: FWYHTXQRGMLIOEBZKDUJCAVPSN
Number of Correct Hits3
key: FWYHTXQRGMLIOEBZKDUJCAVPSN
Running time: 1
3.18user 0.12system 0:02.08elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8717minor)pagefaults 0swaps
key: SQECJLXDVZKOIMGWPURBHAYTFN
key: SQZCJHXLVETOUMGWPIRBDAYKFN
key: SQZCJHDLVEAOIMGWPURBXTYKFN
key: VWZOJFALSEDRIMGQPUCBXTYKHN
key: VWZOJDALSEFRIMGQKUCBXTYPHN
key: VWZOJXALSEFRIMGQPUCBDTYKHN
key: VWZIJXAESLFROMGQPUCBDTYKHN
key: VWZIJXTEOLFUSMGQPRCBDAYKHN
key: VWZIJXAEOLFUHMGQPRCBDTYKSN
key: VWZIJXYEOLFUHMGQPRCBDTAKSN
Number of Correct Hits4
key: VWZIJXYEOLFUHMGQPRCBDTAKSN
Running time: 1
3.21user 0.11system 0:02.12elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8887minor)pagefaults 0swaps
key: RXLCUISGAMDFTJBQKVNYOPEZWH
key: CKXBUDSJLMZOIERAPGNVFQYTWH
key: CZXBUADEIKMOSJRLPGNVFQWTYH
key: CZXBUWLVIKMOSPRDJGNEFQATYH
key: CZXBUWDVITMOSPRLEGNJFQAKYH
key: CZXUBWTVILQOSPRDEGNJFMAKYH
key: CZYDBWTVILQOSPRUEGJNFMAKXH
key: CZYLBWTVIPQOSDRUEGJNFMAKXH
Number of Correct Hits13
key: CZYLBWTVIPQOSDRUEGJNFMAKXH
Running time: 1
2.91user 0.10system 0:01.93elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7780minor)pagefaults 0swaps
key: NFIXOWJERTHVDBSCLGKUAQPMYZ
key: NFAVOWTJRKEHDBSXLUCGIQPMYZ
key: NFAVOWXJRKEHMBSTLCUGIQDPYZ
key: NFAVOWXJRKQHMBSTLCUGIEDPYZ
key: NFADOWXKRJQHMBSLTCUGIPVEYZ
key: NFADOYXKRJQHMBVLECUGIPWTSZ
key: NFADOYXKRJQHMBVSECUGIPWTLZ
key: NFADOYXKRJMHQBVSLCUGIPWETZ
Number of Correct Hits0
key: NFADOYXKRJMHQBVSLCUGIPWETZ
Running time: 1
2.88user 0.08system 0:01.63elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: VGTZJFCMUEQNIBSWPKYOXHALDR
key: VWXGJFTMUEQHIBCZPNYODKALSR
key: VWXGCFTPUEQIHBMZJYNODKALSR
key: VWXGCFLPUEQIABMZKJNODYHTSR
key: VWXGCQLPUEFIABMZKJNODHYTSR
Number of Correct Hits4
key: VWXGCQLPUEFIABMZKJNODHYTSR
Running time: 1
3.00user 0.08system 0:01.95elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8458minor)pagefaults 0swaps
key: EVIQUBTKRMASYWCHFNGDLPXJZO
key: RQIFUVTKBMASYWCLENDGHPXJZO
key: RQIFUVLKBPASYWCTENGDHMXJZO
key: RTIWUMLJBPASYVCQENGDFHXKZO
key: RWSTUMLJBEAIYVCQPNGDFHXKZO
key: RWSTUMLJBEZIYGCQPNVDFHXKAO
key: RWSHUMLJBEZIXGCQPNDVFTYKAO
key: RWSHUYLJBEZIXGCQPNDVFTMKAO
Number of Correct Hits8
key: RWSHUYLJBEZIXGCQPNDVFTMKAO
Running time: 1
2.97user 0.08system 0:01.68elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8824minor)pagefaults 0swaps
key: RZBHUNIEQLXYPGODAJFKCMVWST
key: OSPKUWQECJAYFGRIZVBNDMHLXT
key: CASJBWXVUKPHFGRYLEONDZIMQT
key: CISJBWHVUPEXYGRFLDONMZAKQT
key: CISLBWHVUJEXYGRFPDONZMAKQT
key: CSXDBWHVUJEIYGRZPLONFMAKQT
Number of Correct Hits15
key: CSXDBWHVUJEIYGRZPLONFMAKQT
Running time: 1
2.93user 0.09system 0:01.73elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8970minor)pagefaults 0swaps
key: AZQCGTOYHJXESVBLFIUNDWPKMR
key: KSQDPTMYVJLEZOBAHIUNCWGFXR
key: CSMDPTHEVQLYZOBXJIUNKWAFGR
key: CKSIPZQMVEFYGOBHJDUNTWALXR
key: CFSIPZQMVLWYTOBHJDUNGEAKXR
key: CFSIPZQMVLHYXOBWJDUNGEAKTR
key: CFSIPXQMVLHYZOBWJDUNGEAKTR
Number of Correct Hits5
key: CFSIPXQMVLHYZOBWJDUNGEAKTR
Running time: 1
3.36user 0.15system 0:02.11elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8812minor)pagefaults 0swaps
key: RWXONTSAVEPDGKBILQUHCJYMFZ
key: RWSONAQIKEPDHVBXLTUGCJYMFZ
key: RWSYNTQMKELDHVBXPOUGCIAJFZ
key: RWSYNTQMKELDIVBAJOUGCHXPFZ
key: RWSYNTQMKELIDVBHJOUGCAXPFZ
key: RWLYNTQMCJSIDVBHEOUGKAXPFZ
key: RWLYCTSMNJQIAVBHEOUGDKXPFZ
key: RWSYCTLMUKPIAVBHJONGDQXEFZ
key: RWSYCTLMUKPIAOBHJVNGDQXEFZ
key: RWSFCTLMUKPIQGBYJONVDAXEHZ
Number of Correct Hits5
key: RWSFCTLMUKPIQGBYJONVDAXEHZ
Running time: 1
2.80user 0.10system 0:01.63elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8975minor)pagefaults 0swaps
key: MEWNKIVGCJLYQOUDPRXBFTSHZA
key: BHWMJIFGCKLXQOUDPYVNRZSETA
key: BHTDJIQVCKFXSOULPYGNRZMEWA
key: PHTDBIQVCEFXSOULJGYNRMZKWA
key: CLTDBHQVPEFXSOUZJGINRMYKWA
Number of Correct Hits8
key: CLTDBHQVPEFXSOUZJGINRMYKWA
Running time: 1
3.04user 0.10system 0:02.09elapsed 150%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8198minor)pagefaults 0swaps
key: QRLDJXNMCHWSIFBETVAOGKZPUY
key: BLQDJGAMCHWSIFRTEVONXKZPUY
key: BLXDJGQMCHAISFRTKVONWEZPUY
key: BLXDJGQMCHTISFRAPVONWEZKUY
key: CHXDJVQMBLTISGRAPFONWEZKUY
key: CHQDJVXMBLTISGRZPFONWEAKUY
key: CZQDJFXMBETISGRHPVONWLAKUY
key: CZQDJWXVBETISGRHPUONFLAKMY
key: CZQUJWXVBETISGRMPDONFLAKHY
key: CZQBJWXVUETISGRMPDONFLAKHY
Number of Correct Hits19
key: CZQBJWXVUETISGRMPDONFLAKHY
Running time: 1
3.12user 0.08system 0:01.61elapsed 198%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8278minor)pagefaults 0swaps
key: RFLOJWUNVPEHTBGASDMCXYQKIZ
key: RFIOJUWNVSTYEBGAPDMCXLHKQZ
key: RFIOJUWNVETYHBGAPDMCXLQKSZ
Number of Correct Hits5
key: RFIOJUWNVETYHBGAPDMCXLQKSZ
Running time: 1
2.39user 0.08system 0:01.44elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9024minor)pagefaults 0swaps
key: CSLUBEDVZQTIXOFAJMGNHPYKWR
key: CSYUBWDVJKTIXOQAZLGNMEHPFR
key: CSYDBEUVJHTIXOQAKLGNWMZPFR
key: CSYDBLQVJPTXIGUAKEONFMZHWR
Number of Correct Hits10
key: CSYDBLQVJPTXIGUAKEONFMZHWR
Running time: 0
2.89user 0.10system 0:01.70elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8769minor)pagefaults 0swaps
key: EQADRJIPCLVNMBOTZFYXHKWSUG
key: UQXIRAHPCLFYMOBEZJNVDSWTKG
key: UQMYRZKPCLFIXOBAEJNVDHWTSG
key: UQMYRZLPCTFIXOBAEJNVDHWKSG
key: UFMYRZLPCTQIXOBAEJNVDHWKSG
key: UFMYRZQPCTLIXOBAKJNVDHWESG
Number of Correct Hits1
key: UFMYRZQPCTLIXOBAKJNVDHWESG
Running time: 1
3.34user 0.12system 0:02.09elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8762minor)pagefaults 0swaps
key: YCHGUXDPREZILFOMTVNWAKQJBS
key: YWXGUADHRPFIKBOMJVNCZTQELS
key: YXWGUADHRPMIKBNFJVOCZTQELS
key: YXIGUADHRPMWKBNFJVOCZTQELS
key: YXIGUADHRPMWKBNTJVCOZFQELS
key: CZIGUADHRPMYEBNXJVFOTWQKLS
key: CLIGUADHRPMYXBNEJVFOTWQKZS
key: CLIGUADHRKMFXBYEJVNOTWQPZS
key: CWIGUADHRLMFXBYEJVNOTKQPZS
key: CWIGUADHRLMFTBYEPVNOZKQJXS
Number of Correct Hits2
key: CWIGUADHRLMFTBYEPVNOZKQJXS
Running time: 1
3.48user 0.12system 0:02.12elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8666minor)pagefaults 0swaps
key: BAVRYCTSFPZOKGUDQIJXNWLEHM
key: BAJIPCQSRYZOWGUDFTVXNELKHM
key: BATIPYQSRJWNZGUDKOVXCFLEHM
key: BATDPYFSRJHINGUZKOVXCQLEWM
key: BQZDPYFSRJHINGUAKOVXCTLEWM
key: BQZDPYFSRJTINGUAKOVXCHLEWM
key: BQZDPYFSRJTNIGUAKOVXCHLEWM
key: BQADPYFSRETNIGUZKOVXCHLJWM
key: BQADCYTJREFNIGUZKOVXSHLPWM
key: BQWDCYFJREANIGUSKOVXZHLPTM
Number of Correct Hits2
key: BQWDCYFJREANIGUSKOVXZHLPTM
Running time: 1
3.32user 0.10system 0:01.91elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: GYSBVTQMOWZRKPDHAICNXEULFJ
key: UYSGVTQMBWLRPODHEICNXAZKFJ
key: UYSGVTLMBWQRAODPEICNXHZKFJ
key: UYSGVTLMBWPRAODQEICNXHZKFJ
key: UYSGVWLMBEQRAODTPICNXHZKFJ
key: UYSGVWLMBEQRACDTPIONXHZKFJ
key: UYSGVWLMBEQRXCDTKIONAHZPFJ
Number of Correct Hits6
key: UYSGVWLMBEQRXCDTKIONAHZPFJ
Running time: 1
3.86user 0.13system 0:02.34elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8344minor)pagefaults 0swaps
key: CSJOUIAKREWGZQPXMHNYBTVFDL
key: CSXOUIAERJFDZVBWPYNGMTQKHL
key: CSIOUZHFRJEMYVBWPXNGDTAKQL
key: CZIOUYXPRKEMSVBWJHNGDTAFQL
key: CZIOUYQVREFMXJBWPHGNDTAKSL
key: CZIHUXQVREJSYGBWPFONDTAKML
key: CZSHUXQVREKYIGBWPFONDTAJML
key: CZSHUXQVRKEYIGBWPDONFTAJML
key: CZSXUIQVBKEYHGRWPDONFTAJML
key: CHYXBWQVUKESZGRIPDONFTAJML
Number of Correct Hits15
key: CHYXBWQVUKESZGRIPDONFTAJML
Running time: 1
2.80user 0.11system 0:01.69elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8648minor)pagefaults 0swaps
key: FAMDGSWJNPZUVHBYLCQROKTEXI
key: NAMQGOTJFHSUZEBWLCDRVPYKXI
key: NWSQGVLJFHMUZEBYTCORDPAKXI
key: NWSQGYHJFLMUZEBVKCORDPATXI
key: NWSQGYHJFKTUZEBVLCORDPAMXI
key: NWVQGYHJFKTUZEBSLCORDPAMXI
Number of Correct Hits3
key: NWVQGYHJFKTUZEBSLCORDPAMXI
Running time: 1
2.80user 0.12system 0:01.65elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8826minor)pagefaults 0swaps
key: VZWDOFKQRHTBSMCAPGNUXJYEIL
key: VZWDOFXQCKHISBRAPGNUTEYJML
key: VZADOMXQRKHSIBCWPGNUFEYJTL
key: VZADOFXQREHSIBCWPUNGMKYJTL
key: VZADOIXQREHCFBSWPUNGMKYJTL
key: VZADOIXQRJHCFBSWPUNGMKYETL
Number of Correct Hits2
key: VZADOIXQRJHCFBSWPUNGMKYETL
Running time: 1
3.49user 0.09system 0:02.29elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7913minor)pagefaults 0swaps
key: MQZPCXUJWTHIYOBFKGANRVSELD
key: CQZMRXPJUTYIVOBWKGFNLHSEAD
key: CQXMRZYVUTPIJOBWKGFNLHSEAD
key: CQSMRZFVUKTXIJBWPGONLHAEYD
key: CQSFRLMVUKYXIJBWPGONZHAETD
key: CQSFRYMVUKLXIJBWPGONZHAETD
key: CQSMBYFVUKLXIJRWPGONZHAETD
key: CFIXBYQVUKTLSJRWEGONZMAPHD
key: CFIXBWYVUETLSJRQKGONZMAPHD
key: CFLXBWYVUETISJRZKGONQMAPHD
Number of Correct Hits16
key: CFLXBWYVUETISJRZKGONQMAPHD
Running time: 1
3.28user 0.11system 0:02.02elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8878minor)pagefaults 0swaps
key: OIZDEFJMASWRCKGLTUNYXHPQBV
key: OSZDJFEMALWRCKGIHUNYXTPQBV
key: OSFDJZQACLIRMKGWHUNBXTPEYV
key: OSZDJMQACLIRFKGWHUNBXTPEYV
key: OSMDJLQACKIPFRGWHUNBXTZEYV
key: OQMDJIFACKLHSRGWPUNBXTZEYV
key: OLMDJIFACKQHSRGWPUNBXTZEYV
key: OLMDJIFACKQYSRGWPUNBXTZEHV
Number of Correct Hits3
key: OLMDJIFACKQYSRGWPUNBXTZEHV
Running time: 1
3.59user 0.11system 0:02.20elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8884minor)pagefaults 0swaps
key: VZDOPKBAMHICUSQLTENYXJRWFG
key: VZDOPTBAMKICXSQLJERYUHNWFG
key: VZDOJTSAMEFCXBWLKIRYUQNPHG
key: VSDOJTZAMEFCXBILKURYWQNPHG
key: VSXOJLZANEFCHBIDPURYWQMKTG
key: VSLOJDEANZFCHUITPBRYWQMKXG
key: VSLOJDQANZFCHUITPBRYWEMKXG
key: VSEOJWQANLFCHUITPBRYDZMKXG
key: VSEOJWQANLFCHUIXPBRYDZMKTG
Number of Correct Hits3
key: VSEOJWQANLFCHUIXPBRYDZMKTG
Running time: 1
3.01user 0.15system 0:01.91elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9014minor)pagefaults 0swaps
key: BQAZRIOMNKHDXLSTPWGEFVYJCU
key: BXAZRWQMNKTDOLSHPCGEFVYJIU
key: BXAZRWEMNKTDVLSHPCGOFQYJIU
key: BLAZRXTMNKEDVWCSPGJOFHYQIU
key: BLAZRYTMNEKDXVCWPGJOFHSQIU
key: BQAWRYTMNLKDXVCZPGJOFHSEIU
key: BQAWRZTMNLKDXVCYPGJOFHSEIU
key: BQAWRZTMNEKDXVCYPGJOFHSLIU
Number of Correct Hits3
key: BQAWRZTMNEKDXVCYPGJOFHSLIU
Running time: 1
3.32user 0.12system 0:02.09elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9042minor)pagefaults 0swaps
key: RHWDKAIOYJSFCGVTLBNMZQUEXP
key: RHADMWXOYJFIQGCTLNBVZKUESP
key: RFWQUMXOYJAITGCDENBVZKHLSP
key: RQWFUMXOYJZITGCDENBVAKHLSP
key: RTWFUDXOYEMIHGCZJNBVAKQLSP
key: RZWFUDXOBEMIHGCTJNYVAKQLSP
key: RAWFUDXZBEMIOGCTJNYVHKQLSP
key: RAWOUDXKBEMIHGCTJNYVFZQLSP
key: RAWYUDXJBKMIHGCQENOVFZTLSP
Number of Correct Hits5
key: RAWYUDXJBKMIHGCQENOVFZTLSP
Running time: 1
2.66user 0.11system 0:01.66elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8744minor)pagefaults 0swaps
key: OSHXCWAJGEPBDKNIQVRUYTMFZL
key: RSWXCHQJGEPVYFNZTBOUDAMKIL
key: RSWDCMQJGEPYXFNZTBOUVAHKIL
key: RSWDCMQPGETYXFNZJBOUVAHKIL
key: RSDWCMQPGETYXFNZJBOUVAHKIL
key: RZDXCMQPGETYWFNSJBOUVAHKIL
Number of Correct Hits6
key: RZDXCMQPGETYWFNSJBOUVAHKIL
Running time: 1
3.10user 0.10system 0:02.00elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8665minor)pagefaults 0swaps
key: RAWYVTXEZLMFOGIKQNBJDCHPSU
key: RAWPVTXJDLKYFGNIQBOCZMHESU
key: RZWFCQXJHKLYDGNITBOVMAPESU
key: RZMFCQXJPETDYGVSLBONWAHKIU
key: RZMFCQXPJETDYGBSLVONWAHKIU
key: BZHICFXPJETDYGRSLVONWAMKQU
key: BZYPCFXVJETIQGRSLDONWAMKHU
key: BZYXCWLVJEQITGRSPDONFAMKHU
key: BZYXCWLVJEQTIGRSPDONFAMKHU
Number of Correct Hits16
key: BZYXCWLVJEQTIGRSPDONFAMKHU
Running time: 1
3.27user 0.08system 0:02.09elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8009minor)pagefaults 0swaps
key: GTVXYHQWCAJMSOUFEZKNDLRPBI
key: GTVQYXFWCZJMSOUKEHRNDLAPBI
key: CTHPJXYWGEFMSOUQZVRNDLAKBI
key: CWXHJYUZGEFMSOBQPVNRDLAKTI
key: CWSHJXUMGEFZYOBQPVNRDLAKTI
key: CWSHJXGMUEFZYOBQPVNRDLAKTI
key: CFSHPXGMUEWYZOBQJVNRDLAKTI
key: CFSHPXDVUEQYZOBWJMNRGLAKTI
key: CFSHPXGVUEQYZOBWJMNRDLAKTI
key: CFSGPXYVUEQHZOBWJMNRDLAKTI
Number of Correct Hits6
key: CFSGPXYVUEQHZOBWJMNRDLAKTI
Running time: 1
3.15user 0.10system 0:02.07elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9061minor)pagefaults 0swaps
key: NZSHPDMEYTQRWGBIJOCUXKALFV
key: NZIHPDLERTQYWGBSJOCUXKAMFV
key: NZIHUDPERQAYWGBSJOCFXKLMTV
key: CZIHUDPJRQWYAGBSEOFNXKLMTV
key: CTIHUDPJRQWYAGBSEOFNLKXMZV
key: CTIXUDQJRPWYAGBSKOFNLEHMZV
key: CWIXUDQJRPTYAGBHKFONLESMZV
key: CAWXUDHPBJTYIGRQKFONZESMLV
key: CTZXUDHPBJAYIGRQKFONWESMLV
key: CTIXUDHPBJAYZGRQKFONWMSELV
Number of Correct Hits8
key: CTIXUDHPBJAYZGRQKFONWMSELV
Running time: 1
3.40user 0.10system 0:02.03elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8743minor)pagefaults 0swaps
key: GQIOCTLVREHXDPUSMNBKAZYFJW
key: CQIFJTAVRPHXDOUSKGBNLZYEMW
key: CQIFBLAVRKTXDOUSPGJNHZYEMW
key: CLIMBSQVRKTXDOUAPGJNHZYEFW
key: CMIDBSQVRKTXLGUAPJONHZYEFW
key: CMIDBSQVUKTXLGRAPJONFZYEHW
key: CZXDBSQVUETILGRYPJONFMAKHW
key: CZXDBLQVUETISGRYPJONFMAKHW
Number of Correct Hits19
key: CZXDBLQVUETISGRYPJONFMAKHW
Running time: 1
3.23user 0.08system 0:02.01elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8730minor)pagefaults 0swaps
key: YCOWEFDJPMHZARNVSLTIBXUQGK
key: YHZWEADJVMLGSRNXPBTICFUQOK
key: BHYWMADJUPLGTRNZEVSICFOQXK
key: BFYWJADMUPLGIRNTECSOVHZQXK
key: BFYDJAWMUPQGICNHERSOVZTLXK
key: BQYDJAXMUPFCIGNHLRSOVZTEWK
key: BQYDPAXMUEFISGNHLRCOVZTJWK
key: BAYXPQNMUEVISGRHLDCOFZTJWK
key: BAYXPVTMUEZISGRHJDCOFQNLWK
key: BTYXPWQMUEANSGRHJDCOFZILVK
Number of Correct Hits10
key: BTYXPWQMUEANSGRHJDCOFZILVK
Running time: 1
2.83user 0.11system 0:01.67elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8823minor)pagefaults 0swaps
key: JSLOBWAVRFXGIDPZTHCNUKMEQY
key: USIOBWAVJMLEXDHZPGCNRKTFQY
key: USXOBWAVCKHDIERZPJGNMLTFQY
key: UZXDBWAVCFHOIJRSKEGNMLTPQY
key: CTXDBWAVUHFGIJRSKLONMEZPQY
key: CTXLBWAVUPMGIJRSKDONFEZQHY
Number of Correct Hits11
key: CTXLBWAVUPMGIJRSKDONFEZQHY
Running time: 1
3.17user 0.12system 0:01.96elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8789minor)pagefaults 0swaps
key: MGHZJRDYSEBICWVLAFNQUPTKXO
key: RALJMCDYSQEIXBVWZGNTUPFKHO
key: RAZGMCDYSJQIXBVWKNLTUPEFHO
key: RZAGCMDJSFQIXBVWPNLYUKETHO
key: RAZGCTDMSQFIXBVWENLYUJKPHO
key: RAZGCTDMSKFIXBVWENYLUJQPHO
key: RAZGCTDMSKFIXBNWEVYLUJQPHO
key: RAZGCWDMSKFIXBNTPVYLUJQEHO
Number of Correct Hits4
key: RAZGCWDMSKFIXBNTPVYLUJQEHO
Running time: 1
2.55user 0.08system 0:01.50elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8232minor)pagefaults 0swaps
key: JCFUOQXBRKZIWGYALDNVESMPTH
key: UCFMOIXJRKEYWGBAPDNVZSQLTH
key: CUFMOIXPRKEYAGBSJDNVZQWLTH
key: CPFMOIXURKEYAGBSJDNVZQWLTH
Number of Correct Hits3
key: CPFMOIXURKEYAGBSJDNVZQWLTH
Running time: 1
3.31user 0.11system 0:02.12elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8713minor)pagefaults 0swaps
key: VQAGRLTJCPEIHBUFZYOKDXNMSW
key: VDLXRHZJCPKIQBUAEYOGFTNMSW
key: VZLXRNDMCJKITBUAEQGOFHYPSW
key: VZLXRNDMCJKIQGUYEPBOFHATSW
key: VZYDRSXMCJKIQGULPNBOFHATEW
key: VZYDRSXMBJTIQGULPNCOFHAKEW
key: BZYDRSXMVJKILGUQPNCOFHAETW
key: BZYDRSXMCJKILGUQPNVOFHAETW
key: CLYDRSXMBEKIZGUQPNVOFHAJTW
key: CLYDRZXMBEKISGUQPNVOFHAJTW
Number of Correct Hits10
key: CLYDRZXMBEKISGUQPNVOFHAJTW
Running time: 1
3.70user 0.11system 0:02.23elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8744minor)pagefaults 0swaps
key: GSWENTOPFVQLCXBAKHRUYZMJID
key: GZLQNXWPOSHFCJBAKVRUYEMTID
key: GWLQNXSZOPFMCJBAKURVYEHTID
key: GWLQNYSZOPFMCJBAKURVXEHTID
key: GWLQNYSZOPHFCJBAKURVXEMTID
key: GWLMNYSZOPHCFJBAKURVXEQTID
key: GQLMNYSZOPHCFJBWKURVXEATID
key: GQLVNYSZOPHCFJBWKURMXEATID
key: GQLVNASZOPFCHJBWKURMXEYTID
Number of Correct Hits0
key: GQLVNASZOPFCHJBWKURMXEYTID
Running time: 1
2.88user 0.09system 0:01.74elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8498minor)pagefaults 0swaps
key: NHWAYIZOVQLRGEBSPMUCXJTKFD
key: NHWAYIEOGQLRZVBSPMUCXJTKFD
key: NLWZYIQOBESRAVGHPMUCXJTKFD
key: NLWZYIQOBESRAVGHKMUCXPTJFD
key: NTWZYIQOBESRAVGHKMUCXPLJFD
key: NTWZYIHOBESRAVGQJMUCXPLKFD
Number of Correct Hits3
key: NTWZYIHOBESRAVGQJMUCXPLKFD
Running time: 1
3.17user 0.11system 0:02.07elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8766minor)pagefaults 0swaps
key: RYKWPUZJNHLAXVGFMDCBSQOETI
key: RZKPOUWJNHLFYVGAMDBCSQXETI
key: RPKQOXZJNHLYFVGWMUBCSADETI
key: NAFLOXZJRHKYQVGWMUBCSPDETI
key: NFAQOSZJRKHYWVGLMUBCXPDETI
key: NFAQOSZJRPHYWVGLMUBCXKDETI
key: NFAHOSQJRPZYWVGLKUBCXMDETI
key: NFZHOSQJRPLYWVGAKUBCXMDETI
key: NFQHOSZJRPLYWVGAKUBCXMDETI
Number of Correct Hits1
key: NFQHOSZJRPLYWVGAKUBCXMDETI
Running time: 1
2.63user 0.14system 0:01.57elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8834minor)pagefaults 0swaps
key: OIWDNFXEHPQRUGTAKCYVMZLJSB
key: CAWRNFXEHPLDIGUTKOYVQZMJSB
key: RZWVNFXJYELDIGCQPHOUTAMKSB
key: RZWVNFXJYELIDGCQPMOUTAHKSB
key: RZWMNFXPYELIDGCQJVUOKAHTSB
Number of Correct Hits5
key: RZWMNFXPYELIDGCQJVUOKAHTSB
Running time: 1
2.84user 0.12system 0:01.64elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8424minor)pagefaults 0swaps
key: BWQORDLMVTFIYZJXPGUNCHAESK
key: BQWNRXAMVTFIYZUDJGPOCHLESK
key: BQNWRZLMVTFIYEUDJGXOCHAPSK
key: BQYWRZLMVJFINEUDPGXOCHSTAK
key: BQXWRFLMVPYINEUAJGDOCHSTZK
Number of Correct Hits2
key: BQXWRFLMVPYINEUAJGDOCHSTZK
Running time: 1
3.47user 0.13system 0:02.16elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8496minor)pagefaults 0swaps
key: XHBISDZGRJFCQPOVKAMWNEULTY
key: XAFBSDZGRJICVMOTHPKWNEULQY
key: RAFTSDZGXJWCVMOIHPKBNEULQY
key: RAFTSDLGXJWCKMOQEZVBNHUPIY
key: RAFTJDHGXIWCKMOQENVBZLUPSY
key: RSFTJDHGXELCKMOQINVBZWUPAY
key: RSFTJIWGXEZCKMOQLNVBDHUPAY
key: RWFSJQTGXPZCLMOIKNVBDHUEAY
key: RWFSGQTEXPZCLMOIKNVBDHUJAY
key: RWFSGIZEXJTCLMOQKNVBDHUPAY
Number of Correct Hits2
key: RWFSGIZEXJTCLMOQKNVBDHUPAY
Running time: 1
3.08user 0.13system 0:01.93elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8682minor)pagefaults 0swaps
key: RAXBYJUEMQLIHVODTSGCWPKZFN
key: RAWBUDTEMQLIHVOSPZGCYJXKFN
key: RQWOUDSEMTAIHVCLZKGBYPXJFN
key: RLWKUDQEVTAIHMCSPOGBYZXJFN
key: RZWYUDQEVTAIHGCSPOMBFKXJLN
key: RZWTUDQEVLAIHGCYPOMBFKXJSN
key: RZWTUDQEVLAYHGCIPOMBFKXJSN
key: RZWTUDQEVJAYHGCIPOMBFKXLSN
Number of Correct Hits4
key: RZWTUDQEVJAYHGCIPOMBFKXLSN
Running time: 1
3.68user 0.08system 0:02.05elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8910minor)pagefaults 0swaps
key: FHINCLSBDEWXMUVAJOGPRQZTKY
key: KZINCDLBUEWXSJRQPOGVFAHTMY
key: KZSOCDLBUEHXIJRQPGNVFAWMTY
key: KZIOCDLBUEHXSGRQPJNVFAWMTY
key: OZLXCKIBUEHDSGRQJPNVFAWMTY
key: OZDXCWIBUEHMSGRQJPNVFAKTLY
key: OZDXCWIBUJHMSGRTEPNVFAKLQY
Number of Correct Hits8
key: OZDXCWIBUJHMSGRTEPNVFAKLQY
Running time: 1
3.06user 0.09system 0:01.72elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8918minor)pagefaults 0swaps
key: BSIFMUPLNJKYAVRZQDOCGTWHXE
key: BTWXMZQLNHKUAVRSJDOCGPIFYE
key: BTXOMFQLNHZUAVRSJDGCWPIKYE
key: BTXUPZHLNMFOAVRSJDGCWQIKYE
key: BTXUJZHLNMQOAVRSPDGCFWIKYE
key: BQXUJWHLNMTOAVRSPDGCFZIKYE
Number of Correct Hits7
key: BQXUJWHLNMTOAVRSPDGCFZIKYE
Running time: 1
3.45user 0.09system 0:02.19elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: JWFDOYAZVQIGKMXLEUCBSPRTHN
key: JWFDOYAZGHIUKMXQEVCBSPRTLN
key: VWFDOYAZGHLUKMXQEPCBSJRTIN
key: VWKIOYAJGHLUFMXQEPCBSZRTDN
key: VWDIOYAJGHKUFMXQECRBSZPTLN
key: VWXIOYAJGLTUFMDQECRBSZPKHN
key: VSXIOYEJGTLUFMDQPCRBWZAKHN
key: VSXIOYEJGKLUAMDQPCRBWZFTHN
key: VSXIOYLJGKEUAMDQPCRBWZFTHN
key: VSXIOLYJGKEUAMDQPCRBWZFTHN
Number of Correct Hits3
key: VSXIOLYJGKEUAMDQPCRBWZFTHN
Running time: 1
3.23user 0.10system 0:01.79elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8698minor)pagefaults 0swaps
key: RHDYMNQJVTSEBWCZAXUPOLIKFG
key: RHAISOQEVMTPLWCDJXUBNZYKFG
key: RHAIJPQEVKTDOWCFSXUBNLYMZG
key: RSAIJHQEVKTDWOCFPXUBNLYMZG
key: RZSIJMFEVHTDQOCWPNUBXLYKAG
key: RFSIOLZEVJHDQMCWPNUBXTYKAG
Number of Correct Hits2
key: RFSIOLZEVJHDQMCWPNUBXTYKAG
Running time: 1
3.16user 0.07system 0:01.83elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8822minor)pagefaults 0swaps
key: UQITJYZPRKHXNBCOAFWDGLVMSE
key: UWIGRAZPJKHXYBCOQFNDTLVMSE
key: UMIGCWDPJKHSYBRQTFNOZAVLXE
key: UHIOJWDPCKMSYBRQLFNGZAVTXE
key: UHIBJWXPCKMSYGRQLZNOFAVTDE
key: UHYBVWXPCKASIGRQLJONFMZTDE
key: UMYBVWXPCLASIGRQKHONFJZTDE
Number of Correct Hits8
key: UMYBVWXPCLASIGRQKHONFJZTDE
Running time: 1
3.50user 0.11system 0:02.14elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8840minor)pagefaults 0swaps
key: SHBZVTDEXLWQRMOAKCYPNJUGFI
key: GHPZVFDJXWTURMOAKBYCNLQESI
key: GWMZVFDJXHTURPOAKBYCNLQESI
key: GWMZVFLJXHTRYPODKBUCNAQESI
key: GWMZVFLJXHTRYPOSKBUCNAQEDI
key: GQMWVFLJXHTRYPOSKBUCNAZEDI
key: GQPWVFZJXHTRYMOSKBUCNALEDI
key: GQPWVFZEXHTRYMOSJBUCNALKDI
key: GQZWVFTEXPHRYMOSJBUCNALKDI
Number of Correct Hits1
key: GQZWVFTEXPHRYMOSJBUCNALKDI
Running time: 1
3.42user 0.12system 0:02.16elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8734minor)pagefaults 0swaps
key: VWKUGMXEIQFPNJCDTRBYOHLZSA
key: VWPUGDHEIKFOMJCXTRBYNQLZSA
key: VWPUGDHEIKFOMJCLTRBYNQXZSA
key: JPWURDHEIKSOMVCZTGBYNQXLFA
key: JPWURDHLNEZOMVCSTGBYIQXKFA
key: JHSURXPLNKZOMVCWTGYBFQIEDA
key: BHYURXSLNPKZMVCWEGOJFQITDA
key: BQYURXSLNPKZDVCWEGOJFHITMA
key: BHZURLSMNPTDYVCWEGOJFQIKXA
key: BXZUCQSMNPLDYVRWEGOJFTIKHA
Number of Correct Hits5
key: BXZUCQSMNPLDYVRWEGOJFTIKHA
Running time: 1
2.93user 0.10system 0:01.72elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9003minor)pagefaults 0swaps
key: BYSDWXQLRETCFGOPJNIVHAUKMZ
key: BPYDNFQMRETAUGOHJCIVLWSKXZ
key: BPYDCFQMRETXAGOHJNIVLWSKUZ
key: BPAOCFTMREQXSGULJNIVHWYKDZ
key: BTAICYDMREQXSGUFJVONHPLKWZ
key: BHAICYDMRKQXSGUTEVONFPLJWZ
Number of Correct Hits5
key: BHAICYDMRKQXSGUTEVONFPLJWZ
Running time: 1
3.25user 0.09system 0:02.12elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8784minor)pagefaults 0swaps
key: OMCPJXAGNHKIBYSDEURVWLZTFQ
key: NSFMGITJOKHCAYBWEURVXLZPDQ
key: NFSMODTPGJHCAYBWLURVXEZKIQ
key: NFLMODTKYHSUAGBWECRVXJZPIQ
key: NFLHODTMYKSUAGBWECRVXJZPIQ
key: NFLHCDTMYPSUAGBWEORVXKZJIQ
key: RFLHCDTMYKSUAGBWEONVXJZPIQ
key: RFTHCDLMUKSIAGBWJONVXPZEYQ
key: RFSHCYLMUKZIAGBWJONVDPXETQ
Number of Correct Hits4
key: RFSHCYLMUKZIAGBWJONVDPXETQ
Running time: 1
3.60user 0.12system 0:02.11elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8673minor)pagefaults 0swaps
key: CIUZJHXWBPTMAELQDGONRFYKSV
key: CMYZJLAUBKTDSERQIGONWHXPFV
key: CHYDJFIUBKTXSERMAGONWLZPQV
key: CHYDJFSBUKAXIGRTMPONWLZEQV
key: CHYBJFSMUETXIGRAPDONWLZKQV
key: CHYDJFSMUETXIGRZPBONWLAKQV
key: CHYDJFIMUETXSGRZPBONWLAKQV
key: CQYDJWXMUETISGRZPBONFLAKHV
Number of Correct Hits17
key: CQYDJWXMUETISGRZPBONFLAKHV
Running time: 1
3.44user 0.11system 0:01.90elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8258minor)pagefaults 0swaps
key: MQYVKILXBETNWJRUHGODCZFPAS
key: MQYVKWLXBEZNIJRATGODCHFPUS
key: BQYVKWHACEZNIJRXTGODMLFPUS
key: BQYVMWZACEHNIJRXPGODFKLTUS
key: BQYXMWZACEHNIJRVPGODFTLKUS
key: BZYXMWQACEHNIGRLPJODFTVKUS
Number of Correct Hits11
key: BZYXMWQACEHNIGRLPJODFTVKUS
Running time: 1
3.42user 0.09system 0:02.13elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8695minor)pagefaults 0swaps
key: BYUFLGTSOEKAMICNPZRVXHWJDQ
key: BFUNMXTSOKEAZGCYPLRVHWIJDQ
key: BWUXMATLRKFNDGCZPYOVHESJIQ
key: BWSXMATLRKFYDGCZPNOVHEIJUQ
key: BWAXMSULRKFYDGCZPNOVHEIJTQ
key: BWAXUMSJRKLYDGCZPNOVFHIETQ
key: BWAXUMDPRELYSGCZJONVFHIKTQ
key: BWAXCLDPREMYSGUZJONVFHIKTQ
key: BWAXCHDPRELYSGUZJONVFMIKTQ
key: CZADBHXPRELYSGUTJONVFMIKWQ
Number of Correct Hits9
key: CZADBHXPRELYSGUTJONVFMIKWQ
Running time: 1
3.22user 0.08system 0:01.91elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9032minor)pagefaults 0swaps
key: UWTYPIQACLKZXNBHFVGEDMRJSO
key: UWTYPIQZCLKSXNBHFRGEDAVJMO
key: UWYMPIQZCTJSXGBHFVNRDKAELO
key: CWYXPIQVUTJSZGBHFMNRDKAELO
key: CWYXPIQVUEJSZGBHLMNRDKATFO
key: CFYXPIQVUELSZGBHJMNRDKAWTO
key: CFYXPIQVUELSZGBWJMNRDKAHTO
Number of Correct Hits8
key: CFYXPIQVUELSZGBWJMNRDKAHTO
Running time: 1
3.50user 0.14system 0:02.17elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8959minor)pagefaults 0swaps
key: RKTXDLZJCHWIFSUQENMBYPGAVO
key: RWNXDYZJCQKIFGUAETMBSPHLVO
key: RWHXDYZJCKQIFGUAETMBSPNLVO
key: UWHXDYTJCKQIFGRMEPNBZSALVO
key: UQHXVYSJCKFIWGRMEPNBZTALDO
key: UPHXBDSJCKZIYGRQELNVFMATWO
key: UTHXBDSJCPZIYGRQELNVFMAKWO
key: CTDXBHSJUPZIYGRQELNVFMAKWO
key: CTYXBHSJUPZIDGRQELNVFMAKWO
key: CZYXBWSJUPTIDGRQELNVFMAKHO
Number of Correct Hits17
key: CZYXBWSJUPTIDGRQELNVFMAKHO
Running time: 1
2.98user 0.09system 0:01.68elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8925minor)pagefaults 0swaps
key: ZHKYRASMBTLUDQWVEGCNFXOPIJ
key: VHAZRPTMBQLUOYWSEGCNFXDKIJ
key: VXDZRLTMBPQUOYWSEGCNFHAKIJ
key: BDWZRYTMVPQOXLUSEGCNFHIKAJ
key: BDZWRYTMVPQOXLUSEGCNFHIKAJ
key: BLZWRYTMVPQOXDUSEGCNFHIKAJ
Number of Correct Hits4
key: BLZWRYTMVPQOXDUSEGCNFHIKAJ
Running time: 1
3.27user 0.10system 0:02.08elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8655minor)pagefaults 0swaps
key: UFRIGVDHNALQBTYXKJECSPOWZM
key: UFEIGVDHNJLQATYXPRBOZWCKSM
key: UFEIVQDHNKLGXTYAPCBOZWRJSM
key: UFEIVWDHNKQGXTYLPCBOZARJSM
key: UFEIVWDHRPQNXTYLKCBOZAGJSM
key: UFAIVWDNRPQHXGYSKCBOZETJLM
key: UFWIVADNRPQHXGYSKBCOZETJLM
key: UFWSVXDNRPTHAGYIKBCOZEQJLM
key: UFWSVXDNRPTHIGYAKBCOZEQJLM
Number of Correct Hits2
key: UFWSVXDNRPTHIGYAKBCOZEQJLM
Running time: 1
3.46user 0.13system 0:02.21elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8814minor)pagefaults 0swaps
key: DYCOGEIHZJQBNWPVMRFUSKLTXA
key: DVCUGIMHZPQBWNJYKRFOSELTXA
key: DMCUGXLHZTQBWNVYKRFOSEPJIA
key: DZWRGVSPQJEBCXNYKUFOTMHLIA
key: DYWIGVXPRJEBCKNZQUFOTMHLSA
key: DYWIGVXPNJLCBKOZTUFRQMHESA
key: DYWIGVZPNLTCBKOSJUHRQMFEXA
key: DYWXGQZPNLTCBKOSJRHUVMFEIA
key: DYWXGQZENLTBCPOSJRHUVMFKIA
key: DYWXGQZENKTBCPOSJRHUVMFLIA
Number of Correct Hits3
key: DYWXGQZENKTBCPOSJRHUVMFLIA
Running time: 1
3.32user 0.12system 0:02.15elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8856minor)pagefaults 0swaps
key: CFSYUIZHRJWXBVPQTONKDEGLAM
key: CFIBUSZHRPWXYVJAKONGDETLQM
key: CFIBULZHJKWXYVRAPONGDESTQM
key: CWXBULZHVKFIYJRAPNOGDTSEQM
key: CZXVULDHBKFIYJRAPNOGWTSEQM
key: CZXVULDHBEWYIJRAPNOGFTSKQM
key: CZYVBDLPUQWXIGRAEJONFTSKHM
key: CZYLBDSPUQWXIGRAEJONFTVKHM
key: CTYLBDSVUHWXIGRAEJONFPZKQM
key: CTYLBDSVUHWXIGRAPJONFEZKQM
Number of Correct Hits12
key: CTYLBDSVUHWXIGRAPJONFEZKQM
Running time: 1
3.34user 0.10system 0:02.12elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8638minor)pagefaults 0swaps
key: BTOCYJMNVPWZUGRDEILHFXAKSQ
key: BWUCVDTNYJMZSGRXEILOFPAKHQ
key: BMYCVDTNWJLZSGRXEIUOFPAKHQ
key: BMYCVDTNWKLZSGRXPIUOFEAJHQ
key: BAYWVDXNCKLZSGRTPIUOFEMJHQ
key: BEYMVWXNCKLZSGRTPDUOFAIJHQ
key: BEYMVWXNUJLDSGRTPZCOFAIKHQ
key: BEYXVWMNUJLISGRTPZCOFADKHQ
key: BEYXVDMNUJLISGRTPZCOFAWKHQ
key: BEYXVDMNUKLISGRTPZCOFAWJHQ
Number of Correct Hits10
key: BEYXVDMNUKLISGRTPZCOFAWJHQ
Running time: 1
2.55user 0.11system 0:01.47elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: RQZHUXFJVESLGMBIPCNODWYTAK
key: CTSHUXFPREQGAMBZJONVDWYLIK
key: CTSHUXFPREQGAJBZMONVDWYLIK
key: CTSHUXFPREQGIJBZMONVDWYLAK
key: CTSGUXFPRMQHIJBZEONVDWYLAK
Number of Correct Hits1
key: CTSGUXFPRMQHIJBZEONVDWYLAK
Running time: 1
2.84user 0.06system 0:01.59elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8540minor)pagefaults 0swaps
key: BYLUHQXERPKOAWFIMDCGZJVTNS
key: BLYUVQXNRPKOAWFIJHCGZMDTES
key: BLYUVQXNRPMHAZFEJOCGWKDTIS
key: BLYUVQXNRKMIAZFTJOCGWPDEHS
key: BLAUVQXNRKMIYZFTJOCGWPDEHS
Number of Correct Hits2
key: BLAUVQXNRKMIYZFTJOCGWPDEHS
Running time: 1
3.03user 0.10system 0:01.74elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8745minor)pagefaults 0swaps
key: BDLCNWMHRFQOTJYASEUGPIVKZX
key: BMCVNWDHRKQOIJYAPLUGESTZFX
key: BZCVNWDMRKQOIJYEPLUGTASHFX
key: BZCVNADMRKQOIJYLPHUGTWSEFX
key: BZCVNTDMRKQOIJYAPHUGLWSEFX
key: BZCVNTDMRKQOIJYAPLUGWHSEFX
Number of Correct Hits2
key: BZCVNTDMRKQOIJYAPLUGWHSEFX
Running time: 1
2.84user 0.09system 0:01.67elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8703minor)pagefaults 0swaps
key: HISCMTAZOKWNVJBDLGRYXEQFUP
key: CTZUMDFSOQWNXJBAEVRYGLIKHP
key: BTUZMDOSCHWNYJRAEVGXFLIKQP
key: BWUZMDQSCHTNYJRAEOGXFLIKVP
key: BWVZMDTSCKHNYLRAEOGXFQIJUP
Number of Correct Hits2
key: BWVZMDTSCKHNYLRAEOGXFQIJUP
Running time: 1
2.85user 0.13system 0:01.73elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8607minor)pagefaults 0swaps
key: UWDPCAXMBLQIKGHTROVNESZJYF
key: RJDPCSXMBLQIYGUWEONVHAZKTF
key: RPXDCSQMBLZIYGUWEONVHAJKTF
key: RPXDCSQMBJZIYGUWEONVHALKTF
key: RZXDCSQMBJPIYGUWEONVHALKTF
key: RZXDCSQMBEPIYGUWJONVHALKTF
Number of Correct Hits5
key: RZXDCSQMBEPIYGUWJONVHALKTF
Running time: 1
3.08user 0.09system 0:01.77elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8695minor)pagefaults 0swaps
key: VAMCSGWKNPFTRJUDHXYOEZILQB
key: VQECMSLKNPTIYWUDHXROGZAJFB
key: CQEVMSLPRKTIYWUDJXNOGZAHFB
key: CEQFMSTPUHZIYGRDJXNOWLAKVB
key: CSXFJQLPUHEDIGRZTVNOWMAKYB
key: CZVXJQLPUKEDIGRSTFONWMAHYB
Number of Correct Hits11
key: CZVXJQLPUKEDIGRSTFONWMAHYB
Running time: 1
2.93user 0.08system 0:01.78elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9048minor)pagefaults 0swaps
key: RVTNUFHPMQIOYCBXWGKLDESJAZ
key: RETNUDHPMQSOICBYJGVLAKXWFZ
key: RETNUDHPMWSOICBYJVQGAKXLFZ
key: RSTNUDHPMEWOYCBIJVQGAKXLFZ
key: RSTNUDHPMEWOXCBIJVYGAKQLFZ
key: RFTNUDHEMPWOXCBIJVYGAKQLSZ
key: RFSNUDHEMPKOXCBIJVYGAWQLTZ
Number of Correct Hits0
key: RFSNUDHEMPKOXCBIJVYGAWQLTZ
Running time: 1
3.25user 0.08system 0:02.10elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8944minor)pagefaults 0swaps
key: MDAQWYXNRFVIEGBZKLOJUPCTSH
key: BSAQPFLNREVIYGCZKXOJUWMTDH
key: BFAQUDLVRKMIYGCZEXONPWJTSH
key: BFAXUDLVRKMIYGCZEJONPWQTSH
key: CJAXBDQVUKMIYGRLEFONPWZTSH
key: CEAXBDQVUKMIYGRLJPONFWZTSH
key: CEAXBDQVUKSYIGRTJMONFPZLWH
key: CEAXBDQVUKPYIGRTJMONFSZLWH
key: CETXBDQVUKLYIGRAJMONFSZPWH
key: CELXBDQVUKTYIGRAPJONFSZMWH
Number of Correct Hits12
key: CELXBDQVUKTYIGRAPJONFSZMWH
Running time: 1
4.00user 0.09system 0:02.28elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8732minor)pagefaults 0swaps
key: RTSIJYMODKABHWNVPUGCLFXQZE
key: RTLWJHXOUMYIVFNZPDGCBAQKSE
key: RAYWJHQOUPLIFVNZMDGCBTXKSE
key: RAFHJWQOUPLIYGNZMDVCBTXKSE
key: RAFXJWHOBPLIYGNZMDVCUTQKSE
key: RAZXJWHVBPLIYGNFMDOCUTQKSE
key: RZAXJWHVBPMIYGNFLDOCUTQKSE
key: RWAXUZHVBPTIYGCFJDONKMQLSE
key: CWAHUYXVBPMIZGRFJDONKTQLSE
key: CFADUQXVBJMIZGRLPHONWTYKSE
Number of Correct Hits9
key: CFADUQXVBJMIZGRLPHONWTYKSE
Running time: 1
2.70user 0.06system 0:01.55elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8456minor)pagefaults 0swaps
key: VQKUNYCMBJIXAOLWSZGRFHPETD
key: VKLUNYQMBJZIAOCWSPGRFHXETD
key: VHLUNYQMCSKIAOBWJPGRFZXETD
key: VWLUNYQMCESIXOBHPJGRFZAKTD
key: VWLUNXQMCESIYOBHPJGRFZAKTD
Number of Correct Hits6
key: VWLUNXQMCESIYOBHPJGRFZAKTD
Running time: 1
3.44user 0.13system 0:02.14elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8328minor)pagefaults 0swaps
key: JFQAPDROUWHNLEBTMCXSGKVZYI
key: CFYRVDAJUQWXZEBSPMNHGKOLTI
key: CASRVDFPUQEXYOBWJMNHGKZLTI
key: CWSHPDFVUKEYXOBALMNRGQZJTI
key: CESHPWQVUKMYXOBALDNRGFZJTI
key: CMSHPWQVUKEYXOBALDNRGFZJTI
key: CTSHPWQVUKFXYOBZLDNRGEAJMI
key: CTYHPZQVUKFXSOBWLDNRGEAJMI
key: CTYHPZQVUKFXSOBWLDGNREAJMI
key: CTYLBZQVUKFXSGRWEDONPHAJMI
Number of Correct Hits12
key: CTYLBZQVUKFXSGRWEDONPHAJMI
Running time: 1
2.95user 0.10system 0:01.84elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8787minor)pagefaults 0swaps
key: GWDJRIXCMPSTNFUVKLBOZQYHAE
key: GWDJRIACSKMVZFOTPLBUNQYHXE
key: GJDWRIACSKMXHFOZPLBUNQYTVE
key: GHDWRIACSKJXMFOZPLBUNQYTVE
key: GQDWRIZCSKTVMFOAPLBUNHYJXE
key: GQDWRVZCSKTILFOAPMBUNHYJXE
key: GHDWRLZCSKTIVFOAPMBUNQYJXE
Number of Correct Hits3
key: GHDWRLZCSKTIVFOAPMBUNQYJXE
Running time: 1
3.53user 0.14system 0:02.22elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8882minor)pagefaults 0swaps
key: DFYWRNUIVAHOXKCZQPBMGLTESJ
key: DFSWRNUIVALOXKCYQGBMPHTEZJ
key: BTSWRNAMIPQVXFCYLGDOEHZKUJ
key: BTSWRNAMILQVXECZPGDOFHYKUJ
key: BQSWRNAMILTVXECZPGDOFHYKUJ
key: BQSWRNAMVKTIXECZPGDOFHYLUJ
key: BQUWRNZMVKTIXECAPGDOFHYLSJ
key: BHAWRNZMVKTIXLCUPGDOFQYESJ
key: BQDWRNZMVKTIXLUAPGCOFHYESJ
key: BQZWRNDMVKLIXEUAPGCOFHYTSJ
Number of Correct Hits4
key: BQZWRNDMVKLIXEUAPGCOFHYTSJ
Running time: 1
2.92user 0.09system 0:01.82elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8582minor)pagefaults 0swaps
key: JSVXMLYTUQFCAPHIERONDZWKBG
key: JSTXBLYVUQFCDPHIERONAWZKMG
key: CSYXBHMVUTAILPRDEJONFWZKQG
key: CLYXBHMVUTWISPRDEJONFAZKQG
key: CAYXBQTVUMWISDRPEJONFLZKHG
key: CAYXBQLVUMTISJRWPDONFEZKHG
Number of Correct Hits18
key: CAYXBQLVUMTISJRWPDONFEZKHG
Running time: 1
3.26user 0.14system 0:02.10elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8979minor)pagefaults 0swaps
key: LTDUNPQIBKZXAFCSJORGHEYMVW
key: BTDUNSQIFLKAZPCXJORGHMYEVW
key: BEAUNXQMFTKZDOCIJVRGHPYLSW
key: BEAUNXQMFTLZDOCIJVRGHKYPSW
key: BLAUNXQMFTEZDOCYJVRGHKIPSW
key: BLAUNXQMCETZDOFYJVRGHKIPSW
key: BLAUNXIMCETZDOFYJVRGHKQPSW
key: BLAUNXIMCETZDOFYJVGRHKQPSW
key: BLAUNXIMCETZDOFYJVGRHKSPQW
key: BLAVNQIMCKTZDOFYJUGRHESPXW
Number of Correct Hits1
key: BLAVNQIMCKTZDOFYJUGRHESPXW
Running time: 1
3.70user 0.11system 0:02.22elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8771minor)pagefaults 0swaps
key: OSYWRJCKIQZFAVTMEBGNLHPXDU
key: OTYWRQDKAMLFSIVEPBCNZHXJGU
key: OTYDRXWKAMLFQIVEPBCNZHSJGU
key: OTYDBEWKAMLFGIVXJRCNZHSPQU
key: OTYDBEWMAJLFZIVSKRCNGHXPQU
key: OTYDBEWMAJLFSIVZKRCNGHXPQU
key: OTYDBEWMAJHFSIVZKRCNGLXPQU
key: OZYDBEWVAJHFSIMTKRCNGLXPQU
key: OZYDBEWVGJHFSIMTKRCNQLXPAU
key: OZYDBEWVMJAFSIGTPRCNQLXKHU
Number of Correct Hits9
key: OZYDBEWVMJAFSIGTPRCNQLXKHU
Running time: 1
3.68user 0.09system 0:02.26elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8987minor)pagefaults 0swaps
key: LZYQOVGEDTSFBURHKJPNWMIAXC
key: VZYHOWLKDTIFBPRSJQUNGMAEXC
key: KZYHOWQVUTIFBPRSJGLNDMAEXC
key: KZYHODXVUTIFBPRSJGLNWMAEQC
key: KZYLBDXVUTSFPORHJGINWMAEQC
key: KZYDBLXVUESFITRHJOGNWMAPQC
key: JZYDBLXVUEQISGRHKOTNWMAPFC
key: JZYDBIXVUETQSGRHKLONFMAPWC
key: JZYDBIXVUQTESGRHKLONFMAPWC
key: JEYDBIXVUQTZSGRWPLONFMAKHC
Number of Correct Hits16
key: JEYDBIXVUQTZSGRWPLONFMAKHC
Running time: 1
3.38user 0.12system 0:02.03elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8942minor)pagefaults 0swaps
key: UQSDRXTMWPCVFJBZKYGNLHIEAO
key: UQSWRZTMDPLVFJBXKCGNAHYEIO
key: DQSWRZTVUPLFIJBAKCGNXHYEMO
key: MQSWRZTVUPLFIJBAKXGNCHYEDO
key: MQIWRZTVUPLFSJBAKXGNCHYEDO
key: MQIWRXTVUPLDSJBAKZGNCHYEFO
key: MQIWRSTVUPJZXDBAKLGNCHYEFO
key: MQSWRZTLUPEIXDBAKVGNCHYJFO
Number of Correct Hits3
key: MQSWRZTLUPEIXDBAKVGNCHYJFO
Running time: 1
2.46user 0.08system 0:01.55elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8473minor)pagefaults 0swaps
key: RAXYVNTKZSECBMOWDPGQFHULIJ
key: RHWZVFTKYSECDPOXIBGQNAULMJ
key: RHWZVFIEYLPCMKODSBGQNAUTXJ
key: RZWIVFHEYPLCMKOXSBGQNAUTDJ
key: RZWIVFHEYPSCNKOXLBGQMAUTDJ
Number of Correct Hits2
key: RZWIVFHEYPSCNKOXLBGQMAUTDJ
Running time: 1
3.42user 0.12system 0:02.15elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8704minor)pagefaults 0swaps
key: PZNOCIQMHEXFYVBSKGULDJTAWR
key: PZLGCITMNEQAYVBSKOHUDJXFWR
key: JZTGCIWPNFQAXVBSKOMUDHYELR
key: JZTMCIWPNLQHDVBSEOGUXAYKFR
key: JZTMCIWPNHQLDVBSEOGUXAYKFR
key: HZTMCIWPNEQLDVBSJOGUXAYKFR
key: HZMTCIWPNEQLDVBSJOGUXAYKFR
key: HZMTCIWPNKQLDVBSJOGUXAYEFR
key: NZLKCIQPHFWMDVBSJOGUXAYETR
key: NZLKCIQPHEWMDVBSJOGUXAYFTR
Number of Correct Hits2
key: NZLKCIQPHEWMDVBSJOGUXAYFTR
Running time: 1
3.63user 0.11system 0:02.16elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8898minor)pagefaults 0swaps
key: JQAGBIXPNHEFZVOSKCYUMLTWDR
key: CEAGBXYPNQTLZVUSKJDOFMIWHR
key: CEIDBXLPNQTMYGUSKJVOFZAWHR
key: CTZDBXQPNEHMYGUIKJVOFSALWR
key: CTZDBQXPNELMYGUIKJVOFSAHWR
key: CSZDBHXPVKLIYGUTEJNOFMAQWR
key: CYZDBHXVKPLISGUTEJNOFMAQWR
key: CTZDBYXVKPLISGUHEJNOFMAQWR
key: CTZDBYXVKQLISGUHEJONFMAPWR
Number of Correct Hits11
key: CTZDBYXVKQLISGUHEJONFMAPWR
Running time: 1
3.04user 0.13system 0:02.03elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8889minor)pagefaults 0swaps
key: RHVIPJUECLKXZOBWFAYGDSMQTN
key: RWAYPXUMCKLSZOBHFVIGDEJQTN
key: RWAYPXZMCEFISOBHLVUGDKQJTN
key: UFAYPXZMCEQISOBHLVRGDKWJTN
key: UFSYPXMZCEQIAOBHKVGRDLWJTN
key: UFSHPAMZCKLIXOBYEVGRDQWJTN
key: UFSHPAMVCELIXOBZJYGRDQWKTN
key: UFSHPAMVCELIXGBWJYORDQZKTN
key: UFSXPAMVCELIHGBWJYORDQZKTN
key: UFSXPAMVCELYHGBWJIORDQZKTN
Number of Correct Hits6
key: UFSXPAMVCELYHGBWJIORDQZKTN
Running time: 1
3.21user 0.13system 0:01.89elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8602minor)pagefaults 0swaps
key: CFIUJTQVBZPMXGDSENORWHAKYL
key: CDYXUHSVBMPZJGFQERONWTAKIL
key: CWYXUIQVBMEDZGJSPRONFTAKHL
key: CWYXBIQVUKTDZGJSPNORFEAMHL
key: CWYXBIQVUETDZGJSPRONFMAKHL
key: CWYXBIQVUETDZGRSPJONFMAKHL
key: CWYXBZQVUETDIGRSPJONFMAKHL
Number of Correct Hits18
key: CWYXBZQVUETDIGRSPJONFMAKHL
Running time: 1
3.11user 0.08system 0:01.87elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8720minor)pagefaults 0swaps
key: UJLWPZTVCHEISDRAMGONFKXQBY
key: UPLXBZAVCEHISDRTMGONFKWQJY
key: UHLXBZQVCEKSIGRTMDONFJWPAY
key: UTLXBZQVCJKSIGRHMDONFEAPWY
key: CTLXBZQVUJKISGRHMDONFEAPWY
key: CTLXBZQVUEKISGRWPDONFMAJHY
Number of Correct Hits18
key: CTLXBZQVUEKISGRWPDONFMAJHY
Running time: 1
3.12user 0.11system 0:01.93elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8753minor)pagefaults 0swaps
key: UFWQGOANYTKMZJBIEVRCDPLHXS
key: UFWTRZMNYQLIVJBHEOGCDPXKAS
key: RFMTUZWNYQLIVJBHEOGCDPXKAS
key: RFMPUZWNVQLIYJBHEOGCDTXKAS
key: RFWPUZMNVQLIYGBHEOJCDAXKTS
key: RWLPUZMJVQAIYGBHENOCDFXKTS
key: RWLJUZMPCQAIYGBHENOVDFXKTS
key: RFLNUZQPCKAIYGBHEJOVDWXMTS
Number of Correct Hits3
key: RFLNUZQPCKAIYGBHEJOVDWXMTS
Running time: 1
3.86user 0.14system 0:02.23elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8660minor)pagefaults 0swaps
key: GAOQRZSPDMXCYKUVLFBNJHWETI
key: OVYBRZSPDMXCQKUWLFGNJHAETI
key: CZXDUYSPBETOQKRWJFGNLHAMVI
key: CZXDUWQVBETGSKRYJFONLHAPMI
key: CZXDBLMVUETFSJRYKGONWHAPQI
key: CZXDBYMVUEHFSJRLKGONWTAPQI
key: CZXDBYMVUEHWSJRTPGONFLAKQI
key: CZXDBYQVUEWMSJRTPGONFLAKHI
Number of Correct Hits15
key: CZXDBYQVUEWMSJRTPGONFLAKHI
Running time: 1
2.64user 0.08system 0:01.49elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8412minor)pagefaults 0swaps
key: VFTCMLDOPJAYEBGIHNRWXQSKUZ
key: VTICMUDYJPAWQBGLHNROXESKFZ
key: VSWCMUDYJPAIQBGLHNROXETKFZ
key: JSWCMUDYVPAIQBGLHNROXETKFZ
Number of Correct Hits2
key: JSWCMUDYVPAIQBGLHNROXETKFZ
Running time: 1
3.09user 0.09system 0:02.05elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8734minor)pagefaults 0swaps
key: JENDBXKPUFZILGRHMVCOWSTQYA
key: MENDBXLPUFZISGRHKVCOWJTQYA
key: MFNDBLXPUEZISGRYKVCOWJTQHA
key: CTZDBFXJUEPISGRYKVNOWMLQHA
key: CZTDBFXJUPEISGRYKVNOWMLQHA
key: CQXDBFTJUPEISGRYKVNOWMZLHA
key: CQXDBFTJULEISGRYKVNOWMZPHA
key: CQXDBFLJUTEISGRYPVNOWMZKHA
key: CHXDBFLJUTEISGRYPVNOWMZKQA
key: CHXDBFLVUTEISGRYPJNOWMZKQA
Number of Correct Hits12
key: CHXDBFLVUTEISGRYPJNOWMZKQA
Running time: 1
3.37user 0.10system 0:02.13elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8808minor)pagefaults 0swaps
key: UFGROHXJCPLNIKYDZVSAQMWEBT
key: NFDROHSACPLUGKYXWVBJQMZEIT
key: NFRDOHSACLEVGPYXWUBJIMZKQT
key: NFRDOSQACEWVGPYXLUBJIMZKHT
key: NFRPOSQACEWDGVYXHUBJIMZKLT
key: NFPYOWQACHSDGVRXEUBJIMZKLT
key: NFQYOWPACHSDGVRXEUBJIMZKLT
key: NFPYOIQACLSGDVRXEUBJWMZKHT
key: NFMYOIQACLSUZVRHPGBJWKDEXT
key: NWMBOIQACLSYZVRHPGUJFKDEXT
Number of Correct Hits3
key: NWMBOIQACLSYZVRHPGUJFKDEXT
Running time: 1
2.69user 0.08system 0:01.45elapsed 191%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8077minor)pagefaults 0swaps
key: FQXGKIDRVLWZABYEMOUCTPHJSN
key: FZXGMIDRVLWQTBYEKOUCAPHJSN
key: FEXGMIDRVPWQTBYSJOUCALHKZN
Number of Correct Hits1
key: FEXGMIDRVPWQTBYSJOUCALHKZN
Running time: 1
2.57user 0.09system 0:01.59elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8463minor)pagefaults 0swaps
key: GSLUVTFMDEWNRKYQHBCJZIXPAO
key: GQLUVTFMDEWNJKYXHBCRIZSPAO
key: GQHUVTFMDJWNPKYXLBCRIZSEAO
key: GQHUVTFMDPWNIJYKLBCRXZSEAO
key: GQIUVTFMDKWNHJYZPBCRXLSEAO
Number of Correct Hits1
key: GQIUVTFMDKWNHJYZPBCRXLSEAO
Running time: 1
2.96user 0.13system 0:01.71elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8305minor)pagefaults 0swaps
key: WOTUNXQJYKIGAMBHELZVCFDPSR
key: WZTVNXQJYKHGAMBSEUOLCFIPDR
key: VZTYNDQLWKHJIGBSEUOMCPAFXR
key: VZTYNDXIWKHEQGBSJUOMCPAFLR
key: VZETNDXICKFYHGBSJUOMWPAQLR
key: VWLXNDSICKFYZGBHJUOMEPAQTR
Number of Correct Hits4
key: VWLXNDSICKFYZGBHJUOMEPAQTR
Running time: 1
3.00user 0.07system 0:01.78elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8673minor)pagefaults 0swaps
key: VSDTNLXAGEQOCBJHKPIYMWRZFU
key: VSQDNFXMGEPCOBRLJHIYWZKATU
key: VSQDNFXHBEAYOGRLJMICWZKPTU
key: VFQDNSXHBEAYOGRLJMICWZKPTU
key: VWQINSXHBPLYOGRAJMDCFKZETU
key: VWQINSXHBJLYDGRZPOMCFKAETU
key: VWQDNZXHBJLYIGRSPMOCFKAETU
Number of Correct Hits6
key: VWQDNZXHBJLYIGRSPMOCFKAETU
Running time: 1
3.10user 0.10system 0:01.79elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: CFRXBVQLUKWMIPNZJYODGESTHA
key: CTYXBRQKULPDIGHZJVONFSWEMA
key: CTYXBRQJULKDIGHWEVONFSZPMA
key: CTYXBRQVULKDIGHWEJONFSZPMA
key: CTYXBHQVULKDIGRWEJONFSZPMA
key: CTYXBWQVULKDIGRHEJONFSZPMA
Number of Correct Hits12
key: CTYXBWQVULKDIGRHEJONFSZPMA
Running time: 1
3.23user 0.10system 0:02.12elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8761minor)pagefaults 0swaps
key: EZHWBKXVCLMONYUIGTDJRSAPFQ
key: GMZWBIXVCKHOYNULETDJRSAPFQ
key: WMZGBIXVRKHOYJUTELDNCSAPFQ
key: WMZGBOXVRKHIYJUTELDNCSAPFQ
key: WMZGBXLVRKHIYJUTEODNCSAPFQ
key: RSZJBXLVWKHIYGUTEODNCMAPFQ
key: RHZJBLXVCKTIYGUSEODNWMAPFQ
key: RHZXBLJVCPTIYGUSEODNWMAKFQ
key: RHZXBYPVCETILGUSJODNWMAKFQ
key: UKZXBYHVCETILGRSJODNWMAPFQ
Number of Correct Hits11
key: UKZXBYHVCETILGRSJODNWMAPFQ
Running time: 1
3.70user 0.13system 0:02.22elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8777minor)pagefaults 0swaps
key: WYSRVCEIDPFNMJBQHOUKXZATGL
key: GYCUVAFIBPKNZJDQHMROXESTWL
key: CYRUVAWIBPKNZJDTEMGOXHSQFL
key: CYRUVAWINEQGZJDTPMBOXHSKFL
key: CYRUVWSINEHGZJDTPMBOXQAKFL
key: CYMUVWSINETGAPDHJRBOXQZKFL
key: CYMUVWSIGETNAPDHJBROXQZKFL
key: CYMUVWSIGETNAPDZJBROXQHKFL
key: CYIUVWQMRETNAPDZJBGOXHSKFL
key: CYIUVWQMRETOAPDZJBGNXHSKFL
Number of Correct Hits6
key: CYIUVWQMRETOAPDZJBGNXHSKFL
Running time: 1
3.63user 0.10system 0:02.21elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8751minor)pagefaults 0swaps
key: XAEFQBOLNDCUGKVHTRYJWIZPSM
key: NXEOFWLASZDUGKVHTRJYBQCPIM
key: FIEQNYDASTLUGKVWZROHBJCPXM
key: FYEGNIDASTLUQJVWKCOHBPRZXM
key: FSZGNIDACTLUQRVWJYOHBEKPXM
key: FLZGNYQACTKDIRVWHUOJBESPXM
key: BLZGNYQACTKDIRVWHUOJFESPXM
key: BLZVNYQACETDIRGWHUOJXKSPFM
key: BLYUNWXACETDIGRZFVOJQKSPHM
key: BLYUNQXACETDIGRZFVOJWKSPHM
Number of Correct Hits7
key: BLYUNQXACETDIGRZFVOJWKSPHM
Running time: 1
3.07user 0.11system 0:01.67elapsed 190%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8613minor)pagefaults 0swaps
key: VOFZGLCQXKHUTPSNEJRMDYBAIW
key: GOFCVLEQXTHUYPSNKBRMDAZJIW
key: GNFCVTEQOKHUYJSXLBRMDAZPIW
key: GNLCVTAQOKHUYPSDZBRMXEFJIW
key: GNLCVTAQOKHUYPSDJBRMXEFZIW
Number of Correct Hits0
key: GNLCVTAQOKHUYPSDJBRMXEFZIW
Running time: 1
3.37user 0.08system 0:02.07elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8860minor)pagefaults 0swaps
key: BQEXJAIVUPKDWGNSHORCMFZTYL
key: BFHXJAIVUEKMSGCQPOYNRWZTDL
key: BFHXJAMVUKEISGCQTOYNRWZPDL
key: BQHXJMFVCKTISGUZEODNRWAPYL
key: CQZXBRMVJKTISGUWEODNFAYPHL
key: CWZXBRAVJKTISGUQEODNFMYPHL
key: CRZXBWYVJKTISGUQEDONFMAPHL
key: CZRXBWQVUETISGJYPDONFMAKHL
key: CZYXBWQVUETISGJRPDONFMAKHL
Number of Correct Hits22
key: CZYXBWQVUETISGJRPDONFMAKHL
Running time: 1
3.12user 0.10system 0:02.11elapsed 152%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8470minor)pagefaults 0swaps
key: THYVRNOLXEKUMPCWAGIJBQDZSF
key: AQIWRNJPBTSUMDCYKGOVEHLZXF
key: PQIWRNLMBTAXYDCSKGOVEHJZUF
key: BQIWRNAMPKZXYDCTJGOVEHSLUF
key: BQIWRNPMUEZXYDCTJGOVKHSLAF
key: BZIWRDPMUEQXYNCTJGVOKHSLAF
key: BZYWRXEMUKQDINCTJGVOPHSLAF
key: BZYWRXEMUKQDINCTJGOVPHSLAF
key: BZYWRXEMCKQDINULJGOVPHSTAF
key: BQXWRYEMCPZDINULJGOVKHSTAF
Number of Correct Hits1
key: BQXWRYEMCPZDINULJGOVKHSTAF
Running time: 1
3.17user 0.13system 0:02.09elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8855minor)pagefaults 0swaps
key: UAYXJRDPBQHITEVWSNGOFZLKCM
key: UZQCVYDPBEHILJRWSNGOFATKXM
key: UQXCVDWPBESILJRYZNGOFATKHM
key: USXVCDWPBEHILJRYZNGOFATKQM
key: USXVCDWPBKZYIJRLENGOFATHQM
key: USXVCDWPBKZYIJRHEOGNFATLQM
key: USXVCDWPBKZYIGRHEJONFATLQM
key: USVXCDWPBKZYIGRHEJONFATLQM
key: BZYXCDHPULSVIGRTEJONFAWKQM
key: BZYXCDLPUHTVIGRSEJONFAWKQM
Number of Correct Hits12
key: BZYXCDLPUHTVIGRSEJONFAWKQM
Running time: 1
2.71user 0.13system 0:01.66elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8772minor)pagefaults 0swaps
key: CHYBKWRMUJTODGVQEXLNFZAPIS
key: CHYXVZKMUETODGBQJRLNWFAPIS
key: CQYXMDEVUFTLZGBHJRONWKAPIS
key: CTYXBDEVUFLIZGRHJMONWKAPQS
key: CEYXBLTVUWKZIGRHJDONFMAPQS
key: CEYXBWQVULKZIGRTJDONFMAPHS
Number of Correct Hits16
key: CEYXBWQVULKZIGRTJDONFMAPHS
Running time: 1
3.17user 0.10system 0:01.81elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8894minor)pagefaults 0swaps
key: UAMECIFJRLWNSGBXPHOKVQDTYZ
key: UAMXCIFJRKLYSGBDPNOVEQWTHZ
key: UAMXCIFPRKLYSGBDJVONEHWQTZ
key: UAMXCIFPRKQYSGBDJVONEHWLTZ
key: UAMXCIFPRKEYSGBQJVONDHWLTZ
key: UASXCIFPRELYMGBQJVONDHWKTZ
Number of Correct Hits7
key: UASXCIFPRELYMGBQJVONDHWKTZ
Running time: 1
2.82user 0.07system 0:01.70elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8533minor)pagefaults 0swaps
key: ROWIVDJPYKFZNTMXEBCGAQHSLU
key: ROWIVMFPYKLZNTDXEBCGAQHJSU
key: RZWIVMFKYELONGDXJBCTAQHPSU
key: RZWTVMXKYELONGDFJBCIAQHPSU
key: RZWMVFXNYELIKGDTJBCOAQHPSU
key: RZWHVFXNYELIQGDTJBCOAKMPSU
Number of Correct Hits4
key: RZWHVFXNYELIQGDTJBCOAKMPSU
Running time: 1
3.47user 0.10system 0:02.23elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: MJQWYIFORKTNUGBHLSPCDZXEVA
key: MUQHYIFORKPNZGBWLSVCDJXETA
key: MUWXYIFORJPNZGBQLSVCDEHKTA
key: UMWXJIFORPZNYGBQESVCDLHKTA
key: UMWXJIFORPZYSGBQENVCDLHKTA
key: UMWXJIQNRPZYSGBFEOVCDLHKTA
key: UFWXJILNRPZYSGBMEOVCDQHKTA
key: UFIXVWLJRPZYSGBMEOCNDQHKTA
key: UFIXVWLPRKSYZGBMJOCNDQHETA
key: UFIXCWLPRKMYZGBSJOVNDQHETA
Number of Correct Hits5
key: UFIXCWLPRKMYZGBSJOVNDQHETA
Running time: 1
2.65user 0.13system 0:01.52elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8630minor)pagefaults 0swaps
key: RXPKCHTMDIFYAGBSJONVUWZQLE
key: RAPDCTQMUZFYIGBSJONVKWXLHE
key: RASJCTLMUKFYIGBZPONVDWXQHE
key: RASPCTLMUKFYIGBZJONVDWXQHE
Number of Correct Hits4
key: RASPCTLMUKFYIGBZJONVDWXQHE
Running time: 1
2.95user 0.12system 0:01.80elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: NYODGCSKXHWBUMJATERFIPQLZV
key: NCODGTAWXHKBEMYIJURFSPQLZV
key: NHXDGTAKOEFBPMYIJURWSQCLZV
key: NMADOTFKGPXBCHYSJURWIQLEZV
key: NMADGTFKOEZBCHYSJURWIQLPXV
key: NMADGQFKYETBCHOSJURWIZLPXV
key: NMADGQLKYETBCHOSPURWIZFJXV
Number of Correct Hits4
key: NMADGQLKYETBCHOSPURWIZFJXV
Running time: 1
3.38user 0.13system 0:02.14elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8780minor)pagefaults 0swaps
key: JDSXPVLWUQEICGBYKTHNOMRAFZ
key: JDSXPVLWUQEITGBHKCYNOMRAFZ
key: MYSXPVLWUQKITGBHJCDNOERFAZ
key: MAYXPVRWUQEITGBSJDCNOKLFHZ
key: BAYXPDFEUQWILGRSJVCNOKMTHZ
key: BAYXJDSEUKWILGROPVCNFQMTHZ
key: JSOXBWQVUKAILGRMPDCNFEYTHZ
key: OSYXBWQVUKALIGRMPDCNFEJTHZ
key: OSYXBWQVUEALIGRMPDCNFJTKHZ
key: OTYXBWQVUEALIGRSPDCNFMJKHZ
Number of Correct Hits16
key: OTYXBWQVUEALIGRSPDCNFMJKHZ
Running time: 1
3.51user 0.05system 0:02.10elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8782minor)pagefaults 0swaps
key: PFIASYOVBJEDZUNWHLGMQTXKCR
key: PFIGKXOVBTHDZUNWEAMCQSYJLR
key: TFDGBMOVKPHIZUNLEAXCQSYJWR
key: TFEGBWOVKPLIZUNHJDXCQSYAMR
key: TMEGBAXVPKFIZUNWJDOCQSYLHR
key: TSZGBAXVPKFIEUNWJDOCQMYLHR
key: TSZGBAXVPJFILUNQKDOCWMYEHR
key: TSZGBAXVUKFILJNQPDOCWMYEHR
key: CLZGBAYVUKTISJFQPDONWMXEHR
key: CLZGBAYVUETISJWQPDONFMXKHR
Number of Correct Hits17
key: CLZGBAYVUETISJWQPDONFMXKHR
Running time: 1
2.69user 0.11system 0:01.56elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8493minor)pagefaults 0swaps
key: TLDVNWZAOEPCSKHIJGUYFMRQXB
key: GDFVNTZAOPMCWKYIJEUHSLRQXB
key: GDFVNTZPOQACWHYIJEUKSLRMXB
key: GIWVNTZPOMACFHYDJERUSLQKXB
key: GIWVNTLPOEACFHYDJMRUSZQKXB
Number of Correct Hits3
key: GIWVNTLPOEACFHYDJMRUSZQKXB
Running time: 1
3.32user 0.09system 0:02.10elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: OHBKGTSYDMIFAPVZQRCNUJELXW
key: OAFKGLSYDQIBHPVZMRCNUJETXW
key: OAPFGLTEDYZBMKVIQRCNUHSJXW
key: OAPFGYIEDLZBMJVTQRCNUHSKXW
key: OAZFGYIPDLEBMJVTQRCNUHSKXW
key: OAMFGYIPDLQBUJVTERCNZHSKXW
key: OAPFGYIMDLQBUJVTERCNZHSKXW
key: OSAFGYIMDLQBUJVTPRCNZHEKXW
key: OSAFGYZMDKTBUJVQPRCNIHELXW
Number of Correct Hits4
key: OSAFGYZMDKTBUJVQPRCNIHELXW
Running time: 1
3.46user 0.13system 0:02.18elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8885minor)pagefaults 0swaps
key: FWAXTNGBOPQYDUVZKIRJCESLHM
key: DWAYTIGBOLQNFUVZKXRPCESJHM
key: DZAFTPGBOLQNYUVWKXIRCESJHM
key: DWHFTYGBOEQNPUVZKXIRCLSJAM
key: DWHFJYGBOEQIAUVZKXNRCTSPLM
key: GWHFJYDBOEQUAIVZKCNRXLSPTM
key: GWHFJYTBOEAUQIVZKCNRXLSPDM
key: GWYFJHTBOEAXQUVZKCNRILSPDM
key: GSYXJWTBOEAFQUVHKCNRILZPDM
key: GSYXJQTBOEIFWUVAKCNRHLZPDM
Number of Correct Hits3
key: GSYXJQTBOEIFWUVAKCNRHLZPDM
Running time: 1
3.48user 0.10system 0:02.03elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8423minor)pagefaults 0swaps
key: UDLHKYQZRWAFTGCIENVPOMBJSX
key: KWLOUYQZRTAFDGCIEPNVHMBJSX
key: RWLFUYTKHPAODGBIECNVZMQJSX
key: RWLFUYHECPAOZGBIKTNVDMQJSX
key: RWIFUZQECKAMYGBSPONVDTHJLX
key: RWLFUZQJCKAIYGBMPONVDTHESX
key: RWLFUZQPCKAIYGBMJONVDTHESX
Number of Correct Hits2
key: RWLFUZQPCKAIYGBMJONVDTHESX
Running time: 1
3.11user 0.10system 0:01.89elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8105minor)pagefaults 0swaps
key: RHYGOZXWVQUAFBSEKDNCTMLJIP
key: RCYGOZXKNMEAFBSHWDVUTQLJIP
key: RFYGOZXKVEHQCBSWJDNUMALTIP
key: RFYGOZXKVJLQCBSWEDNUMAHTIP
key: RFYGOMXKVLTQUBSWEDNCZAHJIP
key: RFYGOAXJVLTQUBSWKDNCZMHEIP
key: RWQGOAXJVLTYUBSFKDNCZMHEIP
Number of Correct Hits3
key: RWQGOAXJVLTYUBSFKDNCZMHEIP
Running time: 1
2.66user 0.13system 0:01.61elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8929minor)pagefaults 0swaps
key: RZDFKOVNSEYILMBAHXUPGWCJTQ
key: RZDFJVLNSEHIYMBAKGUOXWCPTQ
key: RZDFJGLNSEHIYMBAPVUOXWCKTQ
key: RZDFJGLNSEMIYWBAPVUOXHCKTQ
key: RZDFJGLNSPMIYWBAEVUOXHCKTQ
key: RADFJXLNSKMIYWBZEGUOCHVPTQ
Number of Correct Hits2
key: RADFJXLNSKMIYWBZEGUOCHVPTQ
Running time: 1
3.46user 0.10system 0:02.17elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8884minor)pagefaults 0swaps
key: UDAXEWSFVMZOQPRIJBYCGLTHNK
key: UWFNCDSHYLZOIPRQJBVGEATMXK
key: UXLNCDSJYEZOIHRWPBVGQAMTFK
key: UXLNCDSJYEZOIHRQPVBGWAMTFK
key: USXNCDHJYEZOIPRQLVBGWAMTFK
key: USXNCDQJYEZOIPRHLVBGFAMTWK
key: UHXNCDQJYEZVWPRSLOBGFAITMK
key: UMXNCDQJYLZOWPRSEVBGFAITHK
key: UZXNCDQJYLMOWPRSEVBGFAITHK
Number of Correct Hits4
key: UZXNCDQJYLMOWPRSEVBGFAITHK
Running time: 1
3.61user 0.10system 0:02.25elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8117minor)pagefaults 0swaps
key: VEKBRISNCTDOXMPYJZGLAHWQUF
key: PQHXVIZNCTAOSLRYJBGMDEWKUF
key: MZHXVIQNCTEOSLRYJBGPDAWKUF
key: UZHYVQINCEMOSPRXLBGJDAWKTF
key: UZHMVYIJCELPSGRXKBONDAWTQF
key: UEYIVMSJCPLHXGRZKBONDAWTQF
key: CEYXVWSJUPTHIGRZKBONDMALQF
key: CEYXBDSJUKTHIGRZLVONWMAPQF
key: CEYXBDSVULTZIGRHPJONWMAKQF
Number of Correct Hits15
key: CEYXBDSVULTZIGRHPJONWMAKQF
Running time: 1
3.21user 0.11system 0:02.04elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8975minor)pagefaults 0swaps
key: GLACJQSBDKEIFUOYWXRNVPZMHT
key: GLACBQPJDKEXFUOHYRINVSZMWT
key: GLYIBVKEDPAXFUOHJRCNQSZMWT
key: GAYFBSKVUMEXIDOHJRCNQLZPWT
key: CKYXBHAVULEFIDOSJRGNQMZPWT
key: CEYXBWAVRLKHIDUSJOGNFMZPQT
key: CEYXBQAVRKLSIGUHPODNFMZJWT
key: CEYXBQHVRKLSIGUZPODNFMAJWT
key: CEYXBQHVRJLSIGUZPODNFMAKWT
key: CEYXBQHVRJLISGUZPDONFMAKWT
Number of Correct Hits16
key: CEYXBQHVRJLISGUZPDONFMAKWT
Running time: 1
2.21user 0.12system 0:01.33elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8151minor)pagefaults 0swaps
key: FMGWRIZCBPJOHENYTKVUQXSLDA
key: FMDWRIZCNPQOHEBYTGVUXKSJLA
key: FMDWRIZCNEPOHJBYTGVUXQSKLA
Number of Correct Hits2
key: FMDWRIZCNEPOHJBYTGVUXQSKLA
Running time: 0
2.51user 0.11system 0:01.50elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8659minor)pagefaults 0swaps
key: CMADBXIURHPYZJLSEGONFTWQVK
key: CRZDBYAMLPQXIJUSEGONFTWHVK
key: CSWDBYAMRPHVIJULEGONFTZQXK
key: CMADBYWLRPHVIJUTEGONFSZQXK
Number of Correct Hits5
key: CMADBYWLRPHVIJUTEGONFSZQXK
Running time: 1
3.52user 0.10system 0:02.20elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8589minor)pagefaults 0swaps
key: JAVRPSLWUZYQXGCMKDINEFOTHB
key: UQZRPVLJWEFYXGCSKDINOAMTHB
key: UFSRPDLJWEZYXGCAKVINOQMTHB
key: UFSRPDLVWEZYXGCAKOINJQMTHB
key: UHSRPDLVWJFYXGCAKOINEQMTZB
key: UHSRPDLVWKFYXGCZJOINEQMTAB
key: UHSRPDLVWKTYXGCFJOINEZMQAB
key: UHSRJDLVWKZYXGCFPOINETMQAB
key: UHWSJDLVRKZYXGCFPOINETMQAB
key: ULASJDHVRKZYXGCEPOINFTMQWB
Number of Correct Hits5
key: ULASJDHVRKZYXGCEPOINFTMQWB
Running time: 1
3.12user 0.12system 0:02.06elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8950minor)pagefaults 0swaps
key: GYUWBIVCMPAOEHKTQXDRLSZJFN
key: GYIWBLVCFPAOEHJTQXDRMSZKUN
key: GAIVBLSCFPYOEHJTKXDRWMZQUN
key: GSIVBYLKUPAOEHJCTXDRWMZQFN
key: GEIXBYLKUPAOSCJHTVDRWMZQFN
key: GEIOBYLKUPAXSCVHTJDRWMZQFN
key: CEIDBYLKUPAXSOVTHJGRWMZQFN
key: CAIDBWLJUPEXSGKTFVORYMZQHN
key: CAYDBWLVUPEISGRTFJOKZMXQHN
key: CTXDBZLVUPEISGRAQJOKFMYWHN
Number of Correct Hits13
key: CTXDBZLVUPEISGRAQJOKFMYWHN
Running time: 1
2.57user 0.12system 0:01.54elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: RHEYPDUJQLTFZOBAKCGVISXWMN
key: RHEXPWQJULFIYGBAKCOVDSZMTN
key: RFMXPZQJUKSIYGBHLCOVDAWETN
key: RFSXCZQJUKLIYGBHMPOVDAWETN
key: RFSXCZQMUKLIYGBHEJOVDAWPTN
Number of Correct Hits5
key: RFSXCZQMUKLIYGBHEJOVDAWPTN
Running time: 1
3.17user 0.10system 0:02.06elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: UTINEGSZOJKXWPCHMBQRDYFLAV
key: UTINEDYGCJLQSPRHKXBOZAFMWV
key: UFHNEDSJCKTQWGRIPXBOZLAMYV
key: UFHXMDSJCKTYIGRWPNBOZLAEQV
key: UZHXBDSJCMTYIGRWPNEOFLAKQV
key: UZHXBDSJCMTYIGRWPOENFLAKQV
key: UZHXBDLJCMTYIGRWPEONFSAKQV
key: CZLXBDHJUETYIGRWPMONFSAKQV
key: CZLXBYQJUETDIGRWPMONFSAKHV
key: CZYXBMQJUETDIGRWPLONFSAKHV
Number of Correct Hits17
key: CZYXBMQJUETDIGRWPLONFSAKHV
Running time: 1
3.26user 0.08system 0:02.00elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8845minor)pagefaults 0swaps
key: VZFXJEWQCMLIARUDPOBGNSYKTH
key: VLTMJXWECQZIYRUDPOBGNSAKFH
key: VLSMJXWECPZIYRUDQOBGNTAKFH
key: VLSJMIWPCEZXYRUDTOBGNQAKFH
key: BLYJMIWPCEZXSNUATVOGRQDKFH
key: BQIZMYWPCELXSRUATVOGNJDKFH
key: BQIZMYWPCELXDRUATVOGNJSKFH
key: BQIZMYWPCJLXDRUATVOGNESKFH
Number of Correct Hits2
key: BQIZMYWPCJLXDRUATVOGNESKFH
Running time: 1
3.98user 0.09system 0:02.33elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8726minor)pagefaults 0swaps
key: SQDYTVAKEJPOWMRCIULXGBHZNF
key: CQDYVLIKTJPOWMRAHUBXGESZNF
key: CQLYVWIMTJEXDKRAHNBOGPSZUF
key: CQHYVWIMRJEXDKUAZNBOGPSLTF
key: CQHYVWIJUMZXAPRDKNBOGESLTF
key: CTHYUWIJVKZXSPRDMNBOGEALQF
key: CTHYUWDJVKMXSPRIZNBOGEALQF
key: CTXYUWQJVKMHSPRIZNBOGEALDF
key: CTXGUWQJVKAHSPRIMNBOZEYLDF
Number of Correct Hits4
key: CTXGUWQJVKAHSPRIMNBOZEYLDF
Running time: 1
3.13user 0.12system 0:01.82elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8765minor)pagefaults 0swaps
key: BDGSCAMJYPHRVLNXKOTZUEWIQF
key: BHGSCAQPYKZRVLNXJOIDUETWMF
key: BTZJCESPRKQYVGNXLOIDUAMHWF
key: BTJXCESPRKHYVGNZLOIDUAMQWF
key: BTZXCQSPRKJYVGNHLOIDUAMEWF
key: BQZXCWSPRKJYVGNHLOIDUAMETF
key: BQZXCWSJRKPYVGNHLOIDUAMETF
Number of Correct Hits3
key: BQZXCWSJRKPYVGNHLOIDUAMETF
Running time: 1
2.88user 0.10system 0:01.61elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: EDCWFLIUOZYNHMGQJRXPTKASVB
key: EMXWNLIACJYHDRGQZUOPVKSTFB
key: VMYWNXIACTZKDRGLJUOPHESQFB
key: VZYWNXIACTEDMRGLJUOPFKQSHB
key: VZYWNXFACESIPRGLJUOMDKQTHB
Number of Correct Hits6
key: VZYWNXFACESIPRGLJUOMDKQTHB
Running time: 1
2.72user 0.07system 0:01.51elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8650minor)pagefaults 0swaps
key: UFNCPDMXVEAOJGRWKQTYZISLHB
key: USNCPDMHVEFIXGRTJQOYZAWKLB
key: UMYCPDXHVETISGRFJQONZAWKLB
key: UAYCPDXHVKTISGRZJQONFMWELB
key: UAYCVDXHJETISGRZPQONFMWKLB
Number of Correct Hits13
key: UAYCVDXHJETISGRZPQONFMWKLB
Running time: 1
3.29user 0.13system 0:01.88elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: NFYUXKHLVJTQWMCSPORBZGAEID
key: UIWNPXHLVKTSMGCQEORBFYAJZD
key: UHWRPMIEVKTSXGCYLONBFQAJZD
key: UHWIPMFEVKTYXGCSLONBRQAJZD
key: UHSIPMFEVKTYXGCWJONBRLAQZD
key: UHSIPMFEVKTYXGCWQONBRLAJZD
key: UHSIJMFEVKTYXGCWQONBRLAPZD
Number of Correct Hits3
key: UHSIJMFEVKTYXGCWQONBRLAPZD
Running time: 1
3.28user 0.10system 0:02.09elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8713minor)pagefaults 0swaps
key: GTHCVADRPEQYBISNMZUKFJLXWO
key: GPHBVADRNELYCISQJXUKMZWFTO
key: GIHBVADRNELYCMSQJXUKPZWFTO
key: GXHBVADRNPLYCMSQJIUKFZWETO
key: GDHBVLXRNPAYCMSQJIUKFZWETO
key: GDHBVLXRNPAYCMSQEIUKFZWJTO
key: GFHBVLXKNPACYMSQEIURDZWJTO
key: GFQBVXLPNKAIYMSHECURDZWJTO
key: GAQCVXLPNKFIYMSHEBURDZWJTO
key: GAQCVXLPNEFIYMSHKBURDZWJTO
Number of Correct Hits3
key: GAQCVXLPNEFIYMSHKBURDZWJTO
Running time: 1
3.06user 0.07system 0:02.00elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8731minor)pagefaults 0swaps
key: RYXGJIQVCEPNDKSWLZBMAFOHUT
key: RZYGBIQVCEHNXLSWPDJMAFOKUT
key: RZJLBIQVCEFMXGYSPDONWHAKUT
key: CZLJBIUVMEFYSGRXPDONWHAKQT
key: CZUDBILVWEMXSGRYPJONFHAKQT
key: CZYDBILVUEMXSGRHPJONFWAKQT
key: CZYDBILVUEWXSGRHPJONFMAKQT
key: CZYDBWLVUEMXSGRHPJONFIAKQT
key: CZYDBWLVUEMXIGRHPJONFSAKQT
Number of Correct Hits17
key: CZYDBWLVUEMXIGRHPJONFSAKQT
Running time: 1
3.73user 0.12system 0:02.26elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8803minor)pagefaults 0swaps
key: NQWMOYBZGKSUXVJLTCPRAEFHDI
key: NQWUOXBJGKSMLVYZHCPRAEFTDI
key: NXWUOQBJGKSPLVYZHCMRAEFTDI
key: NLWUOQXJGESPMVYZHCBRAKFTDI
key: NFWUOQXJGESPMVYZLCRBAKHTDI
key: NFWUOZXJGLSPMVYQECRBAKHTDI
key: NFWUOZXJGLACMVYQEPRBSKHTDI
key: NFWUOZXJGLQCMVYAEPRBSKHTDI
key: NFWUOZXJGLPCQVYAEMRBSKHTDI
key: NFQUOZXJGLECWVYAPMRBSKHTDI
Number of Correct Hits1
key: NFQUOZXJGLECWVYAPMRBSKHTDI
Running time: 1
3.23user 0.09system 0:02.11elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8786minor)pagefaults 0swaps
key: NIUPBOYVWQTCZJFLKGDRSEAMXH
key: RSUGBAZVCPLYIJFTKWDNEMOQXH
key: RFADBZXVCPTIYGWSKLJNQMOEUH
key: UQADBZXVCPLSTGWIKOJNFMYERH
key: ULADBZXVCPTSIGWQKOJNFMYERH
key: CLADBQXVUPTSIGWZKJONFMYERH
key: CLZDBWXVUKTSIGRAEJONFMYPQH
key: CMZDBWXVUKTSIGRYEJONFLAPQH
key: CZMDBWXVUKTISGRYEJONFLAPQH
key: CZXDBWMVUPTISGRYEJONFLAKQH
Number of Correct Hits16
key: CZXDBWMVUPTISGRYEJONFLAKQH
Running time: 1
3.10user 0.14system 0:02.11elapsed 153%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7810minor)pagefaults 0swaps
key: PISRGYUBOJTAFNCWEDHVMQLKZX
key: DIAHGYZBOETPFNCWJURVMQLKSX
key: DIAMGYZBOETPFNUWJCRVHQSKLX
key: CQAPDYZBOETIFNUWJGRVHMSKLX
key: CZAPDYTBOKQIFNUWJGRVHMSELX
key: CLAPRHTBOKMIFNUWJGDVYQSEZX
key: CLAPRQTBOKMFDNUWJGIVYHSEZX
key: CQAWRLTBOKPFDNUMJGIVYHSEZX
key: CQAWRLTBOKEFDNUMJGIVYHSPZX
key: CQAWRLTBOKEFDNUMPGIVYHSJZX
Number of Correct Hits2
key: CQAWRLTBOKEFDNUMPGIVYHSJZX
Running time: 1
3.51user 0.10system 0:01.90elapsed 189%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8608minor)pagefaults 0swaps
key: RZVDGOYEHWBIUPCTJFNLMQXSAK
key: RHZDMLYPVTEIUBCAJFNGOQXSWK
key: RUSDMZXPVEQIYBCAJFOGNTHLWK
key: RZSDMAXPVEQIYBCUJNOGFTHLWK
key: RZWDMAXPUJQIYBCVENOGFTHLSK
key: RZWDVQXPNJTIYBCMEOUGFAHLSK
key: RZWDVQXPNJMIYBCTEOUGFAHLSK
Number of Correct Hits3
key: RZWDVQXPNJMIYBCTEOUGFAHLSK
Running time: 1
3.46user 0.12system 0:02.12elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8568minor)pagefaults 0swaps
key: UFLDBZTJVMKISECAQORNGPXHWY
key: UMLDBZTJVFPISHCAQGONRKXEWY
key: UMLDBZTVCFPISHJAEGONRKXQWY
key: UMLDBZTVCQFISHJWEGONRKAPXY
key: CHXDBATVUQLISJRWEGONMKZPFY
key: CHXDBATVUQLISGRWKJONMEZPFY
key: CTXDBWHVULEISGRAKJONFMZPQY
key: CTXDBWHVUPEISGRAKJONFMZLQY
key: CEXDBWHVUPTISGRAKJONFMZLQY
Number of Correct Hits14
key: CEXDBWHVUPTISGRAKJONFMZLQY
Running time: 1
2.00user 0.08system 0:01.28elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8183minor)pagefaults 0swaps
key: MZCIYWSOVJHKRGNLQAXEUTBPDF
key: BZHIYWXEVPQORGNLKASCUTMJDF
key: BHZISWXEVPQOUGNLJAYCRTMKDF
Number of Correct Hits3
key: BHZISWXEVPQOUGNLJAYCRTMKDF
Running time: 0
3.37user 0.13system 0:02.14elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8872minor)pagefaults 0swaps
key: BPXUVWTJSLRAYOCEKGDNMHIFZQ
key: BLXUVNDJSKWIAOCHPGYRMETFZQ
key: CLTUVMNPSKFIZOBHJGXRDEAWYQ
key: CFTUVMNPSKWIZOBHLGXRDEAJYQ
key: CFTUVXNPMKWIZOBSLGHRDEAJYQ
key: CFSUPXHVMKWIZOBYLGNRDEAJTQ
key: CFSPUXHVMKTIZOBYLGNRDEAJWQ
key: CFSPUXHVMKTIZOBYJGNRDEALWQ
key: CFSYUXPVMKWIZOBHJGNRDEALTQ
key: CFSYUXLVMKWIZOBHJGNRDEAPTQ
Number of Correct Hits5
key: CFSYUXLVMKWIZOBHJGNRDEAPTQ
Running time: 1
2.54user 0.12system 0:01.49elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8757minor)pagefaults 0swaps
key: OMYCPXZAVQWIUBGLHNRDSTFKEJ
key: OTYCPFZAVEWIUBGLHNRDXMQKSJ
key: OQYCPFZAVETINBGWHURDXLMKSJ
key: OQYCPFZAVETNIBGWHURDXLMKSJ
Number of Correct Hits5
key: OQYCPFZAVETNIBGWHURDXLMKSJ
Running time: 1
3.40user 0.13system 0:02.12elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8634minor)pagefaults 0swaps
key: SDPUNRWAOTMFCYVZLEBJGKXIQH
key: SDYUNXWAOMTFCIVZELBJGKRPQH
key: SDYGNXWAOKTFCPVLEUBJIZRMQH
key: CDYVNWSAOETMZGRQKUBJILPFXH
key: CMYUNWSAOETDZGRQKVBJILFPXH
key: CAYOBWXEULTDFGRQKVNJMIZPSH
key: CAYDBWXPULTOIGRQKVNJFSZEMH
key: CAYDBWXPUKTOIGRQEVJNFSZLMH
key: CZYDBWXVUPTOIGRSELJNFMAKQH
key: CZYDBWXVUETJIGRSPLONFMAKQH
Number of Correct Hits18
key: CZYDBWXVUETJIGRSPLONFMAKQH
Running time: 1
2.97user 0.08system 0:01.76elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8412minor)pagefaults 0swaps
key: UHGIBKNESAMRWODZQXJYCPFLVT
key: BHIRUANESKMVZODWQXCGJPFLYT
key: USIDBANJRWMHZOFLKVCGQEXPYT
key: ULIDBQHVRPMNZJFYKOCGASXWET
key: ULIDBQHVRPMNEJFYKOCGZSXWAT
key: ULIDBQHVRPMGWJFYKOCNZSXEAT
key: ULIDBQHVREMGWJFYKOCNZSXPAT
Number of Correct Hits4
key: ULIDBQHVREMGWJFYKOCNZSXPAT
Running time: 1
2.94user 0.09system 0:01.68elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8849minor)pagefaults 0swaps
key: UAZRVMQPIKSBTNLGEOYHFCWJDX
key: UAZRVMIHDKTYSPLGEBONFQWJCX
key: UAZRVMIHDKTYSCGLPBONFQWJEX
key: UAMRVLIHDKTYSCGZPBONFQWJEX
key: UAMRVLFHDKIYECGZPBONSQWJTX
Number of Correct Hits3
key: UAMRVLFHDKIYECGZPBONSQWJTX
Running time: 1
3.16user 0.11system 0:02.09elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: YCRUNGIADMFBHWXZEPTJSLOKQV
key: YCTUNQHAILXBDPFZEWRKSMOJGV
key: GCYWNQSAILTBDPFZEURKHMOJXV
key: RZYWNQSLCMTBDJFIEUGKHAOPXV
key: RZYONQILCETBDJFSMUGKHAWPXV
key: RZYONQILCETBDKFSPUGJHAWMXV
key: RZYFNQILCETDHKOSPUGBMAWJXV
key: RSYMNQILCETDHKOWPUGBFZAJXV
key: RSYMNQILCETDHPOWJUGBFZAKXV
key: RSYMNQIJCETDHPOWLUGBFZAKXV
Number of Correct Hits6
key: RSYMNQIJCETDHPOWLUGBFZAKXV
Running time: 1
3.23user 0.11system 0:01.82elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8805minor)pagefaults 0swaps
key: GQWVRDXCOIHYBKUAZFMPELSJTN
key: GQWZRAXCOPTBYKHDMFVULESJIN
key: GQAWRLXCOPTBHKYDEFVUZMSJIN
key: GQAWRIXCOPTBHKYDJFVUZMSELN
key: GMAWRIXCOPTFQKYDJBVUZHSELN
key: GMAWRIXCOPTFQKYLJBVUZHSEDN
Number of Correct Hits1
key: GMAWRIXCOPTFQKYLJBVUZHSEDN
Running time: 1
3.46user 0.10system 0:02.15elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8748minor)pagefaults 0swaps
key: WCQZBKHEUMNGIFRSVLYPDTAOXJ
key: WLMDBEHVUKZXIFRSPCGNQTOAYJ
key: EAXDBWYVUPLMIKRSTCGNQZOFHJ
key: ETYDBWAVUPLXIORZKCGNFSMQHJ
key: CZYDBWHVUPTXIORAKMGNFSLEQJ
key: CLYDBWHVUKTXIORAEMGNFSZPQJ
key: CTYDBWHVUKMXIGRAELONFSZPQJ
key: CMYDBWQVUKTXIGRAELONFSZPHJ
key: CSYDBWQVUKTXIGRAELONFMZPHJ
key: CZYDBWQVUPTXIGRSELONFMAKHJ
Number of Correct Hits18
key: CZYDBWQVUPTXIGRSELONFMAKHJ
Running time: 1
3.06user 0.07system 0:01.85elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8244minor)pagefaults 0swaps
key: CSAREWHVGJMUZNDFKYOBXQTPIL
key: CSAGKTHVUJQRZNDFEYOBXMWPIL
key: CZAGJIHVUKQYSNDFEROBXMWPTL
key: CZAGVIHJUKFYSNDQEBORXMWPTL
key: CZSGVIHJUKFYANDQEBORXMWPTL
key: CZSGVIHJUKQYANDFEBORXMWPTL
key: CFSGVIHPUEQYANDZKBORXMWJTL
Number of Correct Hits5
key: CFSGVIHPUEQYANDZKBORXMWJTL
Running time: 1
3.42user 0.13system 0:02.14elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: UPNQKIXWCJTDZGRHLAOVFEYMBS
key: UENHKZXBCPMIWGRTJDOVFQALYS
key: UEDHJAXBCPLIWGRTKNOVFQZMYS
key: UEDXJQHBCPLIWGRTKNOVFAZMYS
key: ULDXJQTBCKEIWGRAPONVFYZMHS
key: ULDXJQTBCKMYWGRAPONVFIZEHS
key: CDLXBQTJUKMYZGRAEONVFIWPHS
key: CMQXBDTJUKLYIGRAEVONFZWPHS
key: CZHXBDLVUETYIGRAPJONFMWKQS
key: CZYXBWLVUETHIGRAPDONFMJKQS
Number of Correct Hits20
key: CZYXBWLVUETHIGRAPDONFMJKQS
Running time: 1
3.24user 0.13system 0:02.06elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8854minor)pagefaults 0swaps
key: UHMXJTDAVKEYICGQZROFBLNPSW
key: UTNXJQDABKEYICVSZROFGLMPHW
key: ULFGJIDMBKTYXCVSPRONQZAEHW
key: UFSGMILJBEHYXCVDPRONQZAKTW
key: UFAGMILPBEHYXCVDJRONQSZKTW
key: BFAGMILPUEHYXCVDJRONQSZKTW
key: MFXGBILVUJHYRCPZEDONQSAKTW
key: MFYGBRLVUJHXICPZEDONQSAKTW
key: JTYGBRLVUPHXICMZEDONQSAKFW
key: JTYGBDLVUKHXICMZERONQSAPFW
Number of Correct Hits8
key: JTYGBDLVUKHXICMZERONQSAPFW
Running time: 1
3.12user 0.14system 0:02.05elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8894minor)pagefaults 0swaps
key: USXNPAWKBJOYLIRHEGCTDZQMVF
key: UWLNMHXKBJYOSCRQEZIGDTAPVF
key: UIXOVQLKBJAZWCRHENMGDYTPSF
key: USXOVQLMBJAZICRWENKGDYTPHF
key: USXOVWLMBJAZICRHENKGDYTPQF
key: BSXOVWLMUEAZICRHJKNGDYTPQF
key: BSLGMDKVUEAYICRHJXONWTZPQF
key: MHZGBDLVUETYICRSJXONWKAPQF
key: UHZGBDLVMKTYICRSJXONWEAPQF
key: UZHCBDXVMPTYIGRSJLONWEAKQF
Number of Correct Hits10
key: UZHCBDXVMPTYIGRSJLONWEAKQF
Running time: 1
3.84user 0.10system 0:02.28elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8822minor)pagefaults 0swaps
key: RAMYVLFGXKEDQSZHPUCBWJNTIO
key: RZMYVTWJXKEDQSNFPGCBAHULIO
key: RXZYVTSEMKAIQWNFLGCBUJHPDO
key: RXZYVTLEMSFIHWNAKBCGUJQPDO
key: RQZYVTLEMSFIAWNHKBCGUJXPDO
key: RQZYVTLEMSFIAWNHPBCGUJXKDO
key: RQZYVTLEMSFIAWNDPBCGUJXKHO
key: RQZYVTLEMSFIAWNDJBCGUPXKHO
key: RQZYVTLEMSFIAWNDJBCGUKXPHO
key: RQZYVTLEDSFIAWNMJBCGUKXPHO
Number of Correct Hits3
key: RQZYVTLEDSFIAWNMJBCGUKXPHO
Running time: 1
3.13user 0.12system 0:02.03elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8890minor)pagefaults 0swaps
key: BMYHVLKQRWTISCGEJODUFAXPZN
key: BZYHVMFQRWTISCGEJOKUDAXPLN
key: BZYHVXDKUQTISCGLJEORFAMPWN
key: BZYHVXDMUJKISCGTPEORFALQWN
key: BZYHMXDVUQKISGCTPEORFALJWN
key: BZYXMHDVUKQISGCTPJORFLAEWN
key: RZYDBHXVUKQISGCTPJOMFLAEWN
key: CZYDBHXVUKQISGRTEMOJFLAPWN
key: CZYDBHXVUEQISGRTPLOJFMAKWN
Number of Correct Hits17
key: CZYDBHXVUEQISGRTPLOJFMAKWN
Running time: 1
3.27user 0.14system 0:02.12elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8527minor)pagefaults 0swaps
key: GZAYBQFKDHJUOTVMECNXWSIPLR
key: GAZDBHFJMQKUOTVIECNXWSYPLR
key: GAZDBHFJNEQOMTYIPCUXWSVKLR
key: GAZDBQLJNEHOMTYIKCUXWSVPFR
key: CIYDBQHVUELOZTMAKGNXFSJPWR
key: CIYDBQHVUJLXTKMAEGNOFSZPWR
key: CHYDBQSVUJTXIKMAEGNOFLZPWR
key: CHYDBQLVUJTXIEMAPGNOFSZKWR
key: CHYXBQLVUJTDIGMZPENOFSAKWR
key: CHYXBQLVUJTDIGMZPEONFSAKWR
Number of Correct Hits15
key: CHYXBQLVUJTDIGMZPEONFSAKWR
Running time: 1
1.89user 0.06system 0:01.15elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7226minor)pagefaults 0swaps
key: RFUVOPWEACXBDNLTKQMJYZHGIS
key: RDUNOPWKAHXBFJLGEMVCYZQTIS
Number of Correct Hits0
key: RDUNOPWKAHXBFJLGEMVCYZQTIS
Running time: 0
3.32user 0.12system 0:02.13elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8783minor)pagefaults 0swaps
key: QUAZBIYVRPKGOLWXEDJNCMFSTH
key: ULIXBAQVRSKGZOCFEDJNWMYPTH
key: ULIXBMQVRETJZOCAKDGNWSYPFH
key: ULAXBWQVRETIJGCZKDONMSYPFH
key: CLAXBWQVRETIDGUZPJONMSYKFH
key: CTAXBWQVRELIDGUZPJONKSYMFH
key: CZAXBWQVUKLDIGRTPJONMSYEFH
key: CZLXBWQVUKADIGRTEJONFSYPMH
key: CZYXBWQVUKTDIGRAEJONFSLPMH
key: CZYXBWQVUELDIGRAPJONFSTKMH
Number of Correct Hits16
key: CZYXBWQVUELDIGRAPJONFSTKMH
Running time: 1
3.63user 0.13system 0:02.07elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: RWUOXVYESHIFCJKNTDMBZPQLAG
key: RWSUVDYEXHINFJCQTKMBZPOLAG
key: RWSOUXYTDHMNFJCQEPVBIKZLAG
key: RWSOUPYTDEMNXJCQZFVBHKILAG
key: RWSOUTYJDEMNXPCQZFVBIKHLAG
key: RWSOUDHJITMNXPCQEFVBZKYLAG
key: RWSOUDHJITMFXPCQENVBZKYLAG
Number of Correct Hits1
key: RWSOUDHJITMFXPCQENVBZKYLAG
Running time: 1
3.63user 0.06system 0:02.17elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8697minor)pagefaults 0swaps
key: UARCMFHPOJZXKYIDQSNGELVTWB
key: OZRXMFHPGJACYKIDQVNUWLSTEB
key: OZVXJLAPGMHCSKIDERNUWTFQYB
key: OHVXJTAQGMZCSKIDPRNUWLFEYB
key: OIVXJTAQGEZCSKHDPRNUWLFMYB
key: OZXVJTAQGEYCSKHDPRNUWLFMIB
key: OZXVJTAQGEHCSKYIPRNUWLFMDB
key: OZSVJTAQGEHCXKYIPRNUWLFMDB
key: OZAVJTSQGEHCXKYIPRNUWLFMDB
Number of Correct Hits3
key: OZAVJTSQGEHCXKYIPRNUWLFMDB
Running time: 1
3.39user 0.16system 0:02.00elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8896minor)pagefaults 0swaps
key: GIFHNPTOXWEDYMRAQVUBSZKJLC
key: GIPHNFLOVTEDWMRQJYUBSZAKXC
key: YIPONFDLVTEHWMRQKGUBSZAJXC
key: OIPHNFQEVTLYWMRDKGUBSZAJXC
key: NSPDOFHEVLTYWMRQKGUBIZAJXC
key: NSPDOFHEVKTYWMRQLGUBIZAJXC
key: NSPMOFXEVKTYWGRQLDUBIZAJHC
key: NSQMOFXEVKTYWGRZLDUBIPAJHC
Number of Correct Hits6
key: NSQMOFXEVKTYWGRZLDUBIPAJHC
Running time: 1
3.19user 0.09system 0:01.83elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8302minor)pagefaults 0swaps
key: NEUBLVSOAJTIZMRDQYWCGPKFXH
key: NEFBOYSJATLVQMRDKGUCWPIZXH
key: NAFBCISJZTLYVMRXKGUOWPDEQH
key: NALBCWIJSEPYVMRXKOUGFZDTQH
key: NALBCWIJMETYSVRXKOUGFZDPQH
key: NZLBCWIJMETYSVRXPOUGFADKQH
Number of Correct Hits9
key: NZLBCWIJMETYSVRXPOUGFADKQH
Running time: 1
2.60user 0.10system 0:01.49elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8823minor)pagefaults 0swaps
key: UYNROAXPGKIBFQJSLCHVMDWETZ
key: VSYROLXPGKTBFQJAWCHUDMNEIZ
key: VSYROLXPGQTBFMJAWCNUDKHEIZ
key: VSYUOWXPGQTBFMJAKCNRDLHEIZ
key: VSYUOWXKGPTBFMJAQCNRDLHEIZ
Number of Correct Hits3
key: VSYUOWXKGPTBFMJAQCNRDLHEIZ
Running time: 1
3.30user 0.08system 0:01.88elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8823minor)pagefaults 0swaps
key: JYPIOAWZGLSRFKNXEMBUVQHTDC
key: SYWIOATJGPZRFKNXEMBUVQHLDC
key: SYWIOATJGKZRFPNXEMBUVQHLDC
key: SYWIGATJOEZRFPNXKMBUVHQLDC
key: SYAIGWTJOEZRFPNXKMBUVHQLDC
key: SYAIGWTJOEZRFPNQKMBUVHXLDC
Number of Correct Hits3
key: SYAIGWTJOEZRFPNQKMBUVHXLDC
Running time: 1
3.00user 0.11system 0:01.88elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8889minor)pagefaults 0swaps
key: VZYHNLXEPJQCBUSDARKGOMWTIF
key: VMXHNWKERJQCBUSDPOYGZLATIF
key: VWAHNIKERJQCBYSDPOUGZLXTMF
key: VWAHNBQERJTOYKSDMUCGZLXPIF
key: VWXHNBIERPQOAJSDMUCGZLYKTF
key: VWIHNMXERPQOABSDJUCGZLYKTF
key: VMIDNWXHRPQOABSLKUCGZEYJTF
key: VMIDNWXHRPQOABSTKUCGZEYJLF
Number of Correct Hits1
key: VMIDNWXHRPQOABSTKUCGZEYJLF
Running time: 1
2.26user 0.10system 0:01.41elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8696minor)pagefaults 0swaps
key: BHIRUMQJAWLZSOCKTGPDFVNEXY
key: BXVRUMQJAWZIKOCLEGNDFPSTHY
key: BXZRUMLJAWTIVOCQPGNDFESKHY
key: BXZRUMLJAETIVOCQPGNDFWSKHY
Number of Correct Hits9
key: BXZRUMLJAETIVOCQPGNDFWSKHY
Running time: 0
3.47user 0.10system 0:02.06elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8794minor)pagefaults 0swaps
key: YAEBNRHKGPFICJOXSUQVLDWZTM
key: RDPYNFXKGTQLCJOAEVBUIWHZSM
key: RDXYNFQJGTELCKOAPVBUIWHZSM
key: RDXYNQLJGTWFCPOAKVBUIZHESM
key: RDXYNQLEGTWFCPOAKVBUIZHJSM
key: RDXYNQLEGTWCFPOAKVBUIZHJSM
key: RDXYNQWEGTLCFPOAKVUBIZHJSM
key: RDXWNQYEGTLCFKOAPVUBIZHJSM
Number of Correct Hits1
key: RDXWNQYEGTLCFKOAPVUBIZHJSM
Running time: 1
3.33user 0.13system 0:02.19elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8818minor)pagefaults 0swaps
key: VWYJRAXHDZLNIBPFMGOCSQKEUT
key: PQYZUAXFVJLNIBRSMGOCDWKEHT
key: PZKJUDXFVHLNIBRSMGOCWAYEQT
key: PZHGUDXFVALKIBRSMNOCWJYEQT
key: PZHGUWXFVLAKIBRSENOCDJYMQT
key: JZHGUWXFVPALIBRSKNOCDEYMQT
key: CZHGUWXFVPALIBRSKNOJDEYMQT
key: CJHXUWZFVPALSBRYKNOGDEIMQT
key: CEHXUDZFVKAYIBRLPNOGWJSMQT
key: CMHXUDLPVKZYIBRSFNOGWJAEQT
Number of Correct Hits6
key: CMHXUDLPVKZYIBRSFNOGWJAEQT
Running time: 1
3.92user 0.12system 0:02.20elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8798minor)pagefaults 0swaps
key: RZAIJYXQCMKDHGUSEBLNTFVPOW
key: CZAIJYXQRKTDMGUSEBONFLVPHW
key: CZAXBYMQRPTDHGUSEJONFLVKIW
key: CZTXBYQPUEADIGRSMJONFLVKHW
key: CZYXBMQVUEADIGRSKJONFLPTHW
key: CZYXBMQVUKADIGRSEJONFLPTHW
key: CZYXBMQVUKADIGRSEJONFLTPHW
key: CZYXBAQVUKLJIGRSEDONFMTPHW
Number of Correct Hits15
key: CZYXBAQVUKLJIGRSEDONFMTPHW
Running time: 1
2.96user 0.11system 0:01.78elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8796minor)pagefaults 0swaps
key: REYOBPMVUQXSNCTZLDGJFIHKWA
key: RSYOBWNVUQELMCTZPDGJFIXKHA
key: TSYOBWMVUEQILCRZPDGNFJXKHA
key: PSYCBWMVUTQILGRZEDONFJXKHA
key: JSYCBWQVUTPILGRZEDONFMXKHA
key: JSYCBWQVUETILGRZPDONFMXKHA
key: CZYJBWQVUETISGRLPDONFMXKHA
Number of Correct Hits21
key: CZYJBWQVUETISGRLPDONFMXKHA
Running time: 1
3.08user 0.10system 0:01.88elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8703minor)pagefaults 0swaps
key: USLMNRXKWJPIDGBVHCEOTYAZFQ
key: BEVMNSXKWJPIDGRYHCUOTLAZFQ
key: BEVMNYXKCJPIDGRSLZUOWHATFQ
key: BEHMNYXKCJLIDGRSPVUOWZATFQ
key: BEHMNYXPCTLDIGRSJVUOWZAKFQ
key: BZHMNYXPCTLDIGRSJVUOFEAKWQ
key: BZLMNYXPCTHDIGRSJVUOFEAKWQ
Number of Correct Hits6
key: BZLMNYXPCTHDIGRSJVUOFEAKWQ
Running time: 1
2.61user 0.09system 0:01.50elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8789minor)pagefaults 0swaps
key: RKQGPZDVOMSIYFBHEWUNCTALJX
key: RFHSPZJVUMQIYGBTLWONCEAKDX
key: RFSHJZLVUMQIYGBTEDONCPAKWX
key: RHQFJZLVUMWIYGBTEDONCPAKSX
Number of Correct Hits10
key: RHQFJZLVUMWIYGBTEDONCPAKSX
Running time: 1
3.31user 0.07system 0:02.02elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8727minor)pagefaults 0swaps
key: SQZFJNWLRMPXDKOVTIYBGHEAUC
key: SQZGJNALRPTXDKOVMIYBUWHEFC
key: NQZGJSALRPTHXKOYEUVBIWDMFC
key: JDWGNSALRKTHQPOXEUVBIZYMFC
key: JMWGNFALRETHDPOSKUVBIZYQXC
key: VZAMNFWLRETHDPOSKUGBIJYQXC
key: VZAMNXQERLTHDPOWJUGBIKYSFC
key: VZAMNXSERKTHDPOWQUGBILYJFC
Number of Correct Hits2
key: VZAMNXSERKTHDPOWQUGBILYJFC
Running time: 1
3.21user 0.08system 0:01.73elapsed 189%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8259minor)pagefaults 0swaps
key: UXHROVTEDSQBCPYFZWNGIMAKLJ
key: UXFROWTEDSIBVPYHMCNGZQAKLJ
key: UXFDOWIERLMBSPYHTCNGZQVKAJ
key: USFHOWIKRLTBXPYAMCNGZQVEDJ
key: USFIOWHPRLTBXKYAMCNGZQVEDJ
Number of Correct Hits3
key: USFIOWHPRLTBXKYAMCNGZQVEDJ
Running time: 1
3.61user 0.08system 0:02.28elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8489minor)pagefaults 0swaps
key: NYHVCDIJKEAUFBRSTPOLWZXMQG
key: USHXCFIMBEAJDKRQTPONWZVLYG
key: USZDCFAMBEHYIJRQTPONWKVLXG
key: UZYDCWAMBTHSIJRQEPONFKVLXG
key: UZYDBWQVCKHSIJRAEPONFTMLXG
key: CZYDBWQVUKTSIERAPJONFMHLXG
key: CZYDBWQVUKTSIERXPJONFMALHG
key: CZYDBWQVUKTSIJRHPLONFMAEXG
key: CZYDBWQVUPTSIJRHELONFMAKXG
key: CZYDBWQVUPTSIJRHEXONFMAKLG
Number of Correct Hits15
key: CZYDBWQVUPTSIJRHEXONFMAKLG
Running time: 1
3.64user 0.11system 0:02.19elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8495minor)pagefaults 0swaps
key: RZSDBYHEULQNMCKPTOGXFIWJAV
key: UZSDBYWERQTCMPJXKOGNFIHLAV
key: UZYCBWHERQTDMPJAKOGNFIXLSV
key: UZYOBWHERQTDIPMAKCGNFSXLJV
key: UZYOBWHEMJKDIQRAPCGNFSXLTV
key: UZYOBWHEMJLDIQRAPGCNFSTKXV
key: MZYOBWXEUJLDIQRTPGCNFSAKHV
key: CZYIBWQEUJLXSGRTPDONFMAKHV
key: CZYXBWQEUJLISGRTPDONFMAKHV
key: CZYXBWQPUJLISGRTEDONFMAKHV
Number of Correct Hits19
key: CZYXBWQPUJLISGRTEDONFMAKHV
Running time: 1
3.25user 0.09system 0:01.96elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8721minor)pagefaults 0swaps
key: BEOUNZLMPJTWDVRHKICGYAQSFX
key: BLEUPQZMNJTOIVRWKDCGSHAFYX
key: BLEUPFZMNKQOIVRSJDCGWHATYX
key: BLEUPFZMNKQOIVRSTDCGWHAJYX
key: BEHUJFZMNKQOIVRSTDCGWALPYX
key: BEYUJFZMNKQOIVRSTDCGWALPHX
key: BTYUJFZMNKQOIVRSEDCGWALPHX
key: BZYUJFTMNEQOIVRSKDCGWALPHX
Number of Correct Hits6
key: BZYUJFTMNEQOIVRSKDCGWALPHX
Running time: 1
3.61user 0.09system 0:02.23elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8477minor)pagefaults 0swaps
key: CHZFREMJOKQIXLDSTGNBWVAPYU
key: CQSFRZEJOLMIVKDHTGNBWXAPYU
key: CQSFRWLJOEKIVMDXTGNBAHZPYU
key: CQYFRWXJOKEIVMDTLGNBAHZPSU
key: CQYFRWXJOKEIVGDTLMNBAHZPSU
key: CQYFRWXJOKLIVGBTEMDNAHZPSU
key: CHYFRTXPOKLIMGBWEVDNZQAJSU
key: CHYFRTXPOKLIVGBWEMDNZQAJSU
key: CHYFRTXPOKLIVGBWJMDNZQAESU
key: CHYFBTXVMKLIPGRWJODNZQAESU
Number of Correct Hits9
key: CHYFBTXVMKLIPGRWJODNZQAESU
Running time: 1
3.40user 0.12system 0:02.18elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8831minor)pagefaults 0swaps
key: CDINVYFQKMXGAOUWTBJRLPZEHS
key: VWZNCXEMKJQYAOUDTBGRFPILHS
key: BWZRCQXMVEJYAGUDTKONFPILHS
key: BZDRCQXMVJTYAGUWKEONFPILHS
key: BZDRCQXMVEHYAGUWKJONFPILTS
key: BZDVCWXMUKQYAGRHEJONFPILTS
key: BZYDCWXMUKQVIGRHEJONFPATLS
key: BAYDCWXMUKQVIGRTEJONFPZLHS
key: CZYDBWXMUPTVIGRQEJONFKALHS
key: CZYDBWXJUPTVIGRQEMONFKALHS
Number of Correct Hits15
key: CZYDBWXJUPTVIGRQEMONFKALHS
Running time: 1
2.64user 0.08system 0:01.49elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7591minor)pagefaults 0swaps
key: VFKWRIXEULQGOJDZTMNBCHYPSA
key: VQFWRIXEULZNOJDSKMGBCHYPTA
key: VZTWRIXEULQONJDSKMBGCHYPFA
Number of Correct Hits2
key: VZTWRIXEULQONJDSKMBGCHYPFA
Running time: 1
3.22user 0.12system 0:02.10elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8625minor)pagefaults 0swaps
key: VYLWRIKNUZTMHFDAEBOCSQGJXP
key: VYGWRLQNUZTIHFDSEBCOAKMJXP
key: VYGWRLQMUZTIHFDAJBCOXKNESP
key: RYGWVLQMUZTIHFDAJBCOXKNESP
key: RYGWVLQMUKTIHFDAJBCOXZNESP
key: RYGWVTQNUKLIHFDAJBCOXZMESP
key: RYGWVTQNUKLIXFDMJBCOAZHESP
key: RYGWVTQNUKLIHFDMJBCOAZXESP
key: RYGWVTQNUELIHFDMJBCOAZXKSP
key: RMGWVTQNUELIHFDZJBCOAYXKSP
Number of Correct Hits4
key: RMGWVTQNUELIHFDZJBCOAYXKSP
Running time: 1
3.27user 0.09system 0:01.93elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8742minor)pagefaults 0swaps
key: RYSNEVAMOQZCXDBLKWUGJFHPTI
key: RYSPNEAMOQZVLDBHKWUGCFXJTI
key: RASWNYFMOQZVLDBHKPUGCEXJTI
key: RASWNVTMOQZYHDBEKLUGCPXJFI
key: RASWNZLMOKFYHDBQEVUGCPXJTI
key: RQSWNZLMOKFYHDBAEVUGCPXJTI
key: RQSWNZLMOKFYADBHEVUGCPXJTI
Number of Correct Hits1
key: RQSWNZLMOKFYADBHEVUGCPXJTI
Running time: 1
3.44user 0.13system 0:02.15elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8800minor)pagefaults 0swaps
key: SMLOUDQTCYAPHFRIENVXGZBKWJ
key: SWLOUDAPCKYTBFRIEGNVXZHMQJ
key: CSXOUWAPBEYDHKRLTGNVFZIMQJ
key: CLXNUWAPBKHDYERITGOVFZSMQJ
key: CZXNUWLVBTHDYGRIKEOPFASMQJ
key: CZXNUWLVBTMDYGRSEPOKFHIAQJ
key: CZXNUWLVBTIDYGRSEPOKFHAMQJ
key: CZXNUWIVBTLDYGRSEPOKFHAMQJ
key: CZXTUWIVBMLDYGRSEPONFHAKQJ
key: CZXDUWIVBKLSYGRTEHONFPAMQJ
Number of Correct Hits11
key: CZXDUWIVBKLSYGRTEHONFPAMQJ
Running time: 1
2.90user 0.11system 0:01.61elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8815minor)pagefaults 0swaps
key: MYCGRQXLBTAJFVZOPKDWEUSHIN
key: BXWGREUKMJHTIVOYPLDCZQSAFN
key: BXYGRHUJMKFTIVOWPLDCAQSEZN
key: BYXGRIUJMKFZQVOWPLDCAHSETN
key: BYXGRIULMKQZFVOWPJDCAHSETN
Number of Correct Hits1
key: BYXGRIULMKQZFVOWPJDCAHSETN
Running time: 1
3.96user 0.11system 0:02.33elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8886minor)pagefaults 0swaps
key: OHQFRMXEDTINCLZYPWUBGVSKJA
key: OQJFRSXKDTMBULVYPGCNZHWEIA
key: BQYFRSHMDTKOILVXPGCNZJWEUA
key: BQYFRSHMDTKOILUXPGCNZJWEVA
key: BQWFRYHMDKTOILUXPGCNZJSEVA
key: BQVFRYZMDKTOILUXJGCNPHSEWA
key: BQVFRYTMDKZOIJUXLGCNPHSEWA
key: BQVFRYLMDTZOIJUXKGCNPHSEWA
key: BQVFRYTMCLZDIJUXKGONEHSPWA
key: BQXDRYMVCTZFIJULKGONEHSPWA
Number of Correct Hits3
key: BQXDRYMVCTZFIJULKGONEHSPWA
Running time: 1
3.03user 0.11system 0:02.06elapsed 152%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8638minor)pagefaults 0swaps
key: UDSBPVLFYTARXKCJQNIGOMHEWZ
key: UASRKHLTBEJYXPCDFNOGVMIQWZ
key: PWSRUHLTBEQIXGCDJNOVMFYKAZ
key: RWSXUMLTBEQIHGCAJNOVPFYKDZ
key: RWSXUMLPBEQIYGCAJNOVDFHKTZ
key: RWSXUALPBJQIYGCHENOVFTMKDZ
key: RWSXUDLPBJHIYGCQENOVFTMKAZ
key: RWSXUDLPBJAIYGCQENOVFTMKHZ
key: CWYXUDLPBJAITGRQEVONFMSKHZ
key: CWYXUDLVBJTIAGRQEPONFMSKHZ
Number of Correct Hits16
key: CWYXUDLVBJTIAGRQEPONFMSKHZ
Running time: 1
3.10user 0.10system 0:01.94elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8890minor)pagefaults 0swaps
key: BWYSRJXNUEQDTGCZLOMPFHVIAK
key: BZYXMISRUEQDTGCALONPFWVJHK
key: BZYXRISMUETDQGCALONPFWVJHK
key: BTYXCDSMUEQIVGRALONPFWZJHK
key: BQYXCDSMULTIVGRAEONPFWZJHK
key: BQYXCDSMULTIPGRAEVNOFWZJHK
key: BZYXCDQMULTIPGRSEVNOFAWJHK
key: BZYXCDQMUJLITGRWEVONFASPHK
Number of Correct Hits11
key: BZYXCDQMUJLITGRWEVONFASPHK
Running time: 1
3.30user 0.14system 0:02.11elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8796minor)pagefaults 0swaps
key: RWSGJXZAOEQFVBCYLUNMDKHPIT
key: RWSGJXZAVEQUHBCYPFNDMKOLIT
key: RWSGUXYKVEQDHBCZPFNJMAOLIT
key: RWSGUXYKVEQDHBCZPFOJMANLIT
key: RWSGUXYPVEQDHBCZKFOJMANLIT
key: RWSGUXYPVEQDNBCIKFJOMZHLAT
key: RWSGUDXPVEQYFBCIKNJOMZHLAT
key: RWSGUXDPVEQYFBCIKNJOMZHLAT
key: RWSGUXDPVEJYMBCIKNQOFZHLAT
key: RWSGUXDJVEMYPBCIKNQOFZHLAT
Number of Correct Hits2
key: RWSGUXDJVEMYPBCIKNQOFZHLAT
Running time: 1
3.04user 0.10system 0:01.86elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8857minor)pagefaults 0swaps
key: CBLGUWDHYPZTIRKMQVONXFAESJ
key: CWLRUDIHYQFMBGKSPVONZTAEXJ
key: CWQKUDIHYLMBFGRSPVONZTAEXJ
key: CFIEUDQHYKMBWGRSPVONZTALXJ
key: CFIEUDXHBKMYZGRSPVONWTALQJ
key: CFYXUDHPBEMIZGRSKVONWTALQJ
key: CFYXBDHVUEMIZGRSKLONWTAPQJ
Number of Correct Hits14
key: CFYXBDHVUEMIZGRSKLONWTAPQJ
Running time: 1
3.10user 0.14system 0:01.93elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: WQNEPVTMILXODJBZKCYGFARHUS
key: UQLNPITMVJFODEBXKCYGRAWHZS
key: UHLNPDEMVJFOICBTKRYGXZWQAS
key: UHLYPXQMCEFIVOBTKGNRDZWJAS
key: UHLYPXQMCKFIVOBAEGNRDZWJTS
key: UHZVPXQMCKFIYOBAJGNRDLWETS
key: CHZMPXQVUKFIYOBAJGNRDLWETS
key: CFZMPXQVUKHIYOBAJGNRDLWETS
Number of Correct Hits4
key: CFZMPXQVUKHIYOBAJGNRDLWETS
Running time: 1
3.00user 0.10system 0:02.01elapsed 154%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7937minor)pagefaults 0swaps
key: RIHUPBLGATZQWNOSJDCVMEXKYF
key: RTHUPGLOAEZSYNBMJDCVIQXKWF
key: RTZUPGLOAEHSYNBMJDCVIQXKWF
key: RTZUPILOCEHSYNBMJGAVDQXKWF
key: RTZPUIQMCKAOYNBSJGHVDLXEWF
key: UQXWRITPCKAOYNBSJGLVDHZEMF
key: CQLWRXTPUKSOYNBHJGIVDMZEAF
key: CQLWRXTPUKZOYNBHJGIVDMSEAF
key: CMLWRXTPUKZOYNBHJGIVDQSEAF
Number of Correct Hits2
key: CMLWRXTPUKZOYNBHJGIVDQSEAF
Running time: 1
3.00user 0.07system 0:01.89elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8541minor)pagefaults 0swaps
key: SZFGNKWLEHPCTROJVUYBDMIQXA
key: SZPGNFWLMJECVROQHUYBDTIKXA
key: SZIGNFWLMJECVROQHUYBDTPKXA
key: RZYGNFQLSJECDMOWKUVBIHPTXA
key: RZPGNFYLSJECDMOWKUVBIHQTXA
key: RHKGNFYLSETCDMOWPUVBIZQJXA
key: RHWGNFYLSETCDMOZPUVBIKQJXA
Number of Correct Hits3
key: RHWGNFYLSETCDMOZPUVBIKQJXA
Running time: 1
3.39user 0.10system 0:02.13elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8479minor)pagefaults 0swaps
key: MQHGPOLRBEFTAJNYZVICXWDKSU
key: MXODPIHVBWFZYJNLERGCQTAKSU
key: PSODBIXVMQFZAJNLERGCWTYKHU
key: CSODBZXVMQFIAJNLEPGRWTYKHU
key: CSDOBWYVFQMIAJNLEXGRPTZKHU
key: CSDOBQYVFEMIZJRXPLGNWTAKHU
key: CSXOBQJVMEFIZDRYPLGNWTAKHU
key: CSXOBQEVMJFIZLRYPDGNWTAKHU
key: CSOXBQLVMEFIZGRYPDJNWTAKHU
key: CZTXBYLVMEQISGRWPDONFJAKHU
Number of Correct Hits19
key: CZTXBYLVMEQISGRWPDONFJAKHU
Running time: 1
2.45user 0.09system 0:01.47elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8792minor)pagefaults 0swaps
key: UFMVPWXHNTDOKQRAJBCGSZIEYL
key: UFXVNWKHPEMOAQRDJYCGSZITBL
key: UMXYNWZHPKFODQRAJVCGBEITSL
key: UMXYNDZHPJFOWQRATVCGBEIKSL
Number of Correct Hits2
key: UMXYNDZHPJFOWQRATVCGBEIKSL
Running time: 1
3.29user 0.07system 0:01.91elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8701minor)pagefaults 0swaps
key: CQXUJHEBGZWMYPISKORVDLFTAN
key: CTXUJHYBGKFMWPIZLORVDQSEAN
key: CTXUJHZBGEFMWPIYLORVDQSKAN
key: CHXUJFZBGQLYWPRMEOIVDTSKAN
key: CHXUJFZBGELYWPRQMOIVDTSKAN
key: CHXUJDZBGELYWPRQMOIVFTSKAN
key: CAXUJDZBGELYWPRQMOIVFTSKHN
Number of Correct Hits7
key: CAXUJDZBGELYWPRQMOIVFTSKHN
Running time: 1
3.07user 0.08system 0:01.89elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8820minor)pagefaults 0swaps
key: RYMBUIXEOPTJVKHDLFGNWASQZC
key: JXBHUIMEOPAYVKRDZFGNWTSQLC
key: KXOTUIQVBPAYHDREZFGNWJSMLC
key: KHOTUYAVBPQIXDREZFGNWJSMLC
key: OHXTUYAVBPQIZDREJFGNWKSMLC
key: OHXKUYAVBPQIZDRMJFGNWTSELC
key: OHXKUYAVBEQIZDRMPFGNWTSJLC
key: OHXJUYAVBEQIZDRMPFGNWTSKLC
Number of Correct Hits7
key: OHXJUYAVBEQIZDRMPFGNWTSKLC
Running time: 1
3.14user 0.08system 0:01.73elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8652minor)pagefaults 0swaps
key: MZADGYTNWKFBEQVPJCUOXHLSIR
key: MZADGYTNBSFJHEVQKCUOXWLPIR
key: VAZDJLWNBPFMYEGSHCUOXQIKTR
key: VZAMNQWJBPFDIEGLHCUOXSYKTR
key: VZAMNQWKBPFIDEGLTCOUXHYJSR
Number of Correct Hits3
key: VZAMNQWKBPFIDEGLTCOUXHYJSR
Running time: 1
2.82user 0.11system 0:01.72elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8705minor)pagefaults 0swaps
key: RHWQONXZPLJUSGBTECMVAFDKIY
key: VFSQOTXZPKHUNGBWLCMRDJAEIY
key: VFSQOTXKWJHUNGBZLCMRDPAEIY
key: VFSNOXTKWJHUQGBZLCMRDPAEIY
key: VFSNOXTKWLHUZGBQJCMRDPAEIY
key: VFSNOXTKWLQUZGBHJCMRDPAEIY
Number of Correct Hits2
key: VFSNOXTKWLQUZGBHJCMRDPAEIY
Running time: 1
2.98user 0.13system 0:02.01elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8488minor)pagefaults 0swaps
key: CFEZAVWPRIKLSJBQTDGXOMYHNU
key: BYIZPHWMRKFVAJCLEDGOXSNQTU
key: BYIDPHWMRKFSLJCAEVGOXZNQTU
key: BTXDNHYMCKFSIJRAPVGOLZQEWU
key: BHXDNTYMCKLZIJRAPVOGFESQWU
key: BWXZNTYMCKLDIJRAPVOGFESQHU
key: BWXZNQYMCKLDIJRSPVOGFEATHU
key: BWXZNYQMCKLDIJRAPVOGFESTHU
key: BWXYNZTMCKQDIJRAPVOGFESLHU
Number of Correct Hits5
key: BWXYNZTMCKQDIJRAPVOGFESLHU
Running time: 1
3.16user 0.12system 0:01.85elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8385minor)pagefaults 0swaps
key: GWYZVOAJDMQCISUXKNRBHELPTF
key: GZYXVUAJDSQCHPOWKNBRILMETF
key: GQYXVUZJDLTNHPOWKRBCIAMESF
key: GQYXVUZJDLTIHPOWKRBCNAMESF
key: GQYUVXZJDLTIHPOWKRBCNAMESF
key: GQYUVZXJDLTIHPOWKRBCNAMESF
Number of Correct Hits3
key: GQYUVZXJDLTIHPOWKRBCNAMESF
Running time: 1
2.66user 0.10system 0:01.62elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8277minor)pagefaults 0swaps
key: HFARNOMPYJLUDGBZQTEVXKSWIC
key: RZATNYWPOJEDIGBFQVUMXKHLSC
key: RZATNYFPOQLDIGBWJVUMXKHESC
key: RZAWNYFPOQLDIGBTJVUMXKHESC
key: RZAWNTFPOQLIDGBYJVUMXEHKSC
Number of Correct Hits4
key: RZAWNTFPOQLIDGBYJVUMXEHKSC
Running time: 1
3.22user 0.10system 0:02.06elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8786minor)pagefaults 0swaps
key: YZWTNAFMVQXUCJBHPIOSGKLEDR
key: VZWGNTFMSQHOCJBAPUIYXKELDR
key: VMALNGFESQHOCJBWPUIYXKZTDR
key: VGMTNDFESQHOCJBWPUYIXKZLAR
key: VGMANDFESPQOCJBWHUYIXLZKTR
key: VGMANDFESPQOYJBWLUCIXHZKTR
key: VAMGNDFESLQYOJBWPUICXHZKTR
key: VAMGNDQESLFYJOBWPUICXHZKTR
key: VMAGNDQESLFYJOBWPUICXHZKTR
key: VMAGNDQJSLFIEOBWPUYCXHZKTR
Number of Correct Hits3
key: VMAGNDQJSLFIEOBWPUYCXHZKTR
Running time: 1
2.83user 0.11system 0:01.60elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8701minor)pagefaults 0swaps
key: RIXUJZDLVYTHNBMKEOGCSPAQFW
key: RIYXJQDNVZTHLBMAEOGCSKUPFW
key: RHYXJZDNVLTIQBOAKMGCSEUPFW
key: RHYXVSDNJLTIQBOAKMGCZEUPFW
key: RHYXVFDNJLTIQBOAPUGCZEMKSW
Number of Correct Hits6
key: RHYXVFDNJLTIQBOAPUGCZEMKSW
Running time: 1
2.84user 0.10system 0:01.67elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8619minor)pagefaults 0swaps
key: XBSZGNHQWMTCLFUAJKERIPDYOV
key: RAYMGWXENPTCBKOQJFDUIZLHSV
key: OYAMGWXENPTCBKDQHRFUIZLJSV
key: DQAMGWXENPTCBKOYHRFUIZLJSV
key: DQAMGWSENPTCFKOYHRBUIZLJXV
key: DYAXGQSENPTCFKOWHRBUIZLJMV
Number of Correct Hits2
key: DYAXGQSENPTCFKOWHRBUIZLJMV
Running time: 1
3.52user 0.08system 0:02.13elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8710minor)pagefaults 0swaps
key: RZHGVXUNOLTYQPDSEBCMIAJKWF
key: RZMOVTDNGEXYQPUSJBCHIALKWF
key: RZMOVTDNUEXYQPGSJBCHIALKWF
key: RMZIVDXNUETYQPCSJBGHOALKWF
key: RMWYVLDNUETIQOCSJBGHPAXKZF
key: RMWYVDLHUETIXGCSJBONKAQPZF
key: CQYDVWXHUETILGRZJBONKAMPSF
key: CQYXVWKHUETISGRZJBONDAMPLF
key: CZYXVWPHUETISGRQJBONDAMKLF
key: CZYXVWQHUETISGRMJBONDPAKLF
Number of Correct Hits16
key: CZYXVWQHUETISGRMJBONDPAKLF
Running time: 1
3.08user 0.09system 0:01.83elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8568minor)pagefaults 0swaps
key: HAZVNYFERSQBDJXOIUCGMPKTLW
key: HZAVNBIERMFYOJXDKUCGSPQTLW
key: BZAVNPIERMFYOJXDKUCGSHQLTW
key: BZAVNPIMRQFYOJXDKUCGSHELTW
key: BZAVNFIMRKQYOJXDPUCGSHELTW
key: BZDVNFIMRKQYOJXAPUCGSHELTW
key: BZDVNFIMRKQYOJXAPUCGSHLETW
Number of Correct Hits2
key: BZDVNFIMRKQYOJXAPUCGSHLETW
Running time: 1
3.80user 0.10system 0:02.23elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8706minor)pagefaults 0swaps
key: GASNJHYBVKZXIUODLCRPQTMEWF
key: GASNJHYBVTZIPUODKXRCQLMEWF
key: GKSOBZYJVTHIMUNDPXRCQLAEWF
key: CHSOBLYJVTEIMUNDPXGRQZAKWF
key: CYDUBHLJVTEIXONZPMGRQSAKWF
key: CYLNBHMVJTEIXOUZPDGRQSAKWF
key: CSYXBHMVJLTINGUZPDORQEAKWF
key: CSYXBHMVJETRIGUZPDONQLAKWF
key: CMYXBHLVUETSIGRZPDONQJAKWF
key: CMYXBWLVUETISGRZPDONQJAKHF
Number of Correct Hits21
key: CMYXBWLVUETISGRZPDONQJAKHF
Running time: 1
3.54user 0.15system 0:02.19elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8957minor)pagefaults 0swaps
key: UXCEKDQLBMAZIWRHJNVOGTSYFP
key: CEUXKDHLBMJZIGRQTNVOAWSYFP
key: CLWXKDHUBEZYIGRFJOVNATSMQP
key: CLIXKDHUBETYAGRFJOVNWZSMQP
key: CHXIKDMUBETYAGRWJOVNFZSLQP
key: CHXIBDSKUJTYAGRWEVONFZMLQP
key: CMXIBWAKUJTDSGRYEVONFLZHQP
key: CMIXBWLJUHTDSGRYEVONFAZKQP
key: CMIXBWLJUHTVSGRYEDONFZAKQP
key: CMSXBWLJUHTVIGRYEDONFZAKQP
Number of Correct Hits15
key: CMSXBWLJUHTVIGRYEDONFZAKQP
Running time: 1
2.77user 0.11system 0:01.54elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8704minor)pagefaults 0swaps
key: BZLNCQFPUTIDAOYXWVGRHMEJSK
key: CZLNBQIJUPYDAOFSEVGRHMWTXK
key: CZINBQLJUTYDXOFSEVGRHMWPAK
key: CZINBQLJUTSDXOFYEVGRHMAPWK
Number of Correct Hits7
key: CZINBQLJUTSDXOFYEVGRHMAPWK
Running time: 1
3.20user 0.11system 0:01.99elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8313minor)pagefaults 0swaps
key: RXYFUVIJKZESOGCHTPDNQWMLAB
key: RIYFUPXJKZESOGCLQVDNMWHTAB
key: RIYFUDXJQZMOSGCWKNPVELHTAB
key: RWSFUDXJQZMOHGCIKNPVELYTAB
key: RWSFUDXJQZMOHGCIKNPVETYLAB
key: RWSFUDXJQZMLHGCIKNOVETYPAB
key: RWSFUDXPQJZLHGCIKNOVETYMAB
key: RWSFUDXPQKZYHGCIJNOVETLMAB
Number of Correct Hits2
key: RWSFUDXPQKZYHGCIJNOVETLMAB
Running time: 1
3.36user 0.11system 0:01.80elapsed 193%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8687minor)pagefaults 0swaps
key: DRNSPXAILHQWUJBZMCYTVEGKFO
key: NWDLJXAISQHRUEBZMVTYCPGKFO
key: NWDTJXAISQHRZEBLKVUYCPGMFO
key: JWDMNXAIFQHYZEBLKVUGCPRTSO
key: JWDMNXLITQHYZEBAKVUGCPRFSO
key: KWDMNXLISQHYZEBAJVUGCPRFTO
Number of Correct Hits1
key: KWDMNXLISQHYZEBAJVUGCPRFTO
Running time: 1
3.04user 0.14system 0:01.89elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8814minor)pagefaults 0swaps
key: VKRANDYPBJSCGEWFZMUITQXHLO
key: VZWANDQKBJSCGERXPMUIFHTLYO
key: VMDANWQHBESIZJRYPGUCFLTKXO
key: VMLANWQHBESYDJRIPGUCFZTKXO
key: VTLANWQHBESDYJRZPGUCFMIKXO
key: VTZINWQHBESDYJRLPGUCFMAKXO
key: VLZINWQHBESDYJRTPGUCFMAKXO
Number of Correct Hits8
key: VLZINWQHBESDYJRTPGUCFMAKXO
Running time: 1
2.82user 0.09system 0:01.68elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8621minor)pagefaults 0swaps
key: JZICOLQAYPEUXVBWKGNMDFRHST
key: CZSOJLHAREQUXGBWPDNMVFYKIT
key: CZSDJIHAREQUVGBWPONMXFYKLT
key: CZSDJIHAREQUYGBWPONMXFVKLT
key: CFSDPIHAREQUYGBWJONMXZVKLT
key: CFSXPIHAREQUYGBZJONMDWVKLT
Number of Correct Hits5
key: CFSXPIHAREQUYGBZJONMDWVKLT
Running time: 1
3.45user 0.12system 0:02.15elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8804minor)pagefaults 0swaps
key: GKESMVXWRIHFJPOAZCBDULNYQT
key: GXYSPVWJRZHFIMOAECDBNLUKQT
key: GSIDPVWJRHZFYMOAEUCBNLXKQT
key: GXWDPVIJSHZFYMOAEUCBNLRKQT
key: GXWDPIZJVHSRFMOQKUCBNLYEAT
key: GXWDPIZEVHSRFMOQKUCBNLYJAT
key: GXWNPAZEVHSRFMOQKUCBILYJDT
key: GDXPNAZEVHWRFMOQKUCBILYJST
key: GDXPNAZEVHWCFMOQKURBILYJST
key: GDXYNAZEVPWCFMOQKURBILHJST
Number of Correct Hits1
key: GDXYNAZEVPWCFMOQKURBILHJST
Running time: 1
3.49user 0.12system 0:02.21elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8836minor)pagefaults 0swaps
key: EDWSYGCTVPHZNJUFLAKBORIQXM
key: LDWSYHCTVJAZNPUFEGRBOKIQXM
key: DLWNYSCTVJAZHPUFKGRBOEIQXM
key: OFWGUZAEVKISHPDLJNRBYTCQXM
key: OFPGUZYEVKQIHCDSJNRBATXLWM
key: CFPGUWYJVKQIZODHENRBATXLSM
key: CFTGUWYJVKQIZODHENBRXPALSM
key: CFSGUWYJVEQIZODHKNBRXPALTM
key: CFSGUWYJVEQIZBDHKNORXPALTM
key: CFSGUWXJVEQIZBDHKNORYPALTM
Number of Correct Hits6
key: CFSGUWXJVEQIZBDHKNORYPALTM
Running time: 1
2.90user 0.12system 0:01.76elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8724minor)pagefaults 0swaps
key: NHKADLZOFJQGMUVYPBRWITCEXS
key: NMZADLTOFJQGHUVYPBRWIKCEXS
key: NMZAGLTOFJQDUHVYPBRWIKCEXS
key: NFAZGYDMOPQJUHVLKBRWITCEXS
key: NFAPOYLMGJKQUHVDEBRWIZCTXS
key: NFAHOYLMGJTUWKVDEBRQIZCPXS
key: NFAHOYLMGKTUWQVDEBRJIZCPXS
Number of Correct Hits2
key: NFAHOYLMGKTUWQVDEBRJIZCPXS
Running time: 1
3.58user 0.11system 0:02.14elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8849minor)pagefaults 0swaps
key: CIKDMQSPNEHXYBRZWJUOFATLVG
key: CZQKVDLPUEWXYMRIJBONFASTHG
key: CZQEVDSPUKLXYJRIMBONFAWTHG
key: CZQXVDSPUKEYIJRLMBONFAWTHG
key: CZAXBDSVUTMYIJRQEPONFLWKHG
key: CZQXBDAVULMYIJRSEPONFTWKHG
key: CZQXBDAVULPYIJRTEMONFSWKHG
key: CZQXBDWVULEYIJRTPMONFSAKHG
key: CZHXBWMVUELYIDRTPJONFSAKQG
Number of Correct Hits15
key: CZHXBWMVUELYIDRTPJONFSAKQG
Running time: 1
3.09user 0.13system 0:02.02elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9070minor)pagefaults 0swaps
key: UHSEAGBFWJQNYCRVXDOKIMTLPZ
key: UTVGBIXJAEQNYCRSPDOFWMLKHZ
key: UTYGBQXJAELNVCRSPDOFWMIKHZ
key: CTYUBQXJAELFIGRSPDONWMVKHZ
key: CTYFBAXJUELISGRQPDONWMVKHZ
key: CTYLBHXVUEAISGRQPDONWMJKFZ
key: CTYLBQXVUEAISGRHPDONWMJKFZ
key: CAYLBQXVUETISGRHPDONWMJKFZ
key: CEYLBQXVUJTISGRWPDONFMAKHZ
Number of Correct Hits19
key: CEYLBQXVUJTISGRWPDONFMAKHZ
Running time: 1
3.19user 0.10system 0:02.03elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8422minor)pagefaults 0swaps
key: RSVNOQACBKZDYJGXTPMUIWLEFH
key: RFDVOLAPBKZMYJGIECNUXWQTSH
key: RZDVOLAPBKMIFJGYEUNCXWQTSH
key: RZDVOLAPBKMIFJGYENUCXWQTSH
key: RZFDOLAPBKMIVJGYENUCXWQTSH
key: RFADULWPBKMIVJCQENOGXZYTSH
key: RWADUXLPBKMIVJCQENOGFZYTSH
key: RWADUXLPBKMIVGCQENOJFZYTSH
key: RWATULXPBKMIVGCQENODFZYJSH
key: RLWTUAXPBKMIYGCQENODFZVJSH
Number of Correct Hits5
key: RLWTUAXPBKMIYGCQENODFZVJSH
Running time: 1
2.61user 0.11system 0:01.57elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9039minor)pagefaults 0swaps
key: EZAPURWVBKTXYJCSLGONMDIHQF
key: PZAGURQVBKDYXECSLJONHTIMWF
key: UWAGPMHVBKZSXECYTIONRQJLDF
key: UYADPMHVBKJSXECITGONRQZLWF
key: UYADJMHVBKTSXECIPGONRQZLWF
Number of Correct Hits5
key: UYADJMHVBKTSXECIPGONRQZLWF
Running time: 1
2.61user 0.14system 0:01.49elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8732minor)pagefaults 0swaps
key: RAWYVSDNTKLQHBOXJUICMZPEGF
key: RAWYVSDNEKTPHBOGJUICMZQLXF
key: RAZYVPDNSLTGHBOWJUICMEQKXF
key: RAWYVQDNSLTGKBOZJUICMEHPXF
Number of Correct Hits1
key: RAWYVQDNSLTGKBOZJUICMEHPXF
Running time: 1
2.72user 0.08system 0:01.56elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8820minor)pagefaults 0swaps
key: RHZGBAXPWKQYOENMJCDIUSVFTL
key: RSHEBAXJWKQYOGNZPCDIUMVFTL
key: RSOXBAHJWPTYEGNZKCDIUMVFQL
key: RSYXBAQJMPTIWGNZKDCOUEVFHL
key: RSYXBWQJMPTIAGNZKDCOUEVFHL
Number of Correct Hits9
key: RSYXBWQJMPTIAGNZKDCOUEVFHL
Running time: 1
2.98user 0.12system 0:01.95elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8833minor)pagefaults 0swaps
key: VFDMPXUNRJEGYWBAKIZOCTHLSQ
key: VMZIPXFNRJEUYWBALCDOGTHKSQ
key: VMZIPXLNRKFUYWBAJCGODSHETQ
key: VMZGNXLPRKFIYWBAJCUODSHETQ
key: VSZGNXLPRKFIYWBAJCUODMHETQ
key: VFZGNXLPRKSIYMBAJCUODWHETQ
key: VFZGNXSPRKLIYMBAJCUODWHETQ
key: VFAGNXSPRKLIYMBZJCUODWHETQ
Number of Correct Hits1
key: VFAGNXSPRKLIYMBZJCUODWHETQ
Running time: 1
3.21user 0.10system 0:02.13elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8948minor)pagefaults 0swaps
key: BAWDVNTMFPELSRCQZXOGKYIJHU
key: BHADKNQMCEZLSGFTPXORVYIJWU
key: BHIDKWQMCEAZLGNTPXORVYSJFU
key: BHYXKWQMCEAITGNZPDORVLSJFU
key: BQYXJWHVCETISGNZPDORMLAKFU
key: BQYXJMLVCETISGNZPDORFHAKWU
key: JQYXBZLVCETIMGRHPDONFSAKWU
key: JLYXBZQVCETIMGRHPDONFSAKWU
key: JLYXBWQVCETIMGRHPDONFSAKZU
key: JSYXBWQVCETMIGRHPDONFZAKLU
Number of Correct Hits16
key: JSYXBWQVCETMIGRHPDONFZAKLU
Running time: 1
2.96user 0.08system 0:01.91elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8754minor)pagefaults 0swaps
key: CTIDBHSUREZJYGNMLVOKFXWPQA
key: CTIDBHSUJEZXYGRMLVONFKWPQA
key: CZIDBHXUJKESYGRMPVONFTWLQA
key: CZSUBHXVWLEIYGRTPDONFMJKQA
key: CZTWBHXVULEYIGRSPDONFMJKQA
key: CZTXBWHVUELYIGRSPDONFMJKQA
key: CZYXBWTVUELHIGRSPDONFMJKQA
key: CZYXBWLVUETHIGRSPDONFMJKQA
Number of Correct Hits20
key: CZYXBWLVUETHIGRSPDONFMJKQA
Running time: 1
3.32user 0.10system 0:02.15elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8581minor)pagefaults 0swaps
key: MFDLSOYKRQEUCTBIJXWPGZAHNV
key: UFILSCYKRQHGWTBMPXOJDZAENV
key: UZIFJCYKRQTNWGBMPXOSDHAELV
key: UMSIJXYKRQTNAGBZECFODHWPLV
key: UYISJXLKRQMNZGBAECFODHWPTV
key: UYIXJSLKRQMNZGBAEDFOCHWPTV
key: RWIXJSLKUQMNYGBAEDFOCHZPTV
key: RWIXJSQKUPMFYGBAEDONCLHTZV
key: RAFXJSQKUTMIYGBWEDONCLZPHV
key: RAFXJZQKUTLIYGBWEDONCMSPHV
Number of Correct Hits9
key: RAFXJZQKUTLIYGBWEDONCMSPHV
Running time: 1
2.70user 0.10system 0:01.70elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8448minor)pagefaults 0swaps
key: CGHWRLQJAZYNOPDUEFSBTVIMXK
key: CQHVRIUJAZLNSPDWEFOBXTYMGK
key: CQYGRIHJUZLNSPDWEFBOTXVMAK
key: CQYGRIZJUHLNSPDWMFBOTXVEAK
key: CQYGRDZJUHLNSPIWMFBOTXVEAK
key: CQYGRDWJUZLNSPIHMFBOTXVEAK
Number of Correct Hits4
key: CQYGRDWJUZLNSPIHMFBOTXVEAK
Running time: 1
3.19user 0.11system 0:02.07elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8649minor)pagefaults 0swaps
key: NZXQUFJKYMWRIESVPOGTBADLCH
key: NZXVUIAKYMWRFEBQTOGJCPSLDH
key: UZSVNDXKYMQRAEBWLOGJCPITFH
key: UZSVNDIMYLQRAEBXKOGJCPWTFH
key: UZSVNDIMYLQJAEBXKOGRCPWTFH
key: UZSVNDIMYPQXTEBAKOGRCLWJFH
key: UZSVNDIMYKQCTEBAPOGRXLWJFH
key: UZSVNDIMYPQCTEBAKOGRXLWJFH
key: UZSVNDTMCKQYIEBAPOGRXLWJFH
key: UZSVNDTMCKQYIEBAJOGRXLWPFH
Number of Correct Hits1
key: UZSVNDTMCKQYIEBAJOGRXLWPFH
Running time: 1
3.37user 0.08system 0:02.16elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8622minor)pagefaults 0swaps
key: VFXWPDSHJKMUZCBAQYNOGTELRI
key: VFTXJDHKPSQYZUBALCNOGWREMI
key: MFTXJDHVRKQYZGBPLCONUWAESI
key: MFTXUDLVRQPYZGBHEJONCWAKSI
key: UFSXKDLVRQPYZGBHEJONCWAMTI
key: UFMXKDLVRQPYZGBWESONCHAJTI
key: UFMXKDLVRPQYZGBWESONCHAJTI
key: UFMXKDLVCPQYZGBWESONRHAJTI
key: UFHXBZQVCPLYSGJWEDONRMAKTI
key: CFTXBZQVUPLYSGRWEDONJMAKHI
Number of Correct Hits15
key: CFTXBZQVUPLYSGRWEDONJMAKHI
Running time: 1
3.61user 0.09system 0:02.21elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8781minor)pagefaults 0swaps
key: VSQAPDLHREXOYZGBKUJCWMNTFI
key: VLQYPWTHZERONJGDKUBCXMASFI
key: VDLRPSTHNEAOMJGWKUBCXZYQFI
key: VMZNPDTHREAOSJGLKUBCXWYQFI
key: VADPNSTHRQZOLJGWKUBCXMYEFI
key: VDAJNSTHRQZOLMGWKUBCXPYEFI
key: VPADNSTHRQZOLMGWKUBCXEYJFI
key: VZADNSTHRPQOLMGWJUBCXEYKFI
key: VZADNSTHRJQOLMGWPUBCXEYKFI
key: VZADNQTHRJSOLMGWPUBCXEYKFI
Number of Correct Hits3
key: VZADNQTHRJSOLMGWPUBCXEYKFI
Running time: 1
2.51user 0.11system 0:01.44elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8738minor)pagefaults 0swaps
key: UHZWVXFPRLTOYJBAQNMGDICEKS
key: UHMWNXFPRKTDYJBAQVOGCLZEIS
key: RWYHNZFPUKQDIJBATVOGCLXEMS
key: RWYHNZFPUEQDIJBATVOGCLXKMS
Number of Correct Hits5
key: RWYHNZFPUEQDIJBATVOGCLXKMS
Running time: 1
3.31user 0.12system 0:02.06elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8797minor)pagefaults 0swaps
key: BZYUJSRPCMVIAGTFQDXNKHLWEO
key: BZYUJSNVCELIAGPFTDXRKQMWHO
key: BZYUJAPVCTWISGNFLDXRQKMEHO
key: BWYUJALVCPEISGNFTDXRQZMKHO
key: BQYUJALVRPTISGCWEDXNHFMKZO
key: BQAUJYXVRKFISGCWPDLNHTMEZO
key: BQAUJYXVRKFISGCZPDLNHTMEWO
key: BQAUPYXVRKFISGCZJDLNHTMEWO
key: BQAUPYXVRKHISGCZJDLNFTMEWO
key: BQAUPYXVRKHISGCZEDLNFTMJWO
Number of Correct Hits7
key: BQAUPYXVRKHISGCZEDLNFTMJWO
Running time: 1
3.37user 0.11system 0:02.08elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8767minor)pagefaults 0swaps
key: AWLSGOHBVQZNRJCDPYMEFKIXTU
key: GLTXEOIBVKQNWJCFPYMRDSHZAU
key: GSIOEXTBRKQNWJCZPHMVDLYFAU
key: GSIOEXTBRKQNWPCZJHMVDLYFAU
key: GSIOEXTBRKFQWPCZJHNVDLYMAU
key: GQIDJXTBRESFWPCZMHNVOLYKAU
key: GAIDJXTBRESFWMCZPHNVOLYKQU
key: GIADJXSBRETFWMCZPHNVOLYKQU
key: OIADJXSBRETFWMCZPGNVHLYKQU
key: OIADBYSJRETFWGCZPMNVHLXKQU
Number of Correct Hits6
key: OIADBYSJRETFWGCZPMNVHLXKQU
Running time: 1
3.03user 0.14system 0:01.84elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8275minor)pagefaults 0swaps
key: PHNMJGAWBTEISOULKXDVCQRYFZ
key: PQVYJGAWBTEISOUMKXDNCHRLFZ
key: RQWDJSMVBLTIXOUYKPGNCHAEFZ
key: RAWDJSHVBLTIXOUMKYGNCPQEFZ
key: RAWDJSHVBPTIXOUQEYGNCLMKFZ
key: RAWDJSHVBPTIXGUQEYONCMLKFZ
key: RAWDJSHVBPTIYGUQEXONCMLKFZ
Number of Correct Hits9
key: RAWDJSHVBPTIYGUQEXONCMLKFZ
Running time: 1
3.71user 0.13system 0:02.12elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8873minor)pagefaults 0swaps
key: UEBWNHDKLMACQYZFSGRTXJVPOI
key: RHBQUEWJLMSCOZYFAGNTXKVPDI
key: RXBQULWESMZFOPYCAGNTHKVJDI
key: RXBDUSWECMAFOPYLJGNHZKVTQI
key: CXBDUWSERMAFOPYLJHGNZKVTQI
key: CXBDUWSVRMHFPGYLJTONZKAEQI
key: CMBDUWHVRJLFXGYSPTONZEAKQI
key: CMYDUWHVBJLXEGRSPFONZTAKQI
Number of Correct Hits11
key: CMYDUWHVBJLXEGRSPFONZTAKQI
Running time: 1
3.60user 0.15system 0:02.24elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8729minor)pagefaults 0swaps
key: OVNTUYQZESXCBWRMJFLHGPIKDA
key: OWBTUSEZYQMCVJRXKFNHGPILDA
key: OWBYUILZGQMCVJRXKFNHTESPDA
key: OWBYUILZGQMCVPRXKFNHDESJTA
key: OZBGUIQVCLMYWPRXKFNHDESJTA
key: PZBGUIQVCTMYXORWKFNHDESJLA
key: CZYGUIQVKTMBWORXPFNHDESJLA
key: CZYGUIQVETMHWORXPFBNDKSJLA
key: CZYGUIQVEKMHWORSPFBNDTXJLA
key: CZYGUILVEKMHWORSPFBNDTXJQA
Number of Correct Hits8
key: CZYGUILVEKMHWORSPFBNDTXJQA
Running time: 1
3.33user 0.11system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8964minor)pagefaults 0swaps
key: UVLTBQXJYKENSGFIHCDOWAMPZR
key: UVSTBQXJMKYLDGFZHCONWIEPAR
key: UYILBQXJMKZDTGVAHCONWESPFR
key: UFALBHXJMKTISGVDQCONWEZPYR
key: UFYDBHLVMKTSIGJAPCONWEZQXR
key: UFYDBHLVMPTSIGCAKJONXEZQWR
key: CFYDBHLVMJTSIGUAKXONPEZQWR
key: CFYDBHLVMKTSIGUZJXONPEAQWR
key: CZYDBHXVMKTSIGUFJLONPEAQWR
key: CZYDBHXVMKTSIGUQJLONPEAFWR
Number of Correct Hits11
key: CZYDBHXVMKTSIGUQJLONPEAFWR
Running time: 1
2.91user 0.10system 0:01.75elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8882minor)pagefaults 0swaps
key: NADBOXWCILTUSVRFJQGMEZYPHK
key: NXWBODYCHPTMSVRFJQGULZAEIK
key: NMLBODXCHPTYSVRFJQGUWZIEAK
key: NMSBODXCHPTYAVRFJQGUWZIELK
key: NFSBOIXCHPTYAVRMJQGUWZDELK
key: NFXBOISCHPTYAVRMJQGUWZDELK
Number of Correct Hits2
key: NFXBOISCHPTYAVRMJQGUWZDELK
Running time: 1
3.14user 0.11system 0:01.95elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8672minor)pagefaults 0swaps
key: ROJMYBPWUFSCXQVLZTGIHKNEAD
key: RWSIYCFHUEJNXBVLZQOGPMTKAD
key: RTYWJSXFUEMNLBVIKQOGCZHPAD
key: RWYIJZXFUEMNLBVTKQOGCSHPAD
key: RWZIJQXFUKMNLBVTEYOGCSHPAD
key: RWZXJQIFUKMNLBVTEYOGCSHPAD
key: UWIXJQZFRKMNLBVTEYOGCSHPAD
key: UHIXJQLFRKMYSBVZENOGCTWPAD
Number of Correct Hits4
key: UHIXJQLFRKMYSBVZENOGCTWPAD
Running time: 1
3.57user 0.10system 0:02.19elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8646minor)pagefaults 0swaps
key: BFADKHGMCPSIUJNYEVOXTQZLWR
key: BFYDKUJMCPQIHGNAEVOXTSZLWR
key: BTYDJUSMCEQIHGNAPVOXFKZLWR
key: BHYDJZSMCEQITGNAPUOXFKVLWR
key: BZYDJHSMCEQITGUAPNOXFKVLWR
key: BZYDCHNMJEQITGUALVOXFPSKWR
key: BZYDCHTMJEQINGUAKOVXFPSLWR
key: BZYDCHXMVKQITGUAEJONFPSLWR
key: BZYDCHXMJKQITGUAEVONFPSLWR
key: BZYDCHXMJLQITGUAEVONFPSKWR
Number of Correct Hits8
key: BZYDCHXMJLQITGUAEVONFPSKWR
Running time: 1
3.20user 0.09system 0:02.08elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8813minor)pagefaults 0swaps
key: UJXBGIZEOTCNDQRYMHFPWLSKVA
key: UMXQGIZEBTYNCFRWPHOJDLSKVA
key: UYXQGIZPCTMJBFRSEHONDLWKVA
key: UMXQGIZVCTPYHFRSEBONDKWJLA
key: UMXQGIZVCPTYHFRSEBONDKWJLA
key: UMHXBQYVCJTIZGRSEFONWKDPLA
key: UMDXBQYVCJTISGRHWEONFKZPLA
key: CKYXBQDVUJTISGRHPEONFMZLWA
key: CKYXBQIVUJTDSGRHPLONFMZEWA
key: CEYXBQLVUJTISGRWPDONFMZKHA
Number of Correct Hits20
key: CEYXBQLVUJTISGRWPDONFMZKHA
Running time: 1
3.53user 0.10system 0:02.04elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8802minor)pagefaults 0swaps
key: BEHNJQZPRKXDULVATYICWFSMOG
key: BTHNJQZPCKYUILVAEDXRWFSMOG
key: BTHXJQZMDEYUILVAKCNRWFSPOG
key: BTZXJHQMDEFUILVAPCNRWYSKOG
key: BQXYOHTMDEFUJLVAPCNRWZSKIG
key: BQXYOHTMDEFUSLVAPCNRWZJKIG
key: BQXYOHTMDKFUSLVAJCNRWZPEIG
key: BQAYOHTMDPFUSLVXJCNRWZKEIG
Number of Correct Hits1
key: BQAYOHTMDPFUSLVXJCNRWZKEIG
Running time: 1
2.85user 0.11system 0:01.69elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8429minor)pagefaults 0swaps
key: CHAXGDMPNLEFWKVIJRBOSYZTQU
key: CWMXGSIJDLEFHKNYPRBOVQZTAU
key: CZIXRTSJDLMFHKNYPGBOVQWEAU
key: CZIFRMSJDTLXHKNYPGBOVQWEAU
key: CZIFRASJDTLXHKNYPGBOVQWEMU
key: CQIFRWSJDTLXHKNYPGBOVMAEZU
Number of Correct Hits5
key: CQIFRWSJDTLXHKNYPGBOVMAEZU
Running time: 1
2.64user 0.08system 0:01.49elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: PSZXJKTDNEICGVOBLUAMYFWHQR
key: CQZUJOTDNKFHXVBILGAMYSWPER
key: CQZSJXHDNLFMTVBIKGUOWEAPYR
key: CFTSPXLMNEQDZVBYJGUOWHAKIR
Number of Correct Hits5
key: CFTSPXLMNEQDZVBYJGUOWHAKIR
Running time: 1
3.19user 0.11system 0:01.74elapsed 189%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8546minor)pagefaults 0swaps
key: GRLNOIQZUKECXMTWPJBHSVFADY
key: GXLPOIQZNJKCVUTWEMBHDFRASY
key: NZXPODQAVJKCGUTWEMBHIFRLSY
key: NWRGODQAVHKCPUTZEMBJIFXLSY
key: NWRGOIQAVHLCPUTZEMBJSFDKXY
Number of Correct Hits1
key: NWRGOIQAVHLCPUTZEMBJSFDKXY
Running time: 1
3.46user 0.10system 0:02.04elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8761minor)pagefaults 0swaps
key: NQTDOYEMRHXUVKISPBCGZFJLAW
key: NQDVOYEMRTZCHJIXPBUGSFLKAW
key: NQMVOYXKREZCHJIDPBUGSFLTAW
key: NQVMOYXKRPZCHJIDEBUGSFLTAW
key: NQJMOYXKRPZCHVIDEBUGSFLTAW
key: NQJMOYXKRPZCDVIHEBUGSFLTAW
key: NZJMOYXKRPQCDVIHEBUGSFLTAW
key: NZFMOYXKRJQCDVIHEBUGSPLTAW
Number of Correct Hits1
key: NZFMOYXKRJQCDVIHEBUGSPLTAW
Running time: 1
2.88user 0.09system 0:01.70elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8888minor)pagefaults 0swaps
key: RAQGVXDHEZPINBUTKCOMFWLJSY
key: RAZGVXDHMTPINBUWKOCLFQEJSY
key: RAZCVXDPMLTINBUWKQGOFJHESY
key: RAZCVXDPMETIQBUWJNGOFKHLSY
key: RAZCVXDPMJTIQBUWENGOFKHLSY
key: RAZCMXDPVLTIQBUWENGOFKHJSY
Number of Correct Hits3
key: RAZCMXDPVLTIQBUWENGOFKHJSY
Running time: 1
3.42user 0.16system 0:02.12elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8907minor)pagefaults 0swaps
key: ZHYWRACFUMDNVPELTBGKOJISQX
key: CEDWRSAFUJLNBQPYTVKGOZIMHX
key: CEDWRBAFUKLIQOMYTVNGJHSPZX
key: CESWRFYJUKLIMOBZTVNGQHDPAX
key: CQSWRDLPUKMIYGBFTVNOEHAJZX
key: CQSFRDLPUKMIYGBWZVONEHAJTX
key: CQSFRDLVUKEIYGBWMJONZHAPTX
key: CQSFRDLVUKMIYGBWEJONZHAPTX
key: CQSFRDLVUKMIYGBWPJONZHAETX
key: CQSFRDLVUKEIYGBWJMONZHAPTX
Number of Correct Hits9
key: CQSFRDLVUKEIYGBWJMONZHAPTX
Running time: 1
3.79user 0.14system 0:02.27elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8849minor)pagefaults 0swaps
key: UQVPJGHZWTAFIOBMLRNKDCXESY
key: UMZGOXHVITAKFJBQLRNCDPWESY
key: UMZGOXAVRTHIFJBQLDNCWPKESY
key: UKZGOXQVRTHIFJBALDNCWPMESY
key: ULZGOXQVRTHIFJBWKDNCAPMESY
key: ULAHOXQVRKJIFGBWTDNCZPMESY
key: UQAHOXLVRPJIWGBFTDNCZKMESY
key: UQAHOXLVRJPIWGBFTDCNZKMESY
key: UAQHOLXVBJEIWGRFPDCNZKMTSY
key: CAQHULXVBJEIZGRFPDONWKMTSY
Number of Correct Hits9
key: CAQHULXVBJEIZGRFPDONWKMTSY
Running time: 1
3.34user 0.11system 0:01.87elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8995minor)pagefaults 0swaps
key: RLBGJQYVCPSDIUOEXWFNKTAHZM
key: LSDGBQYVCHEKIURFPJONWTAZXM
key: CSJXBQYVHKELIGRFPDONWZATUM
key: CSUXBQLVJKEYIGRFPDONWZATHM
key: CZUXBFLVJKEYIGRHPDONWSATQM
key: CZYXBFLVJETUIGRQPDONWSAKHM
Number of Correct Hits19
key: CZYXBFLVJETUIGRQPDONWSAKHM
Running time: 1
2.58user 0.11system 0:01.49elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8341minor)pagefaults 0swaps
key: OFMQAGUBZTXCKNRHJDPVWYSLIE
key: OZMQUGABCKIYFPRXJHNVWTSLDE
key: CZXGUDABOKMYFPRIJHNVWTSLQE
key: CZAXUDPBOKMYWGRIJHNVFTSLQE
Number of Correct Hits6
key: CZAXUDPBOKMYWGRIJHNVFTSLQE
Running time: 1
2.70user 0.11system 0:01.51elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8763minor)pagefaults 0swaps
key: GHVDUSAPBLXCZEKITNROFWQJMY
key: CWKDNTQMBJSVZERIPUGOFHALXY
key: BHVDNWQMCJTXZERIPUOGFKALSY
key: BSADNWQMCJTXIERZPUOGFLVKHY
key: BZADNWQMCJTXIERSPUOGFLVKHY
Number of Correct Hits9
key: BZADNWQMCJTXIERSPUOGFLVKHY
Running time: 1
3.40user 0.10system 0:02.19elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8813minor)pagefaults 0swaps
key: OAWCNQSHRKEBDVJPLUYGITXMZF
key: OTMYNQXHRKWBDVJSLUCGIAPEZF
key: CTMYNQXPJKWBDVRSLUOGIHAEZF
key: CTMYNQXPJKWBDVRSLUOGZHAEIF
key: BTHYNQXEJKWODVRSPUCGZMALIF
key: BXHYNQIEJKMODVRSPUCGWZALTF
key: BTXYNQIEJKMODVRSPUCGWZALHF
key: BHXYNQSEJMTODVRIPUCGWZAKLF
key: BZXYNQSEJMTODVRIPUCGWHAKLF
key: BZXYNQSEJTMODVRIPUCGWHAKLF
Number of Correct Hits5
key: BZXYNQSEJTMODVRIPUCGWHAKLF
Running time: 1
2.29user 0.06system 0:01.31elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8222minor)pagefaults 0swaps
key: FWDYGITMBJQOUEVZKHXRSCLPAN
key: FWDYGITMBJZOUEVLKHXRSQCPAN
key: FWIDGYTMBJZOUEVLKHXRCQSPAN
Number of Correct Hits0
key: FWIDGYTMBJZOUEVLKHXRCQSPAN
Running time: 0
3.44user 0.08system 0:02.15elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8845minor)pagefaults 0swaps
key: NKVCDZTGXLQUMPROEWBJYFHISA
key: NMVJDKHGXLQURPOZETBCIFWYSA
key: NMKTDPHGXLQURVOWEJBCIFZYSA
key: XMFTJQWGNPLURVOYEDBCIKZHSA
key: RMPXJQZGNKLUFVOWHDBCIEYTSA
key: RMQXJPZGNKHUFVOWLDBCIEYTSA
key: RMQXGPZJNEHUFVOWKDBCITYLSA
key: RMQXGYHENJZUFVOWKDBCITLPSA
key: RMQXGYHENKZUFVOWPDBCITLJSA
key: RMQXGYHENKTUFVOWPDBCIZLJSA
Number of Correct Hits4
key: RMQXGYHENKTUFVOWPDBCIZLJSA
Running time: 1
3.22user 0.12system 0:01.92elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8488minor)pagefaults 0swaps
key: MTNGCSEZXKHFOJUAWBRVYDLPIQ
key: OWJGCITMDKHFSNUZEBRVYALPXQ
key: RPYGCITMDJHFSNUZKBOVEAWLXQ
key: RPWGCILMDJHFSNUZKBOVEAYTXQ
key: RAWGCILMDKHFSNUZJBOVEPYTXQ
key: RAWGCILMZKHFSNUDJBOVEPYTXQ
Number of Correct Hits3
key: RAWGCILMZKHFSNUDJBOVEPYTXQ
Running time: 1
2.70user 0.12system 0:01.54elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8404minor)pagefaults 0swaps
key: BIOVKWNPCZEXQJLYMSGDHTAFUR
key: BAYVKWIPCMTXZOUEQSGDFLNJHR
key: BAYSKHLPCMTINGUEJXODFZVQWR
key: BAYSJHLPUMTINGCQKXODFZVEWR
key: BAYSMHLPUETINGCZKXODFQVJWR
Number of Correct Hits9
key: BAYSMHLPUETINGCZKXODFQVJWR
Running time: 1
3.14user 0.11system 0:02.09elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8758minor)pagefaults 0swaps
key: CQSYVWLKRMZXAOBNHEIGDJUFTP
key: CQSYVZHNRKMXAOBWLEIGDJUFTP
key: CQSYVZHERJWIAOBMLXNGDKUFTP
key: CQSYVZHMRJWIAOBLEXNGDKUFTP
key: CQAYULHVREWISOBZJXNGDFMKTP
key: CWAIULMVREQHSOBZJXGNDFYKTP
key: CWAIULMVREQXSOBZJHGNDFYKTP
key: CWAIULMVREQYSGBZJHONDFXKTP
key: CFAIULMVREQYSGBZJHONDWXKTP
key: CFMIULXVREQYSGBZJHONDWAKTP
Number of Correct Hits9
key: CFMIULXVREQYSGBZJHONDWAKTP
Running time: 1
3.04user 0.12system 0:02.11elapsed 150%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8143minor)pagefaults 0swaps
key: CKOIYWQVSDFBRENXMLAPGTJHZU
key: SHTIYDQVCKFBROJXPLMNGEAWZU
key: WHRIYDQVCKXSTOBLPZGNFEAJMU
key: WHRIYDQVCPFSTGBLEZONXKAJMU
key: WHRIYDLVCPFSTGBQEZONXKAJMU
key: MHRIYDLVCPFSTGBQEZONXKAJWU
key: CHYFRXIVMPLSTGBQJZONDKAEWU
key: CQYFJWTVRPLISGBHMZONDKAEXU
key: CTYDBWHVJPLISGRXKZONFMAEQU
key: CTYDBWHVJPSXZGRIKLONFMAEQU
Number of Correct Hits12
key: CTYDBWHVJPSXZGRIKLONFMAEQU
Running time: 1
3.56user 0.12system 0:02.15elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8747minor)pagefaults 0swaps
key: MEZOKTXCVLDYWSGFHRNBUPAJIQ
key: MDZOKIXCVELYWSGFHRNBUPAJTQ
key: MDZOPXICVELYWSGFHRNBUKAJTQ
key: MFZXJNICVKHYLSGDEROBUWAPTQ
key: MFZXJNICVPHYLSGDEROBUWAKTQ
key: MFZXCNIJVKHYLSGDEROBUWAPTQ
key: MFZXCRIJVKHYLSGDENOBUAWPTQ
key: RFWMCXIJVKZYLPGDENOBUAHSTQ
key: RSWPCXIJVKZYFMGDENOBUAHLTQ
key: RSWPCDIJVLZYFMOXENGBUAHKTQ
Number of Correct Hits1
key: RSWPCDIJVLZYFMOXENGBUAHKTQ
Running time: 1
3.43user 0.08system 0:02.12elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: GWINDTZJYLECAPVSMBKHUFRQXO
key: GWTNCHZJYLQDAPVSEBIRUFKMXO
key: GAWNCMQJYLFDIPVSEBHRUZKTXO
key: RAWNCMQJYLFDIPVSEBHGUZKTXO
key: RAWGCYQPDLFMIKVSEBJNUZHTXO
key: RAWGCYQPDJIFMKVSEBLNUZHTXO
key: RAIGCYQPDJWFMKVSEBLNUZHTXO
key: RAIGCYWPDJQFMKVSEBLNUZHTXO
key: RAYGCIWPDJQFMKVSEBLNUZHTXO
Number of Correct Hits2
key: RAYGCIWPDJQFMKVSEBLNUZHTXO
Running time: 1
3.48user 0.11system 0:02.19elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8953minor)pagefaults 0swaps
key: WLCNMFHZUAVOQKGIJSYTXEBPDR
key: VDQNMIHZUEFOLPGSJBYTXWAKCR
key: VDQBMIHZUEFOLPGAJNYTXWSKCR
key: VHQBMIDZUEFOLPGAJNYTXWSKCR
key: VTQBMIDZUPFOLEGAJNYHXWSKCR
key: VWQBMIDZUPFOLEGTKNYHXSAJCR
key: VWQBMIDZUETOLPGYKNCHXSAJFR
key: VSQBMIDZUETOLPGAKNCJXWYHFR
key: VTQBMIDZUESOLPGAKNCJXWYHFR
key: VTQBMIDZUKSOLPGAENCJXWYHFR
Number of Correct Hits1
key: VTQBMIDZUKSOLPGAENCJXWYHFR
Running time: 1
2.39user 0.10system 0:01.39elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8619minor)pagefaults 0swaps
key: WMGDKSFNUQHORTBAPXIECLYJZV
key: RATFKZXNUQHIYGBSPDOJCLWEMV
key: RHLFKZXNUQAIYGBSPDOJCTWEMV
key: RHLFKZXNUQAIYGBTPDOJCMWESV
Number of Correct Hits7
key: RHLFKZXNUQAIYGBTPDOJCMWESV
Running time: 0
2.18user 0.09system 0:01.35elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8119minor)pagefaults 0swaps
key: BQZUJXWAGSKIYECLPVRDHFNTMO
key: BSZUJMWAVQKIYECTPGRDHFNLXO
key: BSZYJMWAVKHIXECTPGRDFQNLUO
Number of Correct Hits3
key: BSZYJMWAVKHIXECTPGRDFQNLUO
Running time: 0
2.52user 0.10system 0:01.46elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: LACPDSWJUMQHKNXIZGYBROTEFV
key: LIXTDOAJUPQHKNCWZGRBYFSEMV
key: PDHWRXYJUKQOLNCTEGIBMFSZAV
key: MFYWRSHJUKQIDNCZEGOBPLXTAV
Number of Correct Hits4
key: MFYWRSHJUKQIDNCZEGOBPLXTAV
Running time: 1
3.32user 0.12system 0:02.12elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8766minor)pagefaults 0swaps
key: BDXINTYMRFWCJUHZEVOGAPKSQL
key: BIXDNYHMFTWCAURJPVOGZESKQL
key: BIHDNQYMFTKCAURWJVOGZESPXL
key: BWIQNDYMZTKCAURHJVOGFESPXL
key: BWHQNDYMZTKCAURIPVOGFESJXL
key: BWQENDYMZTKCAURIPVOGFHSJXL
key: BWQYNDEMCKTZAVRIPUOGFHSJXL
key: BWTYNIEMCKQDAVRHPUOGFZSJXL
key: BHTYNIZMCKQDAVRWPUOGFESJXL
key: BHTYNAZMCKQDIVRWPUOGFESJXL
Number of Correct Hits4
key: BHTYNAZMCKQDIVRWPUOGFESJXL
Running time: 1
2.80user 0.07system 0:01.62elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8720minor)pagefaults 0swaps
key: FESVNBXKILQODJGAPUHRTCWMYZ
key: FEQVNBLKYMIODJGAPUHRXCWTSZ
key: YEQVNBWKFMIOCJGDPUHRXALTSZ
key: VMQYNBDKFPSOCJGWEUHRXALTIZ
key: VMQYNBDKFPSOCEGAJUHRXWLTIZ
Number of Correct Hits0
key: VMQYNBDKFPSOCEGAJUHRXWLTIZ
Running time: 1
4.31user 0.12system 0:02.41elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8788minor)pagefaults 0swaps
key: SILUGRTKCEQXZNODAMPYVHFJWB
key: SIAUGFHJCETXZNODLMYPRQVKWB
key: JHSUGLYVCEZXFNODTMIPRQAKWB
key: RHMUGLYVCEZXFNOWTDIPJQAKSB
key: UFMPGLYVCEZSDNOWTHJRIQAKXB
key: UJQPGLYVCEZSXNOITHFRDMAKWB
key: UEQPGIYVCJZXWNOLKHFRDMATSB
key: UEQXGIYVCKZNWJFSPHORDMATLB
key: UEIXJQMVCPZNWGFSKHORDYATLB
key: UEIXJQMVCPZYDGFSKONRWHATLB
Number of Correct Hits4
key: UEIXJQMVCPZYDGFSKONRWHATLB
Running time: 1
3.19user 0.10system 0:01.93elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8939minor)pagefaults 0swaps
key: VISJYUZKDALMBXGQEPCRNTOFWH
key: VIZCJDTKGLASBXUFEONRYMQPWH
key: BSFJCDTMGLKIVXUZPONRQAYEWH
key: BZJVCSTMGLKYIXUDPONRQAFEWH
key: BZAVCFTMGKLYIXUDPONRQJSEWH
key: BZDVCFIMRKLYSJUAPONGQEXTWH
key: BZDVCTIMRKEYSJUAPONGFQXLWH
key: BZDVCTIMRKEYSJUQPONGFAXLWH
Number of Correct Hits5
key: BZDVCTIMRKEYSJUQPONGFAXLWH
Running time: 1
3.39user 0.09system 0:02.06elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: UBWFRAIKPQDLMJSTEONGCHXZYV
key: USWHKADPRQLIMGCYENOJFTXZBV
key: USAXKYDPRQTIMGCWENOJFLHZBV
key: UWAXKYLPRJTSDGCIMQONFZHEBV
key: UWAXKQLPRJTSDGCIMHONFZYEBV
key: UWAXBDQPCZTSIGRLEMONFHYJKV
key: CKAXBDQJUTHSIGRYELONFMZPWV
key: CKAXBWLJUPTISGRYEDONFMZHQV
key: CKAXBWHJUPTISGRYEDONFMZLQV
key: CTLXBWQJUPKISGRYEDONFMZAHV
Number of Correct Hits15
key: CTLXBWQJUPKISGRYEDONFMZAHV
Running time: 1
2.93user 0.07system 0:01.75elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8994minor)pagefaults 0swaps
key: MAQBVXEJUFZIOKGDHNCYSLWPTR
key: MFQBVXAZUKJIOEGDHNCYSLWPTR
key: UAQBVXFZMPJICKGTSNOYDLWEHR
key: UAQBVGHZJSLIXPCTKNOYDMWEFR
key: UHSBVGQZTLMIXPCJENOYFAWKDR
key: UHSBVGQZTMLIXPCAENOYFJWKDR
Number of Correct Hits4
key: UHSBVGQZTMLIXPCAENOYFJWKDR
Running time: 1
3.20user 0.08system 0:02.07elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8490minor)pagefaults 0swaps
key: ULWFJVKRDQEBITCMSONPXAGYZH
key: UTVIJSQRDWABFKCMEONPGYXLZH
key: UTXIJSYRDKMBFWCAEONPGQVLZH
key: UTXIJSYRDEQBFWCALONPGMVKZH
key: CTXIVSYRDJQBFWUALONPGMEKZH
key: CTXIVSYRDKLBFWUAEONPGMQJZH
key: CTXIVFYRDKLBSWUAEONPGMQJZH
key: CTXIVFYRDELBSJUAKONPGMQWZH
key: CTXIVFYJDELBSPUAKONRGMQWZH
key: CTXIBFQJDEZRSPUAKONVGMYLWH
Number of Correct Hits5
key: CTXIBFQJDEZRSPUAKONVGMYLWH
Running time: 1
3.29user 0.11system 0:02.14elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8841minor)pagefaults 0swaps
key: MZWCNTFPDQXBKAYSHVUOREGJLI
key: GZKCNTFPDQLBWJYSHVUOXEMARI
key: BZACNTFPDQSGWJYLHVUOXKMERI
key: BZAGNTDKFQMCWJYLHVUOXESPRI
key: BWZGNTDKFQECARYHLVUOXJMPSI
key: BWZGNTDKFQECARYHLVUOXPMJSI
key: BWHGNTDKFQECARYLPVUOXZMJSI
key: BWAGNTDKFQECZRYLPVUOXHMJSI
key: BWAGNTDMFQECZRYLPVUOXHKJSI
key: BWDGNTEMFQKRZUYAJVCOXHLPSI
Number of Correct Hits0
key: BWDGNTEMFQKRZUYAJVCOXHLPSI
Running time: 1
3.31user 0.10system 0:02.13elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9020minor)pagefaults 0swaps
key: RKDQMATSCEIYHPNFLWOGUZBJXV
key: RIDQMATJCEKYXPNFLWOGUSBZHV
key: RZQDMATJCEIYXPNFLWOGUSBKHV
key: RZIDMASJCEQYXPNFLGOBUTHKWV
key: RZIDUASPCEQYXJBFLGONMTHKWV
key: RASDUTMPCEQYXJBFLGONZWHKIV
key: RASDUTMPCEQYXGBFLJONZWHKIV
key: RFSDUTQPCLMYXGBAEJONZWHKIV
key: RFSDUTQPCLMIXGBAEJONZWHKYV
key: RFSDUYQPCKMIXGBAEJONZWHLTV
Number of Correct Hits4
key: RFSDUYQPCKMIXGBAEJONZWHLTV
Running time: 1
3.34user 0.12system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8752minor)pagefaults 0swaps
key: BCENODXVWKHIFLGYTUARQJMPZS
key: BPCNOQYVWTHIFLGAKUXRDJMEZS
key: BLZNOQDVWHTIPCGAKUYRXJMEFS
key: BLZNOQDVJPHITCGAKUYRXWMEFS
key: BTZNOQDVJPHILCGAKUYRXWMEFS
key: JTZNOQDVBPHILCGAKUYRXWMEFS
key: JFZNOHDVBPQILCGAKUYRXWMETS
key: VFZNOHDJBPQILCGAKUYRXWMETS
key: VFWONHDPBJQILCGAKUYRXZMETS
key: VTMONHDPBEQILCGWJUYRXZAKFS
Number of Correct Hits4
key: VTMONHDPBEQILCGWJUYRXZAKFS
Running time: 1
3.23user 0.08system 0:02.11elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8639minor)pagefaults 0swaps
key: OTGUBXYLFPEIWJNSKRCHVZAMDQ
key: OTGCBAWKFPEISJNYLRUDVZXMHQ
key: OTGCBAWKFMEISJNYLURDVZXPHQ
key: OMGCBAWKFTEISJNYLURDVZXPHQ
key: OMSCBWAKGTEIXJNYLURDVZFPHQ
key: OZLCBWYKGETIXJNAMUDRVSFPHQ
key: OZXDBWYMGETILJRAKUCNVSFPHQ
key: OZXDBWYKUETIGJRLMVCNASFPHQ
key: OZXDBWLKUMTIGJRYEVCNFSAPHQ
key: OZLDBWXPUMTISGRYEVCNFJAKHQ
Number of Correct Hits14
key: OZLDBWXPUMTISGRYEVCNFJAKHQ
Running time: 1
2.80user 0.14system 0:01.61elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: UWOSVMXPIEKZQLCHTNBYDRGJAF
key: RWOBVSHPIEZYQLCXTNUGDMJKAF
key: RAHBVDSJIPTYQLCZEGUNOMXKWF
key: RAHBVDSJIETYQLCZPOUNGMXKWF
key: RASBVDQJIETYHLCZPOUNGMXKWF
Number of Correct Hits6
key: RASBVDQJIETYHLCZPOUNGMXKWF
Running time: 1
3.35user 0.14system 0:02.15elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8977minor)pagefaults 0swaps
key: VXQRUMLZJEFOSNAGKTBHDWYPIC
key: UXQRVWLZMESOIHGJKNBYDAPTFC
key: UXQYVSLZMKJOIHGWPNBRDAETFC
key: USQYVLEZMKAOIHGXPNBRDJWTFC
key: USQYVLEZMJAOIHGXKNBRDPWTFC
key: UQEYVLSZMJAOIHGXKNBRDPWTFC
key: UTQYVLSZMEAOIHGXKNBRDPWJFC
key: UAQYVLSZMPTOIHGXKNBRDEWJFC
key: UAQYVLSZMKTOIHGXPNBRDEWJFC
key: UAQYVXSZMPTOIHGLKNBRDEWJFC
Number of Correct Hits1
key: UAQYVXSZMPTOIHGLKNBRDEWJFC
Running time: 1
2.29user 0.08system 0:01.39elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8612minor)pagefaults 0swaps
key: JXGYOZACEQLHWSRFTUNBIKMPDV
key: CSHDOZXJELQYAKRWTUNBGFIPMV
key: CSHDOWZJETQYAPRFLUNBGMIKXV
key: CFQDOWZJLPHYAMRSEUNBGKITXV
Number of Correct Hits3
key: CFQDOWZJLPHYAMRSEUNBGKITXV
Running time: 0
3.62user 0.11system 0:02.18elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8984minor)pagefaults 0swaps
key: BXYNCHKPATWVUELIJOGDFQSMZR
key: BXYNCHTPUQWMVELIJOGDFASKZR
key: BXYNCHQPUTWIVELMJOGDFASKZR
key: CIYDBHQJUMWXVELTPGONFAZKSR
key: CIYDBHQJUKSXZGLTPEONFMVAWR
key: CIYDBHQJUTAXSGLZPEONFMVKWR
key: CIYDBWQJUTAXSGLZPEONFMVKHR
key: CIYDBWQVUJAXSGLZPEONFMTKHR
key: CIYDBWQVUEAXSGLTPJONFMZKHR
key: CIYDBWQVUEZXSGLTPJONFMAKHR
Number of Correct Hits17
key: CIYDBWQVUEZXSGLTPJONFMAKHR
Running time: 1
3.06user 0.11system 0:01.83elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8676minor)pagefaults 0swaps
key: JFGZUYMBCQWOXEKIAPNVLHRTDS
key: JFXAUDTBCQWOIERLZGNVPHKMYS
key: EFXYUDTBCQKOIHRLPGNVZJWMAS
key: JWXYUDTBCQMOIHRLKGNVFPZEAS
key: UWIYJDTBCEMOXHRLKGNVFPZQAS
key: UXIYJDTBCKMOWHRAPGNVFQZELS
key: ULIYJDTBCKMOWHRAPGNVFQZEXS
Number of Correct Hits3
key: ULIYJDTBCKMOWHRAPGNVFQZEXS
Running time: 1
3.26user 0.10system 0:01.97elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8775minor)pagefaults 0swaps
key: PMURGXFONZQYHJBWKDCVALSEIT
key: UEMRGXFONQHYIJBWKDCVALZPST
key: RZMUGXFONEHYIVBWKDJCALQPST
key: RLMUJXWONEFYIVBHKDGCAZQPST
key: RLMUJIHONEFYXVBWPDGCAZQKST
key: RLZUJIHONEFYXVBWPDGCAMQKST
key: RLZUJYHONEFIXVBWPDGCAMQKST
key: RLZUJXQONEFIYVBWPDGCAMHKST
Number of Correct Hits6
key: RLZUJXQONEFIYVBWPDGCAMHKST
Running time: 1
3.50user 0.10system 0:02.18elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8738minor)pagefaults 0swaps
key: EGWMNQIPSZTXLAYDJVUCBFHRKO
key: BZWMNAKPETQDIGYXJVUCSFRLHO
key: BZWMNAQPKTEDIGYXFVUCSJRLHO
key: BZMTNAXPYKFIDGHQEUVCSLRJWO
key: BZMTNAXPYKFIDGHQJUVCWLRESO
key: BZLTNAXPYKFIDGHQJUVCWMRESO
key: BZLTNDXPYKFIAGRQJUVCWMHESO
key: BHLTNDXPYEFIAGRQJUVCWZMKSO
key: BHLTNDXEYPFIAGRQJUVCWZMKSO
key: BHLTNDSEYPFCAGRQJUVIWZMKXO
Number of Correct Hits4
key: BHLTNDSEYPFCAGRQJUVIWZMKXO
Running time: 1
3.10user 0.11system 0:02.01elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8494minor)pagefaults 0swaps
key: DZWVIQMANFXORJCSLTBPGYKEUH
key: DZWVIQYONFXARJCSLTBUGMKEPH
key: RFWTPMXONZKDAJCYLVBUGQSEIH
key: RFLIOMXPBZKDSJCQTVNUGAYEWH
key: RFSIOMXPBKZDYJCAEVNUGQLTWH
key: RFSDUMXPBKZIYGCAEVONJQLTWH
key: RWSDUMXPBKZIYGCAJVONEQLTFH
key: RWSDUMXPBKFIYGCQJNOVEZLTAH
key: RWADUMXPBKFIYGCQJNOVEZLTSH
Number of Correct Hits4
key: RWADUMXPBKFIYGCQJNOVEZLTSH
Running time: 1
3.18user 0.14system 0:02.09elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8745minor)pagefaults 0swaps
key: VZPDKLFWCJTONRGASMBYXQIEUH
key: VTEDKLIPCJWOSBGFMURYXZAQNH
key: VSZDKLIPCQFRTBGWMUNOXEAJYH
key: VSZDKLIPCTFRYBGWJUNOXMAEQH
key: VSZDJLIPCTFOYBGWKUNRXMAEQH
key: VJZDOLIMCEWSYBGFKUNRXPATQH
key: VPZDOLIMCJWSYBGFKUNRXEATQH
key: VFZDOLIMCPWSQBGKJUNRXEATYH
key: VFZDOLIMCEWSQBGTJUNRXPAKYH
key: VFZDOLIMCETSQBGWJUNRXKAPYH
Number of Correct Hits3
key: VFZDOLIMCETSQBGWJUNRXKAPYH
Running time: 1
2.78user 0.08system 0:01.56elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7838minor)pagefaults 0swaps
key: NLFHOBYZVPIJDUGAKCRQXWETMS
key: NFWYOQEZVJIPMUGAKCBRXLHTDS
key: NFWYOLTZVJICQUGAKMBRXPDEHS
key: NFWYOQTZVJHCLUGAKMBRXPDEIS
Number of Correct Hits0
key: NFWYOQTZVJHCLUGAKMBRXPDEIS
Running time: 1
3.57user 0.12system 0:02.19elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8936minor)pagefaults 0swaps
key: EOJCBILPRMHNSTYXFGDUWKVQAZ
key: EOSCBHXPRFMNITYUJGDLWKVQAZ
key: XOSGBHFPRKMNITYUJCDLWEVQAZ
key: UDIXBHFPRKMNSTYAJCOGWEVQLZ
key: UDIXBHFJRPMNSTYAKCOGWEVQLZ
key: UDIXBHFJRPMGSTYAKCONWEVQLZ
key: UDIXBHFVRPEGSJYAKCONWMTQLZ
key: UXIDBHQVRPFGSJYAKCONWMTELZ
key: UFIDBHQVREXGSJYAKCONWMTPLZ
key: UFIDBTQVREHGSJYAKCONWMXPLZ
Number of Correct Hits7
key: UFIDBTQVREHGSJYAKCONWMXPLZ
Running time: 1
3.29user 0.12system 0:02.01elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8885minor)pagefaults 0swaps
key: HASDOXQMBKTUZGCWEYRNVPILJF
key: HWZDOXIMCKLUSGBQPYNVREAJTF
key: ULSDCXIMREQHAGBZPONVYKWJTF
key: UQSXCDIMRELHAGBZPONVYJWKTF
key: UQSXCAIMRELHYGBZJONVDPWKTF
key: UQSXCAIMRKLHYGBZJONVDPWETF
key: UZSXCAIMRKLYHGBQJONVDPWETF
key: UHSXCZIMRKLYAGBQJONVDPWETF
Number of Correct Hits3
key: UHSXCZIMRKLYAGBQJONVDPWETF
Running time: 1
2.66user 0.11system 0:01.71elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7880minor)pagefaults 0swaps
key: UQISVWMNBKAOXLRJPGDCTFEZHY
key: UTISVWENBJZOPGRFLMXCAHDKQY
key: UZISVWENBJLOAGRFTMXCDHPKQY
key: UPQSVDLNBTEOAGRFJIXCWHZKMY
key: UEQSVDLNBKTOHGRFJIXCWAZPMY
key: UEQSVDLNBKTOHGRMJIXCWAZPFY
Number of Correct Hits4
key: UEQSVDLNBKTOHGRMJIXCWAZPFY
Running time: 1
3.26user 0.12system 0:02.16elapsed 156%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8857minor)pagefaults 0swaps
key: ZBAGRFDESJIOVKNQMLYXUHWTCP
key: ZDYWRKBEMTIOAVNSQLGXUHFJCP
key: ZXYWRJLEBTIOAVNSQMGCUHFKDP
key: ZXYWRJIEBTFOAVNSQMGCUHLKDP
key: MJYWRAILBTFOXVNSQZGCUHEKDP
key: MJYWRAILBKFOXVNSQGDCUHTEZP
key: MQYWRASLBKFOXVNZJGDCUHTEIP
key: MQYWRASLBKZOXVNFJGDCUHTEIP
key: MQYWRASLBJZOXVNFKGDCUHTEIP
Number of Correct Hits1
key: MQYWRASLBJZOXVNFKGDCUHTEIP
Running time: 1
2.91user 0.09system 0:01.72elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8678minor)pagefaults 0swaps
key: KZJABQWCEPHSODRTLGNUVMYFXI
key: CZEOBFXJKLHSTVRAPGNUWMYQDI
key: CTDOBWXJHLESZVRAPGNUFMYKQI
key: CTZOBWSJHLEYDVRAPGNUFMXKQI
key: CTZOBWSJHELDYVRAPGNUFMXKQI
key: CTXOBWSJHELDYVRAPGNUFMZKQI
Number of Correct Hits9
key: CTXOBWSJHELDYVRAPGNUFMZKQI
Running time: 1
3.68user 0.13system 0:02.19elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8896minor)pagefaults 0swaps
key: UQINEOYVRTSLWCBAPXGKDFHJMZ
key: UQINEOYVRPLSWCBAJXGKDFHTMZ
key: UTSOEXYVRPLIWCBAJNGMDKHQFZ
key: UFSOBXYVRKLIWPCAJNGMDEHQTZ
key: UWSDBXYVRQTINPCAJOGMFEHKLZ
key: CWNDBXHVUQPISGRAJEOMFTYKLZ
key: CTNDBWLVUQPISGRAKEOJFMYHXZ
key: CHNDBWLVUQKISGRAPXOJFMYTEZ
key: CHNDBWLVUQTISGRAPXOJFMYKEZ
key: CHNDBWXVUQTISGRAPLOJFMYKEZ
Number of Correct Hits15
key: CHNDBWXVUQTISGRAPLOJFMYKEZ
Running time: 1
2.93user 0.11system 0:01.66elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8705minor)pagefaults 0swaps
key: OZGHCIWJLPENURBFAVMSXTDQYK
key: OQSGCDWPLJHNYRBFZVUMXTIEAK
key: UQSGCDWMLEHYTRBZJVONXPIFAK
key: UQSGCDWMLEHYZRBAJVONXPTFIK
key: UQSGCDWMLEHYZRBFJVONXPATIK
Number of Correct Hits4
key: UQSGCDWMLEHYZRBFJVONXPATIK
Running time: 1
3.42user 0.09system 0:02.17elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8752minor)pagefaults 0swaps
key: GYUCOTXVSZJNABDMEKIRLWQFHP
key: GYACOQXVSLJIMBDZEUNRHWFKTP
key: GDACOTXVSLJIFBYZEUNRHQMKWP
key: UDACOTXVLESIQBYFKGNRHZMJWP
key: UWAYOTXVLEISQBCFKGNRHZMJDP
key: UIAYBWFVLETSQOCXKGNRHZMJDP
key: UWADBYQVMETSIOCZKGNRHLFJXP
key: UHADBXQVMETSIOCZKGNRFLYJWP
key: UHADBXQVMJTSIOCZEGNRFLYKWP
key: CHADBXQVRJTSIOUZEGNMFLYKWP
Number of Correct Hits6
key: CHADBXQVRJTSIOUZEGNMFLYKWP
Running time: 1
3.02user 0.15system 0:01.84elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8818minor)pagefaults 0swaps
key: JQAXPHWSBFZLDEUYTVOGCMIKNR
key: CQAXJPWSBHZYLEUDFVOGNMIKTR
key: BQAXMPWSCHZYLEUDFVOGNJIKTR
key: BFZXMPWSCHLYDEUAQVOGNJIKTR
key: BQTDMFZSCHLYXJUAPVOGNEIKWR
key: BQTDMNYSCHLZXJUAPVOGFEIKWR
key: BQTZMNYSCHLDXJUAPVOGFEIKWR
Number of Correct Hits4
key: BQTZMNYSCHLDXJUAPVOGFEIKWR
Running time: 1
3.03user 0.11system 0:01.91elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8313minor)pagefaults 0swaps
key: QXKPODIERLYSCGBVMUNJZWFTAH
key: QCWOUDXVRLAYIGBSJPNMZKFTEH
key: OWFXUDQERLACIGBSJVNMZKYPTH
key: OWSXUDFERLZQIGBAJVNMCKYPTH
key: OWSXUDFERLZYIGBAKVNMCJQPTH
key: OWSXUDQERLZYIGBAKVNMCJFPTH
key: OWSXUDLERQZYIGBAKVNMCJFPTH
key: OWSFUDLERQZYIGBAKVNMCJXPTH
Number of Correct Hits2
key: OWSFUDLERQZYIGBAKVNMCJXPTH
Running time: 1
3.58user 0.10system 0:02.17elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8662minor)pagefaults 0swaps
key: OYHXVKSPRTDCIZGAEBUNQJLWMF
key: OMQWVXSPRTHCIKGAJBUNDYLEZF
key: OHQWVDSPREKCIMGAJBUNXYLTZF
key: OHQIVDAPREKCWMGSJBUNXYLTZF
key: OAQHVDWERPKCIMGSJBUNXYLTZF
key: OAQHVDWERPTCIMGSJBUNXYLKZF
key: OAQBVDWERPTHIMGSJCUNXYLKZF
key: OAQBVDWERPTHIMGSKCUNXYLJZF
key: OAQBVXWERPTHIMGSKUCNDYLJZF
Number of Correct Hits2
key: OAQBVXWERPTHIMGSKUCNDYLJZF
Running time: 1
2.08user 0.08system 0:01.26elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8232minor)pagefaults 0swaps
key: VWRBNADHOFZEMGYLXCUQSKIPTJ
key: VWDMNTXPOKFBRGYLHCUQSZAEIJ
key: VWRQNIXPOHFYDGBLKMUCSZAETJ
Number of Correct Hits3
key: VWRQNIXPOHFYDGBLKMUCSZAETJ
Running time: 0
2.91user 0.12system 0:01.72elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8849minor)pagefaults 0swaps
key: NEYVPXMLUSZHAJRTKWBOFICQDG
key: CLHPVDWMUJTYINRQESBOFZAKXG
key: CZIPMDWVUJTYSNRQEXBOFLAKHG
key: CZYPMDWVUJTISNRQEXBOFLAKHG
key: CZYWMDEVUJTISNRQPXBOFLAKHG
key: CZYWMDEVUKTISNRQPXBOFLAJHG
Number of Correct Hits14
key: CZYWMDEVUKTISNRQPXBOFLAJHG
Running time: 1
3.52user 0.10system 0:02.19elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8704minor)pagefaults 0swaps
key: BYVJNDQZWAPOIGRHSUXEMCFLKT
key: BIJXNYSMWKQODGRHPUCEZFLAVT
key: BSEVNYIMWPFODJRQKUCGZALHXT
key: BLEVNWSMYHFODJRQKUCGZAIPXT
key: BWEVNFSMYHLODJRQPUCGZAIKXT
key: BWAVNFIMOLHYDJRQKUCGZESPXT
key: BWAVNFIMCLHYDJRQKUOGZESPXT
key: BWAVNFZMCPHYDJRIKUOGQESLXT
key: BZAVNFQMCPHYDJRIKUOGWESLXT
key: BZAVNFQMCKHYDJRIPUOGWESLXT
Number of Correct Hits4
key: BZAVNFQMCKHYDJRIPUOGWESLXT
Running time: 1
2.92user 0.09system 0:01.68elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8426minor)pagefaults 0swaps
key: GZAHOQLWXTIJUMNYEBRPKVFSCD
key: GZFJOILWCTXKBMVAEURNHSQPYD
key: GZFMOIXWCTLQBKVAPUNRHSJEYD
key: GZFMOILQXTJCBKVAPUNRHSWEYD
key: GZFMOILQXJTCBKVAPUNRHSWEYD
key: GZFMOILQXPTCBKVAJUNRHSWEYD
Number of Correct Hits3
key: GZFMOILQXPTCBKVAJUNRHSWEYD
Running time: 1
3.52user 0.10system 0:02.17elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8746minor)pagefaults 0swaps
key: ASIGUXKPVMLDRWYFEOCNZTQJHB
key: ASIGULMJVKQRFWYDEOCNZTXPHB
key: RAIGUSMEVKQYFWLDJOCNZTXPHB
key: JAFGUDLEVKTYIWRSMOCNZHXPQB
key: JAHGUDLEVKTYIWRSMOCNZFXPQB
key: JFXWUDLEVKTYIGRHMOCNZASPQB
key: JFXPUDLEVMWYIGRHKOCNZTSAQB
key: OFXHUDLEVMWYIGRPKJCNZTSAQB
key: OWXHUDLEVMAYFGRIKPCNZTSJQB
key: CFHXUDLVEMAYWGRIKPONZTSJQB
Number of Correct Hits8
key: CFHXUDLVEMAYWGRIKPONZTSJQB
Running time: 1
2.71user 0.14system 0:01.55elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8785minor)pagefaults 0swaps
key: MWQGJTXEVHIRLCUDFOYBNKAPSZ
key: MWQGJTXEVHIRLBUDKOYCNFAPSZ
key: VHWGNJXEMQSRLBUDPOYCTKAFIZ
key: VHWGNQXERJSMDBOLPUYCFKATIZ
key: VHWGNQXERPSMDBOLJUYCIKATFZ
Number of Correct Hits1
key: VHWGNQXERPSMDBOLJUYCIKATFZ
Running time: 1
3.28user 0.13system 0:02.05elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8790minor)pagefaults 0swaps
key: GSZFWATVOLQRCYBIJEMNDKXHPU
key: GSYMKXTVCPHRFEBWJZONDILQAU
key: ESYMKATVCPHDZGBWJXONRLIQFU
key: PWYMKXTVCQLDIGBSJAONRHZEFU
key: CWYDJXTVKQLSIGBMPAONRHZEFU
key: CWYXJZTVKQLSIGBFEDONRHAPMU
key: CWYXJZQVKTLSIGBFEDONRHAPMU
key: CWYXJZHVKELSIGBFTDONRQAPMU
key: CWYXJIHVKETSZGBFLDONRQAPMU
Number of Correct Hits11
key: CWYXJIHVKETSZGBFLDONRQAPMU
Running time: 1
3.40user 0.17system 0:02.07elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8603minor)pagefaults 0swaps
key: EPBGUASXMKZIVHRDTONFWJYLQC
key: VJFXUMAHEKZISBRDTNOGWPYLQC
key: KJMXUWZHVEAISBRDPNOGFTYQLC
key: JMKXUWDHVEAISBRZPNOGFTYQLC
key: JMZXUWDHVEAIKBRSPNOGFTYQLC
key: JMZXUWDHVKALIBRSPNOGFTYEQC
key: JMTXUWDHVEAYIBRSPNOGFZLKQC
key: JTLXUWDHVEAYIBRSPNOGFZMKQC
key: UZLXJWDHVEAYIBRSPNOGFTMKQC
Number of Correct Hits9
key: UZLXJWDHVEAYIBRSPNOGFTMKQC
Running time: 1
3.56user 0.09system 0:02.11elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8731minor)pagefaults 0swaps
key: ULNOBZSJRQKIVTHAMCGFDYEWXP
key: USYOBZLJRQFIECHAKVGNDMTWXP
key: UZYOBWLVRQEISCMAKJGNDHXFTP
key: UZYOBWLVRQHISJMAKCGNDEXFTP
key: UZYOBWHVRFLISJMAQCGNDEXKTP
key: UZYJBWHVMFTISGRAQCONDEXKLP
key: UZYEBWLVJQTISGRAFCONDMXKHP
key: UZLEBWXVJQTISGRAFCONDMYKHP
Number of Correct Hits14
key: UZLEBWXVJQTISGRAFCONDMYKHP
Running time: 1
1.73user 0.09system 0:01.04elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7265minor)pagefaults 0swaps
key: VXYFRALKNMHIDUOWPGBCZQSETJ
key: VZXFRATENMLIYUOHPGBCDQWKSJ
Number of Correct Hits5
key: VZXFRATENMLIYUOHPGBCDQWKSJ
Running time: 0
4.01user 0.12system 0:02.19elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8693minor)pagefaults 0swaps
key: ZWXAJMHPNKTCFUOSLYBVGEQIDR
key: CQPAJGHZMKTXSNODLYBVUIWEFR
key: CQAPJDHZMKTXINUYLGBVOSWEFR
key: CDAYJQLZMKTXINUWHGBVOSPEFR
key: CDAYJQLZMKTXINUWHOBVGSPEFR
key: CFAYJQLZMKTXSNUDHOBVGIPEWR
key: CTAYJILZMKFXSNUDHOBVGQPEWR
key: CTHYJILZMKFXSNUDPOBVGQAEWR
Number of Correct Hits5
key: CTHYJILZMKFXSNUDPOBVGQAEWR
Running time: 1
2.57user 0.09system 0:01.45elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8505minor)pagefaults 0swaps
key: VTUOGIDHNEPQWBRLKMYCAFZJXS
key: VTMONADHRPFQIBGLKUYCXEZJWS
key: VTWYNFDHRPEQIBGAJUOCXLMKZS
key: VZWYNFDHRPEQIBGAJUOCXLMKTS
Number of Correct Hits3
key: VZWYNFDHRPEQIBGAJUOCXLMKTS
Running time: 1
3.46user 0.10system 0:02.07elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8793minor)pagefaults 0swaps
key: UCZOBFWKXEQPVSRYLGNJIATMHD
key: USMLBZWKPETXVCRAJGNOFYIQHD
key: USWXBPMKVELYZCRIJGNOFTAQHD
key: UKZXBIMJVETYWCRLPGNOFSAQHD
key: VTZXBWQJUKEYIGRMPCONFSALHD
key: VTLXBWQJUKEIYGRMPCONFSAZHD
key: CZLXBWQVUPTIYGRSEJONFMAKHD
key: CZLXBWQVUPTYIGRSEJONFMAKHD
Number of Correct Hits17
key: CZLXBWQVUPTYIGRSEJONFMAKHD
Running time: 1
2.85user 0.08system 0:01.58elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8368minor)pagefaults 0swaps
key: UCFBVWSNJQTYXKRMLOGHDEZAIP
key: UALGVWSHCQTYXKRZMBONDEIJFP
key: CALGVWSHUETYIKRZMBONDQFJXP
key: CAMGVWZHUETYIKRSJBONFQDLXP
Number of Correct Hits9
key: CAMGVWZHUETYIKRSJBONFQDLXP
Running time: 1
3.30user 0.10system 0:02.01elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8547minor)pagefaults 0swaps
key: NAZRCXWFPLDYSQUVHBOGEJIMTK
key: NADBCSWFRLZYIVUQHPOGEJXMTK
key: RADPCSWFNLZYHVUIQOBGEJXMTK
key: RAFPCSWDNLZYHVUIMOBGQJXETK
key: RADLCSWMNPZYXVUIJOBGHFQETK
key: RAYLCHWMNPZDXVUIJOBGFSQETK
key: RATLCYWMNPZDXVUIJOBGFSQEHK
key: RSWHCYQMNPZDXVUIEOBGFALJTK
Number of Correct Hits1
key: RSWHCYQMNPZDXVUIEOBGFALJTK
Running time: 1
2.99user 0.10system 0:01.77elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8800minor)pagefaults 0swaps
key: BWZUNPSLRKFOIVYXHCDGTEMJAQ
key: BWZUNPYERKFOIVCXLHDGTSMJAQ
key: BWAUNYPJRLTOIVCXKHDGFSMEZQ
key: BZAUNYXJRLTHIVCWPODGFEMKSQ
key: BZAUNYHJRKTXIVCSPODGFEMLWQ
key: BZAUNYSPRKTXIVCHJODGFEMLWQ
Number of Correct Hits3
key: BZAUNYSPRKTXIVCHJODGFEMLWQ
Running time: 1
3.52user 0.13system 0:02.06elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8953minor)pagefaults 0swaps
key: WAXVRZQJLTKUHNBSEDMGCPIOFY
key: WHZVRXQFNKTDAOBSEMUGCPIJLY
key: WHSFRXNKUJLIDGBQZMVOCPAETY
key: WHSFRXIKUZLNDGBQJMVOCPAETY
key: CHWFRIXPUTLNSGBQJMVODKAEZY
key: CHLFRIXPUTWNSGBQJMVODKZEAY
key: CHSFRIXPUTQNLGBWJMVODKZEAY
key: CQSFRIXPUTKNLGBWJMOVDHZEAY
Number of Correct Hits4
key: CQSFRIXPUTKNLGBWJMOVDHZEAY
Running time: 1
3.20user 0.10system 0:01.99elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8898minor)pagefaults 0swaps
key: VHKNGYQJOTLMEUDFPCRBAWIZSX
key: VHINGWTJOQZMYUDKPCRBAEFLSX
key: VZLNGWTJOKHMYUDIPCRBAEFQSX
key: VZLNGWTJOKHCYUDIPMRBAEFQSX
key: VZLNGWTJOKECYUDIPMRBAHFQSX
key: VZWNOLTJGPECFMDIHURBAKYQSX
key: VQWNOTLJGPEUFMDSHCRBAZYKIX
key: VQWNOALJGPHUFMDSKCRBTZYEIX
Number of Correct Hits1
key: VQWNOALJGPHUFMDSKCRBTZYEIX
Running time: 1
3.65user 0.08system 0:02.01elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9095minor)pagefaults 0swaps
key: REYNDIQPGZACFLOTKWBUVJHMXS
key: RLXYEVQJGPACFKOWMNBUITHZDS
key: VLXYERQJGMHCFKOWPNBUITAZDS
key: VZXYJRQEGMLCFKOWPBNUITAHDS
key: VZXWJRQEGMLCFKOYPBNUITAHDS
key: VZXWJFQEGMLCRKOAPBNUITYHDS
key: VZXWJFQEGPLCRKOAHBNUITYMDS
Number of Correct Hits1
key: VZXWJFQEGPLCRKOAHBNUITYMDS
Running time: 1
3.25user 0.10system 0:02.08elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8921minor)pagefaults 0swaps
key: RZDNUAFKCJMIEOVWTGHYBQXLPS
key: RZFNUAQECJMIDOVLTGHYBWXKPS
key: RTFYUPDECJMIQOVLZGHNBWXKAS
key: RTAYUQDECJMIPOVLZHGNBWXKFS
key: RTAYUQDVCJMIWOELZHGNBPXKFS
key: RTAYUQDVCJMIWOKLPHGNBZXEFS
key: RTAYUQDVCJZIWOMLPHGNBKXEFS
key: RMAYUDQVCJZIWOBLPTGNEHXKFS
key: RHAYUDQVCJMIZOBLPTGNEWXKFS
Number of Correct Hits5
key: RHAYUDQVCJMIZOBLPTGNEWXKFS
Running time: 1
3.40user 0.09system 0:01.88elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8709minor)pagefaults 0swaps
key: VAFTNRQPGSICWJODEUBYZKHLXM
key: VDRTNFQPGSIYAJOWEUBCZKHLXM
key: VDHENFQPGSTYRJOWKUBCILAZXM
key: VDEZNFQJGTSRYPOWKUBCILAHXM
key: VDEWNFQJGTZRAPOSHUBCILYKXM
key: VDZWNFQJGETRAPOSHUBCILYKXM
Number of Correct Hits3
key: VDZWNFQJGETRAPOSHUBCILYKXM
Running time: 1
2.80user 0.09system 0:01.68elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9028minor)pagefaults 0swaps
key: BAHVRIWNGQMUYJSFXDOCZEPTLK
key: UQHDRIWPBZSGXJNFYVOCAEMTLK
key: BQSDRLYPUZHVXJNIFGCOAEMTWK
key: BZIDRLYPUEHVXJNSFGCOAQMTWK
key: BHIDRLSPUEZVXJNYTGCOAQMFWK
key: BHIDRLSPUTZVXJNYEGCOAQMFWK
Number of Correct Hits1
key: BHIDRLSPUTZVXJNYEGCOAQMFWK
Running time: 1
3.04user 0.07system 0:01.84elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8628minor)pagefaults 0swaps
key: NCWGJPXZLKMUSYIVQRBTDHAEOF
key: VACGJPXZSKMUWBINQRYTDHLEOF
key: VACGJEXZSKMUWBIDQRYTNLHPOF
key: VACGJWXKSZMUEBIDQRYTNLHPOF
key: VAGCMWXJSHKZQBUDERYONLIPTF
key: VADCMGXKSHLITBNWPRYOUEZJQF
key: VADCMQXKSHLITBNWPRYOUEZJGF
Number of Correct Hits2
key: VADCMQXKSHLITBNWPRYOUEZJGF
Running time: 1
3.20user 0.08system 0:02.11elapsed 155%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8733minor)pagefaults 0swaps
key: PXYTNDKJMQECIVBHSULRGWAFZO
key: PXAYNDKJMQWCIVBHSURLGETFZO
key: PHAYNDTJMQKCZVBWSURLGEXFIO
key: PHAYNDSJMTFCZVBWKURLGEXQIO
key: PHDYNXSJMTFCZVBWEURLGKAQIO
key: VHXRNDJMSTFPZCBWEUYLGKAQIO
key: VHXRNDTMSPFEZCBWJUYLGKAQIO
key: VHDRNXTMSPFEZCBWJUYLGKAQIO
key: VHTRNXDMSPFEZCBWJUYLGKAQIO
key: VHTRNXDMSPQEZCBWJUYLGKAFIO
Number of Correct Hits1
key: VHTRNXDMSPQEZCBWJUYLGKAFIO
Running time: 1
3.39user 0.14system 0:02.11elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8873minor)pagefaults 0swaps
key: HCTGEXWPVAMISJUDQYONFKLZBR
key: AFZGBXWKVHMISEUDJYONCPLTQR
key: WDZYBXLKVHPISEUFJGONCMATQR
key: CYZDBXLVPKTISEUQJGONFMAHWR
key: CAZDBXLVJKTISEUQPGONFMYHWR
key: CAZDBXQVHJTISEULPGONFMYKWR
key: CTZDBXQVHJLISEUAPGONFMYKWR
key: CTZDBXQVHJLISGUAPEONFMYKWR
key: CTZDBQXVHJLISGUAPEONFMYKWR
Number of Correct Hits12
key: CTZDBQXVHJLISGUAPEONFMYKWR
Running time: 1
3.12user 0.10system 0:02.01elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8988minor)pagefaults 0swaps
key: CXQMNYIHBSZODERWJLUGPKVTAF
key: CWQUNYIMBSPODVRXELHGKZJTAF
key: CYIUNWQPBJSODVRMELHGTZAKXF
key: BIHUNWQPCJSODVRMELYGTZAKXF
key: BIHUNWQMCJSODVRTELYGPZAKXF
key: BIHUNPSMCKQODVRTJLYGWZAEXF
key: BZTUNISMCKQYDVRHJLOGWPAEXF
key: BZTUNISMCKQXDVRHPLOGWJAEYF
key: BZYUNISMCKQXDVRHPLOGWJAETF
key: BZYUNISMCKQXDVRHPLOGWEAJTF
Number of Correct Hits6
key: BZYUNISMCKQXDVRHPLOGWEAJTF
Running time: 1
2.57user 0.07system 0:01.49elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8652minor)pagefaults 0swaps
key: DQCWRXYFZKSMPNOATBGUIHLEJV
key: DQZWRYAJOTEIXNCLKBGUMHFPSV
key: DQYWRZAPOKTIXNCLJBGUMHFESV
key: BQAWRZYPOKTIDNCLJFGUMHXESV
Number of Correct Hits2
key: BQAWRZYPOKTIDNCLJFGUMHXESV
Running time: 1
3.27user 0.11system 0:02.08elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8411minor)pagefaults 0swaps
key: ODQGJVZXTWHBFMALENUYCKSPRI
key: ODQBJVZSTHWGFMALENUYCKXPRI
key: OLQBJVXSRHWGFMADENUYCKZPTI
key: OHQBJVXSGLWRFMADENUYCKZPTI
key: OWSBJVXEGKTRFMADQYUNCLZPHI
key: OWSBJAXEGHTRFMVDKYUNCLZPQI
key: OWSBJAZEGHTYXMVDKRUNCLFPQI
key: OZSBJWQEGHTYXMVDKRUNCLFPAI
key: OZQBJWSEGHLYXMVDKRUNCTFPAI
Number of Correct Hits3
key: OZQBJWSEGHLYXMVDKRUNCTFPAI
Running time: 1
2.65user 0.12system 0:01.58elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8668minor)pagefaults 0swaps
key: UDZGONFEVKHIWBLAXQJCTMPSYR
key: UFZLOQDPVEHYWBGATNJCXMKSIR
key: JWZDOQLPVESIFBGAHNUCXKYTMR
key: JWZDOQLPVESIFBGAMNUCXKYTHR
key: MSZDOQLPVJWIFBGAENUCXKYTHR
Number of Correct Hits3
key: MSZDOQLPVJWIFBGAENUCXKYTHR
Running time: 1
2.16user 0.08system 0:01.29elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8125minor)pagefaults 0swaps
key: MHYRVQLNCKAXZOSDTIBGEJWFUP
key: UHYRVZQNCKTXLOSDEIBGAJWFMP
key: UHYRVMQNCKTXAOSDEIBGFJWZLP
Number of Correct Hits3
key: UHYRVMQNCKTXAOSDEIBGFJWZLP
Running time: 0
2.84user 0.12system 0:01.67elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: VFQBNWZESPDCYMRATOGULKHJXI
key: VHQUNWFESTKGYMRZLOCBDPAJXI
key: VFQGNWHESTKYOMRZLUCBDPAJXI
key: VFQGNWHJSTLCYMRZKUOBDPAEXI
key: VZQGNWHJSTLCYMRFPUOBDKAEXI
key: VZQGNWHJSTLCYMRFEUOBDKAPXI
Number of Correct Hits5
key: VZQGNWHJSTLCYMRFEUOBDKAPXI
Running time: 1
2.90user 0.11system 0:01.61elapsed 186%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8291minor)pagefaults 0swaps
key: JYWDOPIERHSQAGNCXULMVKBTZF
key: BTWDJHIORPSQAGNLEUXCVKYMZF
key: BYWDJHIORPSQAGNLTUXCVKMEZF
key: BZWDPQYORJSIAGNTLUXCVKMEHF
key: BZWDPAQORJSIYGNTLUXCVKMEHF
Number of Correct Hits4
key: BZWDPAQORJSIYGNTLUXCVKMEHF
Running time: 1
3.54user 0.13system 0:02.23elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8607minor)pagefaults 0swaps
key: UWDIBAHVSJQXMOCZLRTPNKYEFG
key: CWDMBAQVSEHXIOUZLRYNPKTJFG
key: CPDMBQAVWETXIOUZJRYNHKLSFG
key: CZDMBSAVWPEXIOUTJRYNHKLQFG
key: CZXDBSLVWJQMYOUTPRINHKAEFG
key: CZTDBYLVWKQMXOUSPRINHJAEFG
key: CZTDBYLVWKQMXOUSPRINFJAEHG
key: CZTDBYLVWEQMXOUSPRINFJAKHG
key: CZTDBYLVWEQMSOUHPRINFJAKXG
key: CZTDBYLVWEHMSOUQPRINFJAKXG
Number of Correct Hits13
key: CZTDBYLVWEHMSOUQPRINFJAKXG
Running time: 1
3.37user 0.10system 0:02.09elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8697minor)pagefaults 0swaps
key: MTIVZDEYAXHBFCGPJRWOSLNQKU
key: MTIVJQDPALHBFCGYKRNOXEWZSU
key: CTIOBLDPAQHJSEGYKRNVXMWZFU
key: CWIOBLHPAQTDSJGYKRNVXEZMFU
key: CTIDBWHPXQLOSJRYKGNVAMZEFU
key: CHIDBWTPOELXSJRYKGNVAMZQFU
key: CHXDBWTPOELISJRAKGNVYMZFQU
key: CHXDBWTPOELISJRAKGNVQMZFYU
key: CHXDBFTPOELISJRAKGNVQMZWYU
Number of Correct Hits7
key: CHXDBFTPOELISJRAKGNVQMZWYU
Running time: 1
3.74user 0.11system 0:02.28elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8585minor)pagefaults 0swaps
key: UGIRWYBDAZMXJOCQTNFKVLEHSP
key: RASWUYLHGZMOBVCQTNFKXJEDIP
key: CASDUYLEBZTKXORQMVNGFIHJWP
key: CKADBYLVUWTXSORQZENGFIMJHP
key: CAIDBYLVUTMXSORHZGNKFEWJQP
key: CAIDBYLVUTMXSGRHWOJNFEZKQP
key: CHXDBWLVUTZISGRYMOJNFEAKQP
key: CHXDBWLVUEZISGRYKOJNFTAMQP
key: CZXDBWLVUEQISGRYKOJNFTAMHP
key: CZXDBWQVUKLISGRYEOJNFTAMHP
Number of Correct Hits14
key: CZXDBWQVUKLISGRYEOJNFTAMHP
Running time: 1
3.72user 0.11system 0:02.23elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8756minor)pagefaults 0swaps
key: DZUNGXWORYLHSJCQPMKVIFBEAT
key: UZINKXWORJYHSPCQLDGVBFMEAT
key: UZANKXWORLFHSPCYJDGVBQMEIT
key: UZANKXWOREMDSPCHJYGVBQFLIT
key: UZANBFWVREKDSOCHJGYPMQXLIT
key: CZANBLIVRQKDSOUHJGYPFMXEWT
key: CZANBSHVRQKXIOULEGDPFMYJWT
key: CZADBSHVRJQXIGUEPOLNFMYKWT
key: CZADBHSVRJQXIGULPEONFMYKWT
Number of Correct Hits11
key: CZADBHSVRJQXIGULPEONFMYKWT
Running time: 1
3.52user 0.10system 0:02.15elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8774minor)pagefaults 0swaps
key: UAZXGMDWVILOTBCQPHNREJYKSF
key: UZAXGTDWRJSOYBCQPHNVEKMLIF
key: UZAXGTDORJQYWBCSPHNVEKMLIF
key: ULAXBHWVRJTYIGCSPDNOEKMQZF
key: CZAXBWHVRKTYIGUSPDNMEJOQLF
key: CZAXBWHVRKTYIGUSPDMNEJOQLF
key: CZAXBWHVRKTOIGUSPDJNEMYQLF
key: CZAXBWLVRKTOIGUSPDJNEMYQHF
key: CZYXBWLVRKTDIGUSPOJNEMAQHF
key: CZYXBWLVUKTDIGRSPOJNEMAQHF
Number of Correct Hits17
key: CZYXBWLVUKTDIGRSPOJNEMAQHF
Running time: 1
3.58user 0.14system 0:02.05elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8406minor)pagefaults 0swaps
key: BAQCVSWZNKPUOEYFJITMXHDLRG
key: BQAIVSWMNKPUXEYFJCZOTHDLRG
key: BQAUVTSMNPFIXERHJCZOWKDLYG
key: BQXUJZTMNPFIAVRHECDOWKSLYG
key: BLXUPQTMNKFIAVRHECDOWZSJYG
key: BLXUPFTMNKQIAVRHECDOWZSJYG
key: BLXUJWTMNKQIAVRYEDCOFZSPHG
Number of Correct Hits6
key: BLXUJWTMNKQIAVRYEDCOFZSPHG
Running time: 1
3.13user 0.11system 0:01.81elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8271minor)pagefaults 0swaps
key: KMWDJOLBRETSYGUXPNQVFHIZAC
key: EMWXBDLJRZTYSGUQPONVFHIKAC
key: EMWXBHLJRZTYSGUAPONVFDIKQC
key: EMWXBHLJRQTYDGUAPONVFSIKZC
key: JMWXBHLERQTDYGUAPONVFSIKZC
key: JZWXBHLERQTDYGUAPONVFSIKMC
Number of Correct Hits9
key: JZWXBHLERQTDYGUAPONVFSIKMC
Running time: 1
3.98user 0.10system 0:02.37elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: RUDIOSAWCMFGQPYXEJBNLKVHTZ
key: RADGBSWJCMFITPYUKXONLEVQHZ
key: CSDXBAWJRMFILPYTKGONUEVQHZ
key: CSDXBWAPRKFIYGLTMJONUEVQHZ
key: CSYXBWIPUKRDVGLTEJONFMAQHZ
key: CSYXBWRPUKIDVGLTEJONFMAQHZ
key: CSYDBWHPUKIXLGRTEVONFMAJQZ
key: CIYDBWHPUKSXLGRTEVONFMAJQZ
key: CIYDBWQPUKLXSGRTEVONFMAJHZ
Number of Correct Hits14
key: CIYDBWQPUKLXSGRTEVONFMAJHZ
Running time: 1
2.58user 0.11system 0:01.56elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8675minor)pagefaults 0swaps
key: CZWRJDVAMEQIGNBXFOPYTKSLHU
key: CZPBMDVAOEWIJNRQFGXYTLSKHU
key: CZQBMDVAOEPISNRWJGHYTLFKXU
key: CZQBMIVAOPLDYNRWJGHFTESKXU
key: CZQBJIVAOMLDYNRTPGFHWESKXU
Number of Correct Hits5
key: CZQBJIVAOMLDYNRTPGFHWESKXU
Running time: 1
2.60user 0.11system 0:01.49elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8676minor)pagefaults 0swaps
key: UXDVNZYPBJWGLEHIKMOCFQATRS
key: BXMVNZIPCJQDWERYKGUOFLATHS
key: BMXVNZIPCJQDWERYKGUOFLATHS
key: BPXVNWZMCKQDIERYJGUOFLATHS
Number of Correct Hits5
key: BPXVNWZMCKQDIERYJGUOFLATHS
Running time: 1
3.66user 0.07system 0:02.14elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8716minor)pagefaults 0swaps
key: CEITYUXLBFQDSJVWMZONRHGKAP
key: CQIDJUTVBHYZSGLWEXONRKMFAP
key: CJIDUWMVBFAYSGLQEHONRKZTXP
key: CKIDBWXVUFQYSGLZEMONRJATHP
key: CKIDBWXVUFTYSGLZEMONRJAHQP
key: CKIDBWXVUFTYSGLZEJONRMAHQP
key: CTIDBWXVUFEYSGHZKJONRMALQP
key: CTIDBHXVULEYSGRZKJONWMAFQP
key: CTYDBQXVUELISGRZKJONWMAFHP
Number of Correct Hits15
key: CTYDBQXVUELISGRZKJONWMAFHP
Running time: 1
2.86user 0.08system 0:01.70elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8804minor)pagefaults 0swaps
key: FTSOJWVILMZDYHRNEXUGKQCPBA
key: BSTYJFHKOMZXVCRWEDUGIQLPNA
key: BWMVJINEOTQXYCRLPDUGFZSKHA
key: BWYVJINPUMQXLCRTEDOGFZSKHA
key: BSYVJWNMUPQXLCRTEDOGFZIKHA
Number of Correct Hits9
key: BSYVJWNMUPQXLCRTEDOGFZIKHA
Running time: 1
3.53user 0.10system 0:02.13elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8946minor)pagefaults 0swaps
key: CXUYBDTLNHMRJVAIPGEOWKZQSF
key: CTRXBALPNJDIMVYQEGUOWKZHSF
key: CTXDBQHPNEMIRVYAJGUOWKZLSF
key: CTXDBQHPNKMIYVRZJGOUWEALSF
key: CTXDBQHPNLMIYVRZJGOUWEAKSF
key: CTXDBQHJULSIYERZPGONWMAKVF
key: CZXDBQYJULHISERTPGONWMAKVF
key: CZXDBQYJULHISGRTPEONWMAKVF
key: CZXDBQYJUTLISGRHPEONWMAKVF
Number of Correct Hits14
key: CZXDBQYJUTLISGRHPEONWMAKVF
Running time: 1
3.34user 0.10system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8824minor)pagefaults 0swaps
key: LDEGJWCQVTIHYURXSBNOZMAKFP
key: VZXGJWTQKSIHYURCEDNOFMALBP
key: VZXQBWSMNTIGYURHKDCOFEALJP
key: VZXJBWTMNEIGYURLKDCOFSAQHP
key: VZJXBWTMUEANIGRLKDCOFSYQHP
key: VZEXBWQKUJANIGRSMDCOFLYTHP
key: CZEXBWQJULANIGRSKDVOFMYTHP
key: CZTXBWQVULAOIGRSKDJNFMYEHP
key: CZYXBWQVULAOIGRSKDJNFMTEHP
key: CZYXBWQVUEAOIGRSKDJNFMTLHP
Number of Correct Hits16
key: CZYXBWQVUEAOIGRSKDJNFMTLHP
Running time: 1
3.34user 0.11system 0:02.11elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8732minor)pagefaults 0swaps
key: CWVFUYKJTAHIZLRQENGBDXOPSM
key: CWLFUYETKAHIGVBQJONRDZXPSM
key: CWLNUYAZKEQIGOBHJVFRDTXPSM
key: CWLNUYHZKEQIGOBXJVFRDTAPSM
key: CWSNUYHZKEQIXOBTJVGRDFAPLM
key: CWSNUYLZKETIXOBQJVGRDFAPHM
key: CWSNUYQZKEHIXOBLJVGRDFAPTM
key: CFSNUXHPKEQIYOBLJVGRDWAZTM
key: CFSNUXHPKELYZOBIJVGRDWAQTM
key: CFSNUXHPWELYZOBIJVGRDKAQTM
Number of Correct Hits3
key: CFSNUXHPWELYZOBIJVGRDKAQTM
Running time: 1
2.81user 0.09system 0:01.73elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8730minor)pagefaults 0swaps
key: PQSDRXIKZJTGYOBUEMWNCHFLAV
key: WQSDRIFKPJTGYOBZLMUNCHAEXV
key: WQSFRIUKPETMYOBALGDNCHZJXV
key: CWSFRIQPAETMYOBLKGDNUHZJXV
key: CASFRILPUKTMXOBHEGDNWQZJYV
key: CHSFRILPUKTMXGBYEDONWQZJAV
Number of Correct Hits8
key: CHSFRILPUKTMXGBYEDONWQZJAV
Running time: 1
3.43user 0.11system 0:02.11elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8565minor)pagefaults 0swaps
key: CYSZRDKJAPLHUFOWMNVBIQXEGT
key: CYSZROKJAPLDXFUWMNVBIQGEHT
key: CYXFROQJBPLDSGUWMAVNHKZEIT
key: CAQDROXMBPLSIGUWJYVNHKZEFT
key: CHWDRVXMBPLZIGUYJFONQKSEAT
key: BHMDRYXVCPLZIGUWJFONQKSEAT
key: RHMDBYXVCPLZSGUWEFONQKIJAT
key: RMYDBZXVCELISGUWPFONQJHKAT
key: UMYDBZXVCELISGRQPJONWKHFAT
key: UMYDBQXVCELISGRHPJONWKZFAT
Number of Correct Hits11
key: UMYDBQXVCELISGRHPJONWKZFAT
Running time: 1
2.88user 0.10system 0:01.73elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8860minor)pagefaults 0swaps
key: YHWZRFLQSEPXCMUATVBONKIJDG
key: CHWDRFZLSJQMNPUATVBOYKIEXG
key: CHWDRFZLNJKMSPUATVBOYQIEXG
key: CHWDRFZJNLKMSVUAEPBOYQITXG
key: CHDWRFXJNLEMSVUAKPBOYQITZG
key: CQAWRFXJNLEMSVUIKPBOYHDTZG
Number of Correct Hits2
key: CQAWRFXJNLEMSVUIKPBOYHDTZG
Running time: 1
2.60user 0.10system 0:01.50elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8708minor)pagefaults 0swaps
key: VSWNCXZTRIEKDJUMQOGBFPYLHA
key: RZTNCSLMVWEQXKUDJBGOFPYHIA
key: RZTNCSLMVKHDXWUQJBGOFPYEIA
key: RZSNCQLMVJHDXGUTEBWOFPYKIA
key: RZSNCYLMVPHDXGUTEBWOFJQKIA
Number of Correct Hits5
key: RZSNCYLMVPHDXGUTEBWOFJQKIA
Running time: 1
2.41user 0.10system 0:01.41elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8619minor)pagefaults 0swaps
key: OCXBGQAKYZTIFMRHEUNJDWPLSV
key: GAXBODHKYETIFMRQZUNLWPCJSV
key: GXQBODLEYKTIFMRAJUNHWPCZSV
key: GXQBODLEYKZICMRAJUNHWPFTSV
Number of Correct Hits3
key: GXQBODLEYKZICMRAJUNHWPFTSV
Running time: 0
2.26user 0.08system 0:01.38elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8737minor)pagefaults 0swaps
key: RWQXGTHOYKLBFVNAICEPMZUSJD
key: RWFXGAQOYMJBHVNSKUIPTZCLED
key: RWFXGAQOIPSBHVNYKUJCTEMLZD
key: RYFXGAQOIESBHVNWKUJCTPMLZD
Number of Correct Hits2
key: RYFXGAQOIESBHVNWKUJCTPMLZD
Running time: 0
2.72user 0.11system 0:01.72elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9088minor)pagefaults 0swaps
key: SMGRKZILBJWODPCVQXYANEHFUT
key: RWGSJXZLBKQIYOCPEVDANMHFUT
key: RWOUVXQNBKZIYGCMEJDALPHFST
key: RHOUVXQNBEWIYGCZPJDMLKAFST
key: RHDUVAQNBEWIYGCZPMOJFKXLST
key: RHWUVDXNBEZIYGCAPMOJFKQLST
Number of Correct Hits6
key: RHWUVDXNBEZIYGCAPMOJFKQLST
Running time: 1
3.54user 0.12system 0:02.25elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8826minor)pagefaults 0swaps
key: ULARCDIJGQHFXPMTKBONZSVEYW
key: USAGCDIJRLHXYPMTEBONZQVKFW
key: UASGCDIJRLHXYPMTEBONZQVKFW
key: UQSLCDIJREHXYGMTPBONZAVKFW
key: UQSHCDIJRELXYGBTPMONZAVKFW
key: UQSXCZIMRKLHYGBTPVONDAJEFW
key: UFSXCZIVRKLHYGBTPJONDAMEQW
key: UFSXCZHVRKLYIGBTPJONDAMEQW
key: UFSXBZHVRKLYIGCTPJONDMAEQW
key: UFSXBDHVRKLYIGCTPJONZMAEQW
Number of Correct Hits9
key: UFSXBDHVRKLYIGCTPJONZMAEQW
Running time: 1
3.22user 0.09system 0:01.91elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8399minor)pagefaults 0swaps
key: VZNBPDSJOIMGXKFLQAYRHTEWUC
key: VZPXGDAJBTMNYQFLKUORWEISHC
key: VZLXGDSMOTPBYQFAKUNRWJEHIC
key: VHLXGDSMOTEBYQFAKUNRWJZPIC
key: VHLXGDSMOTEBYQFZKUNRWJAPIC
key: VHLXGDSMOKEBYQFZJUNRWPATIC
key: VHLXGDSMOKTBYQFZJUNRWPAEIC
Number of Correct Hits3
key: VHLXGDSMOKTBYQFZJUNRWPAEIC
Running time: 1
3.54user 0.10system 0:02.16elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8759minor)pagefaults 0swaps
key: GYLCVQZENAFBRJSXPTUHIOWKDM
key: GYLCVWZEOTSBNPRXJQUHIAFKDM
key: GYLCVWSEOTZBHPRXJQUNIAFKDM
key: GYXCVWSEOZTBHPRLKQUNIAFJDM
key: OYXCVWLEGKTHQPRSZBUNIAFJDM
key: OHXCVDLEGKTYQPRSZBUNIAFJWM
key: OHXCVDZEGKTYWPRSLBUNIAFJQM
key: OHXCVDZQGKTYWPRSLBUNIAFJEM
key: OAXCVDZQGKTYWPRSLBUNIEFJHM
key: OAXCVDZQGKLYIPRSTBUNWEFJHM
Number of Correct Hits3
key: OAXCVDZQGKLYIPRSTBUNWEFJHM
Running time: 1
3.20user 0.09system 0:01.95elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8853minor)pagefaults 0swaps
key: ULSXBWQJCHGNIEDVKTMOAZYPFR
key: ULTXBWHJCQYNIGMVPSDOAZEKFR
key: ULTXBWHJCEMNIGYQPVDOASZKFR
key: UMTXBWQVCELNIGYDPJOHZSAKFR
key: CMTXBWLVUEHIZGYDPJONQSAKFR
key: CTSDBQXVUEHILGYZPJONWMAKFR
key: CZSDBQXVUEHILGYTPJONWMAKFR
Number of Correct Hits14
key: CZSDBQXVUEHILGYTPJONWMAKFR
Running time: 1
2.53user 0.08system 0:01.47elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9020minor)pagefaults 0swaps
key: BHISPGWMOJFQVDRLKUCXZEYTAN
key: BQULPWIMCJYSVDRHEGXOFKZTAN
key: BQXLPWTMCJZUYDRHEGVOFASKIN
key: BAILPWTMCJZUYDRHEGVOFQSKXN
key: BAIXPWTMCJQUYDRHEGVOFZSKLN
Number of Correct Hits5
key: BAIXPWTMCJQUYDRHEGVOFZSKLN
Running time: 1
3.31user 0.09system 0:01.91elapsed 178%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8735minor)pagefaults 0swaps
key: CUIVBASPGFKNYJWDTMORQLZEXH
key: CWIDBYTPRFLSVJUAKGONQMZEXH
key: CZIDBYTPREWSVGUAKJONQMLFXH
key: CZIDBYWVRETSPGUAFJONQMLKXH
key: CZIDBYXVRETLSGUQPJONFMAKWH
key: CZIDBYLVRETXSGUQPJONFMAKWH
key: CZIDBYQVRETXSGULPJONFMAKWH
Number of Correct Hits15
key: CZIDBYQVRETXSGULPJONFMAKWH
Running time: 1
3.04user 0.11system 0:01.90elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8986minor)pagefaults 0swaps
key: BFWDMZIORTLXAPNHKVGCUSJEYQ
key: BLYDMZXVRJFIAGNHKEOCUTSPWQ
key: MTYDBZXVRJFISGNHPEOCULAKWQ
key: MTYDBHXVUEFISGRZPJONCLAKWQ
key: CLYDBHXVUEFISGRZPJONWMAKTQ
key: CLYDBHXVUETISGRZPJONWMAKFQ
key: CLYDBHXVUETISGRZPJONFMAKWQ
Number of Correct Hits18
key: CLYDBHXVUETISGRZPJONFMAKWQ
Running time: 1
2.84user 0.11system 0:01.57elapsed 188%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8755minor)pagefaults 0swaps
key: MZWRKODPVFABXGUIJYCNHESQLT
key: RZWMCFDPVKEBSGUIJYONHALQXT
key: RZWPCYXMBEQHIGUSJVONFALKDT
key: RZWPCYXMBEQDIGUSJVONFALKHT
key: RZWXCYQMBEPDIGUSJVONFALKHT
Number of Correct Hits9
key: RZWXCYQMBEPDIGUSJVONFALKHT
Running time: 1
3.28user 0.14system 0:02.15elapsed 158%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8278minor)pagefaults 0swaps
key: VDJSPMXFGEIRTBOZHYUCNQKLAW
key: VSJDPMXFRETGQBOZKUICNYHLAW
key: VFYDPAXNRJEGQBOTKUICSZHLMW
key: VFYDNAXJRPLOQBGTKUICSZHEMW
key: VMADNQXJRPLOHBGTKUICSZYEFW
key: VMADNLXPRJQIHBGTKUOCSZYEFW
key: VMADNLXPRJQIHBGTEUOCSZYKFW
key: VMADNLXPREQIHBGTJUOCSZYKFW
key: VMADNQXPREZHIBGTJUOCSLYKFW
Number of Correct Hits3
key: VMADNQXPREZHIBGTJUOCSLYKFW
Running time: 1
2.99user 0.12system 0:01.81elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8948minor)pagefaults 0swaps
key: BIEVNWQKSPHUYJRDZCMLGAFTXO
key: BIEVNDSKYPFCZJRWQULGMAHTXO
key: BIEVNDSKYPFCZJRWQUHGMALTXO
key: BZEVNDSMYPFCIJRWQUHGKALTXO
key: BLEVNDSMCKFYIJRPTUGXWAZQHO
key: BZEVNDSMCKWYIJRLTUGXFAPQHO
key: BZAVNDSMCTLYIJRWKUGXFEPQHO
Number of Correct Hits4
key: BZAVNDSMCTLYIJRWKUGXFEPQHO
Running time: 1
2.95user 0.08system 0:01.73elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8626minor)pagefaults 0swaps
key: VGQHYSAZUNFOCPRDLIKTWEBJXM
key: VKCHOFSQUTAYBPRDJINGWLZEXM
key: VKCBOFSQUTAYXPRDJINGWEZLHM
key: VHYBOFXQUKAISPRDJCNGWEZLTM
key: VHQBOFXEUKAISPRDJCNGWZYLTM
Number of Correct Hits4
key: VHQBOFXEUKAISPRDJCNGWZYLTM
Running time: 1
3.10user 0.10system 0:01.97elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8611minor)pagefaults 0swaps
key: ZHDTRBAJUXQONEILMVSGCKFPWY
key: CHDBRTAJUQXIENKLSVOGZMFPWY
key: CHDBRXWJUKSIQNLATVGOZMFPEY
key: CHDVRXWPUKSIQNLAEBGOZMFJTY
key: CHDVRXQPUKSIFNLAEGBOZMWJTY
key: CFDVRXQPUKSIHNLAEGBOZMWJTY
key: CFDVRXQJUKSIHNLAPGBOZMWETY
key: CFDVRXQJUKHISNLAPGBOZMWETY
Number of Correct Hits6
key: CFDVRXQJUKHISNLAPGBOZMWETY
Running time: 1
3.34user 0.10system 0:02.18elapsed 157%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+7901minor)pagefaults 0swaps
key: VSPONQDMBWZURCGXJHYLIKATEF
key: VWXGNDQMBKTUOCREPHYLIZAJSF
key: VWQGNDXMBPTUYCREKHOLIZAJSF
key: VWQGNIXMBJTUYCREKHOLDZAPSF
key: VWQGNIXMBJTUYCRZKHOLDEAPSF
key: VWQGNIXMBJTHYCRZEUOLDKAPSF
key: VWQGNIXMBETHYCRZJUOLDKAPSF
key: VWQGNHXMBETIYCRZJUOLDKAPSF
key: VDQGNHXMBETIYCRZJUOLWKAPSF
key: VQDGNZXMBETIYCRHJUOLWKAPSF
Number of Correct Hits6
key: VQDGNZXMBETIYCRHJUOLWKAPSF
Running time: 1
3.52user 0.13system 0:02.10elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8712minor)pagefaults 0swaps
key: PWXVDKTHYIZRFNOAQBJUGMCLSE
key: PWXTGHVKYJZRFNOAQBIUDMCLSE
key: PWXTGFVKYJZRHNOAQBIUDMCLSE
key: PWXVGFTKYJZRCNOSQBIUDMHLAE
key: NWVXGFIKYJZBCMOSQRTUDPHLAE
key: NWMXGFIKYJZBCVOSQRTUDPLHAE
key: NWMXGFIKYJZBCVOSQRTUDHLPAE
key: NWQXGFIKYJSBCVOHMRTUDZLPAE
key: NWQXGFIKYMSBCVOHPRTUDZLJAE
Number of Correct Hits2
key: NWQXGFIKYMSBCVOHPRTUDZLJAE
Running time: 1
2.72user 0.08system 0:01.49elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9048minor)pagefaults 0swaps
key: BCZLKAXVPEJMTGNSYUORQDHFWI
key: BZJFCYHMRETXDGNSKUOVQALPWI
key: BZYDCELMRKWXVGFSJUONQAHPTI
key: BZYDCELMRKQXFGVSJUONWATPHI
key: BFYDCHTMRKQXZGVSJUONWALPEI
Number of Correct Hits4
key: BFYDCHTMRKQXZGVSJUONWALPEI
Running time: 1
3.57user 0.13system 0:02.18elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8795minor)pagefaults 0swaps
key: DQYWPBVHCKERFNJZAIOUXTSLMG
key: DQAWKXFHCPTRSOVZEBNUIMJLYG
key: RMAXJIQHCPTDSOVZEBNUWFKLYG
key: UMADJIHKCETYSOVZPBNRWFQLXG
key: BMYDJTHVCEFZSOKAPUNRWQILXG
key: BFYUPMHVCETZSOKAJDNRWQILXG
key: BWYUJHMVCETXIOKAPDNRFQZLSG
key: BWYUJHQVCETIXOKZPDNRFMALSG
key: BHYUJWQVCETIXOKZPDNRFMALSG
key: BHYUJWQVCETIXORZPDNKFMALSG
Number of Correct Hits12
key: BHYUJWQVCETIXORZPDNKFMALSG
Running time: 1
3.19user 0.07system 0:01.91elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8750minor)pagefaults 0swaps
key: ZLQOUBDHRJASXWVIKEGNTMFPYC
key: DLIOUWZHRKAYSBVQEPGNTMFJXC
key: RZIGUWXHVKAYSBDQJPONTMLEFC
key: RZIGUWXHVKTYFBDSJPONAMLEQC
key: RZIGUWXHVKTFYBDSEPONAMLJQC
key: RZIGUWXHVKTFLBDSEPONAMYJQC
key: RZIGUWXHVETFLBDSKPONAMYJQC
Number of Correct Hits7
key: RZIGUWXHVETFLBDSKPONAMYJQC
Running time: 1
2.84user 0.07system 0:01.65elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8859minor)pagefaults 0swaps
key: UEHMODAVBLWCFGRZTKJNISYPQX
key: UAHDOYSVBTZCFGRJLKINWPMEQX
key: UZYDOHSVBTLCFGRAJKINWPMEQX
key: UZYDOHSVBLTIFGRAKJCNWPMEQX
key: UZYDOHSVBLTFIGRAJPCNWKMEQX
key: UZYDOHSVBLTFIGRMJPCNWKAEQX
Number of Correct Hits8
key: UZYDOHSVBLTFIGRMJPCNWKAEQX
Running time: 1
3.21user 0.11system 0:02.07elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8296minor)pagefaults 0swaps
key: CTWHNXQAFEMIDGUVSORJPLZKBY
key: UTWRNXQAPKMIDGCVEOHJFLBSZY
key: UIVPNXQARKMSDGCWEOBJFLHTZY
key: UAWMVXQNRKTSDGCIPOBJFLHEZY
key: ULWMVXQNRETIDGCSPOBJFAHKZY
key: UQWIVXLNRETHMGCSPOBJFADKZY
key: UQWXVDLNRETHMGCSPOBJFAIKZY
key: UQWXVDLNRETIMGCSPOBJFAHKZY
key: UQWXVDLNRETIMGCSPJBOFAHKZY
key: UQWXVDLNRETSMGCIPJBOFAHKZY
Number of Correct Hits8
key: UQWXVDLNRETSMGCIPJBOFAHKZY
Running time: 1
3.56user 0.08system 0:02.19elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8824minor)pagefaults 0swaps
key: MUXNGPFQVELSWCODYBRZIKAJHT
key: MUXNGLFQVEZYWCOISBPRDKAJHT
key: MWHNGLPQVEZUYCOISBFRDKAJXT
key: MWKNGLHQVPZCFUOISBYRDEAJXT
key: MWENOLHQVKZCFUGISBYRDPAJXT
key: JZENOLHQVKWCFUGIPBYRDSAMXT
key: VZPNOLHQJKWCAUGIEBYRXSFMDT
key: VZPNOLHQJKWCAUGIMBYRXSFEDT
key: VZMNOLHQJKWCAUGIPBYRXSFEDT
key: VZFNOHLQJKSCAUGIPBYRXWMEDT
Number of Correct Hits3
key: VZFNOHLQJKSCAUGIPBYRXWMEDT
Running time: 1
3.13user 0.12system 0:01.87elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8851minor)pagefaults 0swaps
key: UYBQVDFZOWLRANHXTEGPCKSJIM
key: GZAQVDWCOILKBNHXJRUPYESTFM
key: GYAUVHWCOKLXFNDIJBRPZESTQM
key: GYAUVFQCOKLSHNDIPBRJXEZTWM
key: GYAUVFQCOKLIHNDSPBRJXEZTWM
key: GYAUVFTCOKLIHNDSPBRJXQZEWM
key: GYAUVFTCOELIHNDSPBRJXQZKWM
Number of Correct Hits4
key: GYAUVFTCOELIHNDSPBRJXQZKWM
Running time: 1
3.67user 0.08system 0:02.17elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8766minor)pagefaults 0swaps
key: RKWDPIXNVZMSBGOFJQUCATHLYE
key: NTWDOIXPBKSVYGRFJMUCAZHLQE
key: NHFDOIXPBKTVYGRAJMUCWZSLQE
key: CZVDUIXPBKAFYGRTJHONWMSLQE
key: CZVDBIXPUKAFYGRTJHONWMSLQE
key: CSYDBHXVUKAILGRTPFONWMZJQE
key: CSYDBHXVUKLIZGRTPJONWMAFQE
key: CSYDBHXVUKLZIGRTPJONWMAFQE
key: CSYDBHXVUKLZIGRTPJONFMAWQE
key: CZYDBHXVUKLSIGRTPJONFMAQWE
Number of Correct Hits14
key: CZYDBHXVUKLSIGRTPJONFMAQWE
Running time: 1
3.08user 0.09system 0:01.99elapsed 159%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8868minor)pagefaults 0swaps
key: URINPDWZCEYBHKAFMSOJXQVLTG
key: UFPIVDWRCEMBSKATJYONZQLHXG
key: UHYPRZXVCJLIFKBTEWONDQAMSG
key: CHTDRZXVUKMIYJBFEWONLQAPSG
key: CHTDRZXVUKMIYJBWPFONEQALSG
key: CHTDRZYVUKMIXJBWPFONEQALSG
key: CHLDRZYVUKMIXJBWPFONTQAESG
key: CHMDRZYVUKLIXJBWPFONTQAESG
Number of Correct Hits8
key: CHMDRZYVUKLIXJBWPFONTQAESG
Running time: 1
2.72user 0.14system 0:01.62elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8955minor)pagefaults 0swaps
key: RANCVMIKDLHFZWQYTBUOSEXPGJ
key: RAMCVZFKDLHINWQYTBUOSEXPGJ
key: RQGCVHFKDLMIAWNYTBUOSEXPZJ
key: RSHIVGFKDMTCAWNYPBUOXEQLZJ
key: RZHIVGFKDMTCAWNYPBUOXEQLSJ
Number of Correct Hits4
key: RZHIVGFKDMTCAWNYPBUOXEQLSJ
Running time: 1
3.19user 0.12system 0:02.06elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8655minor)pagefaults 0swaps
key: YDWGCRAMLKHBJEUZPVONFITQXS
key: BDWGCIAMUKJYLERHPVONFZTQXS
key: BAXGCDTMUKJYLERWPVONFZIQHS
key: BAYXCDTMUKJELGRWPVONFZIQHS
key: BAYXCDTMUKLEIGRWPVONFZJQHS
key: CDYXBWLPUKTMIGRAEVONFJZQHS
key: CMYXBWQPULTDIGRAEVONFJZKHS
key: CMYXBWQPULTVIGRZEDONFJAKHS
key: CJYXBWQVUETMIGRZPDONFLAKHS
key: CZYXBWQVUETJIGRMPDONFLAKHS
Number of Correct Hits20
key: CZYXBWQVUETJIGRMPDONFLAKHS
Running time: 1
2.95user 0.08system 0:01.89elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8677minor)pagefaults 0swaps
key: BSPCGTIVUFKXZJLHEROMQYNWAD
key: GIACBSYVUFWXZJLHPROMQENKTD
key: RZALBEXVUFWYIJCHPGOMQSNKTD
key: RZALBXNVUETIYJCWPGOMFSQKHD
key: RZAXBMLVUETIYNCWPGOJFSQKHD
key: RZAXBMLVUETIYNCHPGOJFSQKWD
key: RZAXBMLVUETIYGCQPNOJFSHKWD
key: RZAXBMLVUETIYGCQPJONFSHKWD
Number of Correct Hits16
key: RZAXBMLVUETIYGCQPJONFSHKWD
Running time: 1
3.04user 0.13system 0:02.09elapsed 151%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8332minor)pagefaults 0swaps
key: BPXKOHWMGAFTDNULESCVYQRIZJ
key: OSXGBHFMVTQYKURDELCNIWAPZJ
key: OWXGBDTMVKHYFURQELCNISAPZJ
key: OHXGBLTKVMWYFURZEDCNISAPQJ
key: UHXGBLTVMKWYFORSEDCNIZAPQJ
key: UIXDBLFVMPWYZORSEGCNHTAKQJ
key: UTXDBWIVMELYZGRFPOCNHSAKQJ
key: CTXDBWHVUELYZGRIPOMNFSAKQJ
key: CTYDBWHVUELMZGRIPOXNFSAKQJ
key: CMYDBWXVUELISGRTPOHNFZAKQJ
Number of Correct Hits17
key: CMYDBWXVUELISGRTPOHNFZAKQJ
Running time: 1
3.48user 0.12system 0:02.21elapsed 162%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8432minor)pagefaults 0swaps
key: MZYDVAGPSQFXTBNWJCIOUERKHL
key: MGYXVRDKSQFZTBNWJCIOUEAPHL
key: MZTXVRDKSJHGABNWQCIOUPYEFL
key: MEZXVGDKSTHRABNYPCIOUQWJFL
key: MEZXVGDKSTHIABNYPCROUQWJFL
key: MEZXVGDKSTFIABNYPCROUQWJHL
key: VEZGJWDKRTFIABNXPCUOSQYMHL
key: VTZGJWDMREFIABNXPCUOSQYKHL
Number of Correct Hits4
Running time: 1
3.56user 0.14system 0:02.20elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8794minor)pagefaults 0swaps
key: YKIOBDECRPTZWXNAHUGMQSVJFL
key: CTIYBAHURFMZWPNDKOGJQSVEXL
key: CTZIBWQJRHMDAVNYKOGUFSPEXL
key: CMZXBWQJRPTDAVNHKGOUFSYEIL
key: CMZXBWQJRPTDAGNHKVOUFSYEIL
key: CMZXBWQJRETDAGNIKVOUFSYPHL
key: CZMXBWQJNKTDAVRIEGOUFSYPHL
key: CZMXBWQJNKTDAVRYEGOUFSIPHL
key: CZMXBWQJNKTDIVRYEGOUFSAPHL
Number of Correct Hits11
key: CZMXBWQJNKTDIVRYEGOUFSAPHL
Running time: 1
3.03user 0.12system 0:01.81elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8468minor)pagefaults 0swaps
key: OPFIVZXKASQUTGBWECNMDJYHLR
key: UQTIVZXKYLFOJGBAPCNMDEWHSR
key: UHTIVZXKYLFOJGBAPCNMDEWQSR
key: UHLIVZXNYQFOEGBAPCKMDJWTSR
key: UHLTVZXNYQFOIGBAKCJMDPWESR
key: UHLTVZXNYEFOIGBQKCJMDAWPSR
Number of Correct Hits3
key: UHLTVZXNYEFOIGBQKCJMDAWPSR
Running time: 1
3.13user 0.08system 0:01.91elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8729minor)pagefaults 0swaps
key: BMAWRUYPJTQVCDGIKFNOXSHEZL
key: BUAWRFYMCTQVIJDHKGNOXPZESL
key: BZAWRXYMUTQOIJCHKGNVFPSEDL
key: BDAWRXYMUTQOIJCHEGNVFKSPZL
key: BZDWRXYMUTQOIJCHEGNVFKSPAL
key: BHYWRXDMUPQOIJCZEGNVFKSTAL
key: BHYWRXDMUKTOIJCZPGNVFQSEAL
Number of Correct Hits5
key: BHYWRXDMUKTOIJCZPGNVFQSEAL
Running time: 1
3.73user 0.10system 0:02.23elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8761minor)pagefaults 0swaps
key: BSDWJQFEVLZIXRUTKNMGCAOPHY
key: CDAWPTFKMLZIXRUQENVGBSOJHY
key: CWZDBTFPMLAOXRUQJVNGKSIEHY
key: CAZDBTFPMEHGIRUQJVONLSXKWY
key: CZADBQFVMEHGIRUTPJONLSXKWY
key: CZADBQLVMEHGIJUSPRONFTXKWY
key: CZADBHLVMEQXIOUSPRGNFTJKWY
key: CZADBHLVMEQXIGUSPRONFTJKWY
key: CZJDBHLVMEQXIGUSPRONFTAKWY
key: CZTDBHLVRJQXIGUSPMONFEAKWY
Number of Correct Hits12
key: CZTDBHLVRJQXIGUSPMONFEAKWY
Running time: 1
3.72user 0.08system 0:02.02elapsed 187%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8104minor)pagefaults 0swaps
key: HJYQUDSEWZRNIFCLKVGXOTAPBM
key: OHXQUDJEWZASIGCLKNRVYTFPBM
key: OHPQUDXEWZASFGCLKNRVYTIJBM
key: RFPQUDXJWZLSIGCAKNOVYTHEBM
key: RFIQUDXJWPZSYGCAKNOVETHLBM
key: RWIDUQXJBKZSYGCFPNOVETHLAM
Number of Correct Hits3
key: RWIDUQXJBKZSYGCFPNOVETHLAM
Running time: 1
3.28user 0.11system 0:02.07elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8724minor)pagefaults 0swaps
key: UYGHVSMPAKLNJCDZQBORXEWTFI
key: UYENVSMPGJKHLCDZQBORXAWTFI
key: UYSNVWMPGJQHLCDZKBORXAFTEI
key: UASOVWMPGJEFLCDZKBNRXYHTQI
key: UASOVWMPGJTFLCDZKBNRXYHEQI
key: UASOVWMPGJLFTCDZEBNRXYHKQI
key: UASOVWMPGJLFHCDZEBNRXYTKQI
key: UASOVTMPDJLFHCGZEBNRXYWKQI
key: UASOVLMPDETFHCGZJBNRXYWKQI
Number of Correct Hits3
key: UASOVLMPDETFHCGZJBNRXYWKQI
Running time: 1
3.25user 0.14system 0:01.93elapsed 175%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8969minor)pagefaults 0swaps
key: PYDVRXTFOJEBINCAZGKUHLSMWQ
key: JYAVRITFOZEPXNCWKGBULHSMDQ
key: JYAVRITFOZEMXNCWKGBULHSPDQ
key: JYAVRITFOEZDXNCWKGBULHSPMQ
key: JWAVRSTFOEMDXNCYKBGULHIPZQ
key: BWAVRSTFOPMDXNCYKJGULHIEZQ
key: BWAVRSTPOEMDXNCYKJGULHIFZQ
Number of Correct Hits1
key: BWAVRSTPOEMDXNCYKJGULHIFZQ
Running time: 1
3.06user 0.10system 0:01.72elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8756minor)pagefaults 0swaps
key: OFQLKAWPREJIZDBCYMNVGXUHTS
key: RFZMKYWPOHEQILBCXDNVGAUJTS
key: RFHXPDQKOZMYIGBWECNVLAUJTS
key: RFIXUDQKCZMYHGBWLONVEPAJTS
key: RWIXUDQPCKMYHGBFLONVEZAJTS
key: RWIHUDQPCKMYXGBFLONVEZAJTS
Number of Correct Hits2
key: RWIHUDQPCKMYXGBFLONVEZAJTS
Running time: 1
3.16user 0.12system 0:01.78elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9058minor)pagefaults 0swaps
key: SNZDVFTPIWMORBGAEKUCXHYJQL
key: SNZDVWTPOFMIRBGAEKUCXQYJHL
key: VYFDOWTPSZKIRBGAJMUCXQNEHL
key: VQFDOITPNKZRYBGAJMUCXWSEHL
key: VSZDOITPNKWRQBGAJMUCXFYEHL
key: VSZDOITPNKHRQBGAJMUCXFYEWL
Number of Correct Hits0
key: VSZDOITPNKHRQBGAJMUCXFYEWL
Running time: 1
3.11user 0.10system 0:01.86elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8686minor)pagefaults 0swaps
key: GSZYENQXRTIBAKOFPUDWLMHJCV
key: GYLXEDWQRTIBAKOSPUFMNZHJCV
key: GYSXEDIFRTZBWKOAPUQMNLHJCV
key: GYSXJDIFRTZBWKOAEUQMNLHPCV
key: GYSXJDIFRTZBWKOAPUQMNLHECV
key: GYSXJDFCRTZBWKOAPUQMNLHEIV
Number of Correct Hits2
key: GYSXJDFCRTZBWKOAPUQMNLHEIV
Running time: 1
3.13user 0.08system 0:01.81elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8856minor)pagefaults 0swaps
key: YFALNMZERJIUDPCQKHVBSGXTWO
key: YWAPNXLERJTUDGCQKHVBFZIMSO
key: VWAPNXLERJTUDGCQKHYBMZIFSO
key: VWAPNXLERJTIDGCQKHUBMZYFSO
key: VWAPNXLERKTIDGCQJHUBMZYFSO
key: VWAPNXLJRKTIDGCQEHUBMZYFSO
Number of Correct Hits5
key: VWAPNXLJRKTIDGCQEHUBMZYFSO
Running time: 1
3.10user 0.10system 0:02.10elapsed 152%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8075minor)pagefaults 0swaps
key: GIHUNAWEVFQRCMSOPJKBXLYTDZ
key: VLFIOAWEGHQRJMDNPCUBXKYTSZ
key: VWFNOATEGHQRKMDIPCUBXJYLSZ
key: VWFNOATEGPQULMDIHCRBXJYKSZ
key: VWFNOATEGLQUHMDIPCRBXJYKSZ
key: VWFNOATEGLQUHMDIKCRBXJYPSZ
key: VWHNOATEGLQUFMDIKCRBXJYPSZ
key: VWHNOATEGJQUFMDIKCRBXPYLSZ
key: VWHNOATJGEQUFMDIKCRBXPYLSZ
key: VWHNOATJGKQUFMDIECRBXPYLSZ
Number of Correct Hits0
key: VWHNOATJGKQUFMDIECRBXPYLSZ
Running time: 1
2.49user 0.11system 0:01.43elapsed 182%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9044minor)pagefaults 0swaps
key: UESVJMZTOHQIFNCYPXRBDLGKAW
key: ULSVJMATOHQIFNCYPXRBDEGKZW
key: UHSVJMATRLQIFNCYPXOBGEDKZW
key: UHAVJMYTRKQIFNCSPXOBGLDEZW
Number of Correct Hits3
key: UHAVJMYTRKQIFNCSPXOBGLDEZW
Running time: 0
2.92user 0.11system 0:01.77elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8808minor)pagefaults 0swaps
key: RAFIOWSMDPEQUYVLKGNBCZHTXJ
key: RFAIOUSMDPEYWKVQLCNBGZXTHJ
key: BFAIOUXMDKEYWPVQLCNRGZSTHJ
key: CFAYOUXMDKEISPVQLBNRGZWTHJ
key: CFAUOYXMDKEISPVQLBNRGZWTHJ
key: CFAUOHXMDKEISPVQLBNRGZWTYJ
key: CFAUOHXMDLEISPVQKBNRGZWTYJ
Number of Correct Hits5
key: CFAUOHXMDLEISPVQKBNRGZWTYJ
Running time: 1
3.30user 0.11system 0:02.11elapsed 161%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8984minor)pagefaults 0swaps
key: UCDBOLXVYSTRFGNIKPHEMJQZWA
key: UZDBOLXVYMTRCGNHJPIEQSFKWA
key: UZDHCQXVYETBPGRIMOLNJSWKFA
key: UZDHCQXVYPEBFGRSKOLNMTWJIA
key: UZLHCDXVBPEIFGRSKOYNMJWTQA
key: UZLHCYXVBPWIDGRSKFONMJTEQA
key: CZYHBLXVUKTISGRDPMONFEWJQA
key: CMYXBHLVUKTISGRZPDONFEWJQA
key: CMYXBQLVUJTISGRWPDONFEZKHA
key: CMYXBWLVUJTISGRQPDONFEZKHA
Number of Correct Hits21
key: CMYXBWLVUJTISGRQPDONFEZKHA
Running time: 1
3.16user 0.09system 0:01.93elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8645minor)pagefaults 0swaps
key: VFUDGTWJCIPYORXQKMNBZHAELS
key: VFUXGWTJCPLYDMOQKRNBZEAIHS
key: VWUXGFTJCPLZDMOQKRNBYEAHIS
key: VWUXGFTJCPLIZMOQKRNBYHAEDS
key: VFYXGUTJCPLIQMOWKRNBDZAEHS
key: VWYXGUTJCPLIQMOFKRNBDZAEHS
key: VWQXGITJCPLUYMOFKRNBDZAEHS
Number of Correct Hits3
key: VWQXGITJCPLUYMOFKRNBDZAEHS
Running time: 1
2.52user 0.06system 0:01.48elapsed 174%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8271minor)pagefaults 0swaps
key: ZIVOBAWRNLSDYJCMFEXPHGTQUK
key: OSVDBYHCNLZXAJRMFEGUTIWQPK
key: OTJDBXSCNPZIAVREFLGUWMYQHK
key: OTXDBFSCNQJIAVREPLGUWZYMHK
Number of Correct Hits5
key: OTXDBFSCNQJIAVREPLGUWZYMHK
Running time: 1
4.30user 0.11system 0:02.44elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8440minor)pagefaults 0swaps
key: UHIXBZLJRFANVQYSKMDCWETPGO
key: UZIXBAYJREMNVPFSQGDCWLHKTO
key: UZIXBASKREMNVJFYTDGCWLHPQO
key: UZIXBASKRETNVJFYLCDGWMHPQO
key: UZIXBASKRETNVGFYLCDJWMHPQO
key: UZIXBASVREKJTGYFLCDNWMHPQO
key: UZIXBASVRLKYTGHWECDNFMJPQO
key: UJIXBASVHLEYZGRWKDCNFMTPQO
key: CEZXBWSVHLJYIGRAKDUNFMTPQO
key: CEZXBWSVHKLYIGRAJDUNFMTPQO
Number of Correct Hits11
key: CEZXBWSVHKLYIGRAJDUNFMTPQO
Running time: 1
3.04user 0.10system 0:01.85elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9034minor)pagefaults 0swaps
key: VSWBKDYJPLAZIMGFQXUONTHECR
key: VSCBKDZJNHAYQMGIPXUOFTLEWR
key: VSQBKDAJNHZYCMGIPXUOFWLETR
key: VSZXCFAJNHQYKMGIPBUODWLETR
key: VSZDCFWJNQHYAMGIEBUOXPLKTR
key: VSZDBFWJNQHYLMGAECUOXKIPTR
key: VSZDBFWJNQHILMGAKCUOXEYPTR
Number of Correct Hits2
key: VSZDBFWJNQHILMGAKCUOXEYPTR
Running time: 1
3.71user 0.10system 0:02.22elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8819minor)pagefaults 0swaps
key: JWXGRNHLTEKSYUOIAVMBCPDFZQ
key: JHWGRNILCKEFXOUSPVMBYADTZQ
key: MHDGRSIJCKTFXOUWPLVBNZYEAQ
key: MHDGRSFJCKTIXOUWPLVBNEYZAQ
key: MHDLRSFJCKZIXOUWPGVBNEYTAQ
key: MHTDRSFJCKZIXOUAPGVBNEYLWQ
key: MHZDRSAJCKTIXOUFPGVBNEYLWQ
key: CHFDRSAJMKTIXOUZLGVBNEYPWQ
key: CAFDBSHJMKLIXOUZTGVRNPYEWQ
key: CAXDBYHJMKLINOUZTGVRFPSEWQ
Number of Correct Hits4
key: CAXDBYHJMKLINOUZTGVRFPSEWQ
Running time: 1
3.02user 0.07system 0:01.71elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8742minor)pagefaults 0swaps
key: RYFGMUPJNLEOQWKXTVBCAHDZIS
key: RHFGUMTJNLEOYVZXPWBCAQDKIS
key: RHWUGMQJNPEOLVYXZDBCATFKIS
key: RLWUGMQONTZKHVYXJDBCAPFEIS
key: RTWUGMXONKZIHVYQJDBCAPFELS
key: RZWUGTFONJQIHVYMKDBCAPXELS
Number of Correct Hits3
key: RZWUGTFONJQIHVYMKDBCAPXELS
Running time: 1
3.56user 0.09system 0:02.19elapsed 166%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+9052minor)pagefaults 0swaps
key: NZCDGSFPVHQBURLWAKIYMEOJXT
key: NZWDGSFPVLQBYKCAMRUOHEIJXT
key: CZWDGSFVRLQBYJUAMPONHEIKXT
key: CZWDJSIVREQBYGUFMPONHLAKXT
key: CZWDBYHVREQMSGUIJPONFLAKXT
key: CZWDBYHVRPQMSGUIJXONFLAKET
key: CZYXBJHVRPQMSGUIEDONFLAKWT
key: CMYXBHQVRJEISGUZPDONFLAKWT
key: CMYXBWQVUJEISGRZPDONFLAKHT
Number of Correct Hits19
key: CMYXBWQVUJEISGRZPDONFLAKHT
Running time: 1
2.74user 0.09system 0:01.61elapsed 176%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8768minor)pagefaults 0swaps
key: BLXOCWHVRESZNGPFQDYIUKMTAJ
key: BQYOCWHVREFXSGPZLDNIUTMKAJ
key: BQYOCSHVRLFXAGUZPDNIEWMKTJ
key: BQYICSHVULFXAGRZPDONEWMKTJ
key: BAYXCQHVUKFISGRZPDONWEMTLJ
Number of Correct Hits13
key: BAYXCQHVUKFISGRZPDONWEMTLJ
Running time: 1
2.86user 0.09system 0:01.63elapsed 181%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8632minor)pagefaults 0swaps
key: IZUEGXTYVAQBFWDSMCRNKHOPLJ
key: IZFEGXTYVKQBUWDSMCRNALOPHJ
key: NZFEGXTYVMQCUWDIKBROALHPSJ
key: VZFEGATHNKQCUWDILBROXMYPSJ
key: VZFEGATHNKQCWUDIPBROXMYLSJ
Number of Correct Hits4
key: VZFEGATHNKQCWUDIPBROXMYLSJ
Running time: 1
3.41user 0.07system 0:02.11elapsed 165%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8593minor)pagefaults 0swaps
key: JPFUOBLKIEHSNVDZACRGXTWQMY
key: NXFUOHLERPTSDVIZKCBGJMWQAY
key: NQAUOWXERPTHSVIZKCBGLMDJFY
key: NQFUCWXJRPTHSVIZKOBGLMDEAY
key: NZFUCWXJRPQHSVITKOBGLMDEAY
key: NZLBCWXJRPQHSVITKOUGFMDEAY
key: NZMBCWXJRLQHSVITKOUGFPDEAY
key: NZMOCWXJRLQHSVITKBGUFPDEAY
key: NZMGCSXJRLQHWVIAKBOUTPDEFY
Number of Correct Hits2
key: NZMGCSXJRLQHWVIAKBOUTPDEFY
Running time: 1
2.96user 0.13system 0:01.88elapsed 163%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8403minor)pagefaults 0swaps
key: KSQZFLDTVAXICJGYMHRUBNPEWO
key: NSQZFDXKVPLICJGYMHRUBTAEWO
key: NSQWFDXCVPLBKJGYMHRUITAEZO
key: NSQWFDXCVPLBKJGYEHRUITAMZO
key: NSQWFDICVPLBKJGYEHRUXTAMZO
key: NSQWFDICVPLBKJGZEHRUXTAMYO
key: NSQWFKICVPTBDJGZEHRUXLAMYO
Number of Correct Hits2
key: NSQWFKICVPTBDJGZEHRUXLAMYO
Running time: 1
2.82user 0.11system 0:01.63elapsed 180%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8647minor)pagefaults 0swaps
key: BKFTUWAPYELGIQRZMNCODJSHXV
key: BQTHUWMKYPAOIJRZENCGDFSLXV
key: BATHUWMKYPQOIJRZENCGDFSLXV
key: BAXHUFZKYPQOIJRMENCGDWSLTV
key: BWTHUFZKYEMOIJRQPNCGDASLXV
Number of Correct Hits4
key: BWTHUFZKYEMOIJRQPNCGDASLXV
Running time: 1
3.29user 0.08system 0:01.87elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8688minor)pagefaults 0swaps
key: BMFNJIDPREQXTUOWLCYGVHSKAZ
key: BSXNJIFMRLQDAUOWECYGPHVKTZ
key: BWXJNFIMRPQYACOSEUDGLHVKTZ
key: BWTONFLMREQDACJSPUYGIHVKXZ
key: BWIONFLMREQDACJSPUYGTHVKXZ
key: BWAONFLMREQDICJTPUYGSHVKXZ
key: BWAONFLMREQDICJTKUYGSHVPXZ
Number of Correct Hits2
key: BWAONFLMREQDICJTKUYGSHVPXZ
Running time: 1
3.46user 0.08system 0:02.10elapsed 168%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8787minor)pagefaults 0swaps
key: WXFNRGHEAKZUDOCQJPMVLSYTBI
key: BXWGRLHEAKZUDOCFJPMVNQSTYI
key: BXWJRLHKAEZUDOCFPGMVNQSTYI
key: BWXJRLAKUEZQDOCMPGNVFHSTYI
key: BMXJUALKCEYQDORZPGNVFHSTWI
key: BWXJUAMKCEQYDORZPGNVFHSTLI
key: BWXJUAMKCEQYDORZPGNVFHSLTI
key: BWXJUAMECKQYDORZPGNVFHSLTI
key: BWXJUAMECKQDYORZPGNVFTSLHI
key: BWXJUAMECKQDYORTPGNVFZSLHI
Number of Correct Hits4
key: BWXJUAMECKQDYORTPGNVFZSLHI
Running time: 1
3.36user 0.12system 0:02.11elapsed 164%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8637minor)pagefaults 0swaps
key: CRBUPWTLKYMSZOAFHDGNIQVEXJ
key: CYIMPWRLUKTSZOBFHDGNXQVEAJ
key: CZIYPWRMUKTSAGBFHDONXQVELJ
key: CLIXPWRMUHYSAGBFKDONZQVETJ
key: CFYXRAPVULWISGBHKDONZQMETJ
key: CMYXBAPVUTLISGRHKDONFQZEWJ
key: CMYXBWPVULHISGRZKDONFTAEQJ
key: CZYXBWLVUPMISGRHEDONFTAKQJ
key: CZYXBWLVUEMISGRHPDONFTAKQJ
Number of Correct Hits22
key: CZYXBWLVUEMISGRHPDONFTAKQJ
Running time: 1
3.49user 0.10system 0:02.12elapsed 169%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8817minor)pagefaults 0swaps
key: EZYNCSIVUQWDGOBPLJMRXFTHKA
key: CFZNJQIVUEHDXOBWLSYRGMTPKA
key: CPZNMQIVUKHGSOBWLXYRDETJFA
key: CPSGMEIVUKHYZOBWLXNRDQTJFA
key: CMSGPEYVUKFIZOBWLXNRDQTJHA
key: CFMGPLYVUKHIZOBWEXNRDQTJSA
key: CFMGPLYVUKHITOBWEXNRDQZJSA
key: CFMGPLYVUKHITOBWEXRNDQZJSA
key: CFYGPLHVUKMITOBWEXRNDQZJSA
Number of Correct Hits6
key: CFYGPLHVUKMITOBWEXRNDQZJSA
Running time: 1
3.77user 0.12system 0:02.33elapsed 167%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8874minor)pagefaults 0swaps
key: MIECYXDTJHONRASGFWLZBQVKUP
key: MIUCYRDSJXTOQANGFWLZBKVEHP
key: MIUCYRDSBHFOTVNGEWLZQKAJXP
key: MIQZYRDEVHFOTBNXLWSCUKAJGP
key: MSRXYGDJVHFOTBNZLWICUEAKQP
key: MSTXYWDJVQFORBNZLGICUEAKHP
key: MSZXYWDJVQFORBNTLGICUKAEHP
key: MSZXYWDJVKFIRBNTLGOCUQAEHP
key: MHZXRWDJVKFIYBNTLGOCUQAESP
key: MQZXRWDJVKFIYBNTLGOCUHAESP
Number of Correct Hits5
key: MQZXRWDJVKFIYBNTLGOCUHAESP
Running time: 1
3.68user 0.09system 0:02.18elapsed 172%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8812minor)pagefaults 0swaps
key: ZTYBEIXMCKWVLPRDJNOGUHAFQS
key: ZXYBVQWMUFTNIPRDJKOGCEALHS
key: MAYBVDLJUTFNIPRQZKOGCEXWHS
key: CAYMVDQJUFTNIPRWZBOGKEXLHS
key: CAYWVDQJUFTXIGRMZBONKEPLHS
key: CKYDJWQVUPTXIGRAFBONZEMLHS
key: CFYXBWQVUPTDIGRAKJONZEMLHS
key: CMYXBWQVUETZIGRAPDONJLFKHS
key: CLYXBWQVUETJIGRZPDONFMAKHS
Number of Correct Hits20
key: CLYXBWQVUETJIGRZPDONFMAKHS
Running time: 1
3.40user 0.09system 0:02.03elapsed 171%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8642minor)pagefaults 0swaps
key: JHZXPUAYMLFCWBVDERNTIKSQOG
key: CHZXPAIYMEFDWBVJLONRUKSQTG
key: CYZDPHIQMEFXTBVJLONRUWAKSG
key: CTADPHIJMEFXYBVQLRNOUWZKSG
key: CQADPWYJMEFIXBVHLRNOUTZKSG
key: CQZDRWYJMTFIXBVLEPONUHAKSG
key: CQZDRWXJMTFILBVSEPONUHAKYG
Number of Correct Hits7
key: CQZDRWXJMTFILBVSEPONUHAKYG
Running time: 1
3.16user 0.13system 0:02.05elapsed 160%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8589minor)pagefaults 0swaps
key: VWFTGAXJSQNCYMDLPREBUKHIZO
key: VLFTGAXJSPWCYMDNQRUBIKHEZO
key: VZWTGXFJSQLCYMDNPRUBIKHEAO
key: NFWIGXZJSQLCYMDVPRUBTKHEAO
key: NFWIGXZJSLQCYMDVPRUBAKHETO
key: NFWIGXZESLQCYMDVPRUBAJHKTO
key: NFVIGXZESKQCWMDYPRUBAJHLTO
key: NQFIGXZEVKSCWMDYPRUBTJHLAO
key: NQFIGXZEVKTCWMDYJRUBSPHLAO
Number of Correct Hits1
key: NQFIGXZEVKTCWMDYJRUBSPHLAO
Running time: 1
3.62user 0.10system 0:02.14elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8546minor)pagefaults 0swaps
key: GIFLJYUSMKPODTBQZXNECAWHVR
key: CQAUPYZSMJFNTEBWKXOVGLIHDR
key: CQUAPDZSMJFNTEBWKXOVGHILYR
key: CQTAPDISMJFNUEBWKXOVGHZLYR
key: CQTAPIXSUKFNLGBWJDOVEHZMYR
key: CQTAPIXOUKFSLGBWJDNVEMZHYR
key: CFTMPIXOUKQSAGBWJDNVEYZHLR
key: CFAMPIXVUKLSYGBWJDONEQZHTR
key: CFZXPIQVUHLSYGBWJDONEMAKTR
Number of Correct Hits11
key: CFZXPIQVUHLSYGBWJDONEMAKTR
Running time: 1
3.31user 0.11system 0:01.91elapsed 179%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8798minor)pagefaults 0swaps
key: BQSCRJYMNLWODVXZEHUGFPTAKI
key: BXQCRZTMNJWOPVHSEDUGFAYLKI
key: BXACRZTMNJQOYVHSEDUGFPWLKI
key: BXAURZTMNPQOYVHSEDCGFJWKLI
key: BXAUJZTMNPQOYVRSEDCGFHWKLI
key: BXAUJYTMNPQOZVRSEDCGFLWKHI
key: BAXUJYTMNPQOZVRSEDCGFLWKHI
Number of Correct Hits5
key: BAXUJYTMNPQOZVRSEDCGFLWKHI
Running time: 1
3.89user 0.08system 0:02.14elapsed 185%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8309minor)pagefaults 0swaps
key: JFZMOAIECHTSXGBDKVNURPYQLW
key: UFYMJAIPCETSXGBDKONVRHLQZW
key: UFYMRADPCQTIXOBLKGNVEHSJZW
key: UFYMRATPCQEIXOBZKGNVDHSJLW
key: UFSMRYTPCQEIXOBZKGNVDHAJLW
key: UFSMRTYPCQEIXOBAJGNVDHZKLW
key: UFSYRTMPCEQIXOBAJGNVDHZKLW
Number of Correct Hits3
key: UFSYRTMPCEQIXOBAJGNVDHZKLW
Running time: 1
3.28user 0.12system 0:01.96elapsed 173%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8351minor)pagefaults 0swaps
key: NASCUTWJHKQYIVBFMOGLRPDEZX
key: CHSNUTWJRMQYIVBFEOGLDKAPZX
key: CFSVUTLPRKQYIOBHJNGMDWAEZX
key: CFSGUYLPMKQTIOBHJNVRDWAEZX
key: CFSGUYLPMEQTZOBHJNVRDWAKIX
key: CFSGUYIPMEQTZOBHJNVRDWAKLX
key: CFSGUYIPMEQTZOBWJNVRDHAKLX
key: CFSGUYIPMEQHZOBWJNVRDTAKLX
Number of Correct Hits4
key: CFSGUYIPMEQHZOBWJNVRDTAKLX
Running time: 1
2.85user 0.09system 0:01.60elapsed 183%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8669minor)pagefaults 0swaps
key: KQIWRAEHNFYJULBSTGVMCPDZXO
key: KYIWRXEFNTQHUVBSJGLMCPDZAO
key: KHIWRXZJNTQYMVBAFGLUCPDESO
key: KHYWRXZJNTFIQVBAMGLUCPDESO
key: KHQWRXZJNTLIYVBAMGFUCPDESO
Number of Correct Hits1
key: KHQWRXZJNTLIYVBAMGFUCPDESO
Running time: 1
3.06user 0.08system 0:01.76elapsed 177%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8852minor)pagefaults 0swaps
key: USXEBYTPOZAIDNRLKFCMWHVQGJ
key: UZXEBYTPOMAFDNRIKGCVWLSQHJ
key: UZXEBFAVCMTYDNRIKGOPWLSHQJ
key: CSHXBFAVUMEYINRDKGOPWLZTQJ
key: CSHXBDAVUPEYIGRWKNOMFLZTQJ
key: CSAXBDHVUKTYIGRWPNOMFLZEQJ
Number of Correct Hits12
key: CSAXBDHVUKTYIGRWPNOMFLZEQJ
Running time: 1
3.70user 0.11system 0:02.24elapsed 170%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8266minor)pagefaults 0swaps
key: NEWUJIPLHZSYAVMXFCORGKDQTB
key: NFWUJIPLHETYAVMSKCORGQDZXB
key: NFWUJIQLHKTYAVMSPCORGZDEXB
key: NFWUPQILHETYAVMZJCORGSDKXB
key: NFWUPQILHJTYAVMZECORGSDKXB
key: NFWUPQILHJTYZVMAECORGSDKXB
key: NFWUPQILHJTYZVMAECGROSDKXB
key: NFWUPXILHESQZVCAJMGROTDKYB
key: NFWUPMILHEAYZVCQJOGRXTDKSB
key: NFWUPMZLHEQIYVCAJOGRXTDKSB
Number of Correct Hits3
key: NFWUPMZLHEQIYVCAJOGRXTDKSB
Running time: 1
3.58user 0.08system 0:01.98elapsed 184%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+8835minor)pagefaults 0swaps
key: NHOBJDQZVELCIMYSKAUWPFGTXR
key: OHABJQFZGELCIMYDKWUNSPVTXR
key: OHABVTFPGELCXMYDKQUNIZWJSR
key: OHXBVTFEGKLCAMYDPQUNIZWJSR
key: OHXBVTFEGKLQAMYDPCUNIZWJSR
key: OHXCVTWEGKLQAMYDPBUNIZFJSR
key: OHXCVTWEGKLQAMYDJBUNIZFPSR
Number of Correct Hits1
key: OHXCVTWEGKLQAMYDJBUNIZFPSR
Running time: 1
Genetic Algorithm Stats 1k:
47.16user 2.81system 0:43.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (3major+36245minor)pagefaults 0swaps
Final key: [R, W, S, N, U, Z, H, P, C, J, M, I, Y, O, B, A, K, F, G, V, D, E, X, L, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.12user 2.37system 0:40.54elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39021minor)pagefaults 0swaps
Final key: [R, E, T, N, U, Z, M, P, C, L, A, I, Y, O, B, H, K, F, G, V, D, W, X, Q, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.92user 2.89system 0:43.44elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40050minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, M, P, C, E, T, I, Y, O, B, W, Q, F, G, V, D, H, X, J, L, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.03user 2.50system 0:41.65elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41940minor)pagefaults 0swaps
Final key: [C, H, Y, D, B, I, X, V, U, E, M, S, T, G, R, W, P, L, O, N, F, K, A, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
48.51user 2.66system 0:44.31elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39968minor)pagefaults 0swaps
Final key: [N, F, A, D, C, I, H, M, R, E, S, U, Z, G, B, W, L, O, P, V, X, Q, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.69user 2.76system 0:41.16elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39817minor)pagefaults 0swaps
Final key: [O, H, A, D, R, I, F, J, N, L, T, U, X, M, C, W, P, G, V, B, Z, Q, Y, E, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.46user 2.80system 0:43.59elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39694minor)pagefaults 0swaps
Final key: [R, W, L, O, N, X, F, H, U, E, T, I, D, C, B, A, K, V, Y, G, Z, M, Q, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.89user 2.42system 0:41.28elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37622minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, Y, X, M, B, E, T, I, H, G, C, W, K, U, O, V, F, L, Q, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
49.14user 2.84system 0:45.05elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39258minor)pagefaults 0swaps
Final key: [C, H, I, X, U, D, L, P, R, E, M, Y, S, G, B, A, K, O, N, V, F, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.29user 2.50system 0:41.04elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39499minor)pagefaults 0swaps
Final key: [B, W, A, U, N, H, X, L, R, E, T, I, Y, G, C, Z, P, V, O, D, F, K, M, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.95user 2.74system 0:41.58elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37968minor)pagefaults 0swaps
Final key: [B, H, A, D, R, T, Y, M, C, E, L, I, X, O, U, Z, P, G, N, V, F, Q, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.37user 2.46system 0:41.07elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43323minor)pagefaults 0swaps
Final key: [C, E, Y, D, R, A, H, M, U, K, L, F, I, G, B, W, P, V, O, N, X, Q, S, T, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.59user 2.54system 0:42.33elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40061minor)pagefaults 0swaps
Final key: [C, T, I, X, B, A, L, V, U, E, H, Y, S, G, R, W, P, D, O, N, F, M, Z, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
45.05user 2.22system 0:40.96elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36474minor)pagefaults 0swaps
Final key: [O, W, I, H, U, D, X, E, R, L, A, Y, F, G, C, Q, P, N, V, B, M, T, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.97user 2.43system 0:41.96elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38342minor)pagefaults 0swaps
Final key: [R, T, S, H, U, D, Q, P, C, M, A, I, Y, G, B, W, E, O, N, V, X, Z, L, J, F, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
43.58user 2.60system 0:39.85elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39591minor)pagefaults 0swaps
Final key: [O, Z, A, F, C, I, L, P, R, E, W, H, Y, G, B, S, K, V, N, U, D, M, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.03user 2.34system 0:40.15elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38382minor)pagefaults 0swaps
Final key: [R, W, T, N, U, L, H, P, C, E, M, I, Y, O, B, A, K, F, G, V, D, Z, X, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  OASNCTIMEWRHPGBFLDYVUJXQKZ
0inputs+0outputs (1major+39117minor)pagefaults 0swaps
IPRWHOSGBFLUYVXJMQKZ, TEANCDIMRWHYSGBFLUOVXJPQKZ, EATNCIVMRBHOSGWFLDUJXQPZYK, TARNCDIMSWHOXGBFLUKVJQPEYZ, EANOCTSMRWHDIGBFLUYVPJXKZQ, EOANCITMRWHDSGUFLBYXPJVQKZ, EASNCIRMWLHOPGBFTDUVXJQKYZ, EOSNCIWMRYHAPGBFLDUVTJXKQZ, EAWICONMRTHYSGUFLBDVXJPQZK, EATNHOCMRWZYSGUFLBDVXJIQPK, EASOCITMRWHJDGBFLUNVKYXQPZ, EASOCITMRDWHPGBFYUNVKJXQLZ, EATOCDIMSWHKRGUFLYNVQJPBXZ, TEANPOIMRWYDSGCFLBHVKJUQXZ, EASOCTIMRWDBPGHFLUNVKJXZYQ, OEVNATIMRWCHPGBFLDUSXJQKYZ, ENTACOSMRLHYIGBFXDUVKJPQWZ, EATNCOSMRWHYIGBFLDUVQJPKXZ, EATOCDILRWHUPGBFMJNVKXYQSZ, PETSAOILRWHDYGBFMUNVKXJCZQ, EATKCIXMHWQYSGRFLDNVBJZUOP, EXSOCTIMRWHQPGBFLDNVKJAUYZ, EATNCIHMRWKOSGUFLZXVQJPDYB, EDTNKIHMRWCOSGUFLBAVXJPQYZ, EJONCTIMRWHDSGUFLBYVPAXQKZ, TAENCOIMRWHDSJUFLBYVPGXQKZ, EATICDOMRWHYSGBFLUNVKJXQZP, OUHNTDCERWPXSGBFLAYVKJMIQZ, EATOCIXMHWJYSGRFLUNVPQDKBZ, EATKSDIMRWHYJCBFLUNVXQGOPZ, EYANCTIMRWHOSGBFPDUVXJLQZK, DESNCUIMRWHOPGBFLAKVTJXQYZ, EAPNOIWMXLFYSGCJTDUVBZQKHR, QEANOPCMRWHYSGBILDUVXJTKFZ, EDTOCLIMRWAYSGBFPUNVHJKQXZ, HAEOXCTIRLDYSGBFWUNJKMPVQZ, EATNCDIMLWHOSGUFRBKVXJYQPZ, OATNMEIDRWCHSGUFLBKVXJYQPZ, WEANCDSMROITPGBFLHUVXJKQYZ, KOEICASMRWNHPGBFLDUVTJXQYZ, YATNCOIMRWHDSGUFLBXVEJPZKQ, EAHNCOTSIRKDMGWFLBUVYJPZXQ, EAFNCITMRWHOXGBSLDUVQJPKYZ, WEDNPCIKAOTMSGHFLBUVXRQJYZ, EAGNCDIMRWHOSTUFLBKVXJPZYQ, OEANCDIMRWHYSFTGLBUVXJPKQZ, ETANCIOMRWHDSGUFLBYVKJPQZX, LTUNCAOMRIHDSGEFXBWVYJPQKZ, REAOCTIPUWHFSGBKLYNVDJMQXZ, EAPOCDIMRWFHSGBKLUNVXJYQTZ, NATECSIMRWHDYGBFLUOVXJQPKZ, EAWNCOFMRTHDSGUILBKVYJPZXQ, EAJOCIWMRKHDYGBFLUNVTXPZSQ, BATOCDIMRWHYSGEFLUNVKJPQXZ, EAINCOTMRWHDSGUFLBYVPJXQKZ, ELTOCDIMRWHYSGUFABNVPJXQKZ, EAONCTSMRWHDIGUFLBYVPJXQKZ, EATOCDIMRWHSPGBFLYNVKJXZUQ, EATNCYSMRWHOIGBFKDUVXJPLQZ, EATNCYSMRWHOIGBFLDUVXJPKQZ, EASNCITMRWHOXGBFLDUVYJPKZQ, EATOCDIMRWFHSVBKLUNGXJYQPZ, EATOCDWMRIHYSGBFLUNVKJPQXZ, EASOCTIMRWDHPGBFLUNVKJXZYQ, PUANCTIMRWHOSGBFLDYVXJEQKZ, EATNCDLMRWHOSGBFIUYVXJPQKZ, EATNCDIMRWHOSGBFLUKVXJPZYQ, KASNCITMRWHOXGBFLDUVJQPEYZ, RAPNCIWMETHOSGBFLDUVXJQKYZ, EANOCTSMRWHDIGUFLBYVPJXQKZ, EAPNCIWMRLHOSGBFTDUVXJQKYZ, KASNCIWMRYHOPGBFLDUVTJXEQZ, EAWNCIHMRTZOSGUFLBKVXJPQYD, EAZNCOIMRWHYSGUFLBDVXJQTPK, EASNCITMRWDHPGBFYUOVKJXZLQ, EASOCIXMRWHJPGBFLUNVKYTQDZ, EATNCOIMRWYDSGUFLBHVKJPQXZ, UEAOBDIMRWHTSGCFLYNVKJPQXZ, RASOCTIMEWDHPGBFLUNVKJXZYQ, EASNCTIMRWHOPGBFLDUVXJQKYZ, EQSNCIWMRLHOPGBFTDUVXJAKYZ, EATNCOSMRWHYIGBFLXUVDJPKQZ, EATOCDILRWFHSGBKMUNVXJYQZP, EATSCOIMRWHDYGBFLUNVKJXZPQ, EASOCTIMRWHQPGBFLDNVKJXUYZ, KATOCIXMHWQYSGRFLUNVBJZEDP, PATNCESMRWKOIGBFLDUVXJQHYZ, EATNCIHMRWZXSGUFLBKVOJPQDY, EADNCOIMRWHTSGUFLBKVPJXZYQ, EAONCTIMRWHDSGBFLXYVUJPQKZ, EATNCOIMRWPXSGBDLUYVJKHQFZ, EATOCDIPRWHYSGBFLUNVKJMZQX, EATOCDIMRWHYSKBFLUNVXJGZPQ, UETNCIXMHWAYJGRFLOPVBQSKDZ, EYANCTIMRWHOSGBFLUKVXJPQDZ, KESNCAIMRWHOPGBFLDUVTJXQYZ, EAQNCIWMRYHOSGBFLDUVXJPKTZ, REPSOMWVHLAYXGCITDUNBJQKFZ, EATOCLIMBWFDSGRKPUNVHJYZQX, HAEOCTIMRLDYSGBFWUNVKJPQXZ, EATNCDIMRWHOSGUFLBKVXJPQYZ, OATNCEIMRWFHSGBJLDUVXKYQPZ, WSANCDEPRTIHMGBFLOUVXJKQYZ, KEINCASMRWHOPGBFLDUVTJXQYZ, EKTNCOIMRWHDSGUFLBAVYJPZXQ, EASNCITMRWKOPGBFLDUVHJXZYQ, EAPNCWIMRTHOSGBFLDUVXJQKYZ, UESNCITKYWZMXGRFLBOVHQPJDA, EATNCDIMRWHOSGUQLBKVXJPFYZ, EATNCVSMRWHYIGBFLDUOXJPKQZ, ETANCDIMRWHOSGBFXUYVLJPQKZ, EAQNCOIMRWHDSGUFLBKVYJPZTX]
Final key: [B, A, Z, D, C, Y, X, M, R, E, W, I, S, G, U, H, P, O, N, V, F, J, L, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  NEAHITSMRLWUDGBFOCYVXKJPQZ
  NEAHITSMRLWUDGBFPCOVXKQJYZ
  UEAHITSMRLWYDGBFKONVCPXJZQ
  UEAHITSMRLCYDGBFKOWVNPXJZQ
0inputs+0outputs (1major+39837minor)pagefaults 0swaps
HITSMULWYCGBFKONVDPXJZQ = 0.7302497881559087
Final key: [U, A, Z, H, C, D, S, M, R, K, W, Y, I, G, B, F, L, O, N, V, E, P, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.17user 2.65system 0:43.09elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39658minor)pagefaults 0swaps
Final key: [R, W, S, N, C, D, L, M, U, E, H, I, Y, J, B, A, P, V, O, G, X, Z, Q, K, T, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.81user 2.75system 0:44.97elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39353minor)pagefaults 0swaps
Final key: [V, Z, A, D, N, S, F, E, O, T, L, C, H, M, G, W, P, U, R, B, X, K, Y, J, I, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.80user 2.66system 0:42.72elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39738minor)pagefaults 0swaps
Final key: [N, S, T, H, C, I, Q, M, R, E, F, Y, A, G, B, W, P, O, U, V, X, Z, D, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  PRSNCTIMEHAWDOBYLVUGFQXKZJ
  RPSNCTIMEUAHDOBWLVJGFQXKYZ
  RASNCTIMEUHWDOBYLVPGFQXKZJ
  RASNCTIMEPHDUYBWLVOJFGXKZQ
0inputs+0outputs (1major+41418minor)pagefaults 0swaps
SNCFIMUEHDYGBWLVOXTQKZPJ, RASYCTIPUEHDNGBWLVOMFQXKZJ, RASZCTIMUEHDYGBWLVOPFQXKNJ, RTSNCZIMUEHDYGBWLFOPVQXKAJ, RESNCTIMUAHDYGBWLVOPKQXJFZ, RASNCTLMUEHDYGBWIVOPFQXKJZ, PRSNATIMUEKDYGBWLVOJFQXCHZ, RAINCTSMUEHDYLBWGVOXFQPKZJ, RAINCESPUTHDYGBWLVOMFQXKZJ, RAIVCTSMUEHDYGBWLNOPFQXKJZ, RQINCTSMUEFDYGBWLVOPZAXKHJ, RASNCTIMUDHEYGBWPVOJFLXKZQ, RALNCTIMSUHDYGQWEVOPFBXKZJ, RASNBTIMUEJDYGCWLVOPFQXKHZ, RBSNCTIMUHJDYGAWLVOPEQXKFZ, RAHZCTIMUESDYGBWLVOJFQXKNP, RNSLCTIAUEBDYGMWPVOJFQXKHZ, EAPRCTIMUKHDYGBWNVOSFQXJLZ, RASNCTIOUEHDYGBWFVMPKQXLZJ, RASNLCVMUETDYGBWFIOPKQXJHZ, RZSNCTIMUEHDYGBWPVOLFQXKAJ, RASNCTIMEUKDYGBWLVOPFQXJHZ, RASZCTIMUEHDYGBWLVOPFNXKJQ, RASNKTQMUECDYGBWLVOPFIXJHZ, RWSNCTIMUEHDYGBZLVOPFQXKAJ, RASNCTIMGEWDYUBHLVOPFQXKZJ, RASNCTIMUEHDYGBPLVOJFQXKWZ, RASNZTIMUEFDYGBWLVOPKQXHCJ, HRANCTIMUESDZGBWLVOPFQXKYJ, RASNTCIMUEHDYGBQLVOPFWXKZJ, RAINCTSMUEHDYGBWLVOPZQXKFJ, RHSNATIMUCFDYGBWLVOPEQXKZJ, RASLCTIMUEHDYGBFXVONWQPKJZ, RASWCTLMUEIHYGBDPVONFQXKJZ, RASNCTIMUEFDYGBXLVOPHWZKQJ, WRSNATPMUEHCYGBDLVOIFQXKZJ, BASNCTIMUEHDYGRWLVOXFQZKPJ, RASLCTIMUEHDYGBWPVONFQXKZJ, RASPCTIMUEHDYGBWKVONFQXLZJ, RASPCTIMUEFDYGBWLVONZQXKHJ, RASLCEIMUTHDYGBWPVONFQXKZJ, BASNCTIMUEJDYGRWLVOPFQXKHZ, RAIPCTSMUEHDYGBWLVONFQXKZJ, RASLCQIMUEHDYGBWPVONFTXKZJ, RASLCTIMUEHDYGBWZVONFQXKPJ, RASNCTIPUEWDYGBHLVOMFQXKZJ, RZSNCTIMUEHDYGBWLVOPFQXKAJ, RASNCZIMUEHDYGBWPVOLFQXKTJ, RASNCTIMUEHDYGBWLVOPFQXKZJ, RASNCTIMUEHDYGBWLVOPFZXKQJ, RASNCTIMUELDYGBWKVOPFQXJHZ, RASNCTIMUEHDYGBWLVOPZQXKFJ, RASNCQIMUEHDYGBWLVOPFZXKTJ, RASNCTIMUEKDYGBWLVOJFQXPHZ, RASNCTIMBEHDYGUWLVOPFQXKZJ, RASNCTIMUEZDYGBWPVOLFQXKHJ, RAINCTSPUEHDYGBWLVOMFQXKZJ, RASPCTIMUEFDYGBWLVONHQXKZJ, RASNCLIMUEHDYGBWTVOPFQXKZJ, RASPCTIMUEHDYGBWLVONZQXKJF, RQSNCTIMUEFDYGBWLVOPZAXKHJ, RAILCTSMUZHDYGBWPVONFQXKEJ, RASQCTIMUEHDYGBWPVONFLXKZJ, RASNCTDMUEHIYGBWKVOPFQXLZJ, RASNCITMUEJDYGBWLVOPFQXKHZ, RASNCTIMUHZDYGBWLVOPEQXKFJ, RAHLCTIMUESDYGBWPVONFQXKZJ, RASNCTIPUEMDYGBWLVOJFQXKHZ, RASNCTQMUKEDYGBWLVOPFIXJHZ, RASNCTIMUEHDYGBWJVOPFQXKLZ, RASNCTIMUEJDYGBWKVOPFQXLHZ, RASLCTIMUEHDYGBWFVONKQXJZP, RASNCTIMUEHDYGBWPVOLZQXKFJ, RASNCTIMUEHDYGBWPVOLFQXKZJ, RASNCTIMUEJDYGBWLVOPFQXKHZ, RASNCTIMUPHDYGBWEVOLFQXKZJ, RISNCTQMUEKDYGBWLVOPFAXJHZ, RASNCTIMUEKDYGBWLVOPFQXJHZ, RASNCTQMUEKDYGBWLVOPFIXJHZ, RQSNCTIMUEHDYGBWLVOPFZXKAJ, RASNCTYMUEHDIGBZLVOPFQXKWJ, RASNCTIMUEWDYGBHLVOKFQXPZJ, RASNCTIMUQHDYGBWLVOPFEXKZJ, RASNCTZMUEHDYGBWLVOPFQXKIJ, RASNCTIMUEHFYGBWLVOPDQXKZJ, RASNCTIMUEHDYGBWLVOJFQXKPZ, RASNCTIMUZFDYGBWLVOPEQXKHJ, RASNCTIMUEKDYGBWLVOPFQXHZJ, RASNCTIMUEHDYGBQPVOLFWXKZJ, RASNCTIMUFWDYGBHLVOPEQXKZJ, RHSNCTIMUEADYGBWLVOPFQXKZJ, RASNCTIMUQHDYGBWLVOPZEXKFJ, RASNCTWMUEFDYGBILVOPZQXKHJ, RASNCTIMUFHDYGBWLVOPEQXKZJ, RASLCTIMUEHDYGBFPVONWQXKJZ, RASWCTIMUEHDYGBPLVONFQXKZJ, RASNCTIMUEHFYGBQLVOPDWXKZJ, RASPCTIMUEHDYGBXLVONFQWKZJ, RASNCLIMUEJDYGBWTVOPFQXKHZ, RWSNCTIMUEHFYGBALVOPDQXKZJ]
Final key: [C, E, I, D, B, W, A, V, U, T, L, X, Y, G, R, H, P, M, O, N, F, S, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
44.60user 2.74system 0:41.55elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34319minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, E, L, D, Y, G, B, W, P, U, O, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.69user 2.38system 0:38.10elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37578minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, E, T, I, X, O, U, W, K, G, N, V, F, Q, S, J, Z, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.53user 2.80system 0:42.73elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39551minor)pagefaults 0swaps
Final key: [R, Z, W, D, N, X, L, H, V, M, T, I, A, B, C, Q, E, O, U, G, F, K, Y, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.02user 3.37system 0:43.38elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37171minor)pagefaults 0swaps
Final key: [B, T, Y, H, C, W, S, M, N, E, L, I, A, V, R, X, P, O, U, G, F, Z, D, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.04user 2.55system 0:41.63elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37657minor)pagefaults 0swaps
Final key: [R, H, A, U, N, X, W, L, S, T, E, I, D, M, C, Q, P, V, G, B, O, F, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.67user 2.90system 0:44.97elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41034minor)pagefaults 0swaps
Final key: [R, W, S, N, U, A, M, P, C, E, Q, I, Y, O, B, H, L, F, G, V, D, Z, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
49.42user 3.00system 0:45.73elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36774minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, E, Q, M, U, L, W, I, Y, G, B, F, K, O, N, V, D, A, X, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
42.35user 2.92system 0:39.01elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36164minor)pagefaults 0swaps
Final key: [C, W, I, X, U, A, L, H, R, E, M, F, S, G, B, Z, P, O, N, V, D, T, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.37user 2.46system 0:42.46elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38534minor)pagefaults 0swaps
Final key: [C, T, L, D, B, H, Y, V, U, E, M, I, S, G, R, Z, K, X, O, N, F, P, A, J, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
50.02user 2.70system 0:45.55elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40619minor)pagefaults 0swaps
Final key: [R, A, S, N, U, Z, L, P, C, E, M, I, Y, O, B, W, K, F, G, V, D, H, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.87user 3.10system 0:43.27elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42120minor)pagefaults 0swaps
Final key: [C, T, I, H, U, D, X, P, B, E, A, Y, S, G, R, W, L, V, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
45.06user 2.63system 0:40.87elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41838minor)pagefaults 0swaps
  OFHITSDULYEARGWZCPJXMNVKBQ
Final key: [C, T, Y, D, B, W, H, V, U, E, L, X, I, G, R, S, P, J, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
44.14user 2.90system 0:41.28elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35962minor)pagefaults 0swaps
Final key: [B, E, A, I, R, H, L, M, C, T, Z, D, X, O, U, Y, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.55user 2.83system 0:42.70elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35582minor)pagefaults 0swaps
Final key: [C, W, A, H, U, X, I, P, R, E, L, Y, S, G, B, F, M, O, N, V, D, K, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.37user 2.94system 0:42.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37428minor)pagefaults 0swaps
  OAWJRDMENHITSLBCPYUVGFXZKQ
Final key: [O, L, A, W, R, Z, M, C, N, E, T, I, Y, V, B, H, P, F, G, U, X, Q, D, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.93user 3.07system 0:40.29elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37147minor)pagefaults 0swaps
Final key: [B, T, A, X, U, D, I, E, R, L, M, H, F, G, C, S, K, N, O, V, Y, W, P, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
49.17user 3.66system 0:45.81elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41162minor)pagefaults 0swaps
  AWCDBTIMEHLNSGRUPVOXFKYJQZ
Final key: [C, E, Y, D, B, W, X, V, U, M, T, I, S, G, R, H, P, J, O, N, F, Z, A, L, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
44.35user 2.60system 0:39.68elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43840minor)pagefaults 0swaps
  OAUREHITSFBZDLNWYGQKCJVPMX
  OEURLHITSCAJDQNWYGPKVBZXMF
Final key: [B, T, A, H, U, D, F, J, R, K, L, Y, S, G, C, I, P, O, N, V, M, W, X, E, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.84user 4.18system 0:45.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40937minor)pagefaults 0swaps
  AVLNOTIMEDSFHUGWPBCRXKYJQZ
Final key: [V, Z, Y, N, O, H, S, M, D, L, W, F, I, U, G, T, P, B, C, R, X, E, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  UEPANXDHITSOWRCLMVBGJZYKFQ
  FEUMNADHITSOWRCKLVBGPZYQXJ
  UTIMENDHRLSOWPAXKCBGJVYQFZ
  FUAENXDHITSOWPCLMVBRGZYKJQ
  UEFANXDHITSOWRCLMVBGJZYKPQ
0inputs+0outputs (1major+37759minor)pagefaults 0swaps
QJ, USIENXDHRTLOWPCAKVBGQZYJFM, UAIENXZHRTSOWPCDMVBGJLYKFQ, UTILNADHRESOWPCYMVBGJZXKFQ, UTAINXDHRESOWJCLKVBGPZYQFM, UTAINXDHREQOWPCLKVBGFMYSJZ, UAIENXDHRQSOWJCLKVBGPZYTFM, UTILNADHRESOWPCXKVBGYMZQFJ, UEAINYLHRTSOWPCDMVBGFZKQXJ, UAIENXLHRTSOWPCYMVBGJZDKFQ, UEIANXDHRQSOWJCLKVBGPZYTFM]
Final key: [U, T, A, Y, V, D, S, N, R, E, L, H, I, P, C, W, M, B, G, O, F, Q, X, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.78user 2.82system 0:41.09elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42490minor)pagefaults 0swaps
  GRAOUNHITSEFWLBMPCJYVKXQDZ
Final key: [N, T, S, U, C, I, W, M, H, L, Q, A, D, V, B, Z, E, O, G, R, X, P, Y, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.19user 2.76system 0:41.81elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42240minor)pagefaults 0swaps
Final key: [O, E, A, X, B, W, Q, C, N, K, T, I, Y, G, R, S, P, D, V, U, F, M, Z, L, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
47.95user 2.82system 0:43.76elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41548minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, E, K, I, X, O, U, T, P, G, N, V, F, Q, S, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.03user 3.06system 0:44.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39212minor)pagefaults 0swaps
Final key: [B, W, A, U, N, Y, L, M, R, T, E, O, I, G, C, Q, P, V, D, X, F, H, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  OMELNADHITSYCGBWFUKVXJRPQZ
  KEAHITSMRCLFDGBWOUNVXJYPQZ
0inputs+0outputs (1major+41357minor)pagefaults 0swaps
WQUOVXJSPZK, VEAINTSMRPLHDGBWFUCOXJYZQK, NFAHOILMRESYDGBWKUCVXTJPZQ, OEAHCTSMRKLIDGBWFUNVXJYPZQ, CEAIOTSMRWLFDGBHPUNVXJYQZK, OEAHCTIMRLSFDGBWJUNVXKYPQZ, CEAHNTSMRFLIDGBWPUVOXJYKQZ, OEAHCTIMRLSFDGBWPUNVXKYJQZ, CEAPNTSMRHLIDGBWQUOVXJYFZK, CSAINTEMRFLHDGBWKUOVXJYPZQ, CEAHNTSMRFLIDGBWQUOVXJYKPZ, CSAHNTEMRZLIDGBWPUOVXJYQFK, OEAHCTLMRKSIDGBWFUNVXJYPZQ, CSAINTEMRFLHDGBWQUOVXJYPZK, OEAHCTSMRKPIDGBWFUNVXJYLZQ, OEADCTIMRLSFHGBWPUNVXKYJQZ, CEAHNTSMRFLIDGBYPUOVXJWKQZ, VEAINTSMRPHLDGBWFUCOXJYQZK, CEAHNPSMRFLIDGBWTUOVXJYQZK, OEAHCTSMRKLIDGBZFUNVXJYPWQ, CEAINTSMRFLHDGBZPUOVXJYWQK, VEAINYSMRPLHDGBWFUCOXJTQZK, CQAINTSMRFLHDGBWPUOVXJYKEZ, VIAHNTSMRELWDGBKFUCOXJYPZQ, CEAINTYMRFLHDGBWKUOVXJSPZQ, VEAINPSMRTLHDGBWFUCOXJYQZK]
  OEAHITSMRCLFDGBWPUNVXKYJQZ
  ORAHITSMCELFDGBWPUNVXJYKQZ
  ORKHITSMCLQFDGBWEUNVXPAJYZ
  ROKHITSMCLQFDGBWEUNVXPAJYZ
Final key: [R, Z, S, H, C, W, Q, M, U, E, L, I, Y, G, B, F, P, O, N, V, D, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
44.53user 3.04system 0:40.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42340minor)pagefaults 0swaps
Final key: [B, E, A, I, N, Y, X, M, C, T, H, D, Z, G, R, W, P, U, O, V, F, L, S, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.78user 2.86system 0:42.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41588minor)pagefaults 0swaps
Final key: [N, E, A, H, C, I, T, P, R, L, W, M, D, V, B, S, K, O, U, G, X, F, Y, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.73user 2.92system 0:43.84elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40911minor)pagefaults 0swaps
Final key: [U, Q, S, H, C, I, L, M, R, E, W, Y, D, G, B, F, P, O, N, V, X, A, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.85user 2.73system 0:41.98elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38415minor)pagefaults 0swaps
Final key: [C, A, S, H, U, I, L, P, R, E, M, Y, Z, G, B, F, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.11user 4.05system 0:44.73elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40117minor)pagefaults 0swaps
Final key: [R, T, A, H, U, Y, L, E, B, K, M, I, D, G, C, S, P, O, N, V, F, Z, X, J, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.47user 2.99system 0:42.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43661minor)pagefaults 0swaps
  AHITSNYEOFWCLRBDPVUGXKZJMQ
Final key: [O, S, A, W, N, Z, F, E, M, L, H, C, D, R, B, I, J, V, U, G, X, P, Y, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
49.80user 3.84system 0:46.73elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41649minor)pagefaults 0swaps
  MEFOHITSYLAKDUNQCGRXBPWJVZ
  EFLYHITSCNPMDGRWKUOVAJBQXZ
Final key: [C, E, T, X, U, D, L, B, O, M, A, Y, I, G, R, H, P, F, N, V, W, K, S, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.81user 3.34system 0:41.35elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38597minor)pagefaults 0swaps
Final key: [C, H, S, D, R, A, L, M, U, P, W, I, Y, O, B, F, E, G, N, V, X, Q, Z, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.55user 2.85system 0:44.12elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36724minor)pagefaults 0swaps
  JRWNCATIMEBDYGUSKPOVFZXLHQ
Final key: [R, A, W, N, C, Y, L, M, B, E, T, D, I, G, U, S, P, J, O, V, F, Z, X, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.06user 2.83system 0:42.58elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38620minor)pagefaults 0swaps
Final key: [U, H, I, D, R, Z, L, M, C, E, W, S, Y, O, B, F, P, G, N, V, X, Q, A, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.14user 2.88system 0:41.62elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37351minor)pagefaults 0swaps
Final key: [C, Z, A, D, B, H, T, V, U, E, L, I, S, G, R, W, P, X, O, N, F, M, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
45.74user 2.95system 0:42.49elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39285minor)pagefaults 0swaps
Final key: [R, Z, H, U, N, I, S, L, M, J, E, D, A, V, B, W, K, O, G, C, X, P, Y, T, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.80user 2.70system 0:42.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37611minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, L, E, F, W, M, G, Q, K, U, V, B, X, P, H, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.01user 3.06system 0:42.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39908minor)pagefaults 0swaps
Final key: [R, Z, S, H, N, I, Q, M, C, E, T, D, Y, G, B, W, P, U, O, V, X, L, A, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.10user 3.00system 0:42.28elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38778minor)pagefaults 0swaps
Final key: [C, M, S, H, U, D, L, P, R, K, F, Y, I, G, B, A, J, O, N, V, X, W, Z, E, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.19user 2.98system 0:44.70elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40913minor)pagefaults 0swaps
Final key: [C, W, I, H, U, Z, X, P, R, E, M, Y, S, G, B, F, L, O, N, V, D, J, A, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.68user 3.30system 0:43.87elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39792minor)pagefaults 0swaps
Final key: [C, A, I, D, B, W, S, P, U, E, H, X, Y, G, R, L, T, V, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
46.96user 2.98system 0:44.16elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38705minor)pagefaults 0swaps
Final key: [R, E, A, Y, N, I, L, M, C, T, S, D, H, O, B, W, P, U, G, V, X, Z, Q, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.52user 3.31system 0:43.40elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38763minor)pagefaults 0swaps
Final key: [R, A, S, H, U, D, L, E, O, P, M, I, Y, G, B, Z, K, F, N, V, C, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  OTIMEHSUCLANDGRWYVBJFPZKXQ
  OTIMEHSUCLANDGRWYVBJFPZKXQ
0inputs+0outputs (1major+40791minor)pagefaults 0swaps
NVFKQJWZ, RSAXCIQFBELDYGUWPONVMHTZJK, TRAXCHIMBEPNYGUSKODVFJQLWZ, RTAICQXMBEWDYGUSPONVFHLJZK, RTAICHXMBEPDYGUSWONVFQLJKZ, RTAXCHIMBELDYGUSOPNVFKQJWZ, RAINCHKZBELDYGUTPOVXFWQJMS, TRINACHMBELDYGUXKOVSFPQJWZ, RTANCDIMBELHYGUSPOVXFZQJWK, RTINCADMBKLHYGUSPOVXFEQJWZ, RSAXCTIMBELDFGUWPONVYHQJZK, RSAXCHIMBEPDYGKWUONVFLQJTZ, RTAXCHIMBEQDYGUSKONVFZWPLJ, LRPXTHIMBFACYGUSDONVEKQJWZ, RWAXCTIMFELDYGUHPONVBKQJSZ, RATXCPHMBELDYGUSIONVFKQJWZ, RTAXCIEMBHLDYGUSPONVFKQJWZ, RTXICHYMBEWDFGUSPONVJKALQZ, KTLICHXMBEWDYGUSPONVFRAJQZ, RWYICTXMBELDAGUSPONVFKQJHZ, RUAICHXMBETDYGWSPONVFJLQKZ, RTAICHLMBEWDYGUSPONVFJXKQZ, LTRICHXMBEADYQUSPONVFKGJWZ, RTAXCHIMBELDYGUSPQNVFKOJZW, ARWXHTIMBELDYGUSPONVFKQJCZ, RTAXCHIMBELDYGUSKVNOFPZJWQ, RWAXCTIMEHLDYGUSBONVFPKJZQ, REAXCHIMBTLSYGUDKONVFPQJWZ, RCAXTIQMBELDYGUSPONVFHJWZK, RLAXCTIMBEWDYGUJPONVFKQSHZ, RSMICHLABETDYGUZPONVFKXJWQ, ERWSCHIMPTLDYGUABONVFKXJQZ, RQAICHLMBEWDYGUSPONVFZXJTK, BTAXCIHMREQDYGUSKONVFPLJWZ, RTAICHXMBEWDYGUSPONVFZLJQK, RTAXCHSMBELDYGUIPONVFZQJWK, RTAICHLMBEWDYGUSPONVFZXJQK, BTAXCHIMRELDYGUSKONVFPQJWZ, RWAXCHIMBEQDYGUSJONVFPLKTZ, RSAXCTIMBELDYGUZPONVFHQJWK, RTAICHXMBELDYGUSKONVFPQJWZ, BWAXCTIMRELDYGUSPONVFKQJHZ, RLAICHXMBEWDYGUSPONVFZTJQK, RAWXCTIMBEQDYGUSPONVFKLJHZ, RTAXCIHMBEQDYGUSJONVFPLKWZ, BTANCHQMREWDYGUSJOVXFPILZK, BSAXCTQMRELDYGUHPONVFKIJZW, RAWXCTIMBJLDYGUSPONVFKQEHZ, RTAICHXMBEWDYGUSPONVFZLJKQ, RLAICYXMBEPDSGUWKONVFHQJTZ, RWAXCHIMBELDYGUSKONVFPZJTQ, RTAICHLMBEPDYGUSKONVFQXJWZ, BSAXCTIMRELDYGUWPONVFKQJHZ, RTAICHXMBEWDYGUSKONVFJLPQZ, BWAXCTIMREQDYGUHPONVFKLZSJ, RTAXCHQMBELDYGUSPONVFKIJWZ, BTAXCHIMREPDYGUSLONVFKQJWZ, RTAXCQHMBEZDYGUSPONVFKIJWL, RJAXCIQMBELDYGUSPONVFHTZWK, RSAXCHIMBEPDYGUWKONVFJQLTZ, RTAICHXMBQWDYGUSPONVFZLJEK, RTAXCIHMBEPDYGUSKONVFQLJWZ, RTAXCHIMBPQDYGUSEONVFKLJWZ, RAWXCKIMBELDYGUSPONVFTQJHZ, BAINCSHMRELDYGUTPOVXFWQJZK, RJAXCHIMBELDYGUSKONVFPQTWZ, RAINCSHMBELDYGUTPOVXFZQJWK, RTAXCHIMBKQDYGUSPONVFELJWZ, RSAXCTIMBELDYGUWPONVFHQJZK, RWAXCHIMBEPDYGUSKONVFLQJTZ, RWAXCHSMBELDYGUIPONVFKQJTZ, RTAXCHIMBEQDYGUSKONVFLZPWJ, RTAXCHIMBEQDYGUSJONVFKLPWZ, RTPXCHIMBEADYGUSKONVFZQJWL, BZAXCTIMRELDYGUHPONVFKQWSJ, RWAXCHIMBLEDYGUSPONVFKQJTZ, RWAXCHIMBELDYGUSPNOVFKQJTZ, RATXCIHMBEQDYGUSPONVFKLJWZ, RAWXCTYMBELDIGUSPONVFKQJHZ, RTLICHXMBEWDYGUSPONVFZAJQK, RWAXCTIMBELDYGUSPONVFKQJHZ, RWAICHXMBETDYGUSPONVFJLQKZ, RTAICHXMBEPDYGUSLONVFKQJWZ, RTAICQLMBEWDYGUSPONVFKXJHZ, RWAXCTIMBJLDYGUSPONVFKQEHZ, RTWXCHIMBELDYGUSPONVFKQJAZ, RWAXCTIMBHLDYGUSEVONFPKJZQ, RTAXCHSMBEQDYGUIKONVFLZPWJ, REAXCHIMBTLDYGUSKONVFPQJWZ, RTAXCHIMBEPDYGUSKONVFLQJWZ, RWAXCTIMBELDYGUSPNOVFKQJHZ, RTAXCIQMBEWDYGUSLONVFHJPZK, RSWICHLMBTEDYGUAPONVFKXJQZ, RSAXCHIMBELDYGUTPONVFKQJWZ, RWAXCTLMBEIDYGUSPONVFKQJHZ]
Final key: [R, Z, W, I, C, T, L, M, B, E, Q, D, Y, G, U, S, P, O, N, V, F, A, X, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  LUADCTIMEFHRSGBWJONVXPYKQZ
0inputs+0outputs (1major+39907minor)pagefaults 0swaps
Z, GRADCTLMUEHISWBFJONVXPYKQZ, RASDZTIMUELFYGBWJONVXPHKCQ, RAHDCTLMUSQIEGBFJONVXPWKYZ, RASXCTLMUEWIYGBFJONVDPHKQZ, RZSDCTIMUEWFYGBALONVXPHKQJ, RASDCTLMUEWIYGBHKONVFPXJQZ, RAIDCTHMUEWYSGBFJONVZPXKQL, RZSDCTIMUEQFYGBWLONVXPHKAJ, RASDCTLMUKWIYGBFJONVXPHEQZ, RASDCTQMUEWYIGBFPONVXHZKLJ, RAIXCTSMUEWFYGBZHONVDPLKQJ, RASDCTHMUPWIYGBQLONVXEZKFJ, RAIDCTLMUEWSYGBFHONVXPZKQJ, RAIDCTSMUEQFYGBWLONVXPHKZJ, RASDCTIMUEWFYGBQLONVXPHKZJ, RALHCTFMUEQIDGBWJONVXPYKSZ, RASDCTHMUPWIYGBFJONVXEZKQL, RASDCTXMUEHFIGBWLONVZKYPQJ, RAYDCTIMUEQFSGBWLONVXPHKZJ, RASDCTWMUEQIYGBFJONVXPHKLZ, RASDCXIMUEQFYGBWLONVTPHKZJ, RASDCTIMUPEFYGBWLONVXQHKZJ, RAIDCTLMUEWYSGBFPONVXHZKQJ, RASDCTLMUEQIYGBWZONVXPFKHJ, RASDCTLMUQWIYGBFJONVXPHKEZ, RALDCTIMUEWFYGBSJONVXPHKQZ, RAIDCTLMUEWYSGBFHONVXPZKQJ, RASDCLTMUEWIYGBFJONVXPHKQZ, RAIDCTQMUEWYSGBFPONVXHZKLJ, RTADCILMUEWFSGBHJONVXPYKQZ, RHLDCITMUEAFSGBWJONVXPYKQZ, RASDCTFMUELIYGBWJONVXPHKQZ, RASDCTLMUEJIYGBFWONVXPHKZQ, RASDCTWMUEHIYGBFJONVXPZLKQ, RASDCTLMUEWIYGBFQONVXPHKJZ, RASHCTQMUEWFDGBILONVXPYKZJ, RASDCTIMUEJFYGBZWONVXPHKQL, RASDCTLMUPFIYGBWJONVXQHKEZ, RASDCTLJUEWIYGBFMONVXPHKQZ, RALDCTSMUEHFIGBWZONVXPYKQJ, RASDCTWMUEPIYGBFJONVXQHKLZ, RASDCTIMUEJFYGBWLONVXPHKQZ, RASDCTYMUELFIGBWKONVXPHZQJ, RASICTLMUEWDYGBFJONVXPHKQZ, RASDCTLMUEWIYGBHFONVKPXJQZ, UASDCTLMREHIYGBFJONVXPZKQW, RAIDCTLMUESFHGBWKONVXPYJQZ, RASDCTXMUEHFYGBWLONVIPZKQJ, RATDCILMUEHFSGBWJONVXPYKQZ, RPLDCTSMUEHFIGBWZONVXAYKQJ, RHSDCTIMUJLFAGBWEONVXPYKQZ, RTADCILMUEHFSGBWJONVXPYKQZ, RALDCTIMUESFYGBWJONVXPHKQZ, RAYDCTLMUESFHGBWKONVXPIJQZ, RASDCTIMUHQFYGBWLONVXPEKZJ, RALDCTHMUESFIGBWJONVXPYKQZ, RALDCTHMUESFIGBWZONVXPYKQJ, RAIDCTLPUEWYSGBFHONVXMZKQJ, RHADCTWMUEQFIGBSLONVXPYKZJ, RPLDCTHMUESFIGBWKONVXAYZQJ, RALDCTHMUESFIGBWKONVXJYPQZ, RHADCTSMUELFIGBWPONVXJYKQZ, RALDCTIMUESFYGBZPONVXJWKQH, RTADCILMUJHFSGBWEONVXPYKQZ, RAYDCTLMUEHISGBFJONVXPWKQZ, RASDCTIMUELFYGBWJONVXPQKHZ, RASDCTLMUEWIQGBFJONVXPHKYZ]
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, Q, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.61user 3.04system 0:44.23elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36185minor)pagefaults 0swaps
Final key: [U, A, S, H, C, I, L, M, R, E, W, Y, Z, G, B, F, K, O, N, V, D, P, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  BHAUNTIMERWODVYSPLCGXKQJFZ
  BLAUNTIMERWOSVYDPHCGXZQJFK
0inputs+0outputs (1major+37622minor)pagefaults 0swaps
VYHPLCGQZXKFJ, BIAUNTSMREWODVYHKLCGQZXPFJ, BIAUNTSMREHODVYZPLCGQWXKFJ, BHAUNTSMREQODVYZPLCGXWIKFJ, BXAUNTWMRESOIVYHPLCGQZDKFJ, BFAUNTSMRELOIVYDPHCGQWXKZJ, BEAUNTSMRLWOIVYDPHCGQZXKFJ]
Final key: [B, Z, A, U, N, T, X, M, R, E, W, O, D, V, Y, I, P, L, C, G, Q, H, S, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.02user 2.75system 0:41.82elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40462minor)pagefaults 0swaps
Final key: [R, Z, I, O, U, S, A, J, V, L, M, F, X, P, C, W, K, N, G, B, H, T, Y, E, D, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.50user 2.58system 0:42.86elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38437minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, D, H, V, U, T, A, I, S, G, R, W, P, J, O, N, F, M, Z, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
44.64user 4.40system 0:42.79elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41007minor)pagefaults 0swaps
Final key: [N, L, Z, H, C, I, W, M, R, E, F, A, D, V, B, S, P, O, U, G, X, Q, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.81user 3.02system 0:44.16elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37401minor)pagefaults 0swaps
Final key: [R, L, Y, M, N, I, S, J, C, E, T, D, H, V, O, W, P, U, G, B, F, Z, A, K, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.08user 4.02system 0:45.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38746minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, A, L, P, R, E, Q, Y, I, G, B, F, J, O, N, V, D, W, X, K, T, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.10user 2.76system 0:41.01elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38847minor)pagefaults 0swaps
Final key: [C, T, X, H, U, D, I, P, B, L, M, Y, A, O, R, W, E, G, N, V, F, Z, S, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.92user 3.01system 0:43.11elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37637minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, Q, V, U, L, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
47.47user 3.12system 0:44.54elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38901minor)pagefaults 0swaps
  LBANCTIMERWHSGUYJODXFPVKQZ
  PBANCTIMEQRDSGUHLOVXFYJKWZ
Final key: [B, Z, A, X, C, Y, H, M, R, E, W, D, S, G, U, Q, P, O, N, V, F, L, I, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
48.83user 2.88system 0:44.67elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37448minor)pagefaults 0swaps
  BWANCTIMEHUDYGRSPVOJFZLKXQ
Final key: [C, E, Y, X, B, W, L, V, U, K, T, I, S, G, R, Z, P, D, O, N, F, M, A, H, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
44.24user 2.94system 0:40.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40695minor)pagefaults 0swaps
Final key: [R, W, S, Y, U, A, M, P, C, Z, T, I, X, O, B, F, E, G, N, V, D, H, Q, J, L, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.73user 3.19system 0:42.34elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41561minor)pagefaults 0swaps
Final key: [B, W, A, X, U, D, H, P, R, K, M, Y, I, G, C, Q, E, O, N, V, F, T, S, J, Z, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.83user 2.92system 0:41.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41350minor)pagefaults 0swaps
Final key: [C, F, I, H, U, Z, L, P, R, E, M, Y, S, G, B, A, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.13user 2.70system 0:39.21elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36584minor)pagefaults 0swaps
Final key: [C, E, A, D, B, W, T, V, U, H, L, X, I, G, R, Y, P, M, O, N, F, S, Z, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
45.05user 2.84system 0:41.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39609minor)pagefaults 0swaps
Final key: [R, F, A, Y, N, I, L, M, C, E, S, D, H, O, B, W, P, U, G, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.15user 3.14system 0:42.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37186minor)pagefaults 0swaps
  EOANRHITSWLYMBGUDKVCXZQPFJ
  GRSANTIMEOLCHVBDWQUJXYFZPK
Final key: [U, A, S, H, C, I, L, M, R, E, W, Y, D, G, B, F, K, O, N, V, X, P, Z, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.83user 2.68system 0:41.42elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38407minor)pagefaults 0swaps
Final key: [U, H, A, D, B, T, X, V, R, L, F, O, I, G, Y, S, P, C, N, E, W, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.84user 3.92system 0:45.15elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39613minor)pagefaults 0swaps
  YLMUOGEAWHITSVNFDRBCZJKPQX
  OYMUNGEAWHITSVLFDRBCZJKPQX
  REAHITSMCOLUYGBFPDNVXWQKZJ
Final key: [R, F, A, I, O, Z, X, M, C, T, H, U, Y, G, B, W, P, D, N, V, L, E, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.52user 2.80system 0:41.01elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41723minor)pagefaults 0swaps
Final key: [R, W, S, H, U, A, Q, P, C, T, M, I, Y, G, B, F, E, D, N, V, O, K, X, J, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.79user 3.21system 0:43.08elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38876minor)pagefaults 0swaps
  OTIMEFNARSLDHGWUPCBKYJXVQZ
  HITSRFUMNDEOAVBLPGCKXWYQZJ
Final key: [N, F, S, H, C, I, T, M, R, L, W, Y, A, V, B, Z, P, O, U, G, X, E, D, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.69user 2.88system 0:42.11elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37817minor)pagefaults 0swaps
Final key: [R, M, A, U, N, X, H, L, S, E, T, I, D, O, C, W, P, V, G, B, F, K, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.77user 4.14system 0:43.44elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41330minor)pagefaults 0swaps
Final key: [C, T, I, D, U, A, L, P, R, E, M, F, S, G, B, Z, H, O, N, V, X, W, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.37user 4.16system 0:44.14elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38958minor)pagefaults 0swaps
  OMDNUHITSYEBWGQAXCRLKFZVJP
  OANGUHITSYECWKQXRBLFPJVDZM
Final key: [C, E, Y, X, B, A, L, V, U, H, T, I, S, G, R, W, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
44.21user 3.00system 0:40.25elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41138minor)pagefaults 0swaps
  NCSLVHOUDTIMEWRPQAFXJYKZBG
  NCSLVHOUDTIMEPRQYAKXJFBZGW
Final key: [C, M, I, D, U, A, L, H, R, E, W, S, Z, G, B, F, P, O, N, V, X, K, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.21user 2.86system 0:42.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38932minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, E, V, U, J, L, I, S, G, R, A, P, D, O, N, F, M, Z, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
47.30user 3.00system 0:43.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40077minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, D, L, V, U, E, A, I, S, G, R, H, P, M, O, N, F, Z, W, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
46.45user 2.94system 0:42.98elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39588minor)pagefaults 0swaps
  FNOGEMCHITSRUBPDQLYKVAXJWZ
Final key: [O, T, L, H, U, D, X, B, C, E, A, I, Y, G, R, Z, P, F, N, V, W, M, S, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.08user 3.00system 0:44.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40268minor)pagefaults 0swaps
Final key: [R, P, A, U, O, H, X, S, B, E, T, I, D, G, C, F, J, M, N, V, L, Z, Y, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
0inputs+0outputs (1major+39976minor)pagefaults 0swaps
RHADNTIMCPSOZGBWFUYVXKQJEL, RHADNXIMCESOZGBWPUYTVKQJFL, RLAHNXIMCESOJGBWPUYVTKZDFQ, RHADNTSMCKIOZGBWEUYVXPQJFL, RLAHNTIMJKSODGBWEUYVXPZCFQ, RHADNTIMSECOLGBWPUYVXKQJFZ, ERAHNTLMCISODGBWPUYVXKQJFZ, RTAHNILMCBSODGEWPUYVXKZJFQ, RTAHNILSCEKODGBWPUYVXQMJFZ, REAHNTVMCJSODGBWPUYIXKZLFQ, RLAHNTIMECSODGBWPUYVXKZJFQ, RHADNTIMVESOZGBWPUYCXKQJFL, RHTZNAIMCESODGBWPUYVXKLJFQ, RHTDNALMCESPIGBWOUYVXKQJFZ, IEAHNTRMCLSODGBWPUYVXKZJFQ, REAHPTIMCJWODGBSNUYVXKZLFQ, RLPHNTIMCEWODGBSAUYVXKZJFQ, RLAHNTIMCJSODGBWEUYVXPZQFK, FKAHNTIMCESODGBWLUYVXPZJRQ, RIAHNTLMCESOPGBWDUYVXKQJFZ, RHADNTIMCEFOWGBZPUYVXKSJLQ, RHIDNYLMCEAOZGBWPUTVXKSJFQ, RECHNTIMAJSODGBWLUYVXPZFQK, RWAHNGIMCESODTBKLUYVXPZJFQ, RHXLNTIMCESODGBWPUYVAKQJFZ, RHADNTPMCESOYGBWIULVXKQJFZ, RHALNDIMCEOSTGBWPUYVXKQJFZ, REAHNTIOCJSMDGBULFYVXPQKZW, RELANTIMCJWODGBFPHYVXKUQSZ, RGAHNTIMCJSODEBWPUYVXLZKFQ, ARPHNTIMCESODGBWKUYVXLZJFQ, RHADNKLMCESOXGBWPUYVITZJFQ, RQAHNTLMCESIDGBWPUYVXKOJFZ, RJGHNTIMCESODABWLUYVXPZKFQ, TQRHNALECMSODGBWPUYVXKIJFZ, RAIHNTQMCESODGBWPUYVXKZJFL, RSAHNTLMCEIODGBWPUYVQKXJFZ, RLSHNTIMCEAFDGBWPUYVXKZJOQ, RKAHNTIMCJSODGBWPUYVXEQLFZ, LRADNITHCEMOZGBWPUYVXKSJFQ, REAHNTIMCKSODGBWPULVXZQYFJ, RLYHNTIMCASODGBWPUEVXKZJFQ, RHADNTLMCESBWGOIPUYVXKZJFQ, RQAHNDLMTECOWGBYPUSVXKIJFZ, RALHNTIMCESODGBWPUYVXKQFJZ, REAHNTMICJSOWGBFLUYVXKZPDQ, SRAHNTIMCKLDOGBWPUYVXEZJFQ, RHADNTIUCEPOXGBWSMYVZKQJFL, RLAHNSUMCETODGBWPIYVXKZJFQ, RIADNTSMCEQOLGBWPUYVKXHJFZ, RHANDTSMCEIOLGBWPUYVXKQJFZ, RDAHNTIMCPSOLGBWKUYVXEZJFQ, REAHNTIMCPSDWGBOLUYVXKZJFQ, RHADNTIMCEOSWGBFPUYVXKZJQL, RSADNYIMCELOHGBWPUTVXKZJFQ, RHADNTLMCESOIGBWKUYVXPZJFQ, CLAHNITMRESODGBWPUYVXKZJFQ, RHADNTIMCESOZGBWJUYVXKQPFL, RHADNTIMCPSOZGBWEUYVXKQJFL, CLAHNXIMRESODGBWPUYVTKZJFQ, RHADNXIMCESOZGBWPUYVTKQJFL, CLAHNTIMRKSODGBWJUYVXEZPFQ, RHADNTIMCKSOZGBWEUYVXPQJFL, RHADNTLMCESOIGBWPUYVXKQJFZ, CLAHNTIMREWODGBSPUYVXKZJFQ, CLAHNTIMRESODGBWJUYVXKZPFQ, RTAHNILMCEKYDGBWPUOVXQSJFZ, CEAHNTIMRJWODGBSPUYVXKZLFQ, RLAHNTIMCESODGBWKUYVXPZJFQ, RLAHNTIMCEFODGBWPUYVXKZJSQ, RHADNTXMCESOZGBWPUYVIKQJFL, RSADNTLMCEHOIGBWPUYVXKQJFZ, RHTDNAIMCESOZGBWPUYVXKLJFQ, RHADNTIMCJSOZGBWPUYVXKLEFQ, REAHNTIMCLSODGBWPUYVXKZJFQ, RLAHNTIMCEWODGBSKUYVXPZJFQ, REAHNXIMCJWODGBSPUYVTKZLFQ, CKAHNTIMRESODGBWPUYVXLZJFQ, REAHNTIMCJSODGBWLUYVXPZQFK, RWADNTIMCESOHGBZPUYVXLQJFK, RIAHNTLMCJSODGBWPUYVXKQEFZ, RHADNTLMCEFOZGBWPUYVXKSJIQ, RHSDNTIMCEAOZGBWPUYVXKQJFL, RHADNTLMCESOIGBKPUYVXWZJFQ, REAHNTIMCJQODGBWLUYVXPZSFK, RHADNTIMCPSOZGBQEUYVXKWJFL, RHALNTIMCESODGBWPUYVXKQJFZ, RHADNTIMCESOYGBWPULVXKQJFZ, RHADNITMCESOJGBWPUYVXLZKFQ, REAHNTIMCJWODGBSLUYVXPZQFK, RWLHNTIMCESODGBAPUYVXKQJFZ, REAHNQIMCJSODGBWPUYVXLZTFK, RHKDNTIMCESOAGBWPUYVXLZJFQ, RQAHNTLMCESODGBWPUYVXKIJFZ, RHADNTLMCESOXGBWPUYVIKZJFQ, RQSHNALMCETODGBWPUYVXKIJFZ, RJAHNTIMCESODGBWLUYVXPZKFQ, RHIDNTLMCPAOZGBWEUYVXKSJFQ, RALHNTSMCEIODGBWPUYVXKQJFZ, RZAHNTIMCJWODGBSPUYVXKELFQ, RLSHNTIMCEAODGBWPUYVXKZJFQ, REAHNTIMCJZODGBWPUYVXKSLFQ, RAHDNTIMCESOZGBWKUYVXPQJFL, RHADNTIMBKSOZGCWEUYVXPQJFL, RESHNTIMCJAODGBWPUYVXKZLFQ, RQAHNTLMCEWODGBSPUYVXKIJFZ, RHADNTLMCESOWGBIPUYVXKZJFQ, RALHNTIMCEKODGBWPUYVXSQJFZ, RHADNTLJCESOIGBWPUYVXKZMFQ, REAHNTIMCJSDOGBWLUYVXKZPFQ, CHADNTIMRELOWGBFPUYVXKZJSQ, RLAHNTIMCEPODGBWSUYVXKZJFQ, RHADNSIMCETOXGBWPUYVZKQJFL, RHALNTSMCEIODGBWPUYVXKQJFZ, RIADNTSMCEQOLGBWPUYVXKHJFZ, REAHNTIMCJSDOGBWLUYVXPZQFK, RHADNTIMCPWOLGBFEUYVXKZJSQ, RHADNTIMCESOZGBWJUYVXKPQFL, RHADNTIMCELOWGBFPUYVXKZJSQ]
Final key: [R, H, A, D, N, L, S, M, C, E, T, I, Y, G, B, W, P, U, O, V, X, K, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.03user 4.12system 0:39.92elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41046minor)pagefaults 0swaps
  VEOGANHITSURFKPCMJBYXWLZDQ
Final key: [O, H, A, W, R, D, Z, E, N, T, L, I, X, V, C, F, P, G, U, B, M, Q, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.96user 3.56system 0:45.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39998minor)pagefaults 0swaps
  OEAHITSCUPLMDGRFKBNVJXWQYZ
  FBAHCTIMEULDSORYKGNVWXJQZP
Final key: [B, W, A, X, C, Y, L, M, R, E, H, D, S, G, U, Z, P, O, N, V, F, J, I, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
  EAHITSMDBJQORNUGWKLVYCZPFX
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVKYXQJZ
  OAHRUSLTIMEDFNCWPGBVYXZKQJ
0inputs+0outputs (1major+37328minor)pagefaults 0swaps
CJIGSVFYXKQZ, OATRUMLEIHSDKNCWPGBVFYXQZJ, RACDUOLEIHSFMNTWPGBVKYXQZJ, OTSRUALEIHWPMNGYDCBVFZXKJQ, RTEDOSLJIMHBFNUCPGWVYZXKAQ, OEARUMLTIHWDSNCYPGBVFZXKJQ, MKARUSLTIHWDONCYPGBVFEXQJZ, OEHRUALTISYDMNCWQGBVFZXKPJ, OEARUSLCIJHDMNTWPGBVFYXKQZ, RQAOUSJTNHWIMVCPLGBDYEXKZF, IRLEUDKTOMWHFNCJPGBVAYXSQZ, OYIRUALTNHWDSJCEPGBVFKXQZM, SOENUALTIHWDMRCYPGBVFKXQJZ, PEANUOITBHWDMVCYLGRZFKXQJS, REONUSATIFWDMVCYLGPBHKXQZJ, RENOUGLTIHWDMVCYPABKFZXQSJ, RENIUALTSHWODMCJPGBVFYXKQZ, OEWIUAHTBLSDMNCYPJRVFKXGQZ, VEWRUAHTILSDMNCYPGBOFKXJQZ, OENIUSATJHWDMVCYLGPBFKXQZR, OAXIRULTSHWDMNCEPGBVFYJKQZ, ROAIUESTPWHFMVCJNGLBYQXKDZ, RIADUESTLWHOMNCJPXBVFYGKQZ, OEARUSLTIHWDMNCXPGBVFYJKQZ, OEAIUNLTSHDXMVGWPCBFRKZQJY, OEWIUKLTRHSDMNCYPABVFZXGQJ, QEHNUSATIMWDPVCLYGBZFKXOJR, YAORUSLTIHVDMNCWPGBEFKXQJZ, OKSRUALEIHMDFNCWPGBVYZXTQJ, REWOUALTIHSDMNCYPGBVFZXKQJ, OTYRUALEIMSDFNCWPGBVHZXKQJ, OQTRUSLEIHWDMNCYPGBVFZXKAJ, OWTRUQLEIHSDMNCYPGBVFZXKAJ, OTQRUSLJIHWDMNCYPGBVFEXKAZ, OTWRUALEIHSYMNCDPGBVFZXKQJ, OTSRUALEIHQDMNCWYGBVPZXKFJ, OWTRUALEIHSDMNCYPGBVFZXKQJ, OTYRUXLEIHSDMNCWPGBVFZAKQJ, REAOUDSTNHWIMVCJPGLBFYXKQZ, REAIUSZTNHDGMVCYLOPBFKXQWJ, RSEOUALHIMTDFNCPJGBVYWXKQZ, OEWRUAQTIHSDMNCYPGBVFZXKLJ, OEWRUQLTIHSDMNCYPGBVFZXKAJ, OTYRUHLEIASDMNCWPGBVFZXKQJ, OZWRUALTIHSDMNCYPGBVFEXKQJ, REAOUDSTNHWIMVCJYGPBFLXKQZ, OTARUSLJIHWDMNCYPGBVQEXKFZ, CEAOUSLHIMTDFNRPJGBVYWXKQZ, RESOUDATNHWIMVCJLGPBFYXKQZ, OTYIUALERKSDMNCWPGBVFZXHQJ, CEIOUSATLHWDMNRJPGBVFYXKQZ, REAOUSZKNHDIMVCYLGPBFTXQWJ, RADYUSLTOMEHFNCWPGBVQIXKJZ, OEWRUALTIHSDYNCMPGBVFZXKQJ, OASRUHLTIKWEMNCYPGBVFQXZDJ, CTSDOALEIMHWFNURPGBVYZXKQJ, OTYRUAFEIHSDMNCWPGBVLZXKQJ, OWTIUALERHSDMNCYPGBVFZXKQJ, REAOUDSTNIWHMVCJLGPBFYXKQZ, OTQRUALEIHYDMNCWPGBVZKXJSF, OTYIUALEBHSDMNCWPGRVFZXKQJ, IEHARTLOCMQDFNUWPGBVYKXZJS, OWTPUALERHSDMNCYIGBVFZXKQJ, RELOUSATIHWDMNCJKGBVFYXPQZ, OWTRUKLEIHSDMNCYPGBVFZXAQJ, RATDUMLHOSEFINCWPGBVKYXQZJ, OTQRUSLEIHWPMNCYDGBVFZXKAJ, RTSDOALJIMHWFNUCPGBVYZXKEQ, OKARUSLTIHWDMNCYPGBVFEXQJZ, OEWRUAQTDHSIMNCYPGBVFZXKLJ, OEWRUALTISHDMNCYPGBVFZXKQJ, OAHRUSLTIJEDFNCWPGBVKYXQMZ, RLADUSJTOMEHFNCWPGBVYIXKQZ, REFOUDSTNHWIMVCJLGPBAYXKQZ, OEHRUALTIMWDSNCQYGBVFPXKJZ, REIOUALTNHWDMJCYPGBVFKXQZS, RZANUSITOHWDMVCYLGPBFKXQEJ, RENSUOATIHWDMVCYLGPBFKXQZJ, RENIUOATSHWDVMCYLGPBFKXQZJ, RDSOUALTIHWEMNCJPGBVFYXKQZ, GEWRUAQTIHSDMNCYPOBVFZXKLJ, OTYIUAHEBLSDMNCWPGRVFKXJQZ, RENIUMATSHWDOVCYLGPBFKXQZJ, OAXRUSLTIHWDMNCYPGBVFEJKQZ, ROWDUSAHLJTFINCMPGBVYEXKQZ, RDAIUESTNWHOMVCJPGLBFYXKQZ, OELRUSATIHJDMNCQPGBVFYXKWZ, OEARUSLPIHWDMNCJTGBVFYXKQZ, OTYIUKLERHSDMNCWPGBVFZXAQJ, REAOUNZTSHDIMVCYLGPBFKXQWJ, OAHRUFLTIMEDSNCWPGBVKYXQJZ, REONUSATIHWDMVCLYGPBFKXQZJ]
Final key: [C, E, A, T, U, I, X, V, B, L, M, Y, D, G, R, W, P, J, O, N, F, H, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
44.47user 2.61system 0:40.49elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36392minor)pagefaults 0swaps
  PHUDRATIMECSYOBFKGNVXQWJLZ
Final key: [U, H, S, D, R, A, L, M, C, E, W, I, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.52user 2.99system 0:43.89elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40182minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, E, L, F, W, M, G, Q, J, U, V, B, X, K, H, T, Y, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.34user 3.20system 0:44.91elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40190minor)pagefaults 0swaps
  AHNOTIMEUSCDYWBFPGLVRKJXZQ
Final key: [R, W, T, H, U, I, M, P, C, E, A, S, Y, G, B, F, K, O, N, V, D, Z, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
48.67user 3.07system 0:44.80elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37286minor)pagefaults 0swaps
Final key: [C, E, Y, D, B, W, H, V, U, K, T, I, S, G, R, X, P, L, O, N, F, M, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
47.25user 2.73system 0:43.28elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37415minor)pagefaults 0swaps
Final key: [R, A, W, X, C, Y, H, M, B, E, T, D, I, G, U, S, P, V, O, N, F, Z, L, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
46.93user 3.19system 0:43.59elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41660minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, K, E, I, X, O, U, Z, P, G, N, V, F, Q, S, T, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.26user 2.80system 0:41.09elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39012minor)pagefaults 0swaps
  CWANTIMERHQDSGBUPOYVFKXJLZ
Final key: [C, F, S, H, U, L, X, P, R, E, M, Y, I, G, B, A, K, O, N, V, D, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.97user 3.42system 0:43.15elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40965minor)pagefaults 0swaps
Final key: [R, E, A, I, U, M, X, J, B, L, T, D, Y, G, C, W, P, N, O, V, F, H, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.56user 3.00system 0:43.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40634minor)pagefaults 0swaps
Final key: [U, A, S, H, C, X, L, M, R, E, W, Y, I, G, B, F, P, O, N, V, D, J, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
42.63user 2.49system 0:38.21elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37189minor)pagefaults 0swaps
Final key: [N, E, A, H, C, I, W, M, R, T, Q, F, D, V, B, S, L, O, U, G, X, P, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.90user 3.12system 0:42.67elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41517minor)pagefaults 0swaps
Final key: [C, T, A, D, U, Y, H, P, B, E, M, I, X, G, R, W, K, N, O, V, F, Z, S, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  RTIMESDBAFLUHYWCJONVGZQXKP
0inputs+0outputs (1major+37856minor)pagefaults 0swaps
ZHUWALSYGPFVXQBJ, EOABNTZLRIVUHYSDJGMQCKWPXF, TEIANOWMRGDUHFSBJVYPXQCLKZ, EOAKNTDHRILUSYBFPVGZCWJXQM, HCRNMOWSKTEILYBUPDGVXFJQAZ, YOWINHDEALTSUKBCPGMVRFJQXZ, RHIAESTBLFJDUYWCZONVGMQXPK, OETAGHWNRILSUMBYPDCVKFJQXZ, EOABNTULRZMDHSYIJCGPXKWVQF, TEWHOSNCRIMDFPULVYBGAQZKXJ, RTIMESDBAFLUHYWCJONVGZQKXP, OEAUCHTJLSRFDNGBWVQKMXIPYZ, NEAIOKXCTDPHRMULFYGBWJVSZQ, LAGNOTWCRIHDEPUMVYKBFJQSZX, NJAIOESCTDMHRPULFYGBWKVZXQ, OEAICHTJLSRFDNUKWYGBMXVPZQ, NEAIOSTLRDMHCGUZFYPBWXVKJQ, REAIOSNCTDMHFPULVYBGWQZKXJ, NEOICSTPRDLHJGUBFYAKXZVMWQ, HOEANTDLRIMUSYBWPZGKCFJXVQ, SEAWNHTBRIUODPYCLJGVFKMQXZ]
Final key: [C, E, I, X, U, Z, S, P, R, L, M, Y, W, G, B, F, J, O, N, V, D, H, A, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.06user 3.15system 0:42.14elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40076minor)pagefaults 0swaps
Final key: [R, Z, A, N, U, D, X, P, B, E, M, I, Y, G, C, W, K, F, O, V, H, T, S, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.25user 2.69system 0:39.05elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38828minor)pagefaults 0swaps
Final key: [B, W, A, I, N, X, H, M, R, E, L, D, Y, G, C, T, P, V, U, O, F, K, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.87user 2.69system 0:42.01elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39010minor)pagefaults 0swaps
Final key: [N, S, A, B, O, I, X, C, R, M, L, H, W, V, Y, F, K, Q, G, U, T, P, D, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.48user 3.52system 0:43.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41220minor)pagefaults 0swaps
Final key: [R, T, A, D, U, Y, H, P, B, L, M, I, X, G, C, Q, E, N, O, V, F, Z, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.23user 2.94system 0:42.20elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39779minor)pagefaults 0swaps
  ERHITSANOWPFDCKYLGBUVQJXZM
Final key: [R, Z, A, U, O, D, H, E, N, L, T, I, F, V, C, W, P, M, G, B, Y, Q, X, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.82user 3.05system 0:42.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38080minor)pagefaults 0swaps
Parent [28]: NWMQXERAKDFPCLHITSVBGYOJZU = 0.9772195489211913
Initial pool: [MWSJDBOICNQVFXAPETGUZRYKHL, KCLRPEUZYOGXDBNTWVIQHMSJFA, NEYGTVPUXLQWMIDKJHSFBRAOCZ, PYSODHJTEFIBMZULQRAXKWVGCN, ZAGUKXVEMFOBIJLYCNQWHTDPSR, UKJTLSAVHFXGEZDBNMIOWRPCYQ, ZXIWONGDTPQLRMFCYAUEJBSVHK, SHTBNFZYVLJXMKACQRIDUGPWOE, MLGHKYTFBOUNERXJPVCDQZISAW, WJXQPSFVERZDGCHMBTYUNLAIKO, SONUGPIRXCVEJMKQHAZLWDTYFB, QGWDXKYSMTAVLBRPEFZONJHIUC, BDFNEAKPHIWLYGUSTQRXZJOVMC, DLNBIAUPRCFJTYSWHQMXEZGKOV, WJRSIZTMUHDOLVFNPAXGQKBECY, HZQSEDORGTNYAIUCJPFLKMBXVW, KSZTBMRWAXGPEHCNUVFJIQOYLD, QLVIZJHUMTSNAECGKXBFWPDRYO, UXOYDBTCVMPNEGSWLFHRKJIZAQ, WOUCLJXDEQKVYRTNBMFGPZAIHS, MEZBCXKARLUQOFIHSPDJTYNVWG, KTZRPGXYIFLNABOVECWJQSDHUM, QKVJZDFOENHPMLXYUCRISWBGAT, PBIUJDLWRAVMNTCXEHYZOFGSKQ, IRQOTYZFNVUHEGSXMPLDCKBJAW, ZVMQLRSAPINGDYBWXKUCTJHFEO, QRWLEYDTIPBHKFNAOSXMCUGJZV, GBCPSZDKIQHJTAFNXEWRVMLUOY, NWMQXERAKDFPCLHITSVBGYOJZU, HGOAIDBWRQPLJZNMKXUVSECYTF, VYMTSJNLOPZIGXHEDUFRKWQACB, QAVEIHFNJZPUMYOGDTWLKRCBSX, KZRGUQXNFAIHSYTECDVWOBPJML, NLKMRVQOUWAXYHBDZTEGPJIFCS, DIQHUSMLVJOFWZTBPXGANKCERY, FZXAHCLYEJMQRKIVNWOUGPDBST, KSUOBGWYPTNDMXZAIHJEQCLRFV, GDEXOAVCSNPWMFLTBYUQZKIJRH, LFICJKZDXNVWOBEAURQGMHPTSY, XPRYVKGWBUFSDTAZJHLNQICOME, KMWYLGDOESFTBZPHRXAQICJVUN, UADSQKWTRVBMXYJIHGNZCOEFLP, QJXPERVUYBASGHWKNZTCMDIFLO, CLTXPSRHDFUJMWKIGAOQYBNVEZ, AKQIJUFPGLYOHCEWSMZDRXBVNT, LAWTCRDIFPJQVBSUHOMNGZEXKY, RYWQDBOMNXHZGSKVAJTLIPFUEC, DHTYRVJWOPLFNQISCBKXUEAZMG, BRFXYMASOJNPQVTCIGLEUWKHDZ, CEXBIZMQLYDJATSPHFRGWVKNUO, IZHEYDJKPGLAWNQRMXVUFSOBTC, ZCIAWNSREHKFQMTPXDUJYVBGLO, OQULEHJFWXGYPNIADVSBKCZTMR, SNHGKIQPAMYFECUTWBDVRJOXZL, FKNJEBMATWURPXYDGOVSQLICHZ, SWEMKIXONHAURBFQCZLJYVPGDT, JKVRDPBEUNXZIHOQSWCTFLGMYA, HZGWQXUJAYPFSDTMRBECNOLIKV, TEZBNOWPLFJSDUVMRKCQHYIXAG, QEDKCSZHOILWGPFRNBATUYVMXJ, QECYDAXOPVZFJUKHRMWGITNBLS, TWBYEDNPAOZRKHLUVXIQJFGCSM, ZFHSTQKYMXACIGLJRDOVWBUNPE, XFPJZMWSUBRNGLIKVEHTDCQOYA]
Final key: [R, P, A, I, C, H, L, M, B, E, T, D, S, G, U, Y, K, V, O, N, F, W, X, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
43.46user 2.63system 0:38.78elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40023minor)pagefaults 0swaps
Final key: [C, T, A, H, U, D, F, P, R, E, M, S, I, G, B, W, J, O, N, V, X, K, Y, L, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.59user 2.98system 0:41.78elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37827minor)pagefaults 0swaps
  YDONFHITSXAWBKMGVPULQREZJC
Final key: [O, W, A, X, U, D, S, E, R, T, L, H, F, G, C, I, P, N, V, B, M, K, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.70user 2.85system 0:42.75elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41860minor)pagefaults 0swaps
Final key: [R, A, S, H, C, Z, L, M, U, E, Q, I, Y, G, B, F, P, O, N, V, D, W, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.10user 3.20system 0:43.10elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40610minor)pagefaults 0swaps
  ABHITSDRMWUOEKGNPFVLCQXYZJ
Final key: [R, A, L, H, N, Y, X, M, C, E, F, I, D, G, B, W, P, U, O, V, T, K, Q, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.32user 3.80system 0:41.07elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37289minor)pagefaults 0swaps
Final key: [R, I, A, D, U, S, X, E, V, T, L, F, H, G, C, Q, P, N, O, B, M, W, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.55user 2.89system 0:41.84elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40746minor)pagefaults 0swaps
Final key: [R, A, T, H, U, Y, L, E, C, M, Z, I, X, G, B, F, P, O, N, V, D, W, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.92user 2.82system 0:41.54elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41708minor)pagefaults 0swaps
  FOANCTIMERWHDGBLKUYVXSZJPQ
Final key: [R, Z, S, H, C, I, L, M, U, E, W, D, Y, G, B, Q, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
48.97user 3.62system 0:46.05elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39779minor)pagefaults 0swaps
Parent [23]: WBPXOJKRCHAUSLQYVZNTIMEFGD = 0.9617928436248426
Initial pool: [XBGVDOFETRKUCPNSQZHLMAJWIY, YMTRAHJBQVNKSOIWGEUDZCFLXP, GPWIOLRMBJVYXATKZHSDFUECNQ, MZNPKCJVYWRFITUAXHOSEGQLDB, ELKRIFQGTOBVNPWYADZSHXMJCU, DSQEPWMORAUBXVHZILYTJFGKCN, IHVNLBFUGOQCYXAZWKMRETPSJD, IOVFWUNDTSGKBZCAYJRMXQELHP, BAROWFDEJYVPCKTLUQGSIMXHNZ, SCKJMLGPHUTDZFBQVREIAOWXYN, LZPCNYTJARXMHFSBGWOKVQDEIU, LJHIVNGQCZMFWRAUOYBXPSDEKT, KNIUDRJCSPYBTVGMHQFZXOLEWA, ATNOEKJMRGBHZLVQCFIPXWUSYD, VAHFPECNGJSOLUWKDXBRZIQTMY, JDUQPHVKZGMSBXOWNRYFLTCAEI, DCANOLXJRPGEMYKZTWUFQISVBH, ECZHYRVNWOLASBTFKJDUXPGIMQ, CYFPKQNOGDAREJXISZWBTVLMUH, OITHJKELRAXCMSBDZWYNFUPGQV, ZYWODJUVCESFBPRIKGTMLXNQHA, JDIRZBSAPCFWHTULXGEKYVQOMN, CJPOIWNKVZLXHTMUAEYDRGBSFQ, WBPXOJKRCHAUSLQYVZNTIMEFGD, ELUOMCFXSWZQVYRAKJHBNGITPD, SAJZYREMTCDWKUQOPBGVLNIHFX, XLUTHEYMOVSNDBFZIPJARQGCWK, HVOSJGNYUCKQBEXFIRMTWADPZL, LIUDJFRCZKTVPQBOHXMGANEWYS, KONFCZWDARLXHMUYEJSTQGVBPI, YBELVSCXNWADRFPOTMKJHQGUZI, GDNUMPSQWAFEKOLTVCIYXZBRHJ, HAJUCVPZERXBFMONQWDSITKGLY, XYATUNBHERVKSPJFDLOWCMQIGZ, WDAOBSCTKXNMVPIGFUJLRZHEQY, FXWGLSNOVBYCMDRJZQIUEHAKTP, VMUGTNYSHFJBCEKPRZQOADXILW, BVAELGCOTQSFNYJHIZRUMWXDPK, JTSZERLAKGPHINFMCBWVYUODQX, RMSPDGEFKLJHYXCBUITWQOZVNA, QPZKTBSRJGFIMLDEWYNHACUXVO, BGKVFPLYWTOUNAQIJEHXRSDMZC, DBNTMSVUEWOGXYIQFKCPJHLRZA, JEZMLYCQTUPHXRFGBWIVNSOKAD, BZMCIVKXDRTUYJHNGFWALQPEOS, DLECMKOFNJWIATHYQVRUGZPSXB, GQZXESOHNDMWLVFRCPKIUBTJYA, BXMOQVAZNJEUCIKSTHFGLPRWYD, YVSONFJLTQBXCMWKGZEARHUPDI, EOMDJHZGYCWQLTVFKSRXNIPUBA, PIXBUOWKQYFZHSMTCEJDLNGARV, QLEAJPHUIKFBSNMRXWGODVTYCZ, XLJCNFRTPWYOESUKMZHGABQDIV, HFKTPSUNYADEJCMXVBLGIOZQRW, FSMLUJCVKPRIDNGQWOYXZAHTEB, HKMUVZEDWXBJPLCGQOTFNYIARS, IBPCXGUYORSANLQKEDWJMVZTHF, REPVYIHFSOCTBJNWLQUZGDMAKX, SWZVMDYTFOICNRKPBXJUALQHGE, TCAMHYNXGPIEFZJRDUKLQOVBSW, MQUFBEKODAHWTGPZCSVYLNRXIJ, CYWBVJSLRIHAUKEMDNGFOTQPXZ, FEMQGIONJZTPVUHWYCXLDBASKR, EHONKDTUGMRWPYAZQXFBCVILSJ]
Final key: [C, E, Y, X, B, W, L, V, U, T, M, I, S, G, R, H, P, D, O, N, F, J, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
45.19user 2.73system 0:41.03elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40127minor)pagefaults 0swaps
Final key: [R, E, A, U, N, X, H, L, B, T, Q, I, D, V, C, W, P, O, G, M, F, K, Y, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.84user 3.28system 0:45.70elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37531minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, Q, T, I, S, G, R, A, P, D, O, N, F, M, Z, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
  KAHNOTIMERLUDGBWPCYVSFXZQJ
  NEAHITSMORLUDGBWPCYVXKZQFJ
0inputs+0outputs (1major+37733minor)pagefaults 0swaps
THMRESUDGBWPCYVXKQLZJ, NSAIOEHMRTLUDGBWPCYVXFKQZJ, NEAIOTHMRLZUDGBWPCYVXFKJSQ, NSAIOTHMRELUDGBWPCYVXFKJZQ, NWAIOTHMRESUDGBYPCFVXKJQZL, ENAIOTHMRLSUDGBWPCYVXFJKZQ, NFAIOTHMRLSUDGBWPCYVXKEQZJ, NWAIOTHMRESUDGBCPKYVXFLQZJ, NSAIOTHMREJUDGBWLCYVXFKQZP, NLAIOTHMRESUDGBWPCYVXFKQZJ, NEAIOTHMRLQUDGBWPCYVXFZJSK, NEAHITSMORLUDGBWPCYVXKZQFJ, NEAIODHMRTSUQGBWPCYVXKLZFJ, NEAIOFHMRTSUDGBWPCYVXKLQZJ, NFAIOTHMRELUDGBWPCYVXJSKZQ, NSAIOEHMRTLUDGBWPCYVXFQKZJ, NEAIOTHMRLSUDGBWPCYVXFKQZJ, NEAIOTHMRLSUDGBWPCYVXZQKFJ, KNAIETHMROSUDGBWPCYVXZLQFJ]
Final key: [P, A, S, H, C, I, L, M, R, E, W, U, D, G, B, F, K, O, N, V, X, Z, Y, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.01user 2.79system 0:42.92elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37571minor)pagefaults 0swaps
Final key: [C, T, L, H, U, D, X, B, O, E, M, Y, I, G, R, A, P, F, N, V, W, K, S, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.62user 2.86system 0:41.02elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39756minor)pagefaults 0swaps
Final key: [N, F, A, D, O, I, T, M, H, E, L, C, Z, G, B, W, P, V, U, R, X, J, Y, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.99user 2.79system 0:39.78elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41310minor)pagefaults 0swaps
  OEAHITSVUWFMRNBJPYXLDGKCZQ
Final key: [N, F, A, U, O, T, S, C, R, L, E, H, W, V, Y, X, P, M, G, B, I, Q, D, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
  DSRHTIMELCYAOJBUQXGKFWNZPV
  NAOEGMWHITSLUBRFJCPVYKXZDQ
  NAOEGMWHITSLUBRFJCPVZKXDYQ
  DEOAGNLHITSWUMRFYCPBVKJZXQ
  NAOEGMWHITSLUBRFJCPVQKDXZY
  NAOEGMWHITSLUBRFJCPVDKXYZQ
0inputs+0outputs (1major+39156minor)pagefaults 0swaps
YJ, RHTONYIEBLMDUKFAWXGQVSCZJP, BFIDETRAZLHCUONSMYWGVKQPXJ, REIALFSPOTHWUMNDYCGBVKJZXQ, RINHOASEZLMCFGJUWPDKXTBVQY, AETDORSPQLICUMNBWYGJVFZXHK, AETDORSPZLHCUMNBWYGJVKQIXF, CNUMETRAZKILOVBSQXWGDFYPHJ, NEATOISPZQHCUJDLWRGBYVXFKM, OEATGISNDLMCFWBUHRPKYVXJZQ, UESIRNTMBLQOHWAKVFXDCGZYJP, NEOTGISHRAMFUVWLJCPYZKXBDQ]
Final key: [N, S, A, D, O, I, T, J, R, P, H, C, F, M, G, W, K, U, V, B, X, Z, L, E, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
45.80user 2.92system 0:42.50elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38833minor)pagefaults 0swaps
  OHITSEKYRJFWXLUCPABGDVZQNM
Final key: [N, S, H, B, C, W, L, P, I, E, T, M, D, V, R, X, K, O, U, G, F, A, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.45user 2.86system 0:41.83elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40967minor)pagefaults 0swaps
  LOADBWXCNHTIMERSGJVUFPZKYQ
Final key: [O, Z, A, D, B, W, X, C, N, E, T, I, Y, G, R, Q, P, L, V, U, F, M, S, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
49.05user 3.07system 0:44.06elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41481minor)pagefaults 0swaps
  NEAHITSORLDCFMWQPUBGYVZKXJ
Final key: [N, Z, A, D, O, I, S, C, R, L, T, F, W, M, G, Y, P, U, V, B, X, E, H, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.27user 3.88system 0:45.28elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39092minor)pagefaults 0swaps
Final key: [R, E, S, Y, U, A, H, P, C, Q, T, I, X, O, B, F, K, G, N, V, D, W, Z, J, L, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.12user 2.80system 0:42.84elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42036minor)pagefaults 0swaps
Final key: [N, Q, A, W, R, I, S, C, O, E, T, F, L, P, G, Y, M, B, V, U, X, H, D, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  RLAUNTIMEHKCDOBWPVYGFZXJSQ
  RHAUNTIMEJCODGBWPVYXFKSLZQ
  RAYUNTIMECHODGBWLVKXFPSJZQ
  RSAUNTIMEHKDXOBWCVYGLJZPFQ
  RHAUNTIMEKCDZOBWPVYGFLXJSQ
  SRAUNTIMEHKDXOBWJVYGCPZLFQ
  BHAUNTIMEKCSDORWLVYGFPXJZQ
0inputs+0outputs (1major+42659minor)pagefaults 0swaps
CKHDZORWPVYGFIAJXQ, BEAUNTIMCKSDXORWPVYGFLZJHQ, BHSUNTIMCEKDXORWPVYGFZAJLQ, BHSUNLIMCETDXORWPVYGFZAJQK, BETUNLHMCKIDZORWPVYGFASJXQ, BTIUNZLMCESDXORWPVYGFKAJHQ, BEAUNTIMCKSDZORWPVYGFLXJHQ, BETUNLIMCKJDZORWPVYGFHASXQ, BETUNLIMCKJDZORWPVYGFASHXQ, BTHUNWIMCEKDXORAPVYGFLSJZQ, BJTUNLIMCESDAORWPVYGFHZQXK, BHTUNAIMCELDXORWPVYGFKSJZQ, BHAUNTIMCEKDXORLPVYGFWSJZQ, BETUNSIMCKLDXORWPVYGFJAZHQ, BTAUNWSMCELDXORHPVYGFKIJZQ, BHTUNAIMCEKDXORWPVYGFLSJZQ, BHLUNTIMCESDXORWPVYGFKAJZQ, BETUNSIMCKLDAORZPVYGFJWHXQ, BEXUNSIMCKHDAORWPVYGFJZLTQ, BLAUNTIMCEHSDORWPVYGFJZKXQ, BHSUNTIMCEZDXORWPVYGFKAJLQ, BHAUNTXMCESDIORWKVYGFPZJQL, BHZUNTIMCELSDORWPVYGFJAKXQ, BTIUNHLMCEZXDORWPVYGFKAJSQ, BLAUNTIMCKHSDORWPVYGFJZEXQ, BHSUNTIMCELXDORWPVYGFKAJZQ, BLAUNTIMCEHSDORWJVYGFKZPXQ, BHTUNSIMCELDXORWPVYGFKAJZQ, BHZUNITMCESDXORWPVYGFKAJLQ, BEAUNTLMCKSDXORHPVYGFWIJZQ, BEAUNTIMCJHSDORWPVYGFKZLXQ, BEAUNTIMCKSDXORHPVYGFWZJLQ, BETUNLIMCKHDAORWPVYGFJZQXS, BQAUNHIMCESDXORWPVYGFLZJTK, BHTUNSIMCJLDXORWPVYGFKAEZQ, BETUNLIMCKQDAORWPVYGFJZHXS, BTAUNHIMCEKDXORLPVYGFWSJZQ, BEAUNTIMCKHSDORWPVYGFJZLXQ, BLXUNTIMCEHSDORWPVYGFKAJZQ, BSHUNTWMCELDIORXPVYGFKAJZQ, BHXUNTIMCELSDORWPVYGFKAJZQ, BTAVNWIMCELDXORHPUYGFKSJZQ, BHTUNALMCESDXORWPVYGFKIJZQ, BHTUNSIMCEKDXORWPVYGFLAJZQ, BHSVNTIMCEKDXORWPUYGFZAJLQ, BHXUNLIMCETSDORWPVYGFKAJZQ, BHWUNTIMCESDYORAPVLGFKZJXQ, BTIUNHLMCESXDORWPVYGFKAJZQ, BHAUNTDMCELSIORWPVYGFKZJXQ, BHXUNTIMCESDYORWPVLGFJAKZQ, BHAUNTIMCEWSDORLPVYGFKZJXQ, BEXUNTIMCLHSDORWPVYGFKAJZQ, BHXUNTIMCELSDORWJVYGFKAPZQ, BATUNEIMCLKDHORWPVYGFZSJXQ]
Final key: [B, E, A, U, N, W, L, M, C, K, T, D, I, O, R, H, P, V, Y, G, F, Z, S, J, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.31user 2.85system 0:40.73elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38085minor)pagefaults 0swaps
Final key: [O, Z, T, F, U, D, X, E, R, P, M, I, A, G, B, W, K, N, Y, V, C, H, S, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.78user 2.76system 0:40.70elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42465minor)pagefaults 0swaps
  HOADTIMECWSNYGBKPLVUXRFJZQ
Final key: [O, Q, A, F, R, I, S, C, N, E, L, D, Y, G, B, W, P, M, V, U, X, H, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.90user 2.84system 0:44.66elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40973minor)pagefaults 0swaps
Final key: [C, E, Y, D, B, W, T, V, U, H, L, I, S, G, R, A, P, X, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
45.25user 3.36system 0:43.21elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37245minor)pagefaults 0swaps
  AEOHITSMCUVNDLBZYQFPGWKXRJ
  AEOHITSMCUFNDLBVYJKPGWQXRZ
Final key: [C, Z, L, X, B, W, T, V, U, E, M, I, S, G, R, Y, P, D, O, N, F, K, A, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
45.88user 3.06system 0:43.05elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39069minor)pagefaults 0swaps
  HITSNAKERLODWGBFPVYMCJXQUZ
  HITSNAZERLGDWFBUPVYMCKXJQO
  HITSNAGERLWDBJYFPVOMCKXQZU
  HITSNAWERLGDXJBFPVYMCKZQUO
  HITSNAVERLXDWGBFPQYMCKZJUO
  HITSNAWERLQDVGBFPOYMCKXJUZ
Final key: [R, K, A, H, J, S, X, V, U, E, T, I, Y, G, B, W, P, D, O, N, C, M, Q, L, F, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
49.28user 2.99system 0:45.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37743minor)pagefaults 0swaps
Final key: [U, A, S, H, C, D, X, M, R, P, W, Y, I, G, B, F, E, O, N, V, L, J, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.45user 4.19system 0:43.30elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40477minor)pagefaults 0swaps
  OATIMEWPRSHCFVYDKLUNBXZJGQ
Final key: [C, E, Y, X, B, W, L, V, U, H, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
44.28user 4.39system 0:43.01elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39595minor)pagefaults 0swaps
Final key: [U, H, A, D, R, I, L, M, C, E, W, S, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.12user 3.10system 0:43.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39903minor)pagefaults 0swaps
Final key: [R, F, T, H, N, Y, L, M, C, E, Q, I, D, G, B, W, P, U, O, V, X, Z, A, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.21user 2.80system 0:41.89elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39149minor)pagefaults 0swaps
  NAWOCTIMEHFDLJBSPVUGXRYKQZ
  HLNOCTIMEPWDYRBSJVUGXAZKFQ
Final key: [R, T, S, D, C, I, H, M, U, E, W, F, Y, G, B, Z, P, V, O, N, L, A, X, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
41.38user 2.58system 0:37.95elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37134minor)pagefaults 0swaps
  RAEPLUHITSWFBJDOMCXGNYVZKQ
Final key: [R, W, A, I, U, S, X, J, B, E, M, D, Y, G, C, Q, P, O, N, V, F, T, H, L, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.88user 3.14system 0:40.78elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39747minor)pagefaults 0swaps
  WTIMENSPVARLHOCGYUBKDFXQJZ
Final key: [R, W, A, D, N, Z, X, M, B, L, T, I, H, G, C, Y, P, V, U, O, F, E, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.69user 2.90system 0:43.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38843minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, A, X, P, R, E, M, D, I, G, B, W, L, O, N, V, F, K, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.41user 2.86system 0:43.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39483minor)pagefaults 0swaps
  BHADRTIMEPLSYOUWCGNVFXKQZJ
Final key: [B, H, A, D, R, Y, L, M, C, E, Z, I, X, O, U, T, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.77user 2.90system 0:43.61elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38829minor)pagefaults 0swaps
  OTIMENHLRPAYSKDFWUCBXZVJQG
  OTIMENHLRPAYSKDFWUCBGXVJQZ
  OTIMENHLRPAYSKDFWUCBXZVJQG
Final key: [C, E, I, X, B, W, H, V, U, Q, L, Y, S, G, R, Z, P, D, O, N, F, M, A, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
44.41user 2.84system 0:40.04elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40921minor)pagefaults 0swaps
Final key: [C, H, L, D, B, T, X, V, U, E, A, I, S, G, R, Y, P, O, N, J, F, M, Z, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
45.35user 3.04system 0:41.84elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39414minor)pagefaults 0swaps
Final key: [R, S, P, H, C, I, T, M, U, E, W, F, Y, G, B, Z, L, O, N, V, D, A, X, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.91user 4.58system 0:45.55elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38233minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, H, V, U, L, T, M, I, G, R, S, P, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
45.05user 2.79system 0:41.78elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38002minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, L, M, C, P, T, D, Y, G, B, W, E, U, O, V, X, K, Z, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
42.93user 2.65system 0:38.99elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39915minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, L, T, I, Y, G, C, W, E, U, O, V, F, P, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.81user 4.02system 0:43.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39313minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, X, M, P, R, E, L, Y, I, G, B, F, J, O, N, V, D, W, A, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.20user 3.05system 0:44.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39773minor)pagefaults 0swaps
Final key: [C, F, S, H, U, Z, L, P, R, E, A, I, Y, G, B, W, K, O, N, V, D, J, X, M, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.57user 3.90system 0:44.40elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40406minor)pagefaults 0swaps
  YUMPHITSOLANCFVDEBRGWXQZKJ
Final key: [B, E, T, X, N, W, S, M, C, L, Q, D, Y, G, R, I, P, U, V, O, F, K, A, J, H, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
43.52user 2.77system 0:39.29elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39206minor)pagefaults 0swaps
  ERNGFAUHITSOQCMZWXLYJBVKDP
  MFDEBANHITSVOCQGURPYJWZKLX
Final key: [R, A, S, N, U, Z, H, P, C, E, M, I, Y, O, B, L, J, F, G, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.25user 3.06system 0:43.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38751minor)pagefaults 0swaps
  OAWHCTIMELRFSGUDPBNVYJXKQZ
Final key: [B, H, T, X, C, Y, L, M, R, E, W, D, S, G, U, Z, P, O, N, V, F, A, I, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
42.49user 2.71system 0:38.58elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39101minor)pagefaults 0swaps
  HADUNTIMECSOXRFJYGKVWZQPLB
Final key: [R, A, T, Y, N, L, F, M, U, E, Q, I, D, C, B, H, P, V, O, G, X, Z, W, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.25user 4.36system 0:45.04elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39547minor)pagefaults 0swaps
Final key: [R, Z, S, H, U, A, M, P, C, E, W, I, Y, O, B, F, Q, G, N, V, D, T, X, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.84user 3.80system 0:44.43elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37606minor)pagefaults 0swaps
  JAHNTIMERLYFOCUWBGDVKPXSQZ
Final key: [C, T, A, X, U, D, E, P, B, L, M, Y, I, G, R, W, J, V, O, N, F, Z, S, H, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.42user 3.81system 0:42.19elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38660minor)pagefaults 0swaps
Final key: [C, Q, I, D, U, A, L, H, R, K, M, S, Z, G, B, F, P, O, N, V, X, W, Y, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.97user 2.71system 0:41.16elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37461minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, Y, X, M, B, E, T, I, H, G, C, W, P, U, O, V, F, K, Q, L, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
  STIMEHAPOWJYXBNDQURCVKZGFL
  STIMEHAPOWJYXBNDVURCGQZKLF
  HITSNDUWBACYJEOLVXRPFMGZKQ
  STIMEHAPOWXYQBNDVURCGKZLJF
  STIMEHAPOWXYQNGDVURCFKZLJB
  STIMEHAUOWNBFYGDQXRCVKPZLJ
  STIMEHAPOWXYRNBDVUCKGQZLJF
  STIMEHAPOWJYXBNDRUGCVQZKLF
  STIMEHAUOWNBFYGDQXRCVKPZJL
  STIMEHAPOWXYRNBDVUCKGQZLJF
  RTIMEHAPOWVYCNGSFUQJKXLZBD
  STIMEHAPOWXYQNGDVURCZKBLJF
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWXYQNGDVURCBKZLJF
  STIMEHAUOWNBFYGDQPRCVKXZJL
  STIMEHAPOWXYRNBDVUCKGQZLJF
  STIMEHAPOWXYQNGDVRUCBKZLJF
  STIMEHAPOWXYQNGDVRUCBKZLJF
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWXYQNGDVURCKZJLFB
  STIMEHAPOWXYRNBDVUCKGQZLJF
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWJBXYNDLURCVKZGFQ
  STIMEHAPOWJBXYNDLURCVKZGFQ
0inputs+0outputs (1major+41699minor)pagefaults 0swaps
, HAOTJNQMCFYILGRDXUPVBKWEZS, RSJNTYEMHAKICGBDLUPVXQWFOZ, NRTSEHAIOWCXLMGDUZVBFJPQKY, ENHSODTIRWCAYMGLUXVBFJPZKQ, EHCSNWUMQFKIXTODLAPYVZRGJB, EOGTPHWMSFKIAVBDLUNYXCRZJQ, NAOTEXDUCWKIFMRLJYSBHPQZGV, YRTSEODUCHNAFMGJIPVBKLWZXQ, NUOMEHATRWCIKYBDSFGZVQXJLP, ENKLMHAUOWTIXVBDSYRCJQZGFP, HTOUENAPCWSILGRDZKMVBXJFYQ, DFPOTHIKSAJBNERWLUMCVXZGYQ, ESOATHNDRWYILMGUFXVBKCPZJQ, EUOATFNMCWKILGBDHYSVXQRPJZ, STOUENAPCWHIQGRDLYMVBKJFXZ, NAHOETZURWICDGLJSYVBKQPMXF, NAHOEDTUWRSIFMCGLYVBKQPJXZ, GSOTHKEMCANIDVRWQUPYBLJFXZ, YDSOTMENCAHILGBWQUPVXKRFJZ, AEHNTIOKPLMBSFUWRDCVXQJYZG, NAFUTODHILMBEZGWPYCSXQRKVJ, NTOUEHALRPKIVSCDJYBMGQWFXZ, STIUEOHPAFZYRGVDLKCMBQNXWJ, NEOZHSAMQWRILGCKPUYVBXJFTD, OEIFNDTMQWABLVRKPUYCHSJGXZ, NAVETDLUCMHYFRGOWBIXZQJKPS, UNOSEDRPCMHAFTGLWBIVXYJZKQ, LTOSCNAPEWHIXGRDQUMYBKJFZV, KWRSEOAPCFHIQTBDLUMYVXNGJZ, BNSUEDPACTKILGRHWYOMZQJFXV, REOTNGHMSFKIAVBDLUPYXCWJZQ, NETIOZASBWYXLVGFHURCDQMPJK, NTSIEDPACWHYLGRZQUOMBKJFXV, REOTNGHKSFMIAVBDLUPYXCWJZQ, RNTGEDAPCWHISOULQYMVBKJFXZ, NROSHDTMCLYIEGBWQUAVXKPFJZ, NMTIOLASCEHYDGRWQUVXBKJFPZ, NAHOEDTURWSILMCGFYVBKQPJXZ, REOTNDHASFKILGBCWPUMXQJZYV, NTSUEDAPCWHILGRZQYOMBKJFXV, BAIETOLUCMKYDGRHWJVXZQNFPS, KADSOPNMCWYILGBFTUHVXQREJZ, NSTIMHAECWYXLGBFQURVDKOPJZ, NEOIMHASCWYXLGBFQURVDKTPJZ, RNWEXOAPCLHIDGUTQYMVBKJFSZ, OAERNHYTSWXIFMGDLUVBKCPZJQ, TOGLNHWMSFKIAVBDEUPYXCRZJQ, NAOTEDHUCFKIVGRZLYSMBQWJXP, NATWEDLUCMHIROGSQYBVXKJPFZ, RNTEXOALCPHIDGUWQYMVBKJFSZ, STGUENAPCWHILORDQYMVBKJFXZ, NAOWTDLUCMHYFRGSEBIVXQJZPK, SNTGEDAPCWHIROULQYMVBKJFXZ, NXHAEDTURWCIFMGLSPVBKJOZYQ, OAEGNHWMSFKITVBDLUPYXCRZJQ, NTSUODAPCEHILGRVQYWMBKJFXZ, CRHSEDTUOWNAFMGLIXVBKJPZYQ, UTOSENAPCWHILGRDZBMVXYJFKQ, NTVUOHJESLFIAMGDWCPYXKRBZQ, YDOSTENMCAHILGBWQUPVXKRFJZ, NETIMHASBWYXLVGFZURCDQOPJK, NAOHETDUCFKIVGRZLYSMBQWJXP, NIAETOQUCLKYDGRHWZBXMJPFVS, HSODTNEMCAYILGBWQUPVXKRFJZ, SAOTEYHPCFKIUGRDLNMVBQWJXZ, CRYSEDTUOWNAFMGLIXVBKJPZHQ, NZTIOHASRWCXLVJDEUGBFQMPKY, ELGBNHWMSFKIAVODTUPYXCRZJQ, RHCSMWAPNFEIXTBULDOYVQZGJK, NAOTEHDUCPKIVGRZJYSMBLWQXF, CRHSEDTUOWNAFMGLIPVBKJXZYQ, NAOTMHEURFCIKVBDSYGZJQXWLP, STIMEHAPOWJBXYNDQURCVKZGFL, STIMEHAKOWJBXYNDLURCVPZGFQ, KSOUTNEPCAHILGRWZDMVBXJFYQ, KDHETONMCWYILGBFAUSVXQRPJZ, ESOANHTURWKILMGDFYVBXCPZJQ, STOUENAPCWJILGRDQYMVBKHFXZ, STOUENAPCWHILBRDQYMVGKJFXZ, WANRETMUOFSIDGCHLYVBKQPJXZ, NAHOEDTURWICFMLGSPVBKJXZYQ, YSOUTNEPCAHILGRWQDMVBKJFXZ, GSOTHNWMCFKIDVBAEUPYXLRZJQ, AEGNTIDHRPMBSFUWLYQOXVZKCJ, ATHUMROKILNBEVGWPDCSXQJFZY, VTIUEOAPXLNYRSBDHKCMGQZFWJ, NAOTEHDURFKIVGCZLYSMBQWXJP, NEOTHDAMQWRILGCKPUYVBSJFXZ, KDIFNSTPOAJBLHRWEUMCVXZGYQ, NAIETOLUCMKYDGRHWJVXZQBFPS, UNOSEDTPCWHAFRGLMBIVXYJZKQ, LTOUENAPCWHISGRDQYMVBKJFXZ, WHCSMOAPNFEIXTBDLURYVQZGJK]
Final key: [R, W, T, H, U, I, L, P, C, E, Q, S, Y, G, B, F, M, O, N, V, D, Z, X, K, A, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.45user 2.86system 0:42.97elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37788minor)pagefaults 0swaps
Final key: [V, Z, A, D, N, S, I, H, R, E, T, F, L, B, G, W, P, U, O, C, X, M, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.04user 3.01system 0:44.25elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38597minor)pagefaults 0swaps
  WHITSEALRODGPMBXVCUKYNJZQF
Final key: [B, Z, T, N, C, Y, L, M, R, E, H, D, I, G, U, Q, P, O, V, X, F, A, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
48.57user 4.10system 0:44.54elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+44309minor)pagefaults 0swaps
  TIMEKWSOCGRNAPUZHLYQXDBFVJ
Final key: [R, Q, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
  KUAHNTIMESLODGBRFCYVXJWPZQ
  UWAHNTIMERLODGBSPCYVXKFJZQ
  LCAHITSMREKODGNWBUYVXPZJFQ
  SCAHNTIMERLODGBFPUYVXKWJZQ
  SCAHNTIMERLODGBWFUYVXPQKZJ
  CLAHNTIMERFODGBWPUYVXKSJZQ
  CFAHNTIMERSODGBLPUYVXKWJZQ
  CSAHNTIMERLODGBQFUYVXPWJZK
  CLAHNTIMERFODGBWPUYVXKZSQJ
0inputs+0outputs (1major+41255minor)pagefaults 0swaps
KZLFQ, RATHNISMCELYDGBWPUOVXKZJFQ, REAHNITMCPLYDGBSJUOVXWZKFQ, REAHNITMCPLYDGBWJUOVXSZKFQ, RTAHNISMCEPYDGBWLUOVXKZJFQ, RWAHNITMCPLYDGBEJUOVXKZFSQ, RPAHNITMCELYDGBSJUOVXWZKFQ, RKAHNISMCELYDGBWPUOVXTZJFQ, REAHNTIMCPLYDGBWKUOVXZSJFQ, CTAHNISMRELODGBWPUYVXKZJFQ, RHAINTSMCEKODGBWPUYVXZQJFL, CEAHNISMRJLODGBWPUYVXKZTFQ, RTWHNISMCELYDGBAPUOVXKZJFQ, CEAHNISMRTLODGBWPUYVXKZJFQ, READNISMCTLOHGBWPUYVXKZJFQ, RKAHNITMCPLYDGBWEUOVXSZJFQ, CEAHNISMRTLODGBWPUYVXJZKFQ, CFADNTHMRELOIGBWPUYVXKZJSQ, REAHNITMCPLYDGBWSUOVXKZJFQ, REAHNISMCPLODGBWJUYVXKZTFQ, REAHNISMCJLODGBWPUYVXKZTFQ, REAHNITMCPLYDGBWJUOVXZKFSQ, REAHNILMCTSODGBWPUYVXKZJFQ, REAHNISMCTLODGBWJUYVXKZPFQ, CEIHNZSMRTLODGBWPUYVXKAJFQ, REAHNISMCTLODGBWPUYVXKZJFQ, REAHNITMCPLYDGBWSUOVXJZKFQ, RTAHNISMCELYDGBFPUOVXKZJWQ, RWJHNITMCELYDGBAPUOVXKZFSQ, RETHNISMCPLYDGBWJUOVXKZFAQ, RTAHNISMCELODGBWKUYVXPZJFQ, REAHNISMCPLODGBWTUYVXKZJFQ, CEIHNZSMRPLODGBWTUYVXKAJFQ, RILHNASMCJTODGBWPUYVXKZEFQ, RILHNASMCETODGBWPUYVXKZJFQ, RIAHNTSMCEKODGBWPUYVXZQJFL, REIHNALMCTSODGBWPUYVXKZJFQ, RSAHNITMCELODGBWPUYVXKZJFQ, RFAHNTIMCELODGBWPUYVXKZJSQ, REAHNIPMCTLYDGBSJUOVXWZKFQ, RZAHNISMCJLODGBWPUYVXKETFQ, RITHNZSMCJLODGBWPUYVXKAEFQ, CEAHNISMRTPODGBWLUYVXKZJFQ, CEAHNIFMRTLODGBWPUYVXKZJSQ, RZAHNISMCTLODGBWPUYVXKEJFQ, CZAHNTSMRELODGBWPUYVXKIJFQ, RILHNASMCTEODGBWPUYVXKZJFQ, CEAHNXIMRFLODGBWPUYVTKZJSQ, CEAHNITMRQLODGBWPUYVXKZJSF, REIHNASMCTLODGBWPUYVXKZJFQ, RTALNISMCEHODGBWPUYVXKZJFQ, RTIHNASMCELODGBWPUYVXKZJFQ, RIAHNTSMCJLODGBWPUYVXKZEFQ, RITHNASMCJLODGBWPUYVXKZEFQ]
Final key: [R, F, A, H, N, I, S, M, C, P, L, D, Y, G, B, W, E, U, O, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.99user 3.04system 0:41.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40265minor)pagefaults 0swaps
  DEORALUHITSMJFBWXYKQZCNVGP
Final key: [C, T, I, H, U, D, X, P, R, E, M, Y, A, G, B, F, K, O, N, V, L, W, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.79user 3.10system 0:45.03elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39703minor)pagefaults 0swaps
Final key: [C, T, A, H, U, D, X, E, R, M, F, I, Z, G, B, S, K, O, N, V, Y, W, J, P, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.00user 2.93system 0:44.02elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40426minor)pagefaults 0swaps
Final key: [B, Z, A, D, C, I, L, M, R, E, H, X, S, G, U, Q, P, O, N, V, F, J, Y, T, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.33user 2.82system 0:41.66elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39445minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, I, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.29user 3.33system 0:42.31elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37317minor)pagefaults 0swaps
  BFAHTIMERNLDYVCWPGOUXQSKZJ
Final key: [B, H, A, W, R, S, T, P, N, E, L, D, Y, V, C, Z, M, G, O, U, F, Q, I, J, X, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.68user 3.16system 0:42.04elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41557minor)pagefaults 0swaps
  NSAHCWTIMELUDGBFPRYVXKOQZJ
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.05user 2.73system 0:42.71elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37270minor)pagefaults 0swaps
  SOAHTIMEUWKDYNCRPVGBFLXJQZ
  DOALTIMEUHKRYNCWPVGBSQXJFZ
Final key: [C, H, S, D, R, Z, L, M, U, E, W, I, Y, O, B, F, P, G, N, V, X, Q, A, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.81user 2.93system 0:43.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40930minor)pagefaults 0swaps
Final key: [B, E, A, I, N, Y, X, M, R, T, Q, D, H, G, C, S, P, V, U, O, F, W, L, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.48user 2.99system 0:42.70elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40178minor)pagefaults 0swaps
Final key: [C, E, Y, D, B, A, I, V, U, H, L, S, T, G, R, W, P, X, O, N, F, M, Z, Q, J, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
45.06user 2.97system 0:40.92elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38001minor)pagefaults 0swaps
Final key: [R, Q, S, H, N, I, L, M, C, E, T, D, Y, G, B, W, P, U, O, V, X, Z, A, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.51user 2.79system 0:41.30elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43038minor)pagefaults 0swaps
Final key: [R, F, S, H, U, A, M, P, C, E, T, I, Y, O, B, Z, K, G, N, V, D, W, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.51user 2.97system 0:43.65elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37735minor)pagefaults 0swaps
Final key: [N, S, A, H, O, I, X, C, R, E, L, B, W, V, Y, F, P, Q, G, U, T, M, D, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  SAWFTIMEONHYDVRPJGUCBXLZQK
  SALFTIMEONHYDVRPKGUCBXWZQJ
  WSLCTIMEONHADVRPJGUYBFXZQK
  AYLFTIMEONHVDGRPKSUCBWXZQJ
  DALSTIMEONHYGVRPKFUCBXWZQJ
  AYNFTIMEOLHUDGRPKSBCXWZVJQ
  NSDFTIMEOLHYAVRPKGUCBXWZQJ
  SALFTIMEONHYDVRPKGUCBXWZQJ
  SWCLTIMEONHADVRPJGUYBFXZQK
  AYNFTIMEOLHUDGRPKSBCJWXZVQ
  DRLHTIMEONFAGVYSKPUCBXWZQJ
  NALSTIMEOZHYRVGPJFUCBXWKQD
  GHDSTIMEOLFNAVRPKYUCBXWZQJ
  TIMENASHOFLYWGRCPKUQDZXJVB
  TIMENASHOFDLBGRCPKUQJYXWZV
  TIMENASHOFQLVGRCPKUJDYXBZW
0inputs+0outputs (1major+40951minor)pagefaults 0swaps
VB, ETNIRAKSCLFUHODWPVBGMYQXJZ, ITAENFDHOLSUQYRPBVCGWZXJKM, EANWTIMSCLFHDVRPKOUGBYXZJQ, ITNEOHAMRPQCZGBLKUSYVJWXDF, OUXNETFMSLICHAYDPVBGRJKWZQ, ETNIRAFSCLWUHODXPVBGQYKMJZ, NLDITEFPOAQVHRBSCGUMWYXJZK, LAEUNSTGOIFVHPBCQDRMWYXJZK, EHUATISXOLWNDGRFKYBCMPZJQV, ETFNRAUMSLICHODXPVBGQYKWJZ, AYNFTIMEOLHUSGRPKDBCXWZVJQ, WIUFRTSEOLYVABHPMGCNDXZJQK, KTFCRESPOIHYABLJMGUNWZXVQD, IANDOHTMRPESVGCLFQBKUJWYZX, IAEUNSLGOFQVHPBCTDRMWYXJZK]
  TIMERADHONSULPBWQVCGYZXJFK
Final key: [C, F, I, D, U, A, L, H, R, E, Q, S, Y, G, B, W, P, O, N, V, X, T, Z, K, M, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.17user 2.76system 0:40.41elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43281minor)pagefaults 0swaps
Final key: [N, Q, A, D, O, I, S, J, R, E, L, C, F, M, G, W, P, U, V, B, X, Z, H, T, Y, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.58user 3.01system 0:43.28elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42432minor)pagefaults 0swaps
  OSAHTIMERUWYFGBLKCNVDPXJZQ
Final key: [C, W, I, H, U, X, M, P, R, L, E, Y, S, G, B, F, K, O, N, V, D, Z, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.84user 4.34system 0:41.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39787minor)pagefaults 0swaps
  OEHITSFRUDAMNLBWPGXKZCYJVQ
  OATIMEFNRUHGCYQLKBJVDPWSXZ
  OATIMEFNRLHGSYUWKCBVDPJZXQ
Final key: [U, W, A, X, M, D, F, O, R, E, T, S, Y, G, C, I, P, N, B, V, H, L, Q, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.20user 2.81system 0:43.62elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39348minor)pagefaults 0swaps
  HNADOTIMERLFWGBSPCUVXZYKQJ
Final key: [U, H, A, X, C, I, L, M, R, E, W, S, Y, G, B, F, P, O, N, V, D, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.58user 2.87system 0:42.42elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39661minor)pagefaults 0swaps
Final key: [C, F, I, H, U, D, X, P, R, E, M, Y, S, G, B, A, K, O, N, V, L, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.95user 3.04system 0:43.00elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39481minor)pagefaults 0swaps
Final key: [C, F, S, N, U, Z, A, P, R, E, L, Y, I, O, B, M, J, H, G, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.67user 3.25system 0:45.43elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40873minor)pagefaults 0swaps
  ROTIMESHLFCUDGVAPWBYXKNQJZ
Final key: [R, H, S, Y, U, A, L, P, C, E, M, I, X, O, B, F, K, G, N, V, D, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
42.97user 3.47system 0:39.78elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40646minor)pagefaults 0swaps
Final key: [R, S, A, H, N, I, L, M, C, K, T, D, Y, G, B, W, P, U, O, V, X, E, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  NASOCTIMERLFDWBHPVUGXZYKQJ
  NASOCTIMELHFDRBZPVUGXWYKQJ
  NASOCTIMELRFDHBZPVUGXWYKQJ
0inputs+0outputs (1major+38461minor)pagefaults 0swaps
LQP, NTSOCILMBEAFDWRHKVUGXZYPQJ, NASOCVIMREHFDWBZPTUGXJYKQL, TASOCILMREHFDWBZPVUGXNYKQJ, NZSOCITMREHFDWBLPVUGXAYKQJ, NTSOCILMREHFYWBZPVUGXADKQJ, NTSOCILMREHFAWBYPVUGXZDKQJ, NSIOCYTMREHFAWBLPVUGXZDKQJ, NSDOCILMREHFAWBTPVUGXZYKQJ, NSIOCYTMREHFAWBLKVUGXZDPQJ, NTSOCILMRPHFAWBYEVUGXZDKQJ, NSIOCYTMRPHFAWBLEVUGXZDKQJ, NTSOCILMREHFDWBZKVUGXAYPQJ, NZSOCTIMREHFDWBLPVUGXAYKQJ, NQSOCIFMREHADWBLKVUGXZYPTJ, NZAOCITMREHFDWBSKVUGXJYPQL, NASOCITMREHFDWBZPVUGXJYLQK, NTAOCYLMREHFIWBSPVUGXZDKQJ, NTZOCILMREHFDWBSPVUGXAYKQJ, NASOCITMREHFDWBZPVUGXJYKQL, NASOCITMREHFDWBZLVUGXJYPQK, NASOCITMRLHFDWBZPVUGXJYEQK, NZTOCILMREHFAWBYPVUGXSDKQJ, NSDOCTIMREHFAWBZPVUGXJYLQK, NTIOCYLMREHFAWBZPVUGXSDKQJ, NSAOCITMREHFDJBWPVUGXZYKQL, NSAOCTIMREHFDJBZPVUGXWYLQK, NTDOCILMREHFAWBSPVUGXZYKQJ, NSAOCTIMREHFDJBZLVUGXWYPQK, NZSOCTIMREHFDWBALVUGXPYKQJ, NZSOCTIMREHFDWBAPVUGXJYKQL, NZSOCTIMREHFDWBAKVUGXJYPQL, NZSOCTIMREHFDWBALVUGXJYKQP, NASOCTZMREHFDWBIJVUGXPYKQL, NZSOCTIMREHFDWBYPVUGXALKQJ, NSIOCYTMREHFZWBLPVUGXADKQJ, NSAOCITMREHFDWBZLVUGXJYPQK, NZSOCTIMRPHFDWBAEVUGXJYKQL, NSDOCTIMREHFAWBLPVUGXZYKQJ, NASOCTZMREHFDWBIPVUGXJYKQL, NZSOCITMRELFDWBAPVUGXHYKQJ, NSTOCILMREHFDWBZKVUGXAYPQJ, NASOCTZMREHFDWBIKVUGXJYPQL, NASOCTIMREHFYWBZPVUGXJDLQK, NZAOCTIMREHFDWBSLVUGXPYKQJ, NASOCTIMREHFDJBZKVUGXWYLQP, NASOCTIMREHFYWBZPVUGXJDKQL, NTYOCILMREHFAWBSPVUGXZDKQJ, NSZOCTIMREHFDWBLPVUGXAYKQJ, NASOCTIMRLHFDJBZEVUGXWYKQP, NASOCITMREHFDWBLPVUGXZYKQJ, NZAOCILMREHFDWBSPVUGXTYKQJ, NASOCTIMREHFDWBZJVUGXPYKQL, NASOCTIMREHFDWBZPVUGXJYLQK, NLSOCITMREHFDWBZKVUGXAYPQJ, NZAOCITMRELFDWBSPVUGXHYKQJ, NASOCTIMREHFDWBZKVUGXPYJQL, NASOCDTMRPHFIWBLEVUGXZYKQJ, NASOCITMRPHFDWBLKVUGXZYEQJ, NSIOCTYMREHFAWBLPVUGXZDKQJ, NASOCTIMREHFDWBZPVUGXJYKQL, NSIOCYTMREHFAWBZPVUGXLDKQJ, NASOCTIMRKHFDWBZPVUGXJYEQL, NASOCIZMREHFDWBTLVUGXPYKQJ, NASOCILMREQFDWBHKVUGXZYPTJ, NASOCTIMRPHFDWBZEVUGXJYLQK, NASOCILMREHFDWBZPVUGXTYKQJ, NASOCTIMREHFDWBZKVUGXJYPQL]
Final key: [N, Z, S, O, C, I, T, M, R, E, H, F, D, W, B, L, P, V, U, G, X, A, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.43user 3.12system 0:44.68elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40099minor)pagefaults 0swaps
  HITSAOEMFDXRNPCVWGBULJYQKZ
Final key: [C, E, I, X, B, W, T, V, U, H, A, L, S, G, R, Y, P, D, O, N, F, K, M, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
42.56user 2.48system 0:38.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36404minor)pagefaults 0swaps
  CPLAHITSVMWEDUBXRNGKFYOJZQ
Final key: [R, T, A, I, U, Y, X, P, B, L, M, D, H, G, C, W, E, N, O, V, F, K, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.96user 3.06system 0:41.70elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36028minor)pagefaults 0swaps
Final key: [R, W, S, N, U, A, M, P, C, E, L, I, Y, O, B, H, K, F, G, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.17user 3.61system 0:44.67elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38274minor)pagefaults 0swaps
Final key: [R, F, S, D, O, A, L, M, C, E, W, I, Y, G, B, H, P, U, N, V, X, K, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.63user 4.14system 0:41.86elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36139minor)pagefaults 0swaps
Final key: [R, W, A, I, U, H, X, P, B, E, M, D, Y, G, C, Q, K, N, O, V, F, T, S, L, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.17user 3.91system 0:44.34elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40869minor)pagefaults 0swaps
  HITSNADEOLMUFPRWKVBCGJXYQZ
  HITSNADEOLMUFPRWKVBCGJXYQZ
Final key: [C, T, S, H, U, I, L, E, R, P, A, D, Y, G, B, M, K, O, N, V, F, W, X, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
42.97user 4.02system 0:41.00elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37069minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, T, E, I, X, O, U, W, P, G, N, V, F, Q, S, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.24user 2.84system 0:42.34elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39672minor)pagefaults 0swaps
Final key: [C, W, S, H, U, A, L, P, R, T, M, Y, I, G, B, F, K, O, N, V, D, E, X, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.70user 2.99system 0:43.58elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37447minor)pagefaults 0swaps
Final key: [R, W, S, N, U, A, M, P, C, E, Q, I, Y, O, B, H, K, F, G, V, D, Z, X, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
42.89user 2.88system 0:39.07elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40397minor)pagefaults 0swaps
  AEOHITSQCMLUDRBFNGPJWXVKYZ
Final key: [B, E, A, I, N, Y, X, M, C, T, L, D, Z, G, R, W, P, U, O, V, F, K, S, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.48user 2.91system 0:42.39elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38121minor)pagefaults 0swaps
  TIMEURLHSAWVNOBDXCGPKFYZJQ
  TIMEURLHSNWAPOBDXCGFKJYZQV
Final key: [C, T, Y, X, B, W, Q, V, U, E, L, S, I, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
47.09user 3.22system 0:43.87elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40954minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, H, P, C, E, M, I, Y, O, B, L, J, F, G, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.31user 2.84system 0:41.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41250minor)pagefaults 0swaps
Final key: [R, F, A, Y, N, I, L, M, C, E, S, D, H, O, B, W, P, U, G, V, X, K, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.98user 2.86system 0:41.88elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41564minor)pagefaults 0swaps
Final key: [B, E, A, U, N, H, S, M, R, T, L, O, I, G, C, Z, P, V, D, X, F, K, Y, J, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.59user 3.65system 0:45.25elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39617minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, E, T, F, W, M, G, Q, P, U, V, B, X, K, H, L, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.08user 2.77system 0:41.29elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41521minor)pagefaults 0swaps
Final key: [B, A, Y, X, C, H, L, M, R, E, T, D, S, G, U, W, P, O, N, V, F, J, I, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
46.57user 3.62system 0:43.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38826minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, I, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, A, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.38user 2.88system 0:41.79elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40867minor)pagefaults 0swaps
Final key: [B, Z, A, D, C, Y, H, M, R, E, L, X, S, G, U, T, K, O, N, V, F, J, I, P, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.23user 2.66system 0:41.18elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40775minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, E, R, J, L, C, F, M, G, W, K, U, V, B, X, P, H, T, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.31user 2.93system 0:42.31elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39466minor)pagefaults 0swaps
  OTIMESRDCPNUYGXWHBKFAZLQJV
  PRAHNTIMECFDYGBWKUOVXLQJSZ
Final key: [R, H, A, D, N, Z, L, M, C, J, F, I, Y, G, B, W, P, U, O, V, X, E, Q, T, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.21user 2.95system 0:44.10elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39650minor)pagefaults 0swaps
Final key: [N, W, F, Y, O, I, T, J, V, P, S, R, L, U, G, A, H, M, B, C, X, Q, D, E, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
47.63user 2.86system 0:44.32elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39463minor)pagefaults 0swaps
Final key: [R, W, A, F, U, D, T, E, O, J, M, I, H, G, C, Q, K, N, V, B, Y, P, X, L, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.54user 2.93system 0:43.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39747minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, K, E, I, X, O, U, T, P, G, N, V, F, Q, S, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
41.53user 2.37system 0:38.12elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36906minor)pagefaults 0swaps
Final key: [C, E, A, I, B, H, X, V, U, L, M, D, S, G, R, W, P, J, O, N, F, T, Y, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
47.15user 2.94system 0:42.73elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39934minor)pagefaults 0swaps
Final key: [B, H, A, D, R, S, T, L, U, E, W, I, X, G, C, Y, P, O, N, V, F, Q, M, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.62user 4.55system 0:45.08elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37063minor)pagefaults 0swaps
Final key: [C, F, S, H, U, X, L, P, R, E, M, Y, I, G, B, Q, J, O, N, V, D, W, A, K, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.15user 2.87system 0:42.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40786minor)pagefaults 0swaps
  STIMEALORHPGCBVDXKWUNFZYQJ
  STIMEALORHPGCBVDXKWUNFZQJY
Final key: [C, Z, A, H, U, D, Q, P, R, L, W, Y, I, G, B, F, E, O, N, V, X, K, S, M, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  WNODUTIMELRASGHXKFVCYBJQZP
0inputs+0outputs (1major+40446minor)pagefaults 0swaps
ITMCPHSYGBWKUOVXLZJFQ, RPADNIHMCJLSYGBWEUOVXKZTFQ, RHADOITMCELSYGBWPUNVXKZJFQ, READNITMCJHSYGBWPUOVXKZLFQ, RTADNILMCESHYGBWPUOVXKZJFQ, RZADNILMCEHSYGBWPUOVXKTJFQ, READNSTMCJHIYGBWPUOVXKZLFQ, RLADNIHMCPESYGBWTUOVXKZJFQ, REIDOASMCTWFYGBHPUNVXKZLQJ, RHADNTIMCLESYGBWJUOVXKZPFQ, RESDNILMCTHAYGBWPUOVXKZJFQ, READNIHMCTLSYGBWPUOVXJZKFQ, RHADNTIMCLESYGBWPUOVXKZJFQ, READNITMCLHSYGBWPUOVXKZJFQ, REZDOISMCTHFYGBWPUNVXKALQJ, RTADNISMCELZYGBWPUOVXKHJFQ, READNIHMCJTSYGBWLUOVXKZPFQ]
Final key: [R, S, A, D, O, I, L, M, C, E, H, F, Y, G, B, W, P, U, N, V, X, K, Z, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.25user 2.80system 0:42.21elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35362minor)pagefaults 0swaps
Final key: [C, M, H, X, U, I, A, P, B, L, T, Y, D, G, R, W, E, V, O, N, F, Z, S, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
44.83user 2.69system 0:39.62elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42003minor)pagefaults 0swaps
Final key: [B, L, A, H, N, I, S, M, C, T, Q, D, Y, G, R, W, E, U, O, V, F, K, Z, P, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.88user 2.94system 0:41.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41984minor)pagefaults 0swaps
Final key: [R, W, S, H, U, Z, M, P, C, E, A, I, Y, O, B, F, K, G, N, V, D, T, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.78user 2.79system 0:41.60elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37906minor)pagefaults 0swaps
  AHITSDNRUEWLYMCFPVGBOXJQZK
Final key: [C, H, S, D, R, A, T, M, U, E, L, F, I, G, B, Y, P, V, O, N, X, Q, W, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
41.45user 2.86system 0:38.15elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38322minor)pagefaults 0swaps
Final key: [N, T, A, H, U, D, W, E, R, L, Q, Y, I, V, C, S, P, O, G, B, F, K, X, M, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.15user 2.83system 0:43.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38688minor)pagefaults 0swaps
  CEYDBWLVUHITSGRZPMONFKAJQX
Final key: [C, E, Y, X, B, W, Q, V, U, A, T, I, S, G, R, L, P, D, O, N, F, M, Z, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
48.20user 2.90system 0:44.54elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39779minor)pagefaults 0swaps
  OEARHITSNLMPCUBWJDZYXFKVQG
Final key: [R, Z, S, H, C, I, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.42user 3.30system 0:43.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37130minor)pagefaults 0swaps
Final key: [C, A, S, N, U, D, Q, P, R, L, W, Y, I, O, B, M, E, H, G, V, F, K, X, J, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
43.64user 3.75system 0:41.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35613minor)pagefaults 0swaps
Final key: [R, I, A, Y, N, L, S, E, O, T, H, C, D, M, G, W, K, U, V, B, X, Z, Q, P, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
45.83user 2.93system 0:41.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39601minor)pagefaults 0swaps
Final key: [B, E, A, I, N, W, X, M, C, T, L, D, Y, G, R, Z, P, U, V, O, F, J, S, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.06user 2.68system 0:40.18elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39662minor)pagefaults 0swaps
Final key: [R, A, S, X, C, I, Q, M, U, E, H, F, Y, G, B, Z, L, O, N, V, D, P, W, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.23user 2.86system 0:42.29elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38111minor)pagefaults 0swaps
  LRSHTIMEUPADYOBCKGNVFWXJZQ
Final key: [R, T, S, H, U, Z, M, P, C, E, A, I, Y, O, B, F, K, G, N, V, D, W, X, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.93user 2.83system 0:43.08elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40938minor)pagefaults 0swaps
Parent [63]: XUSAKLBJQWNGVYTIMEHRCZPDOF = 0.9477233473609233
Initial pool: [XSZVCMKQYRJBHWDIAENPTFLUOG, BULZCRQFTGSVNHOKEDXYPJAWMI, ERVWALJXZOHNKGSFTYCMDQBIUP, XFDCOMVLERSWKHZGIQBNYAJPTU, NUCAYFZJBWELIVTGRSXPKHDQMO, TJVMPKRCXULQWZEHBIYOFASDNG, HAMCLDZRYNSFPUOKVXTJBGEQIW, SXRIJKWHPQMDTBELCAOYZFUNVG, BODSAWMIQFZYGHELRKXJNUVTPC, GBWANCOZPLXKITYSRHMVFDEQJU, VRFMSAGQIEPXDNLYZOWKUBJTCH, LNGDMROFPCWIQXTKEJVZYHUBAS, DSZIGPANUTQRCKOWHJXMEVBLFY, VONHYLCUBMRWEAKQFTGXDJISPZ, NJCITZYRQLPEUFODHXWVBAGMKS, XRGWBSKTUFLHJIVOZDCQEPMYNA, HJRFLXCUMOVTYISKNBZGQDAPEW, IPCFRDGYKEAQBMOUZHXTJLSWVN, HLFWNAEPIJQKOSVZBTXGCDUYRM, UBRCGYQJTHKOFLPWXIAEZMDNVS, DJQSERXPCKBMVYGHLATOZWFUIN, NKAYBFZDTSRLQWOPHMXEUGJVIC, YPXAJBICWHGTDLKQEVUFNOZSMR, XQJMDHLFYVOSPEGTNUCKZBWIRA, UBKEDYXMHJAWLRVGFNCTQSOIPZ, HQDTBFPRYJIWXCMELOZVAGUNSK, XJAVDLETFHCGIQRNYWKPMZOUSB, HIFDQMSZKRWGTNPYLVXJEUCABO, TIKWJYECAVZBQSONXPLFRGMUDH, PRNHFGJIKAMLSOTXDQVBYWUCEZ, BOZNSYTFKCGPHQJMXWRUILVDEA, KDJUSYOPWNXCHAGFQLBRMEIZVT, QEKWIFLBDURGSOXCZNJAMHVPYT, IUOGVPYZTAXJKHLNBFCDWQRESM, NQTXLPVCFKIBWMSYHADGEZOURJ, FWNGSKAQJCIUDVEBRMOLZHTPXY, SAIOCLQGUMHJDNKEFVZRTBYXWP, GKJNPLZRICFHYSMDXBAETVUOQW, UTQPMFGOYHJAKVWRINXSDEZLBC, KWMQEOVZXYHIDGARSLNCJPBFUT, DGEYRFQKSPAXLJONUWCIZTVHMB, YVRTDGNMAIPLKXOWJSQBFZHCEU, ZAVLJGROFIWDXPHCEYBMUKNSQT, TBEGYMKJCIHORAXFWPUDVQNZSL, HTWXYSLUFQNKAOIJZVMPRCBGDE, AKGECDIMHTNFZOVSXPJWBUYRLQ, JRWZOCKDLNGQPYTXESBIFUAVHM, WFXRMTCQHZSDUGAKNJOEBLYPIV, KYLZIBDAHRCEOSPNTJFGXUWQMV, QMYUKSHITXNBAEZGRLFVOWDCPJ, CWGHTRJIVUFQXZEMNKODYLSBPA, EMHJNPUFCKZIQGROBVAYTWDXLS, OLKIUWMSANJHEZQCFTXRVDYBPG, DXBRMHZCELPVOQTJGKSYWIFNAU, WPGDUXYOSMLANVCTHFKREBJZIQ, LHNBZVSRUJDKGIYPACEMWXQFOT, BCUDHRJQISENPATOVKXGFZWYML, GHYVARDCXOFITJNBPKZQSWULEM, MLCIHWDRGXEZKNJQTPYOBSFVAU, MEKATJRQYXPNILHWUBCGZVSOFD, LKBFUWMDAYQTJZEPSXCIHGORVN, CBTFEPKYSRVOMXNIALZDUQHJWG, XCBGAFLSNKHOEIPWVZTJYDURMQ, XUSAKLBJQWNGVYTIMEHRCZPDOF]
  BWANCTIMEHUDYGRSLVOXFPZKQJ
Final key: [C, E, Y, X, B, W, H, V, U, T, A, I, S, G, R, Q, L, D, O, N, F, P, Z, K, M, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
44.67user 3.65system 0:42.64elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37801minor)pagefaults 0swaps
  OAHITSNEBFUXDVPLJQWCZMGKYR
  OAHITSNEBKUXDVPLFQGCWMYJRZ
Final key: [R, E, A, I, N, M, X, P, B, T, S, D, Y, G, C, W, J, V, O, U, F, K, H, L, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.66user 2.74system 0:43.12elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39403minor)pagefaults 0swaps
Final key: [R, A, W, D, C, H, I, M, B, E, P, S, Y, G, U, Q, J, O, N, V, F, Z, X, K, T, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.27user 2.82system 0:42.62elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40198minor)pagefaults 0swaps
  OHASTIMENLFRDVBWPGUCXQYKZJ
Final key: [O, H, Z, W, R, D, T, E, N, M, L, I, A, V, B, F, P, G, U, C, X, Q, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.05user 2.81system 0:41.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37517minor)pagefaults 0swaps
Final key: [R, Z, S, H, U, A, L, P, C, E, M, I, Y, G, B, F, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.93user 2.93system 0:43.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38241minor)pagefaults 0swaps
  WRAHTIMECLUDYOBFPGNVXJZKSQ
Final key: [R, T, S, H, U, Z, Q, P, C, M, A, I, Y, G, B, F, E, O, N, V, D, W, X, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
0inputs+0outputs (1major+40230minor)pagefaults 0swaps
NIHMCELSYGBWPUOVXKZJFQ, RTADNILMCJHFYGBWPUOVXKZESQ]
  RLAHITSMNCEDYGBWPUOVXKZJFQ
Final key: [R, T, A, I, N, X, S, M, B, E, L, D, Y, G, C, W, P, U, O, V, F, K, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.88user 2.94system 0:42.84elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43305minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, T, K, I, S, G, R, Q, P, D, O, N, F, M, A, H, J, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  HAXSONTIMELUWDRFPJCVGBYKQZ
  RLANCTIMEBSDYGUWHPOVFJXKQZ
0inputs+0outputs (1major+40133minor)pagefaults 0swaps
GUWEPOVFZXKHQ, RLANCTSMBPZDYGUWEJOVFIXKHQ, RHANCISMBJEDYGUTLPOVFZXKWQ, REANCHIMBQSDYGUWLPOVFZXKTJ, REZNCTIMBLSDYGUWJPOVFAXKHQ, REANCSHMBJTDYGUWLPOVFZXKIQ, RKANCILMBTSDYGUWPJOVFZXEHQ, RAWNCTIMBHEDYGUSJPOVFKXZLQ]
Final key: [R, Z, T, N, C, I, S, M, B, L, E, D, Y, G, U, W, K, P, O, V, F, A, X, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.52user 3.06system 0:42.51elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37624minor)pagefaults 0swaps
  NEOCRDAHITSYGPKVWMFJXZQULB
  LATIMEONSUHZDRGYWXBJPFCVQK
Final key: [R, S, A, U, O, I, Z, J, N, E, T, D, F, V, C, W, L, M, G, B, Y, Q, X, P, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.48user 3.05system 0:44.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40554minor)pagefaults 0swaps
  CPAXBWEVUHITSGRYLDONFMJKQZ
Final key: [C, E, I, X, B, W, Q, V, U, L, T, Y, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
46.12user 2.83system 0:42.40elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39925minor)pagefaults 0swaps
  HITSNELROPWADGMYCUBVFXJKQZ
  BEAHITSMRKLDYGUWPONVFCXJZQ
Final key: [B, Z, A, I, C, H, X, M, R, E, Q, D, S, G, U, W, P, O, N, V, F, J, Y, L, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.91user 3.20system 0:42.88elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41957minor)pagefaults 0swaps
Final key: [C, Q, S, H, U, A, X, P, R, E, L, Y, I, G, B, F, M, O, N, V, D, W, Z, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.11user 3.12system 0:41.86elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39522minor)pagefaults 0swaps
Final key: [O, H, A, W, R, I, S, C, N, P, T, D, Y, J, B, F, E, G, V, U, X, Q, Z, L, M, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.94user 3.28system 0:44.06elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43097minor)pagefaults 0swaps
Final key: [R, H, W, M, N, Z, S, E, O, T, F, D, A, G, B, Y, K, V, U, C, X, L, Q, P, I, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.09user 2.86system 0:42.39elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38594minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, H, L, V, U, P, T, I, S, G, R, W, K, D, O, N, F, Q, A, J, M, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
47.05user 2.85system 0:43.01elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41821minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Z, L, M, C, E, T, I, X, O, U, Y, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
48.03user 2.94system 0:43.24elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37275minor)pagefaults 0swaps
Final key: [C, E, A, D, B, W, Y, V, U, L, T, S, I, O, R, H, P, G, X, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
47.27user 3.40system 0:44.03elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39622minor)pagefaults 0swaps
  RTIMENALCWSHYGBFKUDVXJOPQZ
Final key: [R, H, A, D, N, T, Q, M, C, E, F, I, Y, G, B, W, P, U, O, V, X, K, Z, L, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.16user 2.84system 0:42.28elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38845minor)pagefaults 0swaps
Final key: [R, Z, S, D, C, I, L, M, U, T, H, F, Y, G, B, W, P, O, N, V, E, A, X, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.69user 2.96system 0:43.11elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37740minor)pagefaults 0swaps
  CAHITSOEDPQUMLRFYKNGWJVBXZ
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, J, X, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
41.62user 3.29system 0:39.49elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39233minor)pagefaults 0swaps
  YEARCHITSMLDXOUBFVGNJKPWQZ
Final key: [B, H, A, D, R, Y, T, M, C, E, L, I, X, O, U, W, P, G, N, V, F, Q, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.87user 2.88system 0:41.68elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41351minor)pagefaults 0swaps
Final key: [N, H, S, D, C, I, L, M, R, E, F, U, A, G, B, W, P, O, Y, V, X, J, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  RYAOCTIMEQHDUJBFLVNGSKWXPZ
  AYROCTIMEQHDUWBFLJNGSKVXPZ
  YRAOCTIMEQHDUJBFLVNGSKWXPZ
  RYAOCTIMEQHDUJBFLVNGSKWXPZ
  RYAOCTIMEQHDUJBSLVNGFKWXPZ
  RASOCTIMEUHDYLBKJGNVFPXWZQ
  RASOCTIMEHUWYPBDLGNVFKXJZQ
  PRSOCTIMEHLDYGBWKJNVUAXZFQ
0inputs+0outputs (1major+41947minor)pagefaults 0swaps
MUESDYGBWLJNVKPXFHZ, RASOCTIMGHEDYUBWFJNVLPXKZQ, ERSOCTMAUILDYGBWHJNVFPXKZQ, RASNCTIMUELDYGBWHJOVFKXPZQ, LASORTIMBEQDCGUWHJNVYKXFZP, MASOCTIRUELDYGBWHJNVFPXKZQ, RHYOSTIMUELDACBWKGNVFPXJZQ, ROSACTIMUELDYPBWKGNVFQXZHJ, ZRSOCTIMUHLDYJBWKGNVFAXEPQ, REAOCTIMUHLDYGBSKJNVFWQPXZ, RIEOCAQMUHLDYGBSKJNVFTXWPZ, RASUCHIMOELDYTBWKGNVFZXJPQ, RASOCTIMUEHDYGBFPJNVLWXQZK, HRSICTAMUELDYGOWBJNVFKXPZQ, RASOCTIMUEHDYPBFKGNVLWXJQZ, GRAOCSTMUEHDYIBLKJNVPWXZFQ, RASOCTIMUEHBYPDQKGNVLWXZFJ, RWSOCTIMUEHDYKBAPGNVLJXZFQ, RASOCTIMUEHDYPBWJGNKFVXQLZ, WASOCYIMURHDTPBFEGNVZJXKLQ, RASOCTIMUEHDYPBWKGNFVLXZJQ, RLSACJIMUOHDYPBWEGNVFTXKZQ, RASOCTIMUEWDYPBJKGNVFHXQLZ, RHAOSTIMUKEDYPBWCGNVFJXQLZ, RASOCTIMLEHDYGBUKJNVQWXPFZ, WRSOCIAMUETDYHBFKGNVLJXPQZ, RASOCTIJUEHDYGBZPMNVFWXQKL, GRSOLTIMUECDYPBAKJNVFWXZHQ, REIGCTSMUHLDYOBWPVNFAKXJQZ, EAIRCNSMUHLDYGBWPJOVFKXZTQ, RASODTIMUEHCYPBFKGNVWZXLQJ, RESOCTKMUHLDYPXIJGNVFWBZAQ, RASONTIMUELDYPBWKGCVHQXZFJ, RHSOCTIMUELYDPBAKGNVFQXWZJ, RAILCESMUTHDYPBZOGNVFWXJQK, HRIOCESAUTWDYXBZMGNVFKPJLQ, RASOCTIMUELDYGBWPJNVFZXKHQ, RASOCTLMUEHDYGBIKJNVFWXPZQ, RASOCTIMBELDYGUWPJNVFHXKQZ, RASOCTIMUELDYGBWKJNVFPXQHZ, RASOCTIMUEQDYGBWKJNVFLXPHZ, RALOCTIMUEHDYGBSPJNVFWXQZK, RWSOCTIMUEHDYGBLPJNVFAXQZK, RASOCTIMUHLDYGBWEJNVFPXKZQ, RQSOCTIMUHEDYGBWPJNVFAXKZL, RASOCTIMUKLDYGBWEJNVFPXHZQ, RFSOCTLMUHIDYGBWPJNVEAXKQZ, RASOCITMUELDYGBWKJNVFPXZQH, RASOCTIMUHLDYGBWPJNVZEXKFQ, RASOCTIMUEHDYGBLPJNVFWXQZK, RASJCTWMUELDIGBFHONVYPXKZQ, RAIOCTSMUEHDYGBLPJNVFWXQZK, RASOCTQMUELDYGBWFJNVHPXKIZ, RESOCTQMUHLDYJBWKGNVFAXZIP, RASNCTIMUEHDYGBFPJOVLQXZWK, RASOCTIMUWLDYGBHKJNVEPXZFQ, RASOCTLMUEIDYGBWPJNVFHXKQZ, RASOCTIMUHEDYGBWQJNVFPXKZL, RASOCTIMUEHDYGBLKJNVFWXPZQ, RHSOCTIMUELDYJBWKGNVFAXZQP, RASOCTIMUELDYGBWHJNVFZXKPQ, RASOCTIMUFEDYGBWPJNVHZXKQL, RASOCTQMUELDYGBWKJNVFPXIHZ, RASOCTIMUHLDYGBWPJNVFEXKZQ, RASOCTIMULEDYGBWHJNVFPXKZQ, RASOCTIMUHLDYGBWEJNVFKXPZQ, RASOCTIMUEQDYJBWHGNVFKXZLP, RQSOCTIMUELDYGBAKJNVFWXPZH, RAYOCTIMUELDSGBWHJNVFPXKZQ, RASOCTIMUELDYPBFKGNVZHXJWQ, RFSOCTIMUHLDYJBWKGNVEAXZPQ, RASOCTIMUELDYPBWKGNVFQXZHJ, REANCTQMUHLDYGBSKJOVFWXPIZ, RHSOCTIMUELDYGBZKJNVFAXWPQ, BASOCTIMUELDYGRWHJNVFZXKPQ, RASOCHIMUELDYPBFKGNVZWXJTQ, RASOCTXMUEHDYGBLKJNVFWIPZQ, RASOCTIMUELDYJBWPGNVFKXHZQ, RASOCTIMUEHDYPBLKGNVZWXJFQ, RASOCTYMUELDIPBWKGNVFQXZHJ, RASOCTIMUEHDYPBZKGNVLJXWFQ, RAYOCTIMULPDSJBQEGNVFWXZHK, RASOCTIMUZHDYPBWEGNVFJXKLQ, RAYOCTIMUELDSPBFJGNVZWXQHK, RASOCTIMUEHDYPBWKGNVFJXZLQ, RASOCTIMUHQDYPBWEGNVFLXKZJ, RASOCTIMUEWDYPBHKGNVFJXQLZ, RASOCTIMULEDYPBWKGNVFQXZHJ, RASOCTIMUEHDYPBFKGNVLJXZWQ, RASOCTIMUFHDYGBLKJNVEWXPQZ, RWSOCTKMUELDYGBAPJNVFIXZHQ, RASOCTIMUEHYDPBZKGNVFWXJQL, RESPCZIMUHLDYOBWKVNGFAXJTQ, RAIOCTSMUELDYGBWPJNVFKXZQH, RPSOCTIMUHLDYJBFKGNVEWXZAQ, RASOCTLMUEHDYPBIJGNVFWXZQK, RHSOCTIMUELDYJBAKGNVFQXWZP, RASOCTIMUELDYPBWKGNVHQXZFJ, RZIOCTSMUEWDYPBHLGNVFKXJAQ, RASOCEIMUTHDYPBZKGNVFWXJLQ]
  RASOCTIMEHLDYGBWPJNVFUXKZQ
Final key: [R, Z, S, H, C, I, L, M, U, E, W, D, Y, G, B, Q, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
48.54user 3.07system 0:44.52elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40816minor)pagefaults 0swaps
Final key: [R, T, A, X, U, D, H, P, B, E, M, I, Y, G, C, W, L, N, O, V, F, Z, S, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.49user 3.06system 0:44.44elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37358minor)pagefaults 0swaps
Final key: [B, A, Y, D, N, W, L, M, C, E, T, O, I, G, R, Q, P, U, V, X, F, Z, S, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
46.76user 3.09system 0:43.04elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40504minor)pagefaults 0swaps
Final key: [R, A, S, H, C, I, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, Z, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.19user 3.80system 0:42.74elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38687minor)pagefaults 0swaps
Final key: [R, A, S, O, C, T, X, P, U, E, W, F, I, G, Y, D, K, B, N, V, Z, M, H, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.81user 2.92system 0:44.64elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38945minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, L, Q, M, U, J, F, I, Y, G, B, W, E, O, N, V, D, A, X, P, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.57user 2.83system 0:43.80elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41129minor)pagefaults 0swaps
  RHGONTIMEACUBSFXLDVWKJQPZY
Final key: [R, A, S, H, C, L, X, M, U, E, Q, I, Y, G, B, W, K, O, N, V, D, P, Z, F, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
39.95user 2.54system 0:35.59elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38754minor)pagefaults 0swaps
Final key: [R, W, A, I, U, H, S, P, B, L, M, D, Y, G, C, Q, E, O, N, V, F, T, X, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.84user 2.79system 0:43.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40950minor)pagefaults 0swaps
Final key: [V, M, W, H, N, X, L, E, R, P, F, I, A, G, B, Q, K, O, U, C, D, Z, Y, T, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.87user 4.12system 0:43.15elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40804minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, H, E, R, K, S, C, F, M, G, W, P, U, V, B, X, Q, L, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  RSAYNTIMELPDHOBWCUGVXKQJFZ
0inputs+0outputs (1major+40331minor)pagefaults 0swaps
DHOBWLUGVXKQJFP, RLAYNZIMCESDHOBWKUGVXJQTFP, RFAYNLIMCPSDHOBWEUGVXZQJTK, RZAYNTIMCESDHOBWKUGVXJQLFP, RZAYNILMCETDHOBWKUGVXJQSFP, RLAYNTHMCPSDIOBWEUGVXZQKFJ, RLAYNTHMCESDIOBWPUGVXZQKFJ, RPAYNIQMCETDHOBWKUGVXZSLFJ, RZAYNSIMCPTDHOBWKUGVXEQLFJ, RTAYNZIMCKSDHOBWJUGVXEQLFP, RTAYNISMCELDHOBWJUGVXZQPFK, RTAYNISMCKLDHOBWEUGVXZQJFP, RSAYNTIMCPEDHOBWKUGVXZQJFL, RWAYNIQMCETDHOBLKUGVXZSPFJ, RTAYNZIMCKSDHOBWLUGVXEQJFP, RQAYNTIMCESDHOBWKUGVXZLJFP, RLAYNIFMCEQDHOBWTUGVXKZJSP, RZAYNIFMCTSDHOBWKUGVXJQELP, RZAYNSIMCETDHOBWKUGVXJQLFP, RSAYNLIMCETDHOBWKUGVXZQJFP, RZAYNISMCELDHOBWJUGVXTQPFK, RTAYNISMCEQDHOBWKUGVXZLJFP, RPAYNISMCJLDHOBWEUGVXZQTFK, RFAYNTIMCESDHOBWKUGVXZQJLP, RLAYNTQMCESDHOBWKUGVXZIJFP, RLAYNSHMCETDIOBWKUGVXZQPFJ, RZAYNLIMCESDHOBWKUGVXJQTFP, RFAYNTIMCEZDHOBWJUGVXKQLSP, RTAYNISMCPEDHOBWLUGVXZQJFK, RTAYNISMCJEDHOBWLUGVXZQPFK, RPAYNISMCTLDHOBWEUGVXZQJFK, RTAYNSIMCELDHOBWKUGVXZQJFP, RLAYNITMCESDHOBWKUGVXZQJFP, REAYNTIMCLSDHOBWKUGVXZQPFJ, REAYNTIMCPSDHOBWKUGVXZQJFL, RLAYNTIMCEQDHOBWJUGVXZSKFP, RTAYNZQMCPSDHOBWKUGVXEILFJ, RPAYNTIMCESDHOBWKUGVXZQLFJ, RLAYNTIMCESDZOBWPUGVXHQKFJ, RIAYNZFMCPTDHOBWKUGVXEQLSJ, RLAYNTIMCEQDHOBWKUGVXZSJFP, REAYNILMCTQDHOBWJUGVXKZFSP, RLAYNTIMCESDZOBWKUGVXHQPFJ, RLAYNTIMCESDZOBWKUGVXHQJFP]
Final key: [R, F, A, Y, N, I, Q, M, C, E, T, D, H, O, B, W, P, U, G, V, X, Z, L, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.26user 3.59system 0:42.49elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40367minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, L, M, C, K, E, D, Y, G, B, W, P, U, O, V, X, Z, Q, T, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.34user 2.68system 0:40.97elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39665minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, K, H, F, W, M, G, L, P, U, V, B, X, E, Y, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.93user 4.02system 0:42.07elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38950minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, P, T, I, Y, G, C, W, K, U, O, V, F, E, L, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.97user 2.72system 0:41.08elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38465minor)pagefaults 0swaps
Final key: [N, S, T, H, C, I, W, M, R, E, L, F, D, V, B, Z, P, O, U, G, X, A, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.53user 2.84system 0:43.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40226minor)pagefaults 0swaps
Final key: [U, A, L, H, N, D, X, P, R, T, F, I, W, G, B, M, E, O, Y, V, C, K, Z, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.34user 3.27system 0:42.81elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37870minor)pagefaults 0swaps
Final key: [C, M, I, H, U, X, S, P, R, E, L, Y, Z, G, B, F, K, O, N, V, D, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.63user 3.04system 0:42.21elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40505minor)pagefaults 0swaps
  HTIMEUSNRAYGOWCDLBVJPZFXQK
Final key: [B, H, A, D, R, T, Y, M, C, L, E, I, X, O, U, Z, P, G, N, V, F, Q, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.07user 3.05system 0:44.53elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36737minor)pagefaults 0swaps
  STIMEARLWDUNYOCFXPBVHJZGQK
Final key: [C, T, A, D, U, I, H, P, B, E, M, V, Y, G, R, W, J, N, O, X, F, Z, S, K, Q, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
42.48user 2.74system 0:38.32elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40596minor)pagefaults 0swaps
Parent [38]: CUVNMEKHITSQAGDRXYLJPZBWFO = 0.9679097230158198
Initial pool: [XBKURTZSJFQIYWMDCVEALPNGHO, UOJYNIHCSGALPTQFBEXVRWKDMZ, SIGRFOPCNMYAHZXLETUVDQJWKB, YBLJAIHMOKFGTCEUNSWXZDRVQP, PMQUENALSXKRTHZGDOVJCWYFIB, LOYNXCSKEDPWUVGIAJZRFTMQHB, DNWCZHAEIOSLPBKGQFJURVXYTM, JQBOVWRGNYADIMEZXFKPCUTHSL, XPLYKMIUBVJQAZTDEHGCWOSNFR, OJHNDRCUPELIQKVTFBYZSXGAWM, HUMNDCKJOZBYGLQIFSVETPWXRA, AZGUTWHPENOCLJIDFMYBVRQSKX, TKGAPEOQVIHSBNJDYFXZUCMRLW, IXTRAPBSMHWCLDOGNEUVFZYKQJ, JDNZYOVACBUKGWSPXQTMRILEHF, YCBPVJKUOWSDMZIQXLEFGTNRHA, JULWEHTKDQXCFZYIAMSBPVNGRO, HWDGSUOKXPFTIBVCRQZALJENYM, TPVOIZHYQNBSADGKMUXWLFRECJ, LMKAFSNVXHUJDCQIEYZOGRWBTP, RDJMFLEXKVIPZQONUWCBHYSTAG, PNIGBFRETCAQYSZWUJOXLMDVKH, AYOJTWFLEDBXHKISCZVGMNPUQR, KTACUJLIPZMEWFDOVHNRQSXGYB, YVTMOEIPWQBRULNGCFSZHDJXAK, TZBIDEGXKRYNQWUAPLFHVCSOJM, DUQKMOHRZESAWYCGFIPLVBNXTJ, AELZYNRSTCIKJGMUBFDPOVWQXH, JKFBRGLCIEYVOMAXHSPDTUZQWN, DVREKOQCNPJUZXAWYTIMHBGSFL, DMQTXKBCGROESZVAYJFNPHLUWI, XHEFYTQPNBDKUCZLIMGASVWJOR, LAQUJDGXKRBMNTVIYHZPFWOCES, VHYTJZUFSLPWREKBQCNGAOIMXD, KYDTQJABUCZNWOHGIXVSMPFELR, KVUZILMXBJDEFPYSRNAOWHTGQC, BXWAYTEPZUOQLMIGSHNKDJCVFR, RTBMJFPQHOUEVZAWSYICNDXGKL, CUVNMEKHITSQAGDRXYLJPZBWFO, PFJTHIDALZSOYBKEMQNWCGXRVU, AGOXHRYTFVUDJMBKLSWZPQECIN, SDTYXRBQPIZWHFVGOMNUAJCKLE, BISNVPGQAUTMYXROZCJDKEHFLW, ORKTAQCSUEYVDBJPXIGFLNHMZW, RFPHXLQBEOVUDKSZCGWYANMIJT, EARKVUSGHLQJFCYDPBOIZXMWNT, MZQERGTOJABDWFNYPKVILHCXSU, XFDAPQBOMLZGYSJHVIUCTWNRKE, SJFUEZKTVQHNOYCWRAMDGXIPLB, WYERGLZBFDUCKJXHMSQTVPONIA, LXDGRNSTMIPAUFKEQBYJZHWCOV, NFDEBZKUQPMCWOVXHJSTLAGRIY, JLYRNEUVGHODSCIPBFZQATMXWK, NTBRUQOJDKISHAGXYPEFWCLZVM, SBAJPFLYMZGCKDQONIHTUWRVEX, FPOWDHXLVMAGQCISBYUKZEJTNR, BTSZJVXWMQOIPEDRAUYFCLGHNK, EKSCLINDRQTYZMGPFOBHUVAWJX, KPWAOSIJUTQCBHZYXGMDRVEFNL, SWJFLVDMEPRTZNUHCKXBIOQYGA, OYKWZFULAXDSHTGQPEVMCIBNRJ, WPBTOKANFSGVEDIHMCLUXQYZRJ, ZOUCWMSYPRJKGNVLXFBHETAIDQ, PWKAZRNLBDEVCGQTOXJFYMSIHU]
  CGANFEDHITSOYBKRMQLJPZXWVU
  NOEAHITSRBLYDFCWMUGJVXKZQP
Final key: [R, E, A, I, U, H, X, P, B, T, L, D, Y, G, C, W, M, N, O, V, F, K, S, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.57user 3.36system 0:43.92elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43113minor)pagefaults 0swaps
  HRAONTIMEPCDSGBYLUVJFWXQKZ
Final key: [B, E, A, X, N, Y, S, M, C, T, Q, D, I, G, R, W, P, U, O, V, F, K, Z, L, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.91user 2.76system 0:42.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40371minor)pagefaults 0swaps
Final key: [C, H, S, W, R, I, L, P, N, J, T, D, A, V, B, F, K, G, O, U, X, Q, Y, E, M, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.20user 3.02system 0:43.76elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41785minor)pagefaults 0swaps
  PALOUNHITSDKMEBWFGRVCXYQJZ
Final key: [C, Q, S, H, U, Z, X, P, R, E, M, Y, I, G, B, F, L, O, N, V, D, W, A, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.98user 2.89system 0:43.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40601minor)pagefaults 0swaps
Final key: [R, E, A, Y, N, I, L, M, C, P, S, D, H, O, B, W, T, U, G, V, X, K, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
45.91user 2.95system 0:43.14elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39209minor)pagefaults 0swaps
Final key: [O, H, A, W, R, M, X, C, N, E, L, I, F, V, Y, Z, K, B, G, U, T, Q, D, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.26user 3.99system 0:45.62elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39200minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, H, V, U, T, P, I, S, G, R, M, L, D, O, N, F, Z, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
45.28user 3.91system 0:43.04elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42245minor)pagefaults 0swaps
  ULAHITSMRJWYDGBFPONVEKXCZQ
Final key: [R, A, S, H, C, D, L, M, U, K, W, I, Y, G, B, F, P, O, N, V, E, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.42user 2.77system 0:41.61elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40108minor)pagefaults 0swaps
  RASNCTIMEHUDWGBYPVFOLKXJQZ
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, Q, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
  BWANCTIMELRHSGUYKODVFPXJQZ
  BNADCTIMEHLYSGUWROXVFPJZQK
0inputs+0outputs (1major+39358minor)pagefaults 0swaps
SGUWPONVFKDJQZ, BEADCXIMRHLYSGUQPONVFWTJZK, BETDCSXMRHLYIGUWPONVFAZJQK, BETDCIXMRHLYSGUQJONVFAWPZK, BETDCIXMRHQYSGUWPONVFJZKAL, BETDCIXMRHLYSGUQPONVFAJZWK, BEADCTIMRHZYSGUWLONVFPXJQK, BEADCTIMRHLYSGUQPONVFJXWZK, BATDCIXMRHEYSGUWPONVFKZJQL, BEADCTIMRHLYSGUWKONVFJXPZQ, BEADCTIMRHLYSGUWJONVFPXKZQ, BETDCIXMRKLYSGUAPONVFQZJHW, BEADCTIMRHLYSGUWKONVFPXJZQ, BEADCYTMRLHISGUWPONVFKXJQZ, BEADCTIMRLHXSGUWKONVFPYJQZ, BQTDCIXMRHLYSGUEPONVFAWJZK, BEADCTIMRHJYSGUWLONVFZXPQK, BEADCXTMRQLISGUWPONVFKYJHZ, BEADCTIMRHPYSGUWLONVFQXJZK]
Final key: [B, Z, L, D, C, H, I, M, R, E, W, Y, S, G, U, Q, P, O, N, V, F, A, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  TIMEOSHAGXNBFKULWVCPDQRJZY
  TIMEOSHAGWNBFKULZVCPDXRJYQ
  TIMEOSHAGXNBFRUYWLCPDQVJKZ
  TIMEOSHAGWNBFKULDVCPRXJYZQ
  TIMEOSHAGWNCFUDLKYBPRXQJVZ
  TIMEORSAGWHBFUKNZCLPDXVJYQ
0inputs+0outputs (1major+39819minor)pagefaults 0swaps
AURXPOBGFKDJQZ, NKSHCITMVLFYAURXPOBGWJDEQZ, NEYHCITMVJSAWURXPOBGFKDLQZ, NEAHCFTMVLSYIURXPOBGWJDKQZ, NWSOCITMVLEYAURXKHBGFPDJQZ, NELHCITMVKSYFURXPOBGWADZQJ, NEAHCITMBLSYWURXPOVGFJDKQZ, NEPHCITMVLSYAURXKOBGFJDWQZ, NEAHCITMVLSYDURXPOBGFJWKQZ, NEAHCITMBLSYDURXKOVGFJWPQZ, NAXHCITMVLSYFUREKOBGWPDJQZ, NALHCITJVMSYPURXKOBGWFDEQZ, NEWHCSTMVLIYAURXPOBGFJDKQZ, NEAHCITMVQSYDURXPOBGFJWLZK, NEFHCITMVLSYAURXPOBGWJDKQZ, NASHCITMVLEYFURXKOBGWPDJQZ, NEAHCITMVLSYXURFPOBGWZDJQK, NEYHOISMVLTBAURFPQCGWKDJXZ, NEKHCITMVLSYAURXPOBGFJDWQZ, NWEHCITPVLSYAURXMOBGFKDJQZ, NWEHCTIMVLSYAURXPOBGFKDJQZ, NEYHOITMVLSBAURFPQCGWKDJXZ, NKAHCITMBLSYWURXEOVGFJDPQZ, NEYHOITMVLSBAURFPQCGWJDKXZ, NAEHCITMVJSYFURXKOBGWPDLQZ, NEAHCITMBJSYWURXPOVGFKDLQZ, NAEHCITMVLSYFURXKOBGWJDPQZ, VESHOFTMNLQCAURIPDBGWJYKXZ, NESHCWTMVLZYAURXPOBGIJDQFK, NEJHCIWMVLSYTURXPOBGFADKQZ, NEAHCQTMVJSYWURXPOBGFKDLIZ, NEAHCITJVLSYXURWPOBGFKDMQZ, NSAHCITMVLEYDURXPOBGWJZKQF, NEIHODTMVLSBAURWPQCGFKYJXZ, NESHCITMVLAYFURXKOBGWPDJQZ, NESHCIPMVLJYAURXTOBGWFDKQZ, BEAHCITMVLSYFURXKONGWPDJQZ, NAEHCITMVLSYPURXFOBGWJDKQZ, NAEHCITMVLXYFURSKOBGWPDJQZ, NEAHCXTMVLFYIURSKOBGWPDJQZ, NEAHCITMVLSYXURFKOBGWPDJQZ, NEAHCIQMVLSYFURXPOBGWJDKTZ, NEAHCIQMVLSYFURXKOBGWJDPTZ, NLAHCITMVESYFURXPOBGWJDKQZ, NEIHCYTMUWSLAVRXKOBGFPDJQZ, NEYHOITMVLKBAURFPQCGWJDSXZ, NEAHCIKMVLSYDURXTOBGFPWJQZ, NWIHCDTMVKSLAUREPOBGFJYQXZ, NPAHCITMVLSYFURXEOBGWJDKQZ, NEPHCITMVLSYDURXAOBGFJWKQZ, NAEHCITMULSYFVRXPOBGWJDKQZ, NALHOITMVESCYURFPQBGWKDZXJ, NEAHCITJVLSYXURFKOBGWPDMQZ, NJAHCITMVLSYFURXKOBGWPDEQZ, NEATCIHMBLSYWURXKOVGFPDJQZ, NESHCITMVLAYPURXKOBGWFDJQZ]
  NASHCUTIMELYDVRXPOBGFKWJQZ
Final key: [B, A, L, X, C, W, T, M, N, E, H, Y, I, V, R, S, P, O, U, G, F, J, D, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.54user 3.17system 0:44.53elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40082minor)pagefaults 0swaps
Final key: [R, W, A, D, N, E, X, M, B, T, L, I, H, G, C, Q, P, V, U, O, F, K, Y, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.25user 2.87system 0:42.14elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39640minor)pagefaults 0swaps
Final key: [N, S, A, I, O, D, H, E, R, P, Q, U, Z, G, B, W, K, C, M, V, X, F, Y, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
42.64user 2.71system 0:38.45elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36682minor)pagefaults 0swaps
  OELMNDACHITSWPRYKUVGXFJZBQ
Final key: [R, Z, S, H, C, I, Q, M, U, E, L, D, Y, G, B, W, P, O, N, V, F, A, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.10user 2.82system 0:41.97elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39935minor)pagefaults 0swaps
Final key: [U, A, S, H, C, D, X, M, R, E, W, Y, I, G, B, F, K, O, N, V, L, Q, Z, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.69user 2.78system 0:41.66elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40352minor)pagefaults 0swaps
  CTIMENFHRPSOAWBDLVUGXKYJZQ
  VTIMENFHRPDOAWSBLCUGXKYJZQ
  VTIMEDFHNPROAWBSLCUGXKYJZQ
Final key: [V, L, I, M, N, D, T, H, R, J, S, O, A, W, B, Z, K, C, U, G, X, E, Y, P, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
45.21user 2.92system 0:41.59elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39787minor)pagefaults 0swaps
Final key: [R, E, A, I, U, H, X, J, B, T, K, D, Y, G, C, W, P, N, O, V, F, L, S, M, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.78user 2.86system 0:42.78elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40999minor)pagefaults 0swaps
  AHITSNBLEGWDFYVOMRPUXCKZQJ
Final key: [C, Z, I, D, B, W, H, V, U, P, T, X, S, G, R, Y, K, J, O, N, F, M, A, E, Q, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
  DNAHITSERPOCWVYFLUBGXKQJMZ
  UNAHITSOCERLWVYQKMGBXFDPZJ
  NFAHITSCRELOPVYWKUGBXQDMZJ
  ENAHITSCRPLMWVYOQUGBXFDKZJ
  NEAHITSCROLFWVYQMUGBXPDKZJ
0inputs+0outputs (1major+39841minor)pagefaults 0swaps
IOTSCRPKHWVYQEUGBXFDLZJ, NMAIOTSCRPLHWVYFEUGBXQDKZJ, NFAIOTSCRELHQVYWJUGBXKDMZP, NEAIOXSCRMLHWVYQKUGBTFDPZJ, NMAIOTSCRLPHWVYQEUGBXFDKZJ, NFAIOTSCRPEHWVYMLUGBXQDKZJ, NMAIOTSCREKHWVYQLUGBXFDPZJ, NMAIOTSCRLFHWVYQKUGBXPDEZJ, NFAIOTSCRPQHWVYMLUGBXEDKZJ, NHAIOTSCRELQWVYFKBGUXJDMZP, NFAIOTSCREKHWVYMLUGBXQDPZJ, NZAIOTSCRMLFWVYQKUGBXPDEHJ, NQAIOTSCRPLHWVYFEUGBXMDKZJ, NPAIOTSCRMLHWVYQKUGBXFDEZJ, NMAIOTSCRPEHWVYFLUGBXQDKZJ, NZAIOXSCRPLMWVYQEUGBTFDKHJ, NFAIOTSCRPLHWVYMQUGBXEDKZJ, NZAIOTSCRPLHWVYQEUGBMFDKXJ, NZAIOTSCRMLHWVYQEUGBXPDKFJ, NZAIOTSCRPLMWVYQKUGBXFDEHJ, NZAIOTSCRMLHWVYQKUGBXEDPFJ, NZAIOTSCRMLHWVYQEUGBXJDKFP, NQAIOTSCRPLHWVYFEUGBXKDMZJ, NZAIOTSCRMLFWVYQPUGBXEDKHJ, NZAIOTSCRKLFWVYQPUGBXEDMHJ, NZAIOTSCRPLFWVYQKUGBXEDMHJ, NZAIOTSCRMLFWVYQKUGBXEDPHJ, NMAIOTSCRPLHFVYQEUGBXWDKZJ, NZAIOTSCRELFWVYQKUGBXJDMHP, NMAIOTSCRKLHFVYQEUGBXWDPZJ, NZAIOTSCRPLFWVYQMUGBXEDKHJ, NMAIOTSCRQLHWVYFEUGBXPDKZJ, NZAIOTSCRELHWVYQMUGBXKDJFP, NMAIOTSCRLPHWVYFEUGBXQDKZJ, NPAIOTSCRLMHWVYQKUGBXFDEZJ, NFAIOTSCRELQWVYHKUGBXPDMZJ, NMAIOTSCRELHFVYQPUGBXWDKZJ, NZAIOTSCRELHWVYQMUGBXJDKFP, NZAIOTSCRELFWVYQMUGBXJDKHP, NZAIOTSCRPLMWVYQEUGBXFDKHJ, NSAIOTWCRELHFVYQKUGBXPDMZJ, NFAIOTSCRKMHWVYLEUGBXPDQZJ, NZAIOTSCRELMWVYQKUGBXFDPHJ, NFAIOTSCRKHMWVYQLUGBXPDEZJ, NMAIOTSCRPLHWVYFQUGBXEDKZJ, NFAIOTSCREMHWVYLKUGBXPDQZJ, NEAIOTSCRMLHWVYQKUGBXFDPZJ, NQAIOTSCRPEHWVYFLUGBXMDKZJ, NPAIOTSCRLMHWVYQEUGBXFDKZJ, NEAIOTSCRPLHWVYQMUGBXFDKZJ]
Final key: [N, M, A, I, O, X, S, C, R, E, L, H, W, V, Y, Q, P, B, G, U, T, F, D, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.56user 2.86system 0:44.01elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37721minor)pagefaults 0swaps
Final key: [C, T, I, Y, U, D, A, P, R, E, L, F, S, G, B, H, M, O, N, V, X, W, Z, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.84user 3.11system 0:44.69elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43337minor)pagefaults 0swaps
Final key: [N, F, A, H, C, I, Q, M, R, E, W, U, D, G, B, S, J, O, P, V, X, Z, Y, L, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.02user 2.87system 0:42.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39596minor)pagefaults 0swaps
Final key: [B, S, T, O, V, D, E, M, U, H, L, X, Y, C, R, A, P, Z, G, N, W, Q, I, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.25user 3.88system 0:42.48elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34944minor)pagefaults 0swaps
  NVTIMEAHUWYOFPRCSDLQJKGBXZ
  KVTIMEARCWUOFYLDSPGQNJHBXZ
  FODNREAHITSUGPCLMWBVXKYQZJ
Final key: [C, F, T, X, U, A, L, H, R, M, E, S, I, G, B, Q, P, O, N, V, D, W, Y, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
  KBANCTIMERJDSGUWPOYVFQXLHZ
  KBANCTIMEPHDSGUWLOVXFRYJZQ
  BKANCTIMELWDSGUHROVXFPYJZQ
0inputs+0outputs (1major+39295minor)pagefaults 0swaps
FAYKZJ, BTANCHIMRLWDSGUFPOVXEJYKZQ, BEANCILMRHTDSGUWPOVXFQYJZK, BSANCETMRLWDHGUIPOVXFQYJZK, BEANCHTMRLWDSFUIPOVXGQYJZK, BEANCTIMFLHDSGUWPOVXRQYKZJ, BATNCHIMRLWDSGOQEUVXFPYKZJ, BTANCHIMRLWGSDUQEOVXFPYKZJ, BTANCHIMRKLDJGUWEOVXFPYSZQ, BTANCHIMJLWDSGUQEOVXFPYRZK, BEACNHTMRWLDSGUIPOVXFJYKZQ, KBANCHIMWELDSGURPOVXFQYJTZ, BETNCHIMRLAUSGDQXOVKFPYJZW, AETNCBIMRPWDSGUHLVOXFQYKZJ, BEANCTIMRFWDSGUZPOVXLQYJHK, TBANCFIMRLEDSGUZPOVXHQYJWK, BTAECNIQRLWDSGUMPOVXFHYKZJ, BEANCTIMRLHDSGVZPOUXFWYKQJ, KEANYTBMRLHDSGUIPOVXFWCJZQ, BEANCTIMRLWDSJUZPOVXFQYHGK, BIENZHLMRJADSGUWPOVXFQYTCK, BEANCTIMRLWDSGUHKOVXFJYPZQ, BKAECNTLIMWDSGUHPOVXFRYJZQ, BEANCHTMRKWDSGUYPOVXFJILZQ, LDANBHCMRTWESGUIPOVXFQYKZJ, BHANCTWMRLIDSGUJEOVXFPYQZK, BTANCHIMRLKDSGUWEOVXFJYPZQ, BEAXCHTMRLWDSGUIPVONFQYJZK, BEAXCHIMRLQDSGUWPOVNFZYJTK, BZWNCYIMRLEDSGUAPOVXFHQKTJ, BEAXCHTMRLIDSGUWPVONFQYJZK, BEAXCHLMRTWDSGUIPOVNFQYJZK, BEAXCHTMRLWDSGUIPOVNFQYJZK, BEAXCHTMRJWDSGUIPOVNFQYLZK, BAWNCHIMREQDSGUTPOVXFJYKZL, BTANCYQMRELDSGUHPOVXFWIKZJ, BZANCTIMRKHDSGUWPOVXFQYELJ, BTANCYQMRLEDIGUWPOVXFHSKZJ, BTANCYHMRKQDSGUWPOVXFZIELJ, BZANCTIMRLWDSGUEPOVXFQYJHK, BEAXCTIMRLWDSGUZPOVNFQYKHJ, BATNCHIMREQDSGUWPOVXFJYKZL, BTWNCYQMRLEDSGUAPOVXFHIKZJ, BTANCYQMRLEDSGUWPOVXFHIJZK, BTANCYQMRLEDSGUHPOVXFWIKZJ, BZANCTIMRLWDSGUHEOVXFPYJQK, BJANCHIMRLWDSGUZPOVXFQYETK, BEANCHIMRJWDSGUZPOVXFQYLTK, BZANCTIMRLHDSGUEPOVXFJYKWQ, BTANCHIMRLZDSGUQEOVXFPYKWJ, BEANCHIMRPWDSGUZLOVXFQYJTK, BTAXCHIMRLWDSGUZPOVNFQYEJK, BQANCTIMRLWDSGUZPOVXFEYJHK, BEANCHIMRPQDSGUWLOVXFZYJTK, BATNCIHMRKQDSGUWPOVXFZYELJ, BEAXCTIMRLHDSGUWPOVNFQYJZK, BEANCHIMRLQDSGUTPOVXFZYJWK, BTAXCHIMRLWDSGUEPOVNFJYKZQ, BETNCHSMRLWDIGUQPOVXFAYKZJ, BEANCIHMRLWDSGUZPOVXFQYJTK, BEYXCHIMRLTDSGUWPOVNFQAJZK, BWANCHTMRLQDSGUIPOVXFEYJZK, BHANCEIMRJWDSGUZPOVXFQYLTK, BEAXCTIMRJHDSGUWPOVNFQYKZL, BEYNCHIMRLWDSGUQPOVXFATKZJ, BETNCHIMRLWDSGUQPOVXFAYKZJ, BEANCQIMRTHDSGUZPOVXFJYKWL, BLANCHIMRTWDSGUQEOVXFPYKZJ, BATNCHIMRLWDSGUQPOVXFEYKZJ, BTANCHIMRJWDSGUQEOVXFPYLZK, BATNCHIMRKLDSGUWEOVXFPYJZQ, BTANCHIMRLWDSGUQJOVXFPYEZK, BTANCHIMRLQDSGUWEOVXFPYJZK, BEAXCHTMRWLDSGUIPOVNFQYJZK, BALNCHIMREQDSGUWPOVXFJYKTZ, BPTNCHIMRLWDSGUQEOVXFAYKZJ, BEWNCHIMRPADSGUZLOVXFQYJTK, BEANCTIMRLWDSGUZPOVXFQYJHK, BEANCHTMRJZDSGUIPOVXFQYLWK, BTANCYIMRQEDSGUWPOVXFHLKZJ, BETNCHIMRLWDSGUQKOVXFAYPZJ, BEANCTIMRLQDSGUZPOVXFWYJHK, BEAXCTWMRLHDSGUIPOVNFJYKZQ, BEANCHLMRJQDIGUWPOVXFSYTZK, BJANCTIMRLWDSGUZPOVXFQYEHK, BWANCHIMRLEDSGUTPOVXFQYJZK, BEAXCTIMRLWDSGUHPOVNFJYKZQ, BAENCHIMRTQDSGUZPOVXFJYKWL, BEANCHTMRKWDSGUIPOVXFQYLZJ, BHAXCTIMRLKDSGUWEOVNFPYJZQ, BZANCHIMRLWDSGUTPOVXFQYJEK]
  BWAXCTIMERQDSGULPONVFZYKHJ
Final key: [B, T, A, X, C, Y, L, M, R, E, H, D, S, G, U, Q, P, O, N, V, F, Z, I, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
45.82user 3.44system 0:42.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39861minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, I, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
48.79user 3.22system 0:45.82elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38536minor)pagefaults 0swaps
  NMDHITSERACUFLBPJGVYOWZKQX
  OADHITSERMNCLUGPKFBYWVZQJX
Final key: [N, S, A, H, C, I, W, M, R, E, Q, U, D, J, B, F, P, O, G, V, X, Z, Y, L, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.59user 2.82system 0:40.22elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37363minor)pagefaults 0swaps
  NAOSTIMELWDPXCUHRYVGQFBKZJ
  LNAHITSCORPUEMYFWGVBKQDZXJ
Final key: [N, H, A, I, O, T, Z, C, R, E, L, Y, W, M, G, F, P, U, V, B, S, Q, D, K, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.94user 4.40system 0:45.78elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40432minor)pagefaults 0swaps
Final key: [C, F, I, H, U, X, M, P, R, J, L, Y, S, G, B, A, K, O, N, V, D, W, Z, E, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.91user 2.96system 0:42.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40196minor)pagefaults 0swaps
Final key: [R, W, S, Y, U, A, M, P, C, E, Q, I, X, O, B, F, J, G, N, V, D, T, H, K, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.38user 3.84system 0:44.62elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40312minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, T, V, U, E, L, I, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
46.91user 2.92system 0:42.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40465minor)pagefaults 0swaps
  RPAHNTIMELSDYOBCFUGVXKWJZQ
Final key: [R, F, A, Y, N, I, Q, M, C, T, L, D, H, O, B, W, E, U, G, V, X, K, Z, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.90user 3.00system 0:43.29elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37519minor)pagefaults 0swaps
Final key: [C, E, L, X, B, W, T, V, U, P, A, I, S, G, R, Y, K, D, O, N, F, M, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
46.93user 2.53system 0:42.61elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40000minor)pagefaults 0swaps
  CEAHITSPNRFMDOBWJVUGXLYQZK
Final key: [R, W, A, M, N, T, F, P, C, E, H, I, D, O, B, L, K, V, U, G, X, Z, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.65user 4.04system 0:42.46elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40409minor)pagefaults 0swaps
  REAHITSMCNLDYGBOFWUVXKZPQJ
Final key: [R, F, A, H, N, D, L, M, C, E, T, I, Y, G, B, W, P, U, O, V, X, Z, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
47.45user 3.58system 0:44.32elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40149minor)pagefaults 0swaps
Final key: [C, Q, S, H, U, D, X, P, R, M, W, Y, I, G, B, F, E, O, N, V, Z, L, A, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.98user 2.76system 0:44.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40195minor)pagefaults 0swaps
  TIMERADPCLUSYOBHKGNVXFWJZQ
Final key: [U, F, I, D, R, A, Q, M, C, E, L, S, Y, O, B, W, P, G, N, V, X, H, Z, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.85user 2.55system 0:44.87elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34388minor)pagefaults 0swaps
Final key: [C, T, I, H, U, A, X, P, R, E, M, Y, S, G, B, F, J, O, N, V, D, W, Z, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.75user 2.92system 0:41.77elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38108minor)pagefaults 0swaps
Final key: [O, H, A, D, R, I, X, J, N, K, T, U, F, M, C, W, P, G, V, B, L, Q, Y, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.59user 4.42system 0:44.65elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39757minor)pagefaults 0swaps
Final key: [V, M, H, D, N, L, F, J, C, E, T, I, Y, R, G, W, P, U, O, B, X, Z, A, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.94user 2.73system 0:40.14elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42186minor)pagefaults 0swaps
Final key: [R, Z, A, I, N, H, X, M, B, T, E, D, Y, G, C, W, P, U, O, V, F, K, Q, J, S, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.14user 2.77system 0:40.27elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39859minor)pagefaults 0swaps
  SGOARTIMEHLNWCUDFBVJYPXKZQ
  BHANRTIMECLDYOUWPGVJFQSKXZ
Final key: [B, H, A, D, R, I, L, M, C, E, T, X, Y, O, U, Z, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.50user 3.15system 0:43.97elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39730minor)pagefaults 0swaps
  LAENHITSOWPCDUFMKBRGYXVJZQ
Final key: [U, A, X, N, C, W, T, M, B, L, Z, Y, I, E, R, S, P, V, O, G, F, H, D, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
43.49user 3.05system 0:39.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41037minor)pagefaults 0swaps
  LEAHITSCRNFUWMYQPGVBOZDKXJ
Final key: [N, S, A, I, O, T, H, C, R, E, F, Y, W, M, G, Q, P, U, V, B, X, Z, D, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.81user 2.70system 0:41.32elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39809minor)pagefaults 0swaps
Final key: [R, H, A, U, O, D, W, E, N, T, L, I, F, V, C, Q, P, M, G, B, Y, K, X, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.49user 3.00system 0:41.41elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40239minor)pagefaults 0swaps
Final key: [R, Z, S, H, U, A, L, P, C, E, M, I, Y, G, B, F, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.01user 3.10system 0:44.78elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38600minor)pagefaults 0swaps
  OLARNTIMESDHUGBFPCYVWJXKZQ
  HSALODTIMEQURGBFPCNVXKYJWZ
Final key: [R, Z, S, H, C, T, L, M, U, P, W, I, Y, G, B, F, J, O, N, V, D, A, X, K, E, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.47user 2.93system 0:41.57elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39517minor)pagefaults 0swaps
  TIMEUHAKRSDLWGBFPONVCXYJQZ
Final key: [C, F, S, H, U, I, M, P, R, E, L, Y, Z, G, B, A, J, O, N, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.42user 2.91system 0:41.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39170minor)pagefaults 0swaps
  SLANCHTIMEFUZGBWROYVXPDKQJ
Final key: [U, S, A, H, C, I, T, M, R, L, W, Y, D, G, B, F, E, O, N, V, X, P, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
41.87user 2.72system 0:37.90elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37073minor)pagefaults 0swaps
Final key: [R, H, L, D, N, A, S, M, C, Q, F, I, Y, G, B, W, E, U, O, V, X, K, Z, J, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.03user 2.84system 0:43.14elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37627minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, Z, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.53user 3.40system 0:42.93elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39898minor)pagefaults 0swaps
  CEAHITSNROFMLGBYDUVPXKQZJW
Final key: [R, S, L, H, N, I, Q, M, C, E, T, D, Y, G, B, W, P, U, O, V, X, Z, A, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.95user 2.56system 0:41.73elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40551minor)pagefaults 0swaps
  GMODCANHITSRFEBLWYUPVZKQXJ
Final key: [U, Z, A, H, C, I, S, M, R, P, L, Y, D, G, B, W, K, O, N, V, E, F, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
48.23user 3.17system 0:44.65elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41317minor)pagefaults 0swaps
  HITSAFWQUPCOKVEBMRYXNDJLGZ
Final key: [B, H, A, X, C, T, L, M, R, E, P, D, S, G, U, W, K, O, N, V, F, Y, I, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
43.28user 2.72system 0:39.99elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41132minor)pagefaults 0swaps
Final key: [A, H, S, G, R, D, L, M, U, P, T, F, I, C, B, W, E, V, O, N, X, Q, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.37user 3.09system 0:43.57elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37385minor)pagefaults 0swaps
Final key: [C, L, A, D, B, H, Q, V, R, E, T, I, S, O, U, Y, P, J, G, N, F, M, X, K, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
48.47user 3.12system 0:44.17elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41921minor)pagefaults 0swaps
Final key: [R, A, S, H, C, Z, L, M, U, K, W, I, Y, G, B, F, P, O, N, V, D, Q, X, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.48user 4.39system 0:40.92elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41793minor)pagefaults 0swaps
Final key: [R, Z, A, M, N, I, S, E, O, T, L, F, D, G, B, H, P, V, U, C, X, W, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
41.00user 2.53system 0:36.89elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40838minor)pagefaults 0swaps
Final key: [O, I, A, F, U, D, X, E, R, L, T, H, S, G, C, W, P, N, V, B, M, Q, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.39user 2.68system 0:41.12elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40774minor)pagefaults 0swaps
Final key: [R, A, I, N, C, T, H, J, U, L, W, O, S, P, Y, D, E, V, B, G, Z, M, X, K, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.09user 2.92system 0:44.03elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41332minor)pagefaults 0swaps
Final key: [R, H, A, Y, N, T, Q, M, C, E, F, I, D, O, B, W, P, U, G, V, X, Z, L, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.94user 3.14system 0:44.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41292minor)pagefaults 0swaps
Final key: [C, T, S, H, U, A, X, P, R, L, M, Y, Z, G, B, F, E, O, N, V, D, W, I, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.89user 2.71system 0:41.44elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39531minor)pagefaults 0swaps
  HOANCTIMEDSRLWYUBFZVGKPXQJ
Final key: [B, Z, A, D, N, T, W, M, C, E, H, V, I, R, Y, L, P, U, O, G, X, K, S, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
0inputs+0outputs (1major+39081minor)pagefaults 0swaps
 REAUNLIHSTMODWCYPVBGFKXJQZ, REAUNMIHSLYODWCZPVBGFKXTQJ, REAUNMIHSLTODJCYPVBGFKXWQZ, RKAUNMIHSTLODWCYPVBGFEXJQZ, REAUNTIHSJZODWCYPVBGFKXLQM, REAUNTIHSLZODWCYPVBGFKXJQM, REAUNMIHSTYWDOCXZVBGFKPJQL, REAUNQIHSLZODWCYPVBGFKXMTJ, REAUNYIHSMTODWCLPVBGFKXJQZ, RPAUNMIHSTLODWCYEVBGFKXJQZ, RLAUNEIHSJTODWCYPVBGFKXMQZ, RTAUNLIHSEFODWCQPVBGYKXMZJ, RLAUNEIHSMTODWCYPVBGFKQJXZ, REAUNLIHSTFODWCQPVBGYKXMZJ, REDUNYIHSMTOLWCAJVBGFKXPQZ, REAUNYIHSLTODWCFPVBGMKXJQZ, REAUNJIHSLFODWCYPVBGMKXTZQ, RLAUNTIHSMEODWCYPVBGFKXJQZ, REAUNTIHSLWODMCYPVBGFKQJXZ, REAUNFIHSLTODPCYWVBGMKXJQZ, REDUNXIHSMTOAWCLPVBGFKYJQZ, REAUNTIHSLWODJCYPVBGFKXQMZ, RTAUNEIHSJFODWCYPVBGXKQMZL, REAUNTIHSLWDOMCYPVBGFKXJZQ, RTAUNEIJSHFODWCYPVBGMKXQZL, REAUNTIHSLZODWCQPVBGFKXJYM, REDUNTIHSMQWLOCAPVBGFKXJYZ]
  REAUNHITSLMWDOCYPVBGFKXJQZ
Final key: [B, H, A, U, N, W, L, M, S, J, T, I, D, O, R, Y, E, V, C, G, F, K, X, P, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.96user 2.65system 0:40.05elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36452minor)pagefaults 0swaps
Final key: [C, T, S, H, U, D, X, P, R, L, M, Y, I, G, B, W, E, O, N, V, F, K, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.55user 4.24system 0:45.33elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39083minor)pagefaults 0swaps
  EDLRHITSNPYUAOCGMQBVWKZFJX
  GERAHITSNOFUDLCYWJBVXKPQMZ
Final key: [R, W, S, H, U, A, Q, P, C, J, M, I, Y, O, B, F, K, G, N, V, D, T, X, E, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
45.86user 2.83system 0:42.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39569minor)pagefaults 0swaps
  CTIMEAHJORWDSNUFPGBVYXQKLZ
  JBAHITSMCERDYOUWPGNVFQLKXZ
Final key: [B, H, T, D, R, Y, A, M, C, E, L, I, S, O, U, W, P, G, N, V, F, Q, Z, K, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.38user 3.52system 0:43.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39735minor)pagefaults 0swaps
  UOHGNAXSRCTIMEWDFLKBJVQPYZ
Final key: [C, T, A, D, B, W, H, V, R, L, E, S, I, G, U, Y, P, O, J, N, F, M, X, Q, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.27user 3.04system 0:42.07elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41617minor)pagefaults 0swaps
Final key: [R, Z, A, D, O, I, Q, M, C, E, L, F, Y, G, B, W, P, U, N, V, X, S, H, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.55user 2.88system 0:41.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35880minor)pagefaults 0swaps
Parent [48]: EZKDGROXWCBQPYAVUJFLHITSMN = 1.0287272566807264
Initial pool: [PAQIRDVWFOBGJSEZLCTXKNYHUM, HVIDPGLSBQNJURTKAMWZFXECOY, DITUSKLAMQEVNPOFYBCXHRWGZJ, OALVJHQMERYGSCBTNZIKWXPUFD, IZXVOPKCBMGWFSDYJARLHUNQET, COKAYTQWFREDJNXLHUGVBMZISP, ESHBUAVOICLPFNKZRWMGJYTDXQ, WBTIXQEPMRGCOULFVJHYDSNAZK, ESNQPIALWHOVDJFCTUXBRGMKYZ, AGXHOBEKDIPRFLCQVJZTWMUYNS, XFONHJCWURQLBVDGMYAEKIZSTP, CVYFBPKAOJIUTEXNSLRQWMGHDZ, CEGZVKXPRNHYASIUJLWBTQOFMD, JMXFUSTEBZCLQDOGPIVNKYAWRH, MSFOQGTDKRHWPNJAIEXBLZCUVY, XAERIQWSFJMHLKPTGNYVDZUBCO, CYKIFPWMBHGRNSAJTOXUVLDQEZ, BVCJUKTIREWQZYOPHALNFXDSMG, RYSDNCULOVWAJXQGIEKHMTFBPZ, ZKTMRCDYUPAXVOBEGNHQFLJIWS, OITPMQLWCXJAGHVDYRZFEKBSNU, WQSCKNMBFDGVURZHPEXJYOLAIT, THUADNOZQGXCREJVKSPFYWMBIL, SDXQPEUMWFKCGLYJVANZBHOIRT, WSLZGTBVMEUQKXNIORJDFCPAHY, IDPJSBCUXVNORMEHALTWYFZGKQ, RTOWDNFPXGLQEJBHSCYUMKIAVZ, JTONMAUPBKXYLZGESDRIHCVFQW, MTXQILFUCEDJVRBPYKHGANWOSZ, GTNHQVOLUZBYFPMSKARECDWXIJ, SIVTFAMHWXDJGUKCRNEZPBOLQY, RWDJVQGSUHBNLEZIOTKAFPMXYC, FLMEJINDWUTQKCPZGOXRYHBVSA, IDYJFLOQWSGXKCTEUZMNHVBAPR, KYEGOCBIWFNXJUMHDVRTZSALPQ, SYQFDNVMIPTGEAKXUCRWOBJLHZ, HAWGFBEVQXPZLOTMSJCUKNRYID, KDXERMHJSGBOWUQPTACVFLZNYI, MKIWDJAGORUYCBNLZTXEHVSFPQ, QAJZBDLPRCFTHNSEVOGKXWUYMI, ZFWYRAKMCVULPSGQITEXBNDHOJ, DYSZFWQMVJGOLPIRUBTHNKXAEC, GYEFVWHLQZUNIMXKTDBPOSARJC, MNWRHLQKCDFATPYUVGZXEOSJBI, UHTOJESKVLFWQCINBPMGDAZYXR, ALVMWBGHNJCTKUERQIPXDFZSOY, DGWPXUEOZLCSYNHAVKQTRIBJMF, MEZCDSLJVRQFWHPNKAYGUXIOTB, EZKDGROXWCBQPYAVUJFLHITSMN, XESCJQGDPBRIHYMLWTVFUZNAKO, CMVLDZQEWIBXGOFNJRSYTHAPUK, TZRDHEXKPYVLMSOJNFQUWGBICA, MLYSWEBQATRUVJDINXGZKCFPOH, AIFDHCBUQEMJOYZTGVNWRXPLKS, GQAUONRDWCHKESXJITBVFYMZPL, IARQTZCGHNSLWMXJBKFYPVOUED, RUYKAJEVXBQISZCDMPWHNFTGOL, YMSEITACUFBHWKOPZDNVGRXLQJ, PEUMXHGADTQBFJKWSYCLVONIRZ, JUQATYMELDPWBFNKROVGIHCZSX, QCDUOTWBENYZJMAIVHLKXPGSRF, PULFNSBHGTQYKOCRVIZWEMJADX, COVTRBHAKQMPINJLFGDYUSZEWX, MSQGREUYPOFAIXHZJWNBCTLDKV]
  LENHITSCUOBYFKMPZARVGDWXQJ
Final key: [R, T, S, Y, U, A, H, P, C, E, Q, I, X, O, B, F, J, G, N, V, D, W, Z, K, L, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.33user 3.26system 0:43.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38727minor)pagefaults 0swaps
  DHITSERAOMPFXNJUGZWBVCLKQY
Final key: [N, Z, M, H, C, I, S, U, R, K, W, Y, D, L, B, Q, E, O, G, V, F, A, X, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.66user 2.86system 0:42.42elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39661minor)pagefaults 0swaps
Final key: [O, Q, Y, I, V, H, S, M, D, P, L, R, F, U, G, T, K, B, C, N, X, A, W, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.41user 2.96system 0:43.04elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41581minor)pagefaults 0swaps
  OTIMEASCNLHDWGYPRBVUKFJXQZ
Final key: [O, Q, A, F, R, M, X, C, N, E, L, D, W, G, Y, S, P, B, V, U, T, H, Z, J, I, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.17user 2.88system 0:41.40elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40536minor)pagefaults 0swaps
Final key: [R, H, A, W, N, T, F, E, O, J, Q, C, D, M, B, I, P, V, U, G, X, Z, Y, L, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
48.41user 3.14system 0:44.34elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42524minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, T, V, U, L, M, I, S, G, R, H, P, D, O, N, F, K, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
46.94user 3.73system 0:44.14elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39787minor)pagefaults 0swaps
  DWNOCTIMERHZFPLSQVUGYXABJK
Final key: [B, A, W, X, C, I, L, M, R, E, H, D, S, G, U, Z, K, O, V, N, F, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.72user 3.10system 0:42.78elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38143minor)pagefaults 0swaps
Final key: [C, F, I, D, U, A, L, H, R, M, Q, S, Y, G, B, W, P, O, N, V, X, E, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.66user 2.94system 0:40.75elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41258minor)pagefaults 0swaps
  OPNFAYTIMERDXKBGHUWCZLQSVJ
Final key: [B, H, A, D, R, T, Y, M, C, E, L, I, X, O, U, Z, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.02user 2.87system 0:43.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41676minor)pagefaults 0swaps
  LOAHRSDTIMEXYNCUWGBVPJKFQZ
Final key: [C, H, A, D, R, I, Y, M, U, E, L, S, X, O, B, F, P, G, N, V, T, Q, W, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.37user 2.88system 0:43.97elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38775minor)pagefaults 0swaps
Final key: [O, I, A, D, R, X, H, J, N, P, T, U, F, M, C, W, K, G, V, B, L, Q, Y, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
48.27user 3.48system 0:45.45elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36293minor)pagefaults 0swaps
Final key: [C, E, Y, D, B, W, T, V, U, H, L, I, S, G, R, A, P, X, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
43.01user 2.61system 0:39.30elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39258minor)pagefaults 0swaps
Final key: [C, T, I, D, U, A, L, H, R, E, M, F, S, G, B, Z, P, O, N, V, X, W, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.26user 3.49system 0:43.30elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38225minor)pagefaults 0swaps
Final key: [C, T, A, D, B, I, Y, V, U, E, L, X, S, G, R, H, P, J, O, N, F, M, Z, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
  OHANCTIMEPRFSGULWBJVYKXQDZ
  FBANCTIMELHRSGUDPOYVJWXQZK
  BDANCTIMEWHYSGRLPOUVFJXQZK
  WBANCTIMELHDSGUYROJVFPXQZK
0inputs+0outputs (1major+40352minor)pagefaults 0swaps
 BDANCITMREHYSGUWLOJVFQXPZK, BEANCITMRLHYSGUWPODVFZXQJK, BDANCITMREHYSGUWLOJVFPXQZK, BTANCIWMREHYSGUDLOJVFPXQZK, BEANCTIMRHLDSGUZPOYVFJXQWK, BTANCIWMREHDSGUYLOJVFPXQZK]
  LBADCTIMEKHYSGURQONVFPXWZJ
  LBADCTIMERHYSGUWPONVFJXQZK
Final key: [B, Z, A, I, C, Y, T, M, R, L, W, D, S, G, U, Q, P, O, N, V, F, J, X, E, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.36user 3.29system 0:41.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38606minor)pagefaults 0swaps
Final key: [U, H, I, D, R, A, L, M, C, E, Z, S, Y, O, B, F, P, G, N, V, X, Q, W, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.41user 3.43system 0:44.95elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39802minor)pagefaults 0swaps
Final key: [B, Z, A, X, C, Y, L, M, R, E, W, D, S, G, U, T, P, O, N, V, F, Q, I, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
49.05user 3.00system 0:44.17elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40196minor)pagefaults 0swaps
  NAEHITSWRDULGMFOXCYQVJKZPB
Final key: [U, M, I, T, N, D, F, H, R, E, Q, Y, A, G, B, W, K, O, V, C, X, L, Z, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.95user 2.96system 0:40.75elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38247minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, L, T, I, Y, G, C, W, P, U, O, V, F, K, Q, E, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.73user 2.94system 0:43.09elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40371minor)pagefaults 0swaps
  NEHITSOCALJDFMGWPUVBXRYKQZ
Final key: [N, S, A, I, O, L, W, C, R, K, E, H, F, M, G, Q, P, U, V, B, X, Z, D, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.13user 2.91system 0:40.78elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38301minor)pagefaults 0swaps
Final key: [R, W, S, N, U, A, L, P, C, E, M, I, Y, O, B, H, K, F, G, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.24user 2.90system 0:40.16elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40677minor)pagefaults 0swaps
  TIMEOHAPNLZRSFYGDVUWCKBQJX
  TIMEOHAPNLZRSFYGDVUJCKQXBW
Final key: [O, Q, A, F, U, D, I, E, R, L, M, H, S, G, C, W, P, N, V, B, Y, T, X, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.04user 2.62system 0:42.43elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41263minor)pagefaults 0swaps
Final key: [R, W, A, I, N, M, X, P, B, T, Q, D, Y, G, C, S, E, V, O, U, F, L, H, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.62user 2.81system 0:43.21elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39176minor)pagefaults 0swaps
  RWAHNTIMECSDLOUYPGBVFKQJXZ
Final key: [B, H, A, D, R, Y, L, M, C, J, T, I, X, O, U, F, P, G, N, V, E, Q, S, K, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.87user 2.93system 0:41.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41312minor)pagefaults 0swaps
Final key: [C, T, I, X, U, A, L, H, R, E, M, Y, S, G, B, F, P, O, N, V, D, W, J, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.06user 4.19system 0:44.62elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38757minor)pagefaults 0swaps
Final key: [R, Z, A, H, N, M, X, L, Y, E, T, I, D, G, C, W, F, U, V, B, O, K, Q, J, S, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.73user 4.42system 0:42.16elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39074minor)pagefaults 0swaps
Final key: [O, W, A, X, U, D, H, E, R, P, L, Y, F, G, C, I, K, N, V, B, M, T, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.37user 2.95system 0:42.09elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38511minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, X, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, A, Q, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.71user 2.90system 0:42.35elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40719minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, T, V, U, M, L, I, S, G, R, H, P, D, O, N, F, E, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
43.03user 2.68system 0:39.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39605minor)pagefaults 0swaps
  NOSARTIMEHLUDKBWFGCVYJXPQZ
Final key: [U, H, T, D, R, A, L, M, C, E, W, I, Y, O, B, F, P, G, N, V, X, Q, Z, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.64user 3.63system 0:44.27elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40054minor)pagefaults 0swaps
  EHITSNMORPWDACULJGYVFXQKZB
Final key: [C, W, S, H, U, A, M, P, R, E, Q, I, Y, G, B, F, J, O, N, V, D, K, X, L, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.23user 2.80system 0:40.27elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39674minor)pagefaults 0swaps
  CHITSELWNDAMXORFGUYQPKVZBJ
Final key: [R, T, A, O, U, D, Q, P, B, L, M, I, Y, J, C, W, E, N, G, V, F, H, X, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.36user 3.32system 0:44.73elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41837minor)pagefaults 0swaps
Final key: [R, H, S, N, U, A, M, P, C, E, Q, I, Y, O, B, W, K, F, G, V, D, Z, X, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.27user 2.99system 0:41.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41044minor)pagefaults 0swaps
Final key: [B, Z, A, X, C, H, T, M, R, E, L, D, S, G, U, Y, P, O, N, V, F, J, I, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.75user 2.88system 0:43.22elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37849minor)pagefaults 0swaps
Final key: [C, A, I, H, U, X, S, P, R, E, M, Y, Z, G, B, F, K, O, N, V, D, W, Q, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.03user 2.64system 0:40.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40962minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, L, M, C, E, S, D, Y, O, B, W, P, U, G, V, X, Z, Q, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.27user 3.32system 0:42.90elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42355minor)pagefaults 0swaps
Final key: [C, E, A, D, B, I, L, M, U, T, W, X, S, O, R, H, P, G, N, V, F, Q, Z, J, Y, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.98user 2.93system 0:41.20elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40535minor)pagefaults 0swaps
  SCAOTIMEKHWRYLUNFGBXJPZDVQ
Final key: [C, E, T, X, B, A, S, V, U, L, H, I, Y, G, R, W, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
44.67user 3.85system 0:42.84elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36346minor)pagefaults 0swaps
Final key: [B, H, A, D, R, T, L, M, C, P, E, I, Y, O, U, W, K, G, N, V, F, Q, S, J, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
50.07user 2.99system 0:46.80elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36118minor)pagefaults 0swaps
  XATIMEHORLDSCUGWKNYVBJFQPZ
Final key: [C, F, I, H, U, X, L, P, R, M, E, Y, S, G, B, Q, J, O, N, V, D, W, A, K, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  ROAUNTIMEHSYPDCXFGBLVWKJZQ
  ROAUNTIMEHSYPDCXQGBLFWKJZV
  NLAURTIMEHSYOGFDPVBCQWKJZX
  UHADRTIMEFKCYOBWLGNVXPZJSQ
0inputs+0outputs (1major+35331minor)pagefaults 0swaps
ADRIQMCETSWOBYLGNVFPXKZJ, UHADREIMCTXSYOBWLGNVFPKJZQ, UHADRTLMCQESYOBWIGNVFPXKJZ, UTEDRAIZCHSWYOBXLGNVFPMKJQ, UETDRAIMCFHSGOBWLYNVXPJKZQ, HUTFRAIMCEKSYOBDLGNVXPJQWZ, UTADRIYMCEHSZOBWLGNVFPJKXQ, MEADRIYUCJHSTOBWLGNVFPXKQZ, UHALREIMCJTSYOBWDGNVFPXKQZ, UHOTRDIMCEKSYABWLGNVFPXJQZ, UETLRAIMCFKSYOBHDGNVXPZJWQ, UEADRTIMCWSJYOBHLGPVFQXKNZ, SJADREIMQUPWYOBTLGNVFHXKCZ, UTADREIMCHSWGOBLFXNVYPZKQJ, UHADRTIMEFKCYOBWLGNVXPZSJQ, UHADZXIMCETSYOBWLGNVFPRJKQ, SUAKRDIMCHTEYOBWLGNVFPXJZQ, UTKPRAIMECHSWOBYLGNVFDXJQZ, UTJDREIMCHKSYOBWLGNVFPXAZQ, EUATRDIMCHKSYOBWXGNVFPLJZQ, UTADREIMCHSWYPBFLGNVXOZKQJ, PUTDRAIMKEHWYOBSLGNVFXZCQJ, UEADRTIMZHPSWOBYLGNVFXCKQJ, ZTADREIMCHFSYOBWLGNVXPUKQJ, UHGTRDIMCKFSYOBWLANVEPXJQZ, UTADREIMCHFSYQBPLGNVXZJKOW, UTADREIMCHFWYOBSLGNVXKZPQJ, UHADREBMCWKSYOITLGNVFPXJQZ, TUAWREIMCDKSYOBHLGNVFPXJZQ, UTADRLIMCEPSWOBYGXNVFKZQJH, UTAKRDIMCEPHWOBYLGNFVXSJZQ, UEADRITMCHSXYOBPLGNVFQZKWJ, UEADRQTMCWKSYOBHLGNVFPXJIZ, UTADCEIMRHJSWOBKLGNVFPZYQX, WUPDRTIMCHJSYOBALGNFVXZKEQ, UTADREIMKPSWYOBXLGNVFHZCQJ, UHADRTIMCESWYOBZLGNVFPXKQJ, UTADRLIMCWKSYOBNEGHVFPXJQZ, UTEAHDIMCRKSYOXWLGNVFPBJQZ, UTEDRAIMCHKSYOBWLGNVFPXJQZ, UTADREIMCWSHYOBQLGNVFPZKXJ, UHADTEIMCRSWYOBQLGNVFPZKXJ, FEADRITMCHSPYOBWLGNVUKXJQZ, UTYDREIMCHBSWOPALGNVFXZKQJ, EPUTRDIMCHKSYOBWVGNLFXZJAQ, UTEDRILMSHKCYOBWAGNVFPXJZQ, UAETRDIMCSKHYOBWLGNVFPXJZQ, BTADREIMCWSXYOUHLGNVFPZKQJ, UTADRIQMCEHSYOBWFGNVLPXKZJ, UTADREIMCQFSYOBHLGNVXPZKWJ, UHADRTIMCFKSYOBWLGNVEPXJZQ, UHADRTYMCFKSIOBWLGNVEPXJZQ, UTADRIQMCEHSZOBWLGNVFPXKYJ, UTADRXIMCWESYOBHLGNVFPZKQJ, UHADRTIMCJESYOBWLGNVFPXKQZ, UTADRIQMCEHYSOBWLGNVFPXKZJ, UETDRAIMCHPSWOBYLGNVXFZKQJ, UTADREWMCFKSYOBHLGNVXPZJIQ, UTADRPIMCFKSYOBHLGNVXEZJWQ, UHADRTIMCQESYOBWLGNVFPXKJZ, UHADREIMCTKSYOBWLGNVFPXJZQ, UTADRXIMCWPSYOBHLGNVFEZKJQ, BTEDRAIMCHSWYOUXLGNVFPZKQJ, UTADRXIMCEHSYOBFLGNVWPJKZQ, UETDRAIMCFKSYOBHLGNVXPJQWZ, UHADRYIMCJESTOBWLGNVFPXKQZ, UTADRIYMCEHSZOBWKGNVFPXLJQ, UHADREIMCJTSYOBWLGNVFPXKQZ, UHAWRDIMCEKSYOBTLGNVFPXJZQ, UETDRAIMCFKSYOBHLGNVXZPJWQ, UTADREIKCFMSYOBHLGNVXPZJWQ, UXADREIMCPSWYOBTLGNVFHZKQJ, UEADRTIMCWPSYOBHLGNVFQXKJZ, UTADREIMCHSYFOBWLGNVXPZKQJ, UTADREIMCFKWYOBHLGNVXPZJSQ, UKADRXIMCHESYOBTLGNVFPZWJQ, UHAKRDIMCETSYOBWLGNVFPXJZQ, UTKDRAIMCQHSYOBWLGNVFPXJEZ, UETDRAIMCHPSWOBYFGNVLXZKQJ, UTADREIMCHKSXOBWLGNVFPYJZQ, UHKLRDIMCEASYOBWTGNVFPXJZQ, UTADREIMCHSWYOBFLGNVXPZKQJ, UTKDRAIMCEHWYOBSLGNVFXZPQJ, UEADRTIMCHPSWOBYLGNVFXZKQJ, UEADRQIMCHPSWOBYLGNVFXZKTJ, UHATRDIMCKFSYOBWPGNVELXJQZ, UTADREYMCHFWIOBSLGNVXPZKQJ, UTADRFIMCWXSYOBHLGNVEPZKQJ, UTADREIMCHFWYOBSLGNVXPZKQJ, ULADREIMCWXSYOBHTGNVFPZKQJ, UHADREIMCWKSYOBTLGNVFPXJZQ, UTADRLIMCHPSWOBYEGNVFXZKQJ, UHAKRDIMCETXYOBWLGNVFPSJZQ, UEADRITMCWKSYOBHLGNVFPXJQZ, UEADRITMCHSPYOBXLGNVFQZKWJ, UPYDREIMCHTSWOBALGNVFXZKQJ, UTADRXIMCHJSYOBKLGNVFPZWEQ, USADRTIMCQEWYOBXLGNVFPZKHJ, UTADREIMCPSWYOBXLGNVFHZKQJ, UTADRLIMCWKSYOBHEGNVFPXJQZ, UHAXRDIMCPKSYOBWLGNVFETJZQ, UTADREIMCHKSYOBWLGNVFPXJZQ, UHADRITMCWKSYOBELGNVFPXJQZ, UTADREIMCWXSYOBHLGNVFPZKQJ, UTADREIMCKSWYOBXLGNVFHZPQJ, UEWDRITMCHSPYOBXLGNVFQZKAJ, UHADRETMCPISYOBWLGNVFKXJQZ, UTYDREIMCHPSWOBALGNVFXZKQJ, UHZTRDIMCEKSYOBWLGNVFPXJAQ, UHFTRDIMCEKSYOBWLGNVAPXJZQ, UTEDRILMCHKSYOBWAGNVFPXJZQ]
Final key: [U, H, I, D, R, A, L, M, C, E, F, S, Y, O, B, W, K, G, N, V, X, Q, Z, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.98user 3.28system 0:43.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41082minor)pagefaults 0swaps
  ODSNTIMERLHUYPCWFAGBVJXQKZ
  SOANTIMERLHUYPDWFCGBVJXQKZ
  SOADTIMERLHUNPCFWBGVYJXQKZ
  OWADTIMEULHSNPCFKVGBYXRQZJ
Final key: [B, S, A, O, C, I, T, M, R, E, H, X, D, P, U, W, K, N, G, V, Y, Z, L, Q, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.27user 2.72system 0:40.22elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37774minor)pagefaults 0swaps
Parent [56]: WVZDNQBARKSJOHXTIMECLPFUYG = 0.992995644518413
Initial pool: [SYZGAPCQOJFRKVEUNXITMBHDLW, PWFZVMKEGDLYAJXTQBINCSORHU, NILRQBJDFCPHWKYTEGMVOSUXAZ, RVAUEBGKQFDCTJMZPWIYOSXNHL, GPAXCOBQLYFJUVERSTMDKINZHW, ZVFSYIRGJQLWNUEXKTBCPAMDHO, QWSLOAHUMIVBYRCJKFNTPEGZXD, RPVCTAINEUMYJKHZQLGWOXBSFD, ZCDQOMFETGSBUHJWRIKYXVAPNL, AMULVFYEWKZHCOGNDXTBQISPRJ, SJMHNYFDZKULOPGEXCIRWTABVQ, XMUCSIKDQPTBAREYWJZHVLGOFN, OHWEJBGAVUTDZFMRLYQIKCXPNS, BRTASKUDFQZMXLOVPYWCJHINGE, WNVGDPAMLEOCRIJYUFBXTZKQSH, MVSETUXNAHLIFQZKCWJRPYBGDO, EWHATUGCXOINPBRLMQSZJVKYFD, YKUAXJWQRNVLHFSCGBOPTDIEZM, VIBQXJAEPCLWHFONKGDSZUTYMR, BMWUNFJKXPLVTHGYZOCESAQDRI, UIERKTLHCBFGQWNAVYJXOZDMSP, JIRKHUYEMBLONDXQSCZAFVPTWG, VIAQHXTFUBMOCJLWEPSRNZYKGD, LEDIBSNRQMWVXTYGUOJZAKPCHF, FIQAUSGONTJWHXZEDYLPKMBVCR, ORTUXFVJMDYWEBZLGPSCHAKINQ, SQHOMANDGZETIWUFXKYPCVBRLJ, FRCGUIDVEBJWHAXQSLZPMONKTY, SJURPXGNQVFTCMKADHIOLEBYZW, KQULRMOAXNSDVPICJYHGEFTBWZ, BOZQVJGYREUDTAIKFXCLHWMNPS, NMUJXCWYSDLVEFATHKGBQIPZRO, FKALTRSPZJQBDEUVXWYCMIHGNO, YQONGSMUXHBPJDETFLAICZKWVR, NYSXHJQKVPTFEDLACRGIMOWZUB, EAHGRLWVMBZYTCXIDSNQOFJUPK, OSWIAXRKTQPHUJDCMEVZBGLYNF, AWLXOYDGZSQMBCRUHEIFNPTKVJ, VDFGLXASPYBCNJWROKMHIZTEQU, NTQJFBAYXUZPKDHGRCVLMIWOSE, LEYIVRPMONFXHTDUZSCWBJGAQK, MJABHQZKFTNXYOPDSGECRUIVWL, XPAKEJIZMBOQSTUCHFLRNGWVYD, MYBXSULKEZVCANPDTWIOFJGRHQ, NZMTXRPAKWYDUQGFEBIVSLOCHJ, TZOXHLRDBWAYVEJUSCQPIKMGNF, NEVSTWAYKDOHJRMZPCLFBIGXQU, KWUSPBYJCGFVOLEIQHXRMZDANT, DFANYVZJOQUPBWLXECKGSMHITR, HBXSOCPYMRAGEQWKNUILZFTJVD, URSPXNOWKAGVFYICMDZQTLJHEB, BAGSMQDZTVFYPUJLCORWNXIKEH, KSLJHAPIEMZYCNWGBDTUVXRFOQ, YZHQIBJVCKTLEGOWNUAFSPMDXR, CDHQMTZAEPLRGBKSUNVXYIFOWJ, RCUFWBJNHIMDSPKQOGTAXLYEZV, WVZDNQBARKSJOHXTIMECLPFUYG, TMNAISGYFZXRPDHQCWLOJBKVEU, FNCXUQMSPWJLDRBIETZOVKYAGH, NLEPOWSTCRIJYFQUAGXDVMBHKZ, ZYKECDWMXVLSPURJATGINHBOQF, ZUPKHCMYNJXASVTWIBDGERQFLO, NOAWUIGRCFXYKLVBEPZSDHMQJT, NFPBLMEYQVJCWKDARIGOSTZUHX]
  OSAUTIMENPLCDHGYKWVRXFBQJZ
  OEAHITSMNLFDRYBWPGCVXQZKUJ
  OEAHITSMNLFDRYBWPGCVXQZKUJ
Final key: [C, H, S, D, R, A, L, M, U, E, W, I, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
48.45user 3.02system 0:44.82elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38215minor)pagefaults 0swaps
  HITSOEWMCALRUNYDQBJGXFKPZV
  HITSOEWJCALRUNYDPBMGFXKQZV
  HITSOEWMCALRUNKDQBYGXFJPZV
Final key: [R, H, A, I, C, Y, L, M, B, E, T, D, X, G, U, W, P, O, N, V, F, J, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.73user 4.53system 0:46.17elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36996minor)pagefaults 0swaps
Final key: [N, Z, A, O, C, I, W, U, R, E, H, M, D, P, Y, S, K, B, G, V, T, Q, X, L, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.48user 2.73system 0:42.73elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39176minor)pagefaults 0swaps
  KADFTIMENOSCLWBHPGRUXVYQZJ
Final key: [C, F, A, W, R, Z, S, P, N, T, L, D, Y, V, B, H, K, G, O, U, X, Q, I, E, M, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.72user 2.61system 0:42.95elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37215minor)pagefaults 0swaps
Final key: [N, S, A, I, O, L, T, J, V, K, H, C, F, M, G, W, P, U, R, B, X, Z, D, E, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.13user 3.09system 0:44.16elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39876minor)pagefaults 0swaps
Final key: [R, H, W, U, N, Z, T, L, M, E, F, I, D, V, B, A, P, O, G, C, X, K, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.60user 2.94system 0:42.55elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38634minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, W, X, V, U, E, L, I, S, G, R, H, M, J, O, N, F, P, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
43.63user 2.76system 0:40.70elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39303minor)pagefaults 0swaps
  CTIMEBHVULASYGRWPDONFKZJXQ
Final key: [C, L, Y, X, B, W, H, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
46.36user 2.85system 0:42.42elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41955minor)pagefaults 0swaps
  DABRTIMENSLKCPUFHGXVWYOJQZ
Final key: [C, T, X, U, B, W, S, E, N, L, M, I, A, V, R, Z, P, D, O, G, F, K, Y, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
43.32user 2.63system 0:38.53elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41725minor)pagefaults 0swaps
Final key: [N, T, H, U, O, D, S, E, I, P, Z, W, F, V, R, X, K, M, B, C, G, A, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.07user 2.81system 0:40.82elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41257minor)pagefaults 0swaps
  NAEWHITSRLMODVBFPGUCXKYJQZ
Final key: [N, S, A, W, J, I, H, O, R, E, L, Y, Z, V, B, F, M, G, U, C, X, Q, D, P, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
49.20user 3.05system 0:45.88elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36701minor)pagefaults 0swaps
Final key: [B, E, T, D, R, Y, A, M, C, L, Z, I, X, O, U, H, P, G, N, V, F, Q, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  NAHITSRODECUMWBLYFGJXPVQZK
  SCAHNTIMEPRODGBWLVUJXZYFQK
0inputs+0outputs (1major+40509minor)pagefaults 0swaps
RPWODJBSEVUGXZYKFQ, CZAHNTSMRLWODJBIEVUGXPYQFK, NIAHCTLMRPWODJBSEVUGXZYKFQ, ULAHCTIMREWODJBSPVNGXZYKFQ, BFAHNISMRTWODJCLPVUGXEYQZK, CWAHNTQMRLFODJBIEVUGXZYKSP, BTAWNESMRLHODJCIPVUGXZYKFQ, NTAHCLIMREWOYJBSKVUGXZDPFQ, CQAHNISMRTWODJBLPVUGXZYEFK, CFAHNTSMRPWODJBIEVUGXZYLQK, NIAHCTWMRPEODJBSLVUGXZYKFQ, NTAHCLSMREWODJBIPVUGXZYKFQ, NESHCTIMRPWODJBZLVUGXAYKFQ, CFAHNISMRLWODJBQPVUGXEYTZK, CLDHNTSMREWOAJBIPVUGXZYKFQ, CFAHNISMRTWODJBQPVUGXEYLZK, CFAHNISMRPWODJBQLVUGXEYTZK, CLTHNISMREWODJBAPVUGXZYKFQ, CLAHNTWMRESODJBIPVUGXZYKFQ, NEAHCTSMRPWODJBIKVUGXZYLFQ, CEAHNTSMRKWODJBIPVUGXZYLFQ, NLIHCTAMRPWODJBSEVUGXZYKFQ, NTAHCLIMREWODJBSKVUGXZYPFQ, CFAHNTSMRLWODJBIEVUGXZYPQK, CZSHNTAMRLWODJBIPVUGXEYQFK, CEAHNTSMRPWODJBIKVUGXZYLFQ, CLAHNISMREWODJBTPVUGXZYKFQ, CFIWNTSMRLHODJBAPVUGXEYQZK, CFAHNTSMRPWODJBQEVUGXZYLIK, CWAHNTSMRELODJBIPVUGXZYKFQ, CLTHNDSMREWOIJBAPVUGXZYKFQ, NEAHCTSMRLWODJBIKVUGXZYPFQ, NEAHCTIMRPWODJBSKVUGXZYLFQ, CFAHNISMRLWODJBZPVUGXEYTQK, CFAWNTSMRLHODJBIEVUGXZYPQK, CWAHNTSMRPEODJBIKVUGXZYLFQ, CEAWNTSMRPHODJBILVUGXZYKFQ]
Final key: [N, A, S, H, C, T, W, M, R, E, P, J, D, V, B, I, L, O, U, G, X, Z, Y, K, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.51user 3.21system 0:44.37elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38310minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, C, E, T, I, X, O, U, Z, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.49user 2.83system 0:43.61elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41661minor)pagefaults 0swaps
Final key: [C, F, I, X, U, D, L, P, R, E, M, Y, S, G, B, A, K, O, N, V, Z, W, H, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.22user 2.76system 0:39.82elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38754minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, T, H, F, W, M, G, L, K, U, V, B, X, P, Y, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.05user 4.12system 0:45.91elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34696minor)pagefaults 0swaps
  NHAOCTIMEJLYRGUSPBDVFWQKXZ
  BHADCTIMERWYSGULPONVFKXJZQ
Final key: [B, Z, A, I, C, Y, X, M, R, E, H, D, S, G, U, W, P, O, N, V, F, J, L, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.50user 3.15system 0:40.66elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39863minor)pagefaults 0swaps
Final key: [R, Z, A, U, N, X, S, L, M, E, T, D, H, V, C, W, P, O, G, B, F, K, Y, J, I, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.31user 3.12system 0:44.73elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41752minor)pagefaults 0swaps
Final key: [N, F, A, I, C, Y, H, M, R, E, W, U, D, G, B, S, L, O, P, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.31user 2.91system 0:44.46elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40930minor)pagefaults 0swaps
  OEDAHITSNLMCXQRWBGVPKFYJUZ
Final key: [C, E, Y, X, B, W, H, V, U, T, L, S, I, G, R, Z, P, D, O, N, F, M, A, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
43.83user 2.89system 0:40.62elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39408minor)pagefaults 0swaps
Final key: [O, I, A, V, N, T, F, E, R, L, H, C, W, M, Y, D, K, U, B, G, S, Z, Q, P, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.90user 2.82system 0:42.95elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42477minor)pagefaults 0swaps
Final key: [B, W, A, X, C, H, L, M, R, E, Q, D, S, G, U, I, P, O, N, V, F, Z, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.47user 4.00system 0:44.46elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37133minor)pagefaults 0swaps
  RFADOHTIMELBXGCSPUNVYKQWZJ
Final key: [R, S, A, D, C, H, X, M, B, E, T, I, F, G, U, W, P, O, N, V, Y, L, Q, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.95user 2.90system 0:42.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39440minor)pagefaults 0swaps
  NOADMHITSELFWCRBYVUGXKJQZP
  NEAHITSMRDLUCPYFKGBVOZXJQW
Final key: [R, A, S, H, C, X, Q, M, U, E, T, I, Y, G, B, W, L, O, N, V, D, P, Z, J, F, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.63user 2.90system 0:42.63elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37341minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, I, L, M, U, E, W, D, Y, G, B, A, P, O, N, V, F, Q, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.94user 3.01system 0:41.71elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40924minor)pagefaults 0swaps
  NALHITSEMWYOFVGCXUKBJDPQZR
  NALHITSEMWYOFVGCXUKBJDPQZR
  LCAHNTIMERFODGBWPUYVXKSJZQ
Final key: [R, S, A, H, N, I, L, M, C, T, E, D, Y, G, B, W, P, U, O, V, X, K, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.51user 2.79system 0:43.50elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39603minor)pagefaults 0swaps
  CTIMEWSVUHLXABRYPGONFKDJQZ
Final key: [C, E, Y, X, B, W, T, V, U, K, L, I, S, G, R, Z, P, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
  FOLUREAHITSNDYBGPWMJXQZKVC
  HITSCMDAROLKVGUXWBNJYEFPQZ
  HITSOMDARCLKVGUXWBNJYEFPQZ
0inputs+0outputs (1major+39058minor)pagefaults 0swaps
NCTIMAEHYSGBWLOVJFPXRKZ, RADNCTIMBEHYSGUWLOVXFJPKQZ, RADNCWIMXEHYSGULTOVBFPJKQZ, TUDNKCIMBEHYSGRWLOVXFPAZJQ, BADNCTIMREHYSGULWVOXFPZKJQ, BWDNCTIMREKYSGULAOVHFPXZJQ, RADNCTIMBEHJSGUWKOVXFLYPZQ, EADNCTIMBRHYSGUQKOVXFLJPWZ, RADNCLIMBPHYSGUWTOVXFEJZQK, RTANCQIMBLFYSGUDKOVXHPJEWZ, RAUNCTIMBEHYSGDWLOVXFPQZKJ, RJDNCTIMBEHYSGUWLOVAFPXZKQ, RADNCTIMBLHYSVUWKOGEFPXZQJ, REANQTIMBHKDSGUWLOVXFPZCYJ, RSANCTIMBEHYDGUWLOVKFPXJQZ, RAVNCTIMBEHYWGUSLODJFPXZQK, RADNCKSMBEHYIGUWLOFJVPXZTQ, BEANCTIMRHFDZGUWLOVXKPSQYJ, BESNCTIMRHKDAGUFLOVXWJPZYQ, RASNCTIMBEUYLGHDPOVJFQXKWZ, RSDNCAIMBTHYLGUKEOVJFPXWQZ, BASNCTIWREHYDGUMLOVXFKJPZQ, BPASCTMNREHYIGUDLOVXFWJKZQ, BADNCTIMERHWSGUYLOVXFPQKZJ, BADNCKIMREHWSJUYLOVGFPXTZQ, RAWNCSIMBEHYTGUXLOVJFPDKQZ, RIANCTDMBEHYSVUWLOGXFPJKQZ, RAWNCTIMBJHYSGUDLOVXFPEKQZ, RADNCTIMBQHYSGUWLOVJFPXZEK, RADNXTIMBEHYSGUWKOVJFPCLQZ, SRLNCTIEBMHYDGUWAOVJFPXKQZ, RABNCTIMDEHYSGUWLOVXFPJKZQ, BADNCHIMRETYSGUZLOVXFPQKWJ, BAYNCTIMREHDSGUWLOVXFPJKZQ, BADNCQIMREHYSGUWLOVXFPJTZK, BADNCHIMRETYSGUWLOVXFPQKZJ, BADNCTIMREHYSGUWLOVXFPJKZQ, BADNCLIMREHYSGUWTOVXFPZKQJ, BADNCLIMRETYSGUWHOVXFPQKZJ, BADNCTIMREZYSGUWLOVJFPXHQK, BAVNCTIMREHYSGUWLODXFPJQZK, BADNCTIMREHYWGUSPOVXFLJQZK, BADNCSIMREHYWGUTLOVXFPQKZJ, BSANCTIMREWYDGUHLOVXFPJKZQ, BADNCLIMRETYSGUWHOVXFKQPZJ, BESNCTQMRKHDAGUWLOVXFPYZIJ, BADNCTIMRKHYSGUWLOVJFPXEQZ, BIDNCTAMREHYSGUWLOVXFPJKZQ, BEANCTIMRKWDZGUHLOVXFPYQSJ, BHANCTIMREKXSGUDLOVJFPYZWQ, BIDNCTSMREHYAGUWLOVXFPJKZQ, BADNCTSMRKHYIGUWLOVJFPXEQZ, BATNCSLMREHYIGUDQOVJFPXKWZ, BADNCHIMRETWSGUYLOVXFPQKZJ, BADNCTIMRELYSGUWJOVXFPHZKQ, BQDNCTIMREHYSGUWLOVJFPXKAZ, BADNCTIMRQHYSGUWLOVXFPJKEZ, RAYNCTIMBEHDSGUWLOVJFPXZQK, BADNCWIMREHYSGULTOVXFPZKJQ, RADNCQIMBEHYSGUWLOVXFPJZTK, BHANCTIMREKYSGUDLOVJFPXZWQ, BADNCTIMREHYSGULWOVXFPZKJQ, RADNCTIMBEHYSGUQKOVXFPJLWZ, BSDNCTIMREHYAGUWKOVXFLJPZQ, BHANCLIMREKXSGUDTOVJFPYZWQ, RADNCQIMBLHYSGUWKOVXFPJETZ, BADNCTIMREHYWGUSJOVXFPLZKQ, RPYNCTIMBEHDSGUWLOVJFAXZQK, BADNCPIMREHYSGUWLOVJFTXZQK, RADNCTIMBQHYSGUEKOVXFPLZWJ, BEANCTYMRHKDSGUWLOVXFPZQIJ, RAWNCTIMBEHYDGUSLOVJFPXKQZ, RADNCTSMBEHYIGUWLOVJFPXZQK, BWDNCKIMREHYAGUSLOVJFPXZTQ, BESNCTIMRKHDAGUYLOVXFJPZWQ, BEANCTIMRHKDZGUWLOVXFPSQYJ, RADNCTIMBPHYSGUQKOVXFLJEWZ, BADNCFIMREHYSGUWLOVJTPXKQZ, BASNCTIMREHYLGUDPOVJFQXKWZ, RADNCTIMBLHYSGUWEOVJFPXKQZ, BSANCTIMREHYDGUWLOVXFKJPZQ, BASNCTIMRHEYLGUDQOVXFWJKZP, BSDNCTIMREHYAJUWLOVGFPXKZQ, BADNCTIMREZWSGUYHOVXFPQKLJ, BDANCTIMRKHYSGUWLOVJFPXEQZ, RAWNCTDMBEHYSGUILOVXFPJKQZ, RAWNCTIMBEHYSGUDLOVXFPJKQZ, BWDNCTIMREAYZGUSKOVXFLJPHQ, BADJCTIMREHYWGUSLOVNFPXZQK, RADNCTIMBEHYSGUWKOVJFPXLQZ, RADNCTXMBEHYSGUWKOVJFPILQZ, RAWNCTIMBEHYDGUSQOVJFPXKLZ, BSANCTIMREHYWGUDLOVXFPJKZQ, BADNCTKMREIYSGUWLOVJFPXZHQ, RADNCTIMBEHYSGUWLOVXFPJKZQ, RADNCTIMBJHYSGUWLOVXFPEZQK]
Final key: [B, W, A, X, C, Y, I, M, R, E, H, D, S, G, U, Z, P, O, N, V, F, J, L, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.10user 3.00system 0:43.89elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37649minor)pagefaults 0swaps
Final key: [R, W, A, M, N, T, F, P, C, L, Q, I, D, O, B, H, E, V, U, G, X, Z, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.18user 3.11system 0:42.67elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40075minor)pagefaults 0swaps
  OHITSDAUGMNCLJRPZWEKFYBVQX
  ORHITSAECMDWLJUPYGXNFKBVQZ
Final key: [N, Z, M, O, C, I, X, U, Y, E, L, A, D, G, R, S, P, B, V, H, F, J, W, T, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.49user 4.01system 0:41.97elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36953minor)pagefaults 0swaps
  UNRALOTIMEHDSGBCWJYPVKXFQZ
Final key: [R, T, W, D, C, E, H, M, B, P, L, I, Y, G, U, Q, K, O, N, V, F, A, X, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.00user 3.04system 0:43.50elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41519minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, H, L, V, U, E, P, I, S, G, R, Z, J, X, O, N, F, M, A, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
46.99user 3.14system 0:43.33elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40586minor)pagefaults 0swaps
Final key: [R, Z, S, H, U, A, M, P, C, E, Q, I, Y, O, B, F, K, G, N, V, D, W, X, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.11user 2.96system 0:42.91elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36819minor)pagefaults 0swaps
  OCEHITSNYMARFLUGDVWPBXKJZQ
  RAHITSXMBCLDYGUWPVONFKJEZQ
  RAHITSXMCEBDYGUWPVONFKLJQZ
Final key: [R, Z, S, D, C, H, X, M, B, E, L, I, Y, G, U, T, P, V, O, N, F, A, Q, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
  RENOUHITSDLMCGBWAVYXZKJPQF
  RENOUHITSDLMCGBWAVYXZPJKFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  SDARNTIMEOWUHFLCJBGXYQVKPZ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZQJPKF
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMFGBWAVYXZKJPQC
  RENOUHITSDLCMGBWAVYXZKJPQF
  RENOUHITSDLMCGBWAVYXZKJPQF
  AENOUHITSDLMCGRWPBYXFKVQJZ
  OAENUHITSDLMCGRWPBYJFXVKQZ
  RENOUHITSDLMZGBWAVYXQKJPFC
  RENOUHITSDLCMGBWAVYXZKJPQF
  AENOUHITSDLMCGBWPYVXFKJRQZ
  AENUOHITSDLCMRBWFVGPXYKZQJ
  AENOUHITSDLMCGRWPBYXFKVZQJ
  AEONUHITSDLMCGRWPBYJFXVKQZ
  RENOUHITSDLMCGBWAVYXZQJPFK
  AENOUHITSDLMCGRWPBYXFKVJQZ
  OEANUHITSDLMCGRWPBYJFXVKQZ
  EANOUHITSDLCMGRWPBYXFQVKZJ
  UENORHITSDLCMGBWAVYPXKZJQF
  RANOEHITSDLMXGBWPVYUFKJCZQ
  AENOUHITSDLMCGRWPBYXFKVJQZ
  AOENUHITSDLMCGRWPBYJFXVKQZ
  EANOUHITSDLCMGRWPBYXFQVKJZ
  OEANUHITSRLDMGCWPBYJFXVKQZ
  RENOUHITSDLMCGBWAVYXFKJPQZ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RANOEHITSDLMWGBUPVYXFKJCZQ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RANOEHITSDLUCGBWPVYXFMJKZQ
  RENOUHITSDLMCGBWAVYXZFPJQK
  RENOUHITSDLMCGBWAVYXZKJPFQ
  REFONHITSDLCUMGWAVYBZQXPKJ
  OEACUHITSDLMQGRWPBNJFXVKZY
  RENOUHITSDLMXGBWPVYZFKAQCJ
  RANOUHITSDLCMGBWPEYXFKVQZJ
  EANOUHITSDLMQGRWPVYXFKJBZC
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RANOEHITSDLUCGBWPVYXFMJKZQ
  RENOUHITSDLMCGBWAVYXZFPJKQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  EANOUHITSDLCMGRWPBYXFQVKJZ
  REFONHITSDLCUMGWAVYBZQXPKJ
  EANOUHITSDLCMGRWPBYXFQVKZJ
  RENOUHITSDLMFGBWAVYXQKJPCZ
  CENOUHITSDLMFGRPWVYXBAJKQZ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RANOUHITSDLCMGBWPEYXFKVQZJ
  RENOUHITSMLDCGBWAVYXZKJPFQ
  EANOUHITSDLMQGRWPVYXFKJBZC
  RENOUHITSDLMCGBWPVYXFKAJZQ
  RANOEHITSDLUCGBWPVYXFMJKZQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  EANOUHITSDLCMGRWPBYXFQVKJZ
  EANRUHITSFOMCGBWLVYXPZJKDQ
  REFONHITSDLCUMGWAVYBZKXPQJ
  EANOUHITSDLCMGRWPBYXFQVKZJ
  EANOUHITSDLRMGCWPBYXFQVKZJ
  RENOUHITSDLMFGCWPVYXBAJKQZ
  RENOUHITSDLMCGBWAVYXFKPQZJ
  RENOUHITSJLDCGBWAVYXFKMPZQ
  RANOEHITSDLMXGBWPVYCFKJQZU
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  REAOUHITSDLMFGCWBVYXKNJPQZ
  RENOUHITSDLCMGBWAVYXZQJPKF
  RANOUHITSDLCMGBWPEYXVQJKZF
  RENOUHITSDLMCGBWAVYXFKQPZJ
  RENOUHITSJLDCGBWAVYXFKMPZQ
  RENOUHITSMLDCGBWAVYXZKJPFQ
  EANOUHITSDLMQGRWPVYXFKJBZC
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXFKQPZJ
  DENOUHITSJLMCGBWRVYXFKAPZQ
  REAOUHITSDLMFGBWNVYXKZJQPC
  LEAOUHITSDCMFGRPWVYXBNJKQZ
  RENOUHITSDLCMGBWAVYXZQJPKF
  RANOUHITSDLCMGBWPEYXVQJKZF
  RENOUHITSDLMCGBWAVYXFKQPZJ
  RENOUHITSJLDCGBWAVYXFKMPZQ
  RONEUHITSJLDMGBWAVYXFKCPQZ
  RMNOUHITSELDCGBWAVYXFKJPZQ
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  RENOUHITSDLFCGBWAVYXKMJPZQ
  RANOEHITSDLUCGBWPVYXFMJKZQ
  RENOUHITSDLMCGBWAVYXFKJZPQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLCMGBWAVYXFKPJZQ
  ARNOUHITSELDQGCWMVYXBKJPFZ
  RENOUHITSMLDCGBWAVYXZKJPFQ
  RONEUHITSJLDMGBWAVYXFKPZQC
  RMNOUHITSELDCGBWAVYXFKJPZQ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXKPJFZQ
  RENOUHITSDAMCGBWLVYXZKJPFQ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  AENOUHITSDLMCGRWPBYXFKVQZJ
  EAONUHITSDLMCGRWPBYJFXVKQZ
  RENOUHITSDLMCGBWAVYXFKJZPQ
  AENOUHITSJLDCGBWPVYXFRMKZQ
  RDNOEHITSBLMCGPWAVYXFKJZUQ
  RENPUHITSDAMCGBWLVYXOKJQFZ
  RONEUHITSDLMCGBWAVYXFKJPZQ
  ERNOUHITSJLDCGBWAVYXFKMPZQ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDLMCGBWAVYXKQJPFZ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWPVYXFKAQZJ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  RENOUHITSJLDCGBWAVYXFKZPQM
  AENOUHITSDLMCGRWPBYXFKVQZJ
  OEANUHITSDLMCGRWPBYJFXVKQZ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  RENOUHITSDLMCGBWJVYXZKAPFQ
  EANOUHITSDLCMGRWPVYXFKJBZQ
  REAOUHITSDFMCGBWLNYXQKJPZV
  RANOUHITSELDQGCWMVYXBKJPFZ
  RENPUHITSDAMCGBWLVYXOKJQFZ
  RENOUHITSJADCGBWLVYXFKMPZQ
  RENOUHITSQAMCGBWLVYXFKJPDZ
  RANOUHITSDECMGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  OEANUHITSDLMCGRWPBYXFKJZQV
  RENOUHITSDLMCGBWAVYXKZJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXFKPQZJ
  DENRUHITSJLMCGBWOVYXFKAPZQ
  RAEOUHITSDLMNGBWPVYXFQCKJZ
  REANUHITSDLKCGBWPVYXOMJQFZ
  EAONUHITSDLRCGBWPVYXFMJKQZ
  RENOUHITSALDCGBWPVYXFKMJQZ
  EANOUHITSDLCMGRWPVYXFKJZBQ
  REAOUHITSDFMCGBWLNYXPKJQZV
  RANOUHITSELDQGCWMVYXBKJPFZ
  RENOUHITSDAMCGBWLVYXFKJPZQ
  RANOUHITSDLMCGBWPVYXZEJKFQ
  RENOUHITSDLMCGBWAVYXKJPQFZ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDLMCGBWAVYXZKJPFQ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSDAMCGBWLVYXFKJPQZ
  RENOUHITSJLDCGBWAVYXFKZPQM
  RAENUHITSDLKCGBWPVYXOMJQFZ
  RENOUHITSLDMFGCWAVYXBKJPZQ
  RENOUHITSALDCGBWPVYXFKMZQJ
  EANOUHITSDLCMGRWPVYXFKJBZQ
  REAOUHITSDFMCGBWLNYXQKJPZV
  RENOUHITSALDCGBWPVYXFKMJZQ
  RENOUHITSALDCGBQPVYXFKMJWZ
  RENPUHITSDAMCGBWLVYXOKJQFZ
  RANOUHITSDEQCGXWMVYPFKJZLB
  RANOMHITSULDQGCWPVYXBEJKFZ
  RENOUHITSALDCGBWPVYXFKMJZQ
  EANOUHITSDLCMGRWPVYXFKJQZB
  EANOUHITSDBCMGRWPVYXFLJKZQ
  RENOUHITSALDCGBWPVYXFKMJZQ
  RENOUHITSALDCGBWPVYXFJMKZQ
  REAOUHITSDLMCGBWPNYXFKJVZQ
  RENOUHITSALDCGBWPVYXFKMJZQ
  RENOUHITSALDCGBWPVYXQKMJFZ
  RANOUHITSELDCGBWPVYXFKJMZQ
  OEANUHITSDLPCGRWMBYXFKJVQZ
  EANOUHITSDLMCGRWPVYXFKJZQB
  EANOUHITSDLKCGBWPVYXFMJRZQ
  RANOUHITSDEFCGLWMVYXBKJPZQ
  MAROUHITSNLDQGCWPVYXBEJKFZ
  RENOUHITSALDCGBWPVYXFMJKZQ
  RENOUHITSALDMGBWPVYXFJKZQC
  MRNOUHITSALDCGBWPEYXFJVKZQ
  REAOUHITSDFMCGBWLNYXKJQPZV
  RENOUHITSALDCGBWPVYXFKMJQZ
  REWOUHITSALDCGBQPVYXNKMJFZ
  RANOUHITSELDCGBWPVYXFKJMZQ
  RENPUHITSDAMCGBWLVYXOKJQFZ
  OEANUHITSDLPCGRWMBYXFKJVQZ
  RENOUHITSALDCGBWPVYXFKMZJQ
  RENOUHITSGLDCABWQVYXFKJPZM
  RENOUHITSALDCGBWPVYXFKMJQZ
  RENOUHITSALDMGBWPVYXFJQKZC
  MRNOUHITSALDCGBWPEYXFJVKZQ
  REAOUHITSDFMCGBWLNYXVKJPZQ
  RENOUHITSALDCGBWPVYXFKMJZQ
  RENOUHITSALDCGBQPVYXFKMJWZ
  AEROUHITSDLNFGCWMVYXBKJPQZ
  RANOUHITSELDQGCWPVYXFKJMZB
  RANOUHITSDEYCGXWMVJLFKBPZQ
  MANOUHITSRLDQGCWPVYXBEJKFZ
  RENOUHITSALDCGBWVZYXFKJPMQ
  RENOUHITSJLDCGBWAVYXZKMPFQ
  EANOUHITSDLCMGRWPVYXFKJBZQ
  RENOUHITSALDCGBWPVYXFKMZJQ
  RENOUHITSALDCGBWPVYXFJMKZQ
  REAOUHITSDLMCGBWPNYXFKJQZV
  ARNOUHITSELDCGBWPVYXFKJMZQ
  RANOUHITSELDQGCWPVYXFKJMZB
  RANOUHITSDEGCXMWPVYBFKJQZL
  RENOUHITSWLDCGBXAVYFKMJPZQ
  OERNUHITSDLMCGBWPVYXQAJKFZ
  RENOUHITSJLDCGBWAVYXZKMPFQ
  RENOUHITSALDMGBWPVYXFJQKZC
  MRNOUHITSALDCGBWPEYXFJVKZQ
  RENOUHITSALDCGBWMVYXFKJPZQ
  RANOUHITSELDQGCWPVYXFKJMZB
  RENOUHITSVLDCGBWAKYXFJMPZQ
  OERNUHITSDLMCGBWPVYXQAJKFZ
  EANOUHITSDLCMGRWPVYXFKJQZB
  RENOUHITSALDCGBWPVYXFMJKZQ
  RANOUHITSDEYCGQWMVXLFKJPZB
  RENOUHITSPLDCGBWAVYXFKJMZQ
  ORENUHITSDLMCGBWPVYXQAJKFZ
  RANOUHITSELDQGCWPVYXFKJMZB
  RANOUHITSDEGCVYWMPBXFKJLZQ
  RANOUHITSMLDQGCWPVYXBEJKFZ
  RENOUHITSWLDCGBVAZYXFKJPMQ
  RENOUHITSALDCGBWPVYXFKJMZQ
  RENOUHITSPLDCGBWAVYXFKJMZQ
  RENOUHITSALDCGBWPVYXFKJMZQ
  RENOUHITSALDCGBWPVYXFKJMZQ
  RENOUHITSALDCGBWPVYXFKJMZQ
  RAONUHITSELDMGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAONUHITSELDMGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  AORNUHITSELDMGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  REAOUHITSQLDCGBWPVYXFNJMKZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  REAOUHITSQLDXGBWPVYKCNJMFZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  REAOUHITSGLDKCBWPVYXFNJMQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RANOUHITSELDMGBWPVYXCFKJQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RANLUHITSEPDOGBWYVXKCFJMQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
  RANLUHITSEPDOGBWVQYXCFJKMZ
  RAMNUHITSELDOGBWPVYXCFJKQZ
  RAMNUHITSEPDOGBWLVYXCFJKQZ
0inputs+0outputs (1major+43829minor)pagefaults 0swaps
QZ, RSNHUIATWELDOGBMPVYXCFJKQZ, REAUNTQPLHSIOGBWKVYXCFDJMZ, RSNHUTMPEDLIOGBWKVYXCFAJQZ, RSNHUTAPEDMIOGBWJVYXCFLKQZ, REANUTXPYDLIOGBWJVHKCMZSFQ, REAUNOTPSHLIMGBWJVYXCFDKQZ, RAINUHMTSEPDOGBWLVYXCFJKQZ, RSNFUTAPEDLIOGBWKVYXCHMJQZ, RALNUOITHEMDFGBWPVYXCSJKQZ, RSNOUTAEQHPIXGBWJDYVCMKLFZ, RANOUDSPETLIHGBWJVYXCMKFZQ, RAMNUHITSEPDOGBWJVYXCFLKQZ, RESNUTAPJHLIDGBWQVYXCMFKOZ, CSNOUTAPRELIHGBWJDYXFMVKZQ, RPNOUTAESHLIXGBWJDYVCKQMFZ, RTONUSEPMALIKGBWJDYVCXQHFZ, REANUTXPVDLIOGBWJHYQCMZKSF, RENOUTAPSHLIXGBWJDYVCKQMFZ, REDOUTNPMALIHGBQJVYXCWSKFZ, RANHUVWPEDMIOGBSKTYXCFLJQZ, RSNHUTAJEDQIOGBWPVYXCMFKLZ, CEONUTAPRSLQDGBWYHJVFMXKIZ, RAMNUHITSEPDOGBWLVYXCFQKJZ, RSNLUHITMEADOGBWPVYXCFJKQZ, RSNHUTAPEDFIOGBWKVYXCLMJZQ, REVOUTAPMSJIHGBWLNYXCFQKDZ, RSDIUTAEPHLNOGBWKVYXCMFJQZ, RAMNUEITSHLDOGBWPVYXCFJKQZ, RAMNUHITSELDOGBWPVYXCFJKQZ, REANUTXVSHLIOGBWJPYKCMDQFZ, RENOUTAPSFLIXGBWJDYVCKQMHZ, RSNHUTAPEDLIOGBWJVYXCQMKFZ, REHNUOITMALSDGBWPVYXCJFKQZ, RSNHULATJDEIOGBWPVYXCFMKQZ, CANOUTSJBDLIHGRWPEYXFMVKZQ]
Final key: [O, H, S, F, U, D, X, E, R, L, M, I, Z, G, B, A, K, N, Y, V, C, W, Q, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.45user 2.83system 0:42.56elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36625minor)pagefaults 0swaps
Final key: [R, L, A, U, N, S, H, M, B, E, T, I, Y, V, C, Q, P, D, O, G, F, Z, X, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
44.00user 2.49system 0:40.27elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39079minor)pagefaults 0swaps
Final key: [N, T, A, O, P, I, H, M, B, E, S, U, D, C, G, W, K, R, Y, V, X, L, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.36user 2.92system 0:41.58elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39426minor)pagefaults 0swaps
Final key: [R, H, A, Y, N, T, Q, M, C, P, E, I, D, O, B, W, F, U, G, V, X, L, Z, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.13user 2.89system 0:40.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41079minor)pagefaults 0swaps
  CNHOTIMERLASDUBWPGKVFYXJQZ
  CFAOTIMERHLSYUBWKNGVDJXPQZ
Final key: [C, T, S, H, U, I, M, P, R, E, L, Y, A, G, B, F, K, O, N, V, D, W, X, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.01user 2.92system 0:42.09elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39313minor)pagefaults 0swaps
Final key: [U, A, S, H, C, D, Q, M, R, E, L, Y, I, G, B, W, F, O, N, V, X, P, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.27user 2.96system 0:42.56elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37286minor)pagefaults 0swaps
Final key: [N, A, S, H, C, I, W, M, R, E, F, Y, Z, V, B, L, P, O, U, G, X, Q, D, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.52user 2.86system 0:41.36elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37227minor)pagefaults 0swaps
Final key: [R, S, T, H, U, A, M, P, C, L, W, I, Y, G, B, Z, K, O, N, V, D, J, X, E, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.42user 2.83system 0:43.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39373minor)pagefaults 0swaps
Final key: [C, F, S, H, U, I, X, P, R, E, L, Y, Z, G, B, M, K, O, N, V, D, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.49user 2.84system 0:42.38elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39540minor)pagefaults 0swaps
Final key: [R, W, S, H, U, Z, M, P, C, E, A, I, Y, O, B, F, K, G, N, V, D, T, X, Q, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
0inputs+0outputs (1major+40719minor)pagefaults 0swaps
HRWKAUMCYJNBVGFXPLQ, OTIDEULHRWMASKCYJNBVGFXPZQ, OTIDESAHRXKWUMCFJNBVGPYLZQ, OTHDESLIRYKAUMCWJNBVGFXPZQ, OTIDESAJRWFXUKCMHNBVGLYPZQ, OTINESLWRHKAUMCYJVBDGFXPZQ, OLIDESAWRHTXUKCFMNBVGJYPZQ, OTIDEPLHRWKAUMCYJNBVGFXSZQ, OTIFESAHRWMDYKCUJNBVGLXPZQ, OTIDESLHRWKYZMCAJNBVGUXPQF, OTIZESLHRWKAUMCYJNBVGFXPDQ, OTQDESLHRWKAUMCYJNBVGFXPIZ, OTIDESAHRWJXUKCFMNBVGLYPZQ, OHEIRSXMNWTLDCBFPGUVQJYZAK, OTIDESAHRWKXCMUFJNBVGLYPZQ, JTHORAIMUYDNLPCFWGBVXEZQSK, OTLDESHJRIMAUKCYWNBVGFXPZQ, NAEORSTMXIKUDPCHWGBVQLYJZF, OTHDESLJRIPAUKCYWNBVGFXMZQ, OTQDESLXRWMAUKCYJNBVGFHPIZ, OTINESFHRWKAUMCYLGBVDPXQZJ, UTHOESLIRWKAZMCYJNBVGFXPDQ, LEANRSHMUWFODCBYJGQVXTPIZK, OTIDESAHRYKWUMCFJGBVNPXLZQ, OJIDESLHRWKAUMCYTNBVGFXPQZ, OTHDESLKRIMAUJCYWNBVGFXPZQ, NEALRTHMUISODCBFWVXGQPYZKJ, OTHDESYIRWMAUKCLJNBVGFXPZQ, OTINESAURHKXWMCFJVBDGQYPZL, OTAIESLHRWMDUKCYJNBVGFPXZQ, OTIDESLHRWKBUMCYJNAVGFXPZQ, OAHDESLIRWPTUMCYJNBVGFXQZK, OPYNEIAHRTKLUMBSWDCVGFXJZQ, MEAORNHTUWSJDCBFZGLVXIYPQK, OTHDESLIRWKABMCYJNUVGFXPZQ, OTINESFHRWKAUMCYLDBVGPXQZJ, OTINESLWRHKAUMCYJDBVGFXPZQ, OFIDESLHRWTAUKCYMNBVGJXZPQ, PALDRTIEOSKFUMCHWGBNVQYJZX, TEANRZHMUWKODCBYFGQVXLSPJI, OTIDKSLHRWEAUNCYJXBVGFMPZQ, TEANRSHMUWFODCBYKGQVXLPJZI, OTIDESLHRWKAUMCYJNBVGFPXQZ, TEANRSHMUKFODCBYWGQVXLPJZI, OTIMESLHRWKAUNCYJDBVGFXPZQ, OAIDLTEHRWSFUMCYJNBVGKXPZQ]
Final key: [R, T, A, I, U, D, H, P, B, E, W, Y, X, G, C, S, L, N, O, V, F, Q, M, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.89user 2.91system 0:42.81elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37942minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, K, H, F, W, M, G, L, P, U, V, B, X, E, Y, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.24user 2.66system 0:38.72elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41157minor)pagefaults 0swaps
Final key: [R, W, A, M, N, T, F, P, C, K, L, I, D, O, B, H, E, V, U, G, X, Z, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.53user 2.90system 0:43.21elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39922minor)pagefaults 0swaps
Final key: [C, E, T, X, B, W, I, V, U, H, P, Y, S, G, R, M, K, D, O, N, F, L, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
47.38user 4.56system 0:45.81elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39812minor)pagefaults 0swaps
  HITSRLNEMOUGBYDJXAFVWPCQZK
  JASDNOUHRTIMEGFWLCBVYPXKQZ
Final key: [B, W, A, I, N, H, X, M, R, E, L, O, D, G, C, T, P, U, Y, V, F, J, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.21user 4.33system 0:43.25elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37237minor)pagefaults 0swaps
  WARONDHITSUCPGMEFVJYKXZLBQ
  KRAUNTIMEPHODWBSLVCGXZYJFQ
  RLAUNTIMESWODJBHKVCGXZYPFQ
  RZSUNTIMEPWODLBAKVCGXHYJFQ
  RZSUNTIMEPOWDQBAKVCGXHYJFL
Final key: [R, H, A, U, N, T, L, M, S, P, E, I, D, O, B, W, K, V, C, G, X, Z, Y, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.19user 2.97system 0:42.36elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40922minor)pagefaults 0swaps
  TIMEUHRPCLWSYGBAKONVDZXJFQ
Final key: [R, W, S, H, U, A, M, P, C, E, L, I, Y, G, B, F, K, O, N, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.76user 3.14system 0:40.84elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39010minor)pagefaults 0swaps
Final key: [B, H, A, D, R, Y, L, M, U, E, T, I, X, G, C, W, P, V, O, N, F, Q, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
46.55user 3.63system 0:43.64elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39676minor)pagefaults 0swaps
  UHAOCTIMELWRSPBFKNGVDYXJZQ
  UNADCTIMELHSFRBWKOGVYPXJZQ
Final key: [R, Z, S, H, C, I, L, M, U, E, W, D, Y, G, B, A, P, O, N, V, F, Q, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.38user 2.73system 0:41.66elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42277minor)pagefaults 0swaps
Final key: [B, Z, A, H, C, I, S, M, R, E, L, D, Y, G, U, W, K, O, N, V, F, P, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  OANEPLHITSDMYURCBWFGZXQJVK
  RLANDTIMEKCHSOUWJVBGYPXQFZ
  RADNCTIMEKLHSOUWJVBGYPXQFZ
  RLANCTIMEKDHSOUWJVBGYPXQFZ
  RLDNATIMEKCHSOUWJVBGYPXQFZ
0inputs+0outputs (1major+40233minor)pagefaults 0swaps
GYJXPQZ, EAWNCTHMRLFISOUDPVBGYJXQZK, EADNCTFMRLHISOUWJVBGYPXQZK, EADNCTFMRLHISOUWPVBGYJXQZK, EADNCTFMRLKISOUWPVBGYZXQHJ, EQDNCTHMRLWISOUAPVBGYZXJFK, EADNCTFMRLHISOUWPVBGYQXJZK, BADNCTHMRLPISOUWQVEGYKXJFZ, EADNCTLMRKZISOUWJVBGYHXPFQ, EADNCTQMRKFISOUWLVBGYJXPHZ, RADNCTHMJLFISOUWEVBGYKXPQZ, EAWNCZHMRLFISOUDPVBGYJXQTK, RADNCTHMSLFIEOUWKVBGYJXPQZ, EADNCHTMRPWISOULKVBGYZXQFJ, RADNCTHMWLFISOUEKVBGYJXPQZ, RADNCTHMELQISOUWJVBGYZXPKF, EAWNCTLMRKFISOUDJVBGYHXPZQ, RADNCTIMELFHSOUWJVBGYPXQZK, ELDNCTHMBKQISOUWPVRGYAXJFZ, BADNCETMRHWISOUKJVLGYZXFPQ, EADNCTHMBLWISOUZPVRGYKXJFQ, BADNCKHMRLFISOUWTVEGYJXPQZ, EAWNCTHMRKFISOUDLVBGYJXPZQ, EADNCTIMRLFHSOUWJVBGYPXQZK, EALNCTHMRKWISOUDJVBGYZXPFQ, EAWNCFHMRLTISOUDPVBGYKXJZQ, EADNCTFMRPZISOUWKVBGYHXLQJ, RADNCTHMELPISOUWKVBGYFXQZJ, BALNCXHMRJFISOUDPVWGYKTEZQ, EALNCTHJRKWISOUDPVBGYZXMFQ, EAWNCTHMRJFISOUDPVBGYLXQZK, EADNCYHMRPWISOUZLVBGTKXJFQ, RADNCTHMPLFISOUWEVBGYKXJQZ, EADNCTFMRLHISOUQKVBGYPXWZJ, BALNCETMRHFISOUWKVDGYJXPQZ, EADNCTHMRLFISOUZPVBGYKXQWJ]
  RLDNCTIMEKAHSOUWJVBGYPXQFZ
Final key: [B, Z, A, D, C, Y, L, M, R, E, W, I, S, G, U, H, P, O, N, V, F, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.64user 3.05system 0:41.68elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41290minor)pagefaults 0swaps
Final key: [C, W, I, H, U, A, L, P, R, K, M, Y, S, G, B, F, E, O, N, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.22user 3.06system 0:41.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40256minor)pagefaults 0swaps
Final key: [B, E, A, L, N, I, S, M, C, T, H, D, Y, G, R, W, P, U, O, V, F, Z, Q, K, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.22user 2.89system 0:44.61elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40512minor)pagefaults 0swaps
  POANCTIMEHWFRKUDLVBGYSXJZQ
  DOANCTIMEHRFSPUWLVBGYJXKZQ
Final key: [B, Z, A, N, C, Y, L, M, R, E, H, D, I, G, U, Q, P, O, V, X, F, W, S, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.70user 2.83system 0:41.34elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40756minor)pagefaults 0swaps
Final key: [N, Z, W, O, C, I, F, U, R, E, H, D, A, M, Y, S, P, B, G, V, T, Q, X, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.97user 2.98system 0:44.00elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36599minor)pagefaults 0swaps
  TIMENHQLCKAOWGRYFVUPBXDJZS
Final key: [B, H, A, X, C, W, L, M, U, E, T, I, D, G, R, Y, P, V, O, N, F, J, S, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
45.00user 3.14system 0:41.65elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39618minor)pagefaults 0swaps
Final key: [N, Z, X, H, C, I, T, U, Y, E, L, M, D, G, R, S, P, B, O, V, F, A, W, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.35user 3.49system 0:44.01elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38247minor)pagefaults 0swaps
  HITSOLAERFWNDMBPZCGUKJVYXQ
Final key: [N, S, A, I, O, D, H, K, R, L, Q, U, Z, G, B, W, P, C, M, V, X, F, Y, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.41user 3.00system 0:41.73elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41033minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, W, H, V, U, K, L, I, S, O, R, A, P, G, X, N, F, M, Z, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
46.98user 2.99system 0:42.01elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43253minor)pagefaults 0swaps
  WFHITSAERCKOUMBDYVGJZXNLQP
Final key: [R, T, S, H, U, A, M, P, C, E, Q, I, Y, G, B, F, K, O, N, V, D, W, X, J, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.25user 3.14system 0:43.19elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39580minor)pagefaults 0swaps
  JOANTIMEUHLRFGCWKPBVYSXQDZ
Final key: [C, T, S, H, U, X, L, P, R, E, W, F, I, G, B, A, M, O, N, V, D, Z, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.56user 2.90system 0:42.79elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40542minor)pagefaults 0swaps
  OEAHITSMNWDURPBLFCVJGKXQYZ
  OHALNTIMEWRUDGBFPCVJXKQSZY
Final key: [B, A, I, X, C, Y, T, M, R, E, Z, D, S, G, U, W, P, O, N, V, F, J, L, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
Parent [3]: RXELUBHITSONWFYJAZVPQCGDKM = 0.938237046222081
Initial pool: [CLMUTBOGWSDEHZRNXIFKPQAJVY, XOQASRGFUTWEJPMLNKVCYIDHBZ, DXVGULYMFJTNPQWSZBKRHCIAOE, RXELUBHITSONWFYJAZVPQCGDKM, PHOTQWRVCBKLYUFZSIANJGMEXD, SCDPMAXQLUZVYRNEKTHGWOFJIB, KRXWQEUGYSMIVHPDNZFJBLCOAT, XBKSYFZINARVUTQEDGWMLPCOJH, YDOATSELMXBRHJQGZVUIWKCPNF, PXVWTCMFAEIGZOJQYHNKDBUSRL, WCEOBHUIVDMSARXZLQFGKTPJNY, IJBXHZEVOTLMPNYKQGWASFDCRU, RIKFDSTHUGMLEAJYBNQZCXWVOP, CMYPADQLVGOBXNIHTWKESRUFJZ, GRQHJPWTMOULXYSVFENKDACIBZ, JDUCNPOLQYFGZVRASXMKBWHETI, HYDUIGARFJWLZBMXTESNCPKOQV, MAQKDEWJVIPGYFZBLTUOXRHCNS, DNBHUYIWJRTKVCXQPEMOZLAGSF, DAYZMWCNEPGVUHLXSIORJKQBFT, GAMJPORNBSCWVTIYDLHZFEUXKQ, MOXICPEHWYUAQSDRVGZJTKLNBF, HNRPFSMZTUOVKBACDYLIJGWQEX, JDAFRBMUTZHKSQNELGYXIPCVOW, LGAQTOFJZKIHNBMEPXYWSRUCVD, YQNAELRBKDVZMPHOWSUXJFICGT, UZMRJDXGQLCFIAKTWNHOESPYBV, CDNJYVTESFZXQLHMGUAKBIROPW, DJYLCIFNRXHTVUAKEMSQOBZGWP, TFJHRPEYIOMQNASZUCXWBLGDVK, ESZNODMQKXRPFGJTHCAUWYLVIB, INXASZKPCJTOVMRYFBULDQHGWE, IKZEOXUANDRTFPGJYQMCLWBVSH, SJOFQUTIXWMGDBCLRPNVEYHAKZ, NWYLVPOSZAGKHXFBMIRCUEJDTQ, JMWREQUCAVBGTSFPKONLIHYZDX, RUFHWZVMJETDCPAXSGQLKYOBNI, ASVYPGBOTCZUQDWKXLMHENIRJF, AFHOSEBZTPWVUXRJDCYGLMIKNQ, SUWIJNKZEMHCLPOXGTAYVBQRFD, YRAWCJPMOIGTBLFVNUXEZSQHKD, PLTERIJBMZKUVAWFGOCXHQSNDY, IORTFLUJQKCHMGYAEBPZNDXWSV, VXBJFISQAHURGOWTKNZEDYCPML, MRXUCVJLPEYZOQDHFSIBATGWNK, QGUBZMPJKCIRXTDANWLOHVYFSE, CZFMQSDTLVUGOREHXBWAKYNPIJ, EWFUYALIBSNPHKGMDOVJZXRCTQ, WLYRTBIZFKMGAJUVSXCHOEDQNP, NZQSVLREUPCMKYJHODAWFIXTBG, SDUAEKGYCNVRPQMFLJHTIXZBOW, HEMIPVSDXNUQTZKBOACRWLFJGY, PKSYEIJDTHCRQUNBZVOWLXFGMA, LRDAYMJPTVBZCWHFOEUKNIGQXS, ONWAKPTSVBHZIEDQFYLXMCJUGR, KFMJWUHVZGRNCSXTIAOPEDBYLQ, ZHRSPJWADCOTVUQELYKMXFNBGI, QEBRJPSYHZUGWVDLIOFKXTACMN, VDYXROIJNMUPWQHBFTCZGKSEAL, YWEDTIVABZHGSRLQMONJXUPCFK, LCOWFZJSKHNVBYXATDMRIQPUGE, FOAQUIBNCEPHVGJKXRSYLTWMDZ, FKMAPNEBVLICYDOTXRUGJWHZSQ, WDRZYEXMACVJOFNGHQBUSTPIKL]
  RXELUBHITSONWFYJAZVPQCGDKM
  RXELUBHITSONWFYJAZVPQCGDKM
0inputs+0outputs (1major+40233minor)pagefaults 0swaps
 BETXCDIMUHLYSGRPKVONFAWJQZ, BETXCDIMULWYSGRHPVONFKAJQZ, BETXCWDMUHLYSGRPKVONFAIJQZ, BETXCDIMUHLYSGRJKVONFAWPQZ, BHTXCDIMULWYSGREPVONFAKJQZ, BTEXCDIMUHLYSGRKPVONFAZJQW, BETXCDWMUHLYIGRSKVONFAPJQZ, BETXCDIMUHLYSGRAPVONFKWJQZ, BETXCDIMUPLYZGRAHVONFSWJQK, BETXCDIMUPHYSGRAJVONFQWKLZ, BETXCDIMUKLYZGRAHVONFSWJQP, BWTXCEIMULHYSGRDJVONFAZKQP, CETXBDIMUHYLSGRAPVONFKWJQZ, BETXCDIMUKWYSGRPZVONFAJQHL, BWTXCDEMUHLYSGRIPVONFAKJZQ, BETXCDWMUHLYSGRAPVONFKIJQZ, BEJXCWIMUHLYSGRPKVONFADTQZ, BETXCDWMUHLYIGRSPVONFAKJZQ, BWEXCIDMULHYSGRPKVONFATJQZ, BSTXCHIMUELDYGRJPVONFAWZQK, BETXCDWMUHLYSGRIPVONFAKJQZ, BEJXCWIMUHLYSGRKPVONFADTQZ, BEDXCTIMUHWYSGRLPVONFAKJQZ, BETXCDIMUKWYSGRPHVONFALJQZ, BETXCDIMUHWYSGRKPVONFALJQZ, BETLCDXMUZWYIGRSPVONFAKJHQ, BETXCDIMULKYSGRPJVONFAZHQW, BSJXCHIMUELDYGRWPVONFAQTZK, BETXCDIMUHWYSGRLPVONFAKJZQ, BETXCDWMUHJYIGRSPVONFAKLQZ, CEHXBDIMUTLYSGRPKVONWAZJQF, BQTXCDIMUHLYSGRPKVONFAWJEZ, BPTXCDIMUHWYSGRLEVONFAKJZQ, BETXCIDMUHLYSGRJKVONFAWPQZ, BETXCIDMUHLYSGRPWVONFAZJQK, BETXCDQMUHLYSGRPKVONFAWJIZ, BSTXCWIMUEHDYGRAPVONFJKQLZ, BETXCDZMUHLYSGRPKVONFAIJQW, CEPXBDIMUHLYSGRTKVONFQWJAZ, BATXCDIMUEHSYGRWPVONFJQKZL, CATXBESMULHYIGRDPVONFKWJQZ, BITXCDEMUHLYSGRWPVONFAKJZQ, BATXCDIMUELSYGRWPVONFJKQHZ, BATXCDIMUEWLYGRSPVONFJKQHZ, BKHXCDIMULEYSGRPWVONFAZJTQ, BETXCKIMUHLYSGRZPVONFADJQW, BSTXCWYMUELHIGRKPVONFADJQZ, BSTXCWIMUEHDYGRKPVONFJAQLZ, BETXCDIMUHWYSGRPLVONFAKJZQ, BATXCYIMUEWLDGRSPVONFJKQHZ, BETXCDIMUWLYSGRPKVONFAHJQZ]
Final key: [C, T, Y, D, B, W, X, V, U, E, L, I, S, G, R, Q, P, M, O, N, F, Z, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
46.47user 2.65system 0:41.87elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39627minor)pagefaults 0swaps
Final key: [R, T, A, O, U, D, H, P, B, L, M, I, X, J, C, W, E, N, G, V, F, Z, Y, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.84user 2.69system 0:40.28elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42656minor)pagefaults 0swaps
Final key: [N, S, A, D, O, I, Q, E, R, T, H, C, F, M, G, W, P, U, V, B, X, Z, L, J, Y, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
48.41user 3.03system 0:45.36elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40329minor)pagefaults 0swaps
  WHAORTIMEUSDLCBFKGNVXQYJZP
  WPHORUTIMESDLCBFKGNVXQYJAZ
Final key: [C, H, I, Q, R, A, L, M, U, T, S, D, Y, O, B, F, P, G, N, V, X, E, W, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
0inputs+0outputs (1major+38680minor)pagefaults 0swaps
WKQJ, UGSXCITMREHYWABFPONVDLZKQJ, UASHCTIMREPYZGBFWONVDLXKQJ, UASHCTLMREWIYGBFVONPDQXKZJ, UASHDTIMRELYZGBFPONVCKXQJW, HAPXCTUMREWYIGBFLONVDSZKQJ, UASXCTIMRPHYWGBFEONVDLZKQJ, RASXCTHMUELIYGBFPONVDZWKQJ, UASXCITMRKQYWGBFPONVDLZEHJ, UASXCIHMRETYWGBFPNOVDLZKQJ, UACHSTIMRELYWGBFPONVDXZKQJ, HKUXCTIMRESYWGBFAONVDPZLQJ, UASHCTLMREWJYGBFKONVDPXZIQ, KASHUCLMRETIYGBFWONVDQXPZJ, RASHCTIMUEWYDGBFPKNVOLXQZJ, RASTCHLPUEWYIGBFQONVDMXKZJ, UASXCTVMRELYZGBFPONIDQWKHJ, UASXCKWMRELYIGBFPONVDQZTHJ, RISHCDAMUELYZGBFPONVTWXKQJ, RTSHCALVUEWYIGBFPONMDQXKZJ, KAIXCTSMREHYWGBFPONVDLZUQJ, UFSHCTOMREWYAGBIPQNVDLXKZJ, UHSXCTIMAEWYRGBFPONVDLZKQJ, UASXCTIMREHYDGBFPONZVLWKQJ, UASHCTMIRELYWGBFPONVDZXKQJ, UASXCTILREMYWGBFPONVDHZKQJ, UASHCTIMREWYZGBFLONVXJDKQP, ULAJCTHMREWIYGBFPONVDSXKQZ, UASHDTLMREWYIGBFKONVCQXPZJ, WASHUTCMREPYIGBFLONVDZXKQJ, UASXLTIMREHYZGBFPONVDCQKJW, IUSXCTHMREWVAGBFPONYDLZKQJ, USAHCTIMRELYWGBFPONVDQZKJX, UYSHCTXAREMIWGBFPONVDQLKZJ, RASHCTLMUEWIYGBFPONVDQXKZJ, RZSHCQLMUEWYIGBFPONVDAXKTJ, UASXCZIMRELYWGBFPONVDQHKTJ, UASXCTLMREHYIGBFPONVDQWKZJ, RFSHCTLMUEWIYGBAPONVDQXKZJ, UASXCTLMREWYIGBFQONVDPHKZJ, UASHCTLMRPWYIGBFKONVDQXEZJ, UASXCHIMRELYWGBFPONVDQZKTJ, UASHCTLMRKWYIGBFQONVDPXEZJ, RZSXCTLMUEHYIGBFPONVDAWKQJ, UZSHCTLMREWYIGBFJONVDPXKAQ, UASXCTLMREZYIGBFPONVDQWKHJ, UASXCTHMREWYIGBFPONVDLZKQJ, RASHCXLMUEWIYGBFPONVDQTKZJ, UZSXCITMREHYAGBFPONVDLWKQJ, UASXCITMRELYZGBFPONVDHWKQJ, UASXCTHMRELYIGBFPONVDQWKZJ, RASHCTLMUEWYIGBFPONVDZXKQJ, UAIXCTSMRPHYWGBFEONVDQZKLJ, UASHCTIMREWYXGBFPONVDQZKLJ, UQSXCTIMREWHYGBFPONVDAZKLJ, UASXCITMREHYZGBFPONVDLWKQJ, RASXCTLMUEWYIGBFPONVDQHKZJ, UASXCTIMREWHYGBFPONVDQZKLJ, UZSHCTLMREWIYGBFQONVDPXKAJ, UASXCITMRELYWGBFPONVDHZKQJ, UASXCITMREHYDGBFPONVZLWKQJ, ULSXCITMREHYWGBFPONVDAZKQJ, UASHCTLMREWIYGBFPONVDQXKZJ, UZSXCTIMREHYAGBFPONVDLWKQJ, UASXCTWMRELYIGBFPONVDHZKQJ, UASHCTIMREWYZGBFLONVDPXKQJ, UASXCTIMRELYZGBFPONVDHWKQJ, UFSXCITMREHYWGBAPONVDLZKQJ, RASXCLTMUEWIYGBFPONVDQHKZJ, UASXCTHPRELYIGBFMONVDQWKZJ, UASXCITMREQYWGBFPONVDLZKHJ, UASXCIHMRETYZGBFPONVDLWKQJ, UASHCTIMREWYZGBFKONVDPXLQJ, UASXCTIMRKLYWGBFPONVDHZEQJ, UASHCTLMREWIYGBFQONVDPXKZJ, UASHCTXMREWYIGBFKONVDQLPZJ, RASHCTLPUEWYIGBFQONVDMXKZJ, UZSXCTIMREWYAGBFPONVDLHKQJ, UASXCTIMREQYZGBFPONVDLWKHJ, UASXCTWMRELYIGBFPONVDQZKHJ, RASHCDLMUEWYIGBFPONVTQXKZJ, UASHCQIMRELYZGBFPONVDWXKTJ, UAIXCQSMREHYWGBFPONVDLZKTJ, UASXCTWMREHYIGBFPONVDLZKQJ, UFSXCTIMREHYAGBWPONVDLZKQJ, UZSHCTIMREWYAGBFPONVDLXKQJ, UASXCTIMREHYZGBFPONVDLWKQJ, UASXCITMREWYDGBFPONVZLHKQJ, UASXCTIMRELYWGBFPONVDHZKQJ, UISHCTLMRKWYAGBFPONVDZXEQJ, UASHCTQMREWIYGBFPONVDJXKLZ, UPSHCTIMREWYZGBFLONVDAXKQJ, UASHCTXMREPYIGBFLONVDQWKZJ, UISHCTLMREWYAGBFKONVDZXPQJ, UASXCQHMREWYZGBFPONVDLIKTJ, UWSXCTIMREHYAGBFPONVDLZKQJ, UASXCTIMRELYWGBFPONVDQZKHJ, UASHCTXMREWYIGBFQONVDPLKZJ]
Final key: [U, A, S, H, C, Z, L, P, R, E, W, I, Y, G, B, F, Q, O, N, V, D, M, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.03user 4.31system 0:45.06elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39719minor)pagefaults 0swaps
Final key: [U, Z, A, H, C, I, L, M, R, E, W, Y, S, G, B, F, P, O, N, V, D, Q, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
48.92user 3.24system 0:45.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40864minor)pagefaults 0swaps
Final key: [R, W, A, I, N, S, X, M, B, E, T, D, H, G, C, Y, P, V, U, O, F, K, Q, L, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.58user 4.10system 0:44.19elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37575minor)pagefaults 0swaps
Final key: [R, T, Y, D, N, Z, L, M, C, E, F, I, H, G, B, W, P, U, O, V, X, K, A, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.37user 4.38system 0:42.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42089minor)pagefaults 0swaps
Final key: [R, T, S, X, C, I, L, M, U, E, W, F, Y, G, B, H, P, O, N, V, D, A, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
49.10user 2.92system 0:45.11elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39944minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, W, X, V, U, E, L, I, S, G, R, Z, K, J, O, N, F, M, A, H, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
45.91user 3.26system 0:42.64elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41496minor)pagefaults 0swaps
  OTIMECLNYFSVRUGAHXWBZPJDQK
Final key: [R, H, A, U, N, X, F, J, B, E, T, I, D, G, C, W, P, M, V, O, Y, Z, Q, L, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  WTIMENGXHLABYSUVDOPZKRFQJC
  ALHRVSCKDNTIMEFZGWOYXQJUPB
  WTIMENUXALHRYSGVDOPZKBFQJC
  GNHITSREMUAOWCLDPBFVKYXJZQ
0inputs+0outputs (1major+40107minor)pagefaults 0swaps
KZQ, OTAHNDSERLFMCGBWPVUKXIYQZJ, OTAHNDSERLIMCGBWPVUKXZYQFJ, OIAHNDSERTLMCGBZPVUJXFYKWQ, OATHNDFERLIMCGBSPVUJXWYKZQ, OTAHNDLERSIMCGBFPVUJXWYKZQ, OTAHNDSERLIMCGBWFVUJXPYKZQ, OIAHNDKERTLMCGBFPVUJXWYSZQ, OTAMNDSERLFHCGBIPVUJXWYZQK, OSAMNDTERLIHCGBFPVUJXWYKZQ, OTAHNDSERLIMCGBWPVUKXFYJZQ, OWAHNDTERSIMCGBLPVUJXFYKZQ, OIAHNDKERTLMCGBWPVUJXFYSZQ, OTAKNDSERLFMCGBIPVUJXWYHZQ, OIAHNDSERLYMCGBFPVUJXWTKZQ, OTAHNDSERLIJCGBWPVUMXFYKZQ, OIZHNDSERTLMCGBFPVUJXWYKAQ, OTAHNDSERLZMCGBWPVUKXFYQIJ, OTWHNDLERSIMCGBAPVUJXFYKZQ, OIAHNDMERTLSCGBWPVUJXZYKFQ, OIADNTSERLHMCGBWPVUJXFYKZQ, OTHMNASERLJYDGBFPCUVXWIKZQ, OTALNDSERHIMCGBWPVUJXFYKZQ, OTALNDSERPIMCGBWHVUJXFYKZQ, OLAHNDSCRTIMEGBFPVUJXQYKZW, OLIHNDSERTAMCGBWPVUJXQYKZF, OTAHNDSERZIMCGBWPVUJXLYKQF, OTAHNDSERWIMCGBLPVUJXFYKZQ, OWIHNASERTLMCGBDPVUJXFYKZQ, OTWHNDSERLYMCGBAPVUJXFIKZQ, OAWHNDSERTIMYGBFPVUJXQCKZL, OTAHMDSJRLEYCGBIPVUNXWFKZQ, OTAHNYLERSIMCGBFPVUJDWXKZQ, OTAHNDSERLIYCGBWFVUJXPMKZQ, OTHFNDSERLIMCGBWPVUJXAYKZQ]
Final key: [U, A, S, H, C, D, L, M, R, E, W, Y, I, G, B, F, K, O, N, V, Z, J, X, P, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.08user 4.00system 0:44.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40958minor)pagefaults 0swaps
Final key: [U, H, T, D, R, A, L, M, C, K, W, I, Y, O, B, F, E, G, N, V, X, Q, Z, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.68user 2.73system 0:42.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37577minor)pagefaults 0swaps
  GAEOHITSRKNMLBVDWYCJXPFUQZ
Final key: [U, H, S, D, R, A, L, M, C, E, W, I, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.92user 2.72system 0:42.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39867minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, E, Q, D, Y, G, B, W, P, U, O, V, X, L, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.66user 3.49system 0:42.63elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40299minor)pagefaults 0swaps
Final key: [C, W, I, H, U, X, L, P, R, E, M, Y, S, G, B, F, K, O, N, V, D, Z, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.09user 2.62system 0:38.67elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41134minor)pagefaults 0swaps
  RLHITSNEOAFUDMCWPGVBYKXQZJ
Final key: [R, H, A, U, N, Z, F, E, O, L, T, I, D, G, C, W, P, M, V, B, Y, K, X, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.83user 2.86system 0:44.71elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40204minor)pagefaults 0swaps
Final key: [N, E, T, H, C, I, S, M, R, L, W, D, A, V, B, Z, P, O, U, G, X, Q, Y, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.92user 2.87system 0:41.64elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36061minor)pagefaults 0swaps
Final key: [R, Z, W, D, C, H, X, M, B, E, L, I, Y, G, U, S, P, O, N, V, F, A, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.75user 3.17system 0:42.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39738minor)pagefaults 0swaps
  YSANOTIMEWRLDGCUHBVXFPKJZQ
Final key: [N, S, L, I, C, D, X, M, R, E, F, U, A, G, B, W, P, O, Y, V, Z, Q, H, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.51user 2.59system 0:41.12elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40797minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, P, Q, D, Y, G, B, W, J, U, O, V, X, E, Z, K, T, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  OFANCTIMELRDYGBSKVUJWHXPQZ
  OHANCTIMELFRPGBDWVUJXZSYKQ
  OPANCTIMELHRDGBFWVUJXYSKZQ
  OSANCTIMELHDFGBRWVUJXQYPKZ
  OLANCTIMEFHDYGBSKVUJWRXQPZ
  OLANCTIMEFHDYGBSRVUJWPXKZQ
  LRANCTIMEHUDYGBSPVOJFKXZWQ
0inputs+0outputs (1major+40036minor)pagefaults 0swaps
GBSLVONFPXKWZ, REAFCTIMWHQDYGBSLVONJPXKUZ, RPAECTIMUWHDYGBSKVONJLXZFQ, ITENCHRMUGWDYABSLVOPFQXKZJ, KREACTIMUHWDYGBSLVOPFNXJQZ, ROANCTIMUHWDYGBSLVEJFZXPQK, REAVCTPMUHWDYGBSLNOJFIZKQX, UEAJCTIMRHWYDFBSLVONGKXPZQ, TEUJCDAMRHWIYGBSLVOKFNXPZQ, REANCTSPUBWDIGHYLVOJFMXKZQ, DEARCTIMUHWXYGBSLVONFPZKQJ, PRAEITCMUHWDYGBSLVONFJXKQZ, RTAECUIMDHWXYGBSLVONFPZKQJ, READCTIMUHWXSGBYLVONPFZKJQ, REABCTIMUHWDSGFYLVONQPXKJZ, REANCTIMULWHYGBSPVOQFJXKZD, AEDFCTROULWHIGBSPVMNJYXKZQ, BEAXCTIMUHWDYGRSLVONFPZKJQ, BEALCYIMUTHXDGRSWVONFPZKJQ, BEANCDIMUTHXYGRSWVOJFKZPQL, RHADCTIMULWFYGBSEVONJPXKQZ, REAXCTIMULWYDGBSKVONFJHPZQ, BEANCITMUHWDYGRSLVOJFKXPZQ, REAJCTIMBHWDYGUSLVONFPXKQZ, READCTIMUHWZYGBSLVONFPXKQJ, RHAFCISMUEWDYGBTLVONJPXKQZ, RAHNCTIMUEWDYGBSLVOJFQXPZK, RESNCTIMUHWDYGBAKVOJFQXPZL, BJALCTIMUHWDYGRSFVONKPZEXQ, RHANCITMUEWDYGBSLVOJFQXPZK, RAENCTIMBHWDYGUSLVOJFQXPZK, RHANCTIMUEWDYGBSLVOJFQXPZK, READCTIMULWHYGBSJVONFPXKQZ, RHAFCLIMUTWDYGBSEVONJPXKQZ, READCTIMUHWXYGBSLVONQPZKFJ, REAHCTIMULWDYGBSJVONFPXKQZ, RZANCTIMUHWDYGBSLVOJFQXPEK, RHWNCTIMUEADYGBSLVOJFQXPZK, REAFCISMUHWDYGBQLVONJPXKTZ, REAJCTIMUHWDYGBSKVONFQXPZL, RSAFCTIMUHWDYGBLEVONJPXKQZ, RFALCTIMUHWDYGBSJVONEPXKQZ, BEANCTIMUWHDYGRSLVOJFPZKQX, RZENCTIMUHWDYGBSLVOJFQXPAK, RSAFCTIMUHQDYGBLEVONJPXKWZ, RTAFCHIMULWDYGBSEVONJPXKQZ, REAJCISMUHWDYGBTLVONFPXKQZ, REANCTIMUHWDYGBSPVOJFQXKZL, UWAXCTIMRLHDYGBSEVONJKZPFQ, RLAFCTIMUHWDYGBSEVONJPXKQZ, RTWECDIMUHAXYGBSLVONJPZKFQ, REAJCITMUHWDYGBSLVONFPXKQZ, READCITMUHWXYGBSLVONFKZPJQ, REANCTIMBHWDXGUSLVOJFPYKQZ, REANCTIMUHWDYGBSQVOJFZXPLK, REANCTIMUHQDYGBSLVOJFWXPZK, BTAECDIMRHWXYGUSLVONFKZPJQ, RTAECDIMUWHXYGBSLVONJPZKFQ, REAFCTIMUHQDYGBSKVONJPXZWL, RTAFCEIMUHWDYGBSLVONJPXKQZ, RAENCTIMUHWDYGBSLVOPFQXJZK, REANCTIMUHWDYGBSLVOJFZXPQK, BEANCTPMUHWDYGRSLVOJFIZKQX, UEAJCDIMRHWXYGBSLVONFKZPTQ, UEAJCTIMRLHYDGBSKVONFWXPZQ, RTAHCDSMUEWXIGBYLVONFKZPJQ, REANCTIPUHWDYGBSLVOJFMXKZQ, REAFCLIMUHWDYGBSTVONJPXKQZ, UEADCTIMRHWXYGBSLVONFJZPKQ, REANCTXMUHWDYGBSLVOJFQIPZK, RHANCTIMUEWDYGBSPVOJFKXZLQ, RTAECDIMUHJXYGBSLVONFPZKWQ, RSAFCTPMUHWDYGBLEVONJIXKQZ, RSANCTIMUHWDYGBELVOJFQXPZK, REANCTIPUHWDYGBSKVOJFQXMZL, UEADCTIMRHWXYGBSLVONFPZKJQ, RAENCTIMUHWDYGBSLVOJFKXPZQ, RHAFCTIMULWDYGBSEVONQPXKJZ, CEADRTIMUHWXSGBYLVONFKZPJQ, RDANCTIMUEWHYGBSLVOJFQXPZK, REDFCTHMULWAIGBSPVONJYXKZQ]
Final key: [C, E, Y, I, B, W, H, V, U, T, L, X, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
48.26user 3.05system 0:43.91elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41903minor)pagefaults 0swaps
Final key: [R, Z, A, I, U, M, X, P, B, E, T, D, Y, G, C, W, K, N, O, V, F, H, S, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.35user 2.86system 0:42.66elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37928minor)pagefaults 0swaps
Final key: [R, A, S, F, U, D, H, E, V, L, T, I, Y, G, C, W, P, N, O, B, M, K, X, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.21user 4.06system 0:43.38elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39939minor)pagefaults 0swaps
  NHITSDABOFKYEWLCXMURPVZQJG
  NHITSDABOFKVEWLPCMURYXZGJQ
Final key: [B, H, A, D, R, Y, L, M, C, E, K, I, X, O, U, T, P, G, N, V, F, Q, S, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.94user 2.72system 0:43.26elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43173minor)pagefaults 0swaps
  OAFCHNTIMESRLDBWYUGPJQVZKX
Final key: [U, A, S, X, C, D, L, M, R, E, W, Y, I, G, B, H, P, O, N, V, F, J, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.52user 2.87system 0:42.39elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40224minor)pagefaults 0swaps
  TIMEAOSCPNZKVLRUBYGJFQDWHX
Final key: [C, F, A, D, R, I, H, M, U, E, L, S, Y, O, B, W, J, G, N, V, X, Q, Z, K, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.33user 3.16system 0:40.62elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38906minor)pagefaults 0swaps
Final key: [U, E, I, T, N, D, F, H, R, M, Q, Y, A, G, B, W, P, O, V, C, X, L, Z, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.54user 3.08system 0:43.06elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36563minor)pagefaults 0swaps
  OYEAUHITSQLNDMRPWKFBZXJVCG
Final key: [C, F, I, H, U, A, L, P, R, E, M, Y, S, G, B, Z, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  OHADTIMERWSYLGCFKVUNJBXPQZ
  DOALTIMERNSZWGCFKVUBJHXPYQ
  OSAHTIMERLYDWGCFNVUBKXQPZJ
  LOAHTIMERPSDWGCFKVUBNXYJQZ
0inputs+0outputs (1major+38409minor)pagefaults 0swaps
, OTAHNISERMLDWGBFKVUCXPYJZQ, BTAHNMIERLSDWGCFKOUVXPYJZQ, VTAHNDMERLSIWGCFKOUBXPYJZQ, VIAHNMTERLSDWGCFKOUBXPYJZQ, VTAHNDMERJSIWGCFKOUBXPYLZQ, BTALNIMJRKSDWGCFHVUOXEYPZQ, CTAHNISERMLDYGBFKOUVXPWJZQ, CTAHNIFERKLDWGBSJOUVXPYZMQ, VTAHNDMERSLIWGCFKOUBXPYJZQ, OTAHNILERMSDFGBWKVUCXZYPQJ, CTAHNISKRMLDWGBFEOUVXPYJZQ, CTAHNISERLMDWGBFKOUVXPYJZQ, CTMHNISERKLDYGBFJOUVXAWPZQ, OSAHNIXERTLDWGCFKVUBMPYJZQ, VTAHNILERQSDWGCFKOUBXPYJZM, OTAHNISERMLDWGBFKVUCXZQPYJ, OIAHNTSERMLDWGBFKVUCXPYJZQ, BTAHNILERKQDWGCFJOUVXPYSZM, CIYHNTSERMLDWGBFKOUVXPAJZQ, CTIHNALERMSDWGBFKOUVXJYPZQ, CTAHNILERKSDWGBFJOUVXPYZMQ, BTAMNISERHLDWGCFKOUVXPYJZQ, CTIHNASERMLDWGBZKOUVXPYJFQ, CTAHNIMERLSDWGBZKOUVXPYJFQ, BTAHNMLERKSDWGCFJOUVXPYIZQ, VTAHNIMERLSDWGCFKOUBXPYJZQ, OSAHNIXERLTDWGCFKVUBMYQPZJ, OTAHBISERMLDWGCZKVUNXPYJFQ, OTAHNILERMSDWGBFKVUCXYQPZJ, CTMHNISERKLDWGBFJOUVXPYZAQ, CMAHNILERTKDWGBFPOUVXJYSZQ, CTAHNESIRMLDYGBFKOUVXPWJZQ, CTAHNESIRMLDWGBFKOUVXPYJZQ, CTAHNIMERSLDWGBFKOUVXPYJZQ, CIAHNTSERZLDWGBFKOUVXPYJMQ, BTIHNALERKSDWGCFJOUVXPYMZQ, CASHNTIERMLDWGBFKOUVXPYJZQ, OTAINYSERHLDWGBFKVUCXPQJZM, VTALNDMERHSIWGCFKOUBXPYJZQ, OTAHNIXERLSDWGCFKVUBMYQPZJ, OTAHNIMERLSDWGBFKVUCXYQPZJ, CTAMNLSERHIDWGBFKOUVXPYJZQ, RTAHNISEOMLDWGCFKVUBXPYJZQ, BTAHNESIRMLDWGCFKOUVXPYJZQ, BTAHNESIRMLDZGCFKOUVXPYJWQ, OTAHNXSERMLDWGCFKVUBIZYPQJ, OTAHNISERKLDWGBFPCUVXJYZMQ, BTAHNIMERSLDWGCFKOUVXPYJZQ, CSAHNITERKLDWGBFPOUVXJYZQM, OTAHBISERMLDWGCFKVUNYPXJZQ, OTAMNILJRKSDWGCFHVUBXEYPZQ, CAWHNTIERMLDSGBFKOUVXPYJZQ, OTAINXSERMLDWGCFKVUBHPYJZQ, OTAINXSERMLDWGCFJVUBHPYKZQ, OTAINXSERLMDWGCFKVUBHPYJZQ, OWAHNMTERLSDIGCFKVUBXPYJZQ, RTAHNILEOSZDMGCFPVUBYWXKQJ, OTAHNISJRKLDWGCFMVUBXEYPZQ, RTAHNILEOSYDMGCFKVUBXWQPZJ, OTAHNXMERLSDWGCFKVUBIPYJZQ, OTAHNIFERMLDWGCSKVUBXPYJZQ, OTAHNILERMSDWGBFKVUCYPXJZQ]
Final key: [C, M, S, H, U, Y, X, P, R, E, W, D, I, G, B, F, K, O, N, V, Z, Q, A, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.03user 3.17system 0:44.65elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38639minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, X, L, P, R, E, M, Y, I, G, B, F, Q, O, N, V, D, W, A, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.45user 3.13system 0:40.54elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41861minor)pagefaults 0swaps
Final key: [V, S, F, I, O, X, Z, E, N, H, L, R, A, M, G, W, P, C, U, B, D, K, Y, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.89user 2.95system 0:43.19elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41837minor)pagefaults 0swaps
Final key: [C, T, A, D, O, I, X, M, R, E, H, F, S, B, V, Z, K, U, N, G, W, P, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.92user 3.23system 0:43.22elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39417minor)pagefaults 0swaps
  YUOANRHITSDCEFQLMKGVXPBWZJ
Final key: [R, Z, A, Y, N, I, L, M, C, T, F, D, H, O, B, W, P, U, G, V, X, E, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  UPAYRTIMECLSHOBWFGNVDQXKZJ
  UWADRTIMEHLSCOBFPGNVXQZKYJ
  UWADRTIMELHSCOBFPGNVXQZKYJ
0inputs+0outputs (1major+37780minor)pagefaults 0swaps
XQMKFJ, UATDRIHMCEFSYOBWPXNVGQZKLJ, UYADRIHMCTLSXWBOPGNVEQZKFJ, UEADRTWMCFLSYOBIPGNVXHZKJQ, UTADRIHMCEFSYOBWPKNVXQZGLJ, UEADRIHMCTLSYOBWPGNVZQXKFJ, OFADRIHMCELSYUBWPGNVXQTKJZ, UFADRIHMCELSTOYWPGNVXQZKBJ, UFIDRTAMCPHSYOBWEGNVXQZJLK, UFADRIQMCTLSXOBWPGNVEHZKYJ, UFADRTIMCKHSYOBWEGNVXQZJLP, UFADRILMCTHSXOBWKGNVEQZPYJ, UFYDRIHMCTLSXOBWPGNVEQZKAJ, UFIDRAHMCTLSXOBWPGNVEQZKYJ, UFADRLIMCKHSYOBWEGNVXQZJTP, UWADRIHMCPTSYOBFEGNVXQZKLJ, ULADRTFMCEQIYOBWPGNVXHZKSJ, ULADRIHMCEFSYOBWPGNVXQZKTJ, UFADRIHMCKLSXOBWPGNVEQZTYJ, UFADRIHMCPLSXOBWKGNVEQZTYJ, UFLDRTIMCKHSYOBWEGNVXQZJAP, UFADRIHMCELSXOBWPGNVYQZKTJ, UFADRIHMCTLSXOBWPGNVEQZKYJ, UFADRIHMCTYSXOBWPGNVEQZKLJ, UFADRIHMCTLSXOBWKGNVEQZPYJ, UFTDRIHMCELSXOBWPGNVYQZKAJ, UFADRIHMCPLSXOBWTGNVEQZKYJ, UEADRIFMCKHSYOBWPGNVXQZTLJ, UYADRIQMCTLSXOBWPGNVEHZKFJ, UHADRTIMCELSYOBFPGNVXQZKWJ, UFADRIHMCLTSXOBWPGNVEQZKYJ, BWADRTIMCPHSYOUFEGNVXQZKLJ, UHADRIYMCTLSXOBWPGNVEQZKFJ, UTIDRAQMCELSXOBWPGNVFHZKYJ, UWIDRAHMCTLSXOBFPGNVEQZKYJ, UFTDRAHMCEQSYOBWPGNVXLZKIJ, UWADRIYMCPTSHOBFEGNVXQZKLJ, ULADRIHMCTWSXOBFPGNVEQZKYJ, UYADRTFMCPHSIOBWEGNVXQZKLJ, ULADRIFMCTHSXOBWPGNVEQZKYJ, UIADRTFMCKHSYOBWEGNVXQZJLP, UWLDRIYMCPTSHOBFEGNVXQZKAJ, ULIDRAHMCTFSXOBWPGNVEQZKYJ, UZADRTIMCPHSYOBFEGNVXQWKLJ, UFADRIHMCETYXOBWPGNVZQSKLJ, UWADRIHMCTLSXOBFPGNVEQZKYJ, UFADRYHMCELSXOBWPGNVTQZKIJ, UFADRJIMCKHSYOBWEGNVXQZTLP, UFHDRAIMCTLSXOBWPGNVEQZKYJ, UFTDRAIMCKHSYOBWLGNVXQZJEP, UHADRTIMCPQSYOBWEGNVXLZKFJ, UYTDRIHMCEFSXOBWPGNVLQZKAJ, UTADRIQMCELSXOBWPGNVFHZKYJ, UFADRTHMCELSXOBWPGNVYQZKIJ, UFADRIHPCELSXOBWMGNVTQZKYJ, UHADRYIMCELSXOBWPGNVTQZKFJ, UYADRIHMCFLSXOBWPGNVEQZKTJ, UIADRTFMCKWSYOBHEGNVXQZJLP, UFADRTIMCKHSYOBWLGNVXQZJEP, UWADRTIMCPHSXOBFEGNVYQZKLJ, ULAYRIHMCEFSXOBWPGNVDQZKTJ, CFADRTHMUELSXOBWPGNVYQZKIJ, UFHDRTIMCKASYOBWEGNVXQZPLJ, ULTDRIHMCEFSXOBWPGNVYQZKAJ, UYADRIHMCTLSXOBFPGNVEQZKWJ, UYADRIHMCTLSXOBWPGNVEQZKFJ, UFADRIHMCELYXOBWPGNVTQZKSJ, UEADRTIMCFQSYOBWPGNVXHZJLK, UYADRIHMCELSXOBWPGNVTQZKFJ, UEADRIHMCTLSYOBWPGNVXQZKFJ, UPADRIHMCTLSYOBWEGNVXQZKFJ, UFADRIHMCELSXOBWPGNVZQTKYJ]
Final key: [U, F, A, D, R, I, Q, M, C, E, T, S, Y, O, B, W, P, G, N, V, X, H, Z, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.23user 4.46system 0:44.16elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34953minor)pagefaults 0swaps
  NODVTIMEUAHFSLCQRJKBGPXWYZ
Final key: [C, E, Y, X, B, W, H, V, U, T, L, I, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
45.41user 2.98system 0:41.45elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40449minor)pagefaults 0swaps
Final key: [C, H, S, D, B, I, L, M, U, E, T, Y, X, G, R, A, P, V, O, N, F, Q, W, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
47.18user 2.91system 0:44.00elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39348minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, Q, P, C, E, T, I, Y, O, B, H, K, F, G, V, D, W, X, J, L, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
49.25user 3.25system 0:45.79elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41223minor)pagefaults 0swaps
  GROUNAHITSDFLBVXWMEJYQCKPZ
Final key: [R, W, A, H, U, M, I, P, B, E, L, D, Y, G, C, S, K, N, O, V, F, T, X, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.55user 3.71system 0:42.03elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39517minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, W, E, V, U, H, M, X, S, G, R, I, P, J, O, N, F, L, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
48.11user 3.89system 0:45.64elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40192minor)pagefaults 0swaps
  DCHITSEAOGWUVRKLYBPNFMXZJQ
Final key: [N, A, S, O, C, I, F, U, R, E, H, M, D, W, B, Y, P, V, G, J, L, Z, X, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.98user 2.66system 0:40.84elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39963minor)pagefaults 0swaps
Final key: [C, F, I, D, U, A, L, H, R, E, M, S, Y, G, B, W, P, O, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.09user 2.93system 0:43.84elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36929minor)pagefaults 0swaps
Final key: [U, M, I, Q, N, D, F, H, R, E, S, Y, A, G, B, W, K, O, V, C, X, L, T, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.65user 3.20system 0:43.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40963minor)pagefaults 0swaps
Final key: [N, F, A, D, O, Y, T, K, R, E, L, U, I, G, B, W, P, C, M, V, X, Z, H, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.55user 2.84system 0:41.38elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38266minor)pagefaults 0swaps
Final key: [N, S, A, I, O, T, X, C, R, K, Q, H, W, G, Y, F, M, V, B, U, Z, P, D, E, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
48.24user 2.82system 0:44.19elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38649minor)pagefaults 0swaps
  FOANRTIMESLHGDYBWUCVJZKXQP
Final key: [B, E, Y, V, N, W, Z, M, C, L, T, D, I, J, R, S, P, U, O, G, F, H, A, K, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.01user 3.82system 0:42.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40701minor)pagefaults 0swaps
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, K, O, N, V, D, P, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.41user 2.80system 0:42.57elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39622minor)pagefaults 0swaps
Final key: [H, Z, I, L, N, D, F, E, R, M, S, O, C, W, B, A, K, V, U, G, X, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.41user 2.74system 0:42.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40065minor)pagefaults 0swaps
Final key: [B, W, A, U, N, S, L, M, R, T, E, O, I, G, C, Q, P, V, D, X, F, H, Y, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.10user 2.83system 0:41.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42232minor)pagefaults 0swaps
Final key: [R, Z, L, H, N, I, S, M, C, E, T, D, Y, G, B, W, P, U, O, V, X, K, A, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.82user 2.98system 0:44.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37509minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, H, P, C, E, Q, I, Y, O, B, L, K, F, G, V, D, W, X, J, T, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  CSAHNTIMEPLODJBWKVUGRXYQFZ
  CUAHNTIMESLODRBWKVGPXZYJFQ
  CUAHNTIMESLODRBWKVGPXZYJFQ
  REAHITSMCPLONJBYDUVGXKWQFZ
  SCAHNTIMEPLODJBRFVUGXKYQWZ
0inputs+0outputs (1major+38591minor)pagefaults 0swaps
EODJBFKVUGXLYQSZ, CEAHNTWMRPLODJBISVUGXKYQFZ, CSAHNTIMRELODPBWKVUGXZYJFQ, CEAHNTIMRPFODJBWKVUGXLYQSZ, CSAINTWMRPQODJBHEVUGXKYLFZ, CSAHNTIMRPLODJBYEVUGXKWQFZ, CEAHNTIMRSLODJBFKVUGXWYPZQ, CEAHNTIMRLKODJBWPVUGXSYFZQ, CEAHNTIMRLSODPBWJVUGXZYKFQ, CEAHNTWMRSLODJBZFVUGXKYPIQ, CEAHNTIMRLSODPBWKVUGXZYJFQ, CEAHNTIMRQLODJBWKVUGXSYPFZ]
  NSAHCTIMEPRODJBWLVUGXKYQFZ
  NSAHCTIMELRODJBWKVUGXPYQFZ
Final key: [N, F, A, H, C, I, W, M, R, E, P, J, D, V, B, S, L, O, U, G, X, Z, Y, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.48user 2.94system 0:42.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37425minor)pagefaults 0swaps
  RKAYNTIMELCDHOBWFUGVXPJQSZ
  KRAYNTIMELSDHOBWPUGVXQCJFZ
Final key: [R, F, A, Y, N, I, L, M, C, E, S, D, H, O, B, W, P, U, G, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.66user 3.59system 0:41.30elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38432minor)pagefaults 0swaps
  RHANCTIMEWDOYGBSLVUJKPXQFZ
  KAREHITSUPCDYGBWLONVFMXQZJ
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, J, O, N, V, D, P, X, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.10user 2.89system 0:41.94elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39883minor)pagefaults 0swaps
Final key: [C, H, Y, D, R, I, E, M, U, T, L, F, S, G, B, A, P, V, O, N, X, Q, W, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
43.37user 2.67system 0:39.32elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38638minor)pagefaults 0swaps
  CTIMEAOPHLGSUWRNFXYBDJZVKQ
Final key: [J, T, I, G, U, X, D, H, R, L, A, S, F, B, C, W, P, N, O, V, M, K, Y, E, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.41user 3.48system 0:44.45elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37339minor)pagefaults 0swaps
Final key: [C, A, I, H, U, L, X, P, R, E, M, Y, S, G, B, F, K, O, N, V, D, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.90user 4.28system 0:42.37elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37529minor)pagefaults 0swaps
Final key: [R, E, A, D, N, H, X, M, B, P, T, I, Y, G, C, W, J, U, O, V, F, Z, Q, L, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.52user 3.19system 0:44.28elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41151minor)pagefaults 0swaps
  LECHITSPRMWYAGBFUONVDJXKZQ
Final key: [C, F, S, H, U, X, M, P, R, E, W, Y, I, G, B, Z, J, O, N, V, D, K, A, L, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.91user 3.09system 0:42.20elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41504minor)pagefaults 0swaps
Final key: [C, F, A, H, U, D, X, P, R, L, M, Y, I, G, B, W, E, O, N, V, Z, K, S, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.80user 2.89system 0:43.87elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40908minor)pagefaults 0swaps
Final key: [C, Z, Y, X, B, W, H, V, U, P, T, M, I, G, R, S, E, D, O, N, F, L, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
49.41user 2.92system 0:45.87elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40424minor)pagefaults 0swaps
Final key: [C, F, I, H, U, A, X, P, R, E, L, Y, S, G, B, M, K, O, N, V, D, W, Z, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.57user 3.78system 0:42.11elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37726minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, A, X, P, R, L, Q, D, I, G, B, M, E, O, N, V, F, W, Y, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.85user 2.79system 0:45.04elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39552minor)pagefaults 0swaps
  HOANCTIMELSDYRUWPBGVFJKQXZ
  OLANCTIMEHSDYKRWPBUVFJGQXZ
Final key: [B, E, A, X, C, Y, T, M, R, K, W, D, S, G, U, Q, P, O, N, V, F, Z, I, L, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.19user 4.38system 0:42.48elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37085minor)pagefaults 0swaps
Final key: [U, F, I, D, R, A, L, M, C, E, H, S, Y, O, B, W, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.39user 2.93system 0:44.08elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+33865minor)pagefaults 0swaps
  REHITSLJCAWDMOUBPGNVFYXQKZ
Final key: [R, T, S, Y, U, A, H, P, C, K, M, I, X, O, B, F, J, G, N, V, D, W, Z, E, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
48.71user 2.81system 0:44.90elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40244minor)pagefaults 0swaps
Final key: [R, W, T, N, U, A, L, P, C, E, M, I, Y, O, B, H, J, F, G, V, D, Z, X, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.53user 3.36system 0:42.00elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39546minor)pagefaults 0swaps
  RHITSACKJEFXYLBUOWNZMVQGPD
  AHITSELKMWNGYQBFOUCZDVXPRJ
  OATIMELHRZSUWCBFJVKNXQPYDG
Final key: [U, S, A, H, C, D, Q, M, R, E, W, Y, I, G, B, F, L, O, N, V, X, P, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.02user 4.16system 0:44.28elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41483minor)pagefaults 0swaps
Final key: [V, S, M, N, O, I, T, E, D, L, W, R, F, P, G, Q, K, U, C, B, X, Z, A, H, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.83user 3.03system 0:40.38elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41376minor)pagefaults 0swaps
Final key: [R, Q, S, H, C, Z, L, M, U, K, W, I, Y, G, B, F, P, O, N, V, D, A, X, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
  EODNHITSRULWYCPFMGBAKVXJQZ
  BAYNCTIMERLDSGUWKOPVFHXJZQ
  BHADCTIMEPLYSGURKONVFWXJQZ
  BAYNCTIMERLDSGUWKOPVFHXJZQ
  BHADCTIMERLYSGUWKONVFPXJZQ
  BPADCTIMERLYSGUHKONVFQXJWZ
  PBADCTIMERLYSGUHKONVFQXJWZ
0inputs+0outputs (1major+41848minor)pagefaults 0swaps
 BAHDCITMRELXSGUWKONVFPYJQZ, BAHDCTIMREWYSGULKONVFPXJZQ, BAZDCTIMRELYSGUJKONVFPXHWQ, BWADCTIMRJLYSGUEPONVFQXHZK, BEADCTIMRLQYSGUHKONVFPXJWZ, BEADCQIMRKLYSGUWHONVFPXJTZ, BAWDCTIMRJLYSGUHKONVFPXEQZ, BLADCITMRHEYSGUWKONVFPXJZQ, BAYDCTIMRELHSGUWKONVFPXJZQ, BHADCTWMRELYSGUQKONVFPXJIZ, BEADCTIMRLPYSGUWKONVFHXJZQ, BJADCTIMRPHYSGUWKONVFLXEZQ, BAYICTHMRLWDSGUEKONVFPXJZQ, BQADCTIMRLHYSGUEKONVFPXJWZ]
  JBADCHTIMELYSGURPONVFKXQWZ
  BHADCTIMERLYSGUWKONVFPXJZQ
Final key: [B, Z, A, I, C, H, X, M, R, E, L, D, S, G, U, W, K, O, N, V, F, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.47user 2.79system 0:42.88elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41533minor)pagefaults 0swaps
Final key: [R, T, A, U, P, X, Z, L, N, E, F, I, Y, V, B, W, M, D, G, C, O, Q, H, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  DRAHNTIMESCOFGBWPULVXKYJQZ
  FRAHNTIMESLCDGBWPUOVXKQJYZ
  REAHITSMCNLDWOBYPUGVXKQJFZ
  RHAYNTIMECLDWOBSPUGVXKQJFZ
  SRAHNTIMELCDYOBWPUGVXKQJFZ
  RSAHNTIMECLDYOBWPUGVXKZJFQ
  RSAHNTIMEKFDYCBWPUGOXVQJLZ
0inputs+0outputs (1major+39220minor)pagefaults 0swaps
XKQFJL, TRAHINLMCESDYOBWPUGVXKQJFZ, RETHNAIMCPLSDOBKVUGXFWZJYQ, ESTRNAIMCHLDYOBZPUGVXKWJFQ, REAHNITMCJLDYOBVPUGWXKQZSF, TRAHNISOCELDYMBWPUGVXKQJFZ, RSAHNTIMCKVDYOBWPUGEXLQJFZ, LSRHNTAICMEDYOBWPVGUXKQJFZ, YEAINSLMCTFDROBWPUGVXKHJZQ, STAHNILMCREDYOBWPUGVXKQJFZ, RSAHNTIMCEJGYOBWPUDVXKQZFL, ERSHNAIMCLTDWOBYPUGVXKQJFZ, REAHNTSMCLWVIOBZPUGDXKQJFY, RTAHNISMBELDYOCWPUGVXKQJFZ, REAHNTIWCLSDYOBMPUGVXKQJFZ, RMSHNTIECALDYOBWPUGVXKQJFZ, RSAHNITMCPLVYOBWKUGDXEQJFZ, UETANIHMCSLDYOBWPRGVXKQJFZ, RWAINTQMCLSDYOBEPUGVXJHZFK, ROAHNTIMCLSDYEBWKUGVXPQJFZ, RSAHNTPMCJEDQOBWKUGVXFILYZ, RTAHNISMCPLDYOBWKUGVXFQJEZ, REAINTQMCDFSYOBWPUGVXZHJLK, RSEHNTIMCLADVOBWPUGYXZQJFK, REAXNSLMCTJDHOBWPUGVIKQZFY, HEARNIGMCTJDYOBWPULVXKSQFZ, REAHNTIDCKSMYOBWPUGVXLQJFZ, RLAHNTIMCESDYOBWPUGVXZQJFK, REAHNISMCTLDYGBWPUOVXKQJFZ, REAYNILMCPSDHOBWTUGVXKQJFZ, RTAINZQMCKEDYOBWPUGVXJHFSL, RSAHNILMCTEDYOBWPUGVXKQJFZ, RSAHNILMCTEDYOBWKUGVXPQJFZ, REAHNILMCTWDYGBSPUOVXKQJFZ, REAYNILMCTWDHOBSPUGVXKQJFZ, REAHNZIMCSTDYOBWLUGVXKQJFP, REAHNYSMCKLDIOBWPUGVXZQJTF, REAYNSIMCTLDHOBWPUGVXKQJFZ, RFAHNTIMCJLDYOBWEUGVXKQPSZ, REAHNILMCTJDYOBWSUGVXZQKFP, REAINTQMCHSDYOBWPUGVXZLJFK, RSAHNIQMCPLDYOBWEUGVXKTJFZ, REAHNTIMCQLDYOBWPUGVXZSJFK, RSAHNITMCPLDYOBWEUGVXKZJFQ, RPAHNILMCTZDYOBWEUGVXKQJFS, RSAHNTIMCEKDYOBWPUGVXLZJFQ, REAHNZIMCPSDYOBWFUGVXKLJTQ, RZAHNTIMCSFDYOBWPUGVXEQJLK, REAHNILMCFSDYOBWPUGVXKQJTZ, RSAHNTIMCPLDYOBWEUGVXKQJFZ, RSAHNTIMCJLDYOBWEUGVXKQPFZ, REAHNITMCJLDYOBWPUGVXZQKSF, RSAHNTQMCKLDYOBWPUGVXEIJFZ, RLAHNISMCTEDYOBWPUGVXKQJFZ, REAHNITMCPLDYOBWFUGVXZQJSK, RSAHNTQMCJLDYOBWEUGVXKIPFZ, RWAHNTYMCELDIOBSPUGVXKZJFQ, RLAHNTIMCESDYOBWPUGVXKQJFZ, REAHNILMCSTDYOBQPUGVXZWJFK, RSTHNAIMCPLDYOBWEUGVXKZJFQ, REAYNTIMCHLSDOBWPUGVXKZJFQ, RFAHNITMCELDYOBWPUGVXKQJSZ, REAHNISMCJLDYOBWPUGVXKQTFZ, RSAHNTIMCKEDYOBWPUGVXLQJFZ, RSAHNTIMCZEDYOBWPUGVXKQJFL, REAHNILMCSFDYOBWPUGVXKQJTZ, RLAINSQMCTEDYOBWPUGVXKHJFZ, RTAHNISMCKLDYOBWPUGVXEQJFZ, REAHNISMCTLDYOBWPUGVXKQJFZ, RSAHNTIMCLEDYOBWPUGVXKQJFZ, RSLHNAIMCETDYOBWPUGVXKQJFZ, RTAHNISMCELDYOBWPUGVXKQJFZ, REAYNTHMCLWDIOBSPUGVXKQJFZ, REAHNTIMCLSDYGBWPUOVXKQJFZ, RSAHNITMCKLDYOBWPUGVXEQJFZ, RFAHNIQMCPTDSOBWKUGVXEYJZL, RSAHNITMCJLDYOBWKUGVXEQPFZ, REAHNILMCSTDYOBWPUGVXKQJFZ, REAHNISMCTLDYOBWKUGVXPQJFZ, REAHNILMCTWDYOBSJUGVXKQPFZ, RTAHNSIMCELDYGBWPUOVXKQJFZ, REAHNTIMCLSDYGBWKUOVXPQJFZ, REAINTQMCKFDYOBWPUGVXLHJSZ, RSAHNIPMCTLDYOBWKUGVXEQJFZ, RSAHNTQMCPEDYOBWKUGVXJILFZ, REAHNTIMCSFDYOBWPUGVXZQJLK, REAINTQMCLJDYOBWPUGVXZHSFK, REAYNILMCTJDHOBWPUGVXKSQFZ, REAINSQMCTLDYOBWPUGVXKHJFZ, REAHNSIMCTLDYGBWPUOVXKQJFZ, REAHNTIMCKSDYOBWPUGVXLQJFZ]
  RSAHNTIMEPLDYOBWCUGVXZQJFK
Final key: [R, S, A, Y, N, I, Q, M, C, E, T, D, H, O, B, W, K, U, G, V, X, Z, L, P, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.20user 3.90system 0:42.84elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42145minor)pagefaults 0swaps
  VAHITSLNRWBDFGYCOMQUPXEJZK
Final key: [R, H, A, D, N, T, Q, M, C, E, F, I, Y, G, B, W, P, U, O, V, X, L, Z, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.70user 2.74system 0:41.93elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39078minor)pagefaults 0swaps
Final key: [C, T, S, H, U, X, L, P, R, M, W, I, Y, G, B, F, J, O, N, V, D, E, Z, K, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  CEXDBALVUHITSGRYPMONFKZJQW
  CEYDBALVUHITSGRWPXONFMZJQK
0inputs+0outputs (1major+36659minor)pagefaults 0swaps
ZJQK = 0.6227951188961303
  CEYDBALVUHITSGRWPXONFMZJQK
  CEYDBALVUHITSGRWPXONFMZJQK
Final key: [C, E, Y, D, B, W, X, V, U, H, T, I, S, G, R, A, P, L, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
  ANTIMEUKWSLDBOVHYCGPRZFJXQ
  ANTIMEUKWSLRBOVHYCGPDZFJXQ
  ANTIMELRWSCUHOBYGVFPDZXJQK
  ANTIMELRWSCPHOBYGVUJDZFQXK
0inputs+0outputs (1major+39119minor)pagefaults 0swaps
ZPQ, REDTNAOIYFPLZBUHVMGJQWSCXK, RCESMPHTOAYLVDBGKNUZIFXJWQ, CRAWMIETOHLSNGUYDPKVBJFXZQ, AERTUMGSOJLBVKIHZNXYDWFQCP, UEWROSITCALGNMYFHBKVDJXZPQ, DOETRSLPCAJGNWHYKBVFIMXQUZ, ERDAUSITCWLGNMYFHZKBVJOXPQ, OTENLUASCDHKIRBXGYMVZQFWPJ, REDTNAOIYSPLZBUHVMGJQWFCXK, ANTIMELRWSGPHOBYCVUJDZFQXK, ROANEPDTCSHLZBUFXIGKYJMQWV, DTEMVKCIOSZBLAUHYNGPRWFJXQ, RHANUSITOELGQCJFXBKYDPZVWM]
  OASNTIMERLHDUGBWPJYVCFXKZQ
  OASNTIMERLHUDGBWFJYVCKXPZQ
  OASNTIMERLHDUGBWFJYVCKXPZQ
  OASHTIMERLYDFUBGPJNVCWXKZQ
Final key: [C, A, I, H, U, D, T, P, R, L, M, Y, S, G, B, F, E, O, N, V, Z, W, X, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  NHITSDYGALQMEKCBWOUPRJFZVX
  WRADCTIMELSFUGBYPONVXJHQKZ
  RLADCTIMEKSFUGBWPONVXHYJQZ
  SRDPCTIMEUAFYGBWKONVXHLJQZ
0inputs+0outputs (1major+37941minor)pagefaults 0swaps
 RAIHCTLMSEUFYGBWPONVXJZKQD, RASPCDTMUELIYGBFHONVXJZKWQ, RAIHCTLMUKEDYGBWPXNVOJZSFQ, RAJHCETMULSDYGBWPXNVIZOKFQ, IASDCRTMUEHFYGBWPONVXQLKZJ, RATSDILMUEHFYGBWQONVXCZKPJ, RASDCIWMUETFYGBHPONVXJZKQL, RTSACDHMUELIYGPWBONVXJZKFQ, RAIDCTHMUEBFYGLWPONVXJZKQS, HRADCTSMUELIYGBKPONVXJZWFQ, RAIDCTLMUEVFYGBWPONSXZHKQJ, TRADCILMUESFYGBWPVNOXZHKQJ, RAIHCTLMUEZDYGBWPONVFSKXQJ, RHSLCTIMUEAFYGBWPONVXJZKDQ, RAIHCTLMUEFDWGBYPONVXSQKZJ, RASHCTIMEULDYGBWPONVZJXKFQ, RASHCTIZUELDYGBWPONVFJXKMQ, RSIDCTLMUEAFYGBWPONVXHZKQJ, RQHDCILMUETFYGBWPONVXSZKAJ, RASDPTLMUEZFYGBWCONVXHIKQJ, ERADGSLMUTZFYCBWPONVXHIKQJ, RAIDCTLMUQHSYGBWPONVXZFKEJ, RATDCILMUEHSYGBFPONVXWZKQJ, RATDCILMUEHFPGBWYONVXSKQJZ, RATDHILMUESFYGBWPONVXZCKQJ, RAODCTLMUPESYGBWHINVXFZKQJ, SAWDCITMULERYGBFHONVXPZKQJ, RASDCTHMUEFIYGBWPONVLJZKXQ, YTSDCIHMUEAFRGBWPONVXJZKLQ, RAIHCZLMUESDYGBWPONVXQTKFJ, RASUCTIJHELDYGBWPONVXMZKFQ, RAIHTCSMUELDYGBWPONVXQZKFJ, RAIHMTSCUELDYGBWJONVXPZKFQ, RYTDCIHMUELFAGBWPONVXSZKQJ, RTSDCIAMUELFYGBWXONVHPZKQJ, RAIHCXLMUEWDYGBTPONVZSQKFJ, RABDCXHMUELFYGIWPONVZSTKQJ, TASHCREMUPIDYGBWNOXVZJLKFQ, HARXCISEUTLJYGBWPONVDMZKFQ, RAHDCITMUESFYGBWPONZXKVLQJ, RCHDAITMUELFYGBWPONVXSZKQJ, RATDWIHMUESFYGBCPONVXKZLQJ, RASECIDMPJLFYGBHUONVXWZKTQ, RAUDCTIMHEQFYGBWPONVXSLKJZ, IARDCFLMUEHTYGBWPONVXSZKQJ, RTIDCWSMUEXFAGBPKONVHLZQJY, RAHDCITMVESFYGBWPONUXLZKQJ, RATHCISMKELDYGBWPONVXJZUFQ, RAIDCTLMUEHSYOBWPGNVXQZKFJ, RAIGCTLMUEHSYDBFPONVXWZKQJ, RSIDCTLMUEHFYGBWPONVXAZKQJ, RAYDCTLMUEHFIGBWPONVXSZKQJ, RASHCITMUELDYGBWPONVZJXKFQ, RAIDCTLMUEHFYGBWPONVZSXKQJ, RASHCDTMUELIYGBWPONVXJZKFQ, RZSHCTIMUELDYGBWPONVXAQKFJ, RAIDCTLMUEHFYGBWPONVXSZKQJ, RASHCTDMUELIYGBWPONVZJXKFQ, RASHCDTMUELIYGBFPONVXJZKWQ, RAIDCTLMUESFYGBWPONVXZHKQJ, RASHCITMULEDYGBWPONVZJXKFQ, RAIDCTLMUKSFYGBWPONVXZHEQJ, RAFDCILMUEHSYGBWPONVXQZKTJ, RASDCITMUEHFYGBWPONVXZLKQJ, RASDCXHMUELIYGBWPONVTJZKFQ, RHADCILMUETFYGBWPONVXSZKQJ, RAIDCTSMUELFYGBWPONVXZHKQJ, RASDCTHMUELIYGBWPONVXJZKFQ, RSIDCTLMUEAFYGBWKONVXZHPQJ, RALDCITMUESFYGBWPONVXZHKQJ, RHIDCTLMUEAFYGBWPONVXSZKQJ, RASHCTIMUEZDYGBWPONVFJXKLQ, RAIDCTLMUEHFYGBZPONVXSWKQJ, RASHCTIMUELDYGBWPONVZJXKFQ, RASHCTIMUELDYGBWPONVFJXKZQ, RASHCTIMUKLDYGBWPONVZJXEFQ, RAHDCILMUETFYGBWPONVXSZKQJ, RAIDCTLMUESFYGBWPONVXHZKQJ, RASDCTLMUEZFYGBWPONVXHIKQJ, RZSDCILMUTEFYGBWPONVXHAKQJ, RAIDCTLMUKSFYGBWPONVXHZEQJ, RZIDCTLMUEHFYGBWPONVXSAKQJ, RAYDCILMUEHFTGBWPONVXSZKQJ, RAIDCTLMUEHSYGBFPONVXWZKQJ, RZIDCTLMUPHFYGBWEONVXSAKQJ, RATDCILMUESFYGBWPONVXZHKQJ, RASDCITMULEFYGBWHONVXPZKQJ, RAIDCTLMUPHSYGBFEONVXWZKQJ, RASDCIHMUEJFYGBWPONVXTZKQL, RASDCTHMUEFIYGBWPONVXJZKLQ, RASHCITMUELDYGBWKONVXJZPFQ, RZSHCTIMUELDYGBWPONVAJXKFQ, RWIDCTLMUEHFYGBAPONVXSZKQJ, RASHCTIJUELDYGBWPONVZMXKFQ, RLIDCTSMUEHFYGBWPONVXAZKQJ, RAIHCTSMUELDYGBWJONVZPXKFQ, RATDCIHMUELFYGBWPONVXSZKQJ, RASDCTLMUEZFYGBWHONVXPIKQJ, RZADCIHMUELFYGBWPONVXSTKQJ, RAIHCXLMUETDYGBWPONVZSQKFJ, RASXCIEMUTLFYGBWPONVDHZKQJ, RASHCTLMUEIDYGBWPONVZJXKFQ, RALDCITMUESFYGBWPONVXHZKQJ, RAHDCITMUELFYGBWPONVXSZKQJ, RATDCILMUESFYGBHPONVXWZKQJ, RASDCIHMUJLFYGBWPONVXEZKTQ, RASDCTIMUEHFYGBWPONVXZLKQJ, RAHDCYLMUETFIGBWPONVXSZKQJ, RTYDCILMUESFAGBWPONVXHZKQJ, RAIDCTSMUEHFYGBWKONVXLZPQJ, RATHCISMUELDYGBWPONVZJXKFQ, RAIDCTLMUEPFYGBWHONVXSZKQJ, RASDCTLMUEIFYGBWPONVXHZKQJ, RAIDCXLMUEHSYGBFPONVTWZKQJ]
Final key: [R, A, S, H, C, Z, L, M, U, E, Q, I, Y, G, B, W, P, O, N, V, D, J, X, K, T, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.42user 3.96system 0:44.06elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40563minor)pagefaults 0swaps
Final key: [C, E, S, H, U, A, I, P, R, L, W, Y, Z, G, B, F, K, O, N, V, D, J, X, Q, T, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.84user 2.81system 0:41.82elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35479minor)pagefaults 0swaps
  HITSENDMPROUCYBFXALKWJZQGV
Final key: [R, F, A, H, N, I, Q, M, C, E, S, D, Y, G, B, W, K, U, O, V, X, P, Z, J, T, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.84user 4.11system 0:44.67elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37260minor)pagefaults 0swaps
  REHITSLJBUMDXGCWPNOVFKYQAZ
Final key: [R, Z, S, I, U, Y, H, P, B, K, T, D, X, G, C, W, E, N, O, V, F, L, M, J, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.86user 3.70system 0:44.87elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42600minor)pagefaults 0swaps
Final key: [C, L, S, H, U, D, X, P, R, E, M, Y, I, G, B, F, K, O, N, V, Z, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.31user 2.88system 0:42.74elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40586minor)pagefaults 0swaps
  DOAHITSPRNWJMGBFLVUCXKYEZQ
  OEAHITSLRMKFDGBYPVUCXWNJZQ
  OEAHITSLRMNFDGBYPVUCXWKJZQ
  OEAHITSPRMWDFGBYLNUCXKJVZQ
Final key: [R, H, A, M, N, Z, F, P, C, E, L, I, D, G, B, Y, T, V, U, O, X, W, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.69user 2.92system 0:43.30elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39274minor)pagefaults 0swaps
  HVDAQTIMEXGCLWFOYJSZUNRBKP
Final key: [N, Z, A, D, O, I, W, E, R, H, S, C, F, M, G, Q, P, U, V, B, X, K, L, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.49user 3.14system 0:44.27elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36625minor)pagefaults 0swaps
Final key: [R, W, S, H, U, A, L, P, C, E, M, I, Y, O, B, F, J, G, N, V, D, Z, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.64user 4.34system 0:45.25elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39126minor)pagefaults 0swaps
Final key: [C, Z, M, H, U, I, X, P, R, L, W, Y, S, G, B, F, E, O, N, V, D, Q, A, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.22user 2.82system 0:42.59elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+33771minor)pagefaults 0swaps
Final key: [R, E, A, D, N, H, X, M, B, T, L, I, Y, G, C, W, P, U, O, V, F, K, Q, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.54user 2.67system 0:40.55elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39958minor)pagefaults 0swaps
  NALHKCTIMEWUDGBFROYVXPZJSQ
Final key: [R, A, S, H, C, D, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, Z, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.87user 2.82system 0:41.06elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40846minor)pagefaults 0swaps
Final key: [R, H, A, Y, N, T, Q, M, C, P, F, I, D, O, B, W, E, U, G, V, X, Z, L, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.66user 2.65system 0:41.56elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41106minor)pagefaults 0swaps
  DORSTIMECWAYFHULPNBGJVXKZQ
  DORSTIMECWAUFHYPLNBGJVXKZQ
  DORSTIMECWAUFHYPLNBGJVXKZQ
Final key: [R, T, W, I, U, M, X, E, B, K, L, D, Y, G, C, S, P, O, N, V, F, Z, H, J, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.98user 3.72system 0:43.26elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35345minor)pagefaults 0swaps
  ATIMEWSDCOLHURGYPNVFXJBKQZ
  ATIMEWSDCGLHURPOFNVQXYBKZJ
Final key: [C, L, Y, X, B, W, T, V, U, E, H, I, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
44.50user 2.64system 0:40.44elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39366minor)pagefaults 0swaps
Final key: [R, T, A, D, C, I, H, M, U, E, L, F, S, G, B, W, P, O, N, V, X, K, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.32user 2.78system 0:40.24elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40822minor)pagefaults 0swaps
Final key: [N, Z, A, H, O, I, S, C, R, K, L, F, W, V, G, Y, E, M, B, U, X, P, D, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.79user 2.96system 0:40.89elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40130minor)pagefaults 0swaps
  PUOYMNAEDRHITSBFVXKGCJZLWQ
Final key: [B, Z, A, H, N, M, X, E, R, T, L, D, I, G, C, W, P, O, V, U, F, K, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.93user 2.68system 0:40.31elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39473minor)pagefaults 0swaps
  EHITSODPLYUWMCNXRGBZAFKVQJ
  RDAUOEWHITSMFNBYLCVGXPJQZK
Final key: [N, Z, L, H, C, I, W, M, R, E, S, D, A, V, B, F, K, O, U, G, X, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.81user 3.04system 0:41.93elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42660minor)pagefaults 0swaps
Final key: [R, Q, S, H, C, I, L, M, U, E, W, D, Y, G, B, Z, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.20user 2.94system 0:43.22elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42460minor)pagefaults 0swaps
Final key: [N, Z, S, H, U, D, A, E, R, K, M, Y, I, J, B, F, P, O, G, V, C, W, X, L, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.79user 3.02system 0:41.90elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36300minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, E, L, D, Y, G, B, W, P, U, O, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.09user 3.46system 0:44.78elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+33054minor)pagefaults 0swaps
  ENAHITSCGKORWMYQPVUBXFDLZJ
Final key: [N, S, A, I, O, T, Z, C, G, E, L, R, W, M, Y, Q, P, V, U, B, X, F, D, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.95user 2.70system 0:40.63elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41050minor)pagefaults 0swaps
Final key: [U, Z, I, L, N, D, F, H, R, M, S, Y, A, G, B, W, P, O, V, C, X, K, E, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.38user 3.16system 0:43.32elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38948minor)pagefaults 0swaps
Final key: [B, E, A, D, R, Y, L, M, C, P, Q, X, I, O, U, Z, K, G, N, V, F, H, S, T, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.29user 2.83system 0:42.62elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38868minor)pagefaults 0swaps
  UMEDBWAVCLHITSRYPGONFKXJQZ
  UMEDBWAVCLHITSRYPGONFKZJXQ
Final key: [C, T, I, X, B, W, E, V, U, L, Z, Y, S, G, R, H, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
45.58user 2.67system 0:41.11elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39964minor)pagefaults 0swaps
Final key: [R, W, S, H, U, A, L, P, C, E, M, I, Y, G, B, F, K, O, N, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.45user 2.80system 0:42.16elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40278minor)pagefaults 0swaps
Parent [39]: TIMEZDGVJWRFCYOKNHBLSXPAUQ = 0.942999542812485
Initial pool: [PVBGAYLXHTIMZONQRWSJEUDFCK, ZYLKJNGWQPOIBTUMFRDASCXEHV, JKSMPDHWOFYXTVQRLCUEBAZING, ZDVQCLTFKOASBPWHURNMJIEYXG, MNYXDPTUWRFLEBGZKVOCSJAIQH, GPHAJBRWSTEILFMNUXQDZYVKCO, LAGOYWUSEDPQFRCBKJTVHIXMZN, PLBHWSVKUIFEMDGAZNXROYQCTJ, AYLMEHXTPFJNWKVUGOQBZDSCRI, ZHJLMDXSCRNOGTYEQAPVUIWFKB, AFDWJUVZBYLKOXICHMRTQNEGPS, CLHOKMXNEZTUBWPQFVAYRJSDGI, VUACYMJFSRDZOPLIBGTNKXEHQW, TCIAEOLDFSXVMKBPNURHJZYQGW, YWPJSRFDVQTUZCGLMBOXNKHEIA, KCEBJDVLZQMYHWONTSUIRAGXFP, QNDXZRTVJFWHOYKBPCGUAMIELS, ZUPNVYFGLKWQSADJCBIREMTHXO, MYUCHDPXBNQRJIVLATGEWKSFZO, FXOPSMUGDJWNCATQIZEBVYRKHL, IVXWSGORAHUDEZPKJQLFTCNYMB, UMFBDWQCXORZIAVHYNLKSJPGET, DIHWOXERLFSKJTPCAZVBQUMYGN, WDHJZCPRUFNKYOVLSAXETGIMBQ, ZTSNBQGMHPALUJYXOCFIEVWDRK, RJPOCIXEQYMGFLAHSUBZNDWKVT, TSEUJYZXIQVPBWRNDKFAMCGLHO, NEMODZAWFBUYSKVRLIQXGPHCTJ, CAFTXYJRMPDIZEGWHVQBONLSUK, DPAMOGRWCEKLQTYFXSBUJVNHZI, ODRSXWAFTUHVYQLPMKIZBEJNCG, HVFRJXQBDNECPIOSWUYATGZMLK, SUTPYEDOIRZAWHQJNGBLXMKVCF, XSPVNHCMJLYDBTGFUEORWQZKIA, KOYPEGCBNUAWJTIMLQHVDRXFZS, QTZFHEORCXWVDIAULJMKYPNSBG, ZWOLESIUTNYXFDMAPQBVCRGHKJ, KUEXCNGJWAOMQSBDTZVILRPHYF, BQYWLEHDFCXNJTGOSVRAUMZIKP, TIMEZDGVJWRFCYOKNHBLSXPAUQ, WSXDYNEJKQZHCVMLPTAGFOBIRU, KMDOJUCNZSBGIPFLQTYVHEXRAW, AIHSLUJDMXQBZNKWPGYFVOCTER, JOXMWKCUQIBHFVNEPGSDAYRTZL, MKNUJECWOZGTBFXPIHSVYRALQD, LCVGKARJQWNTMXZPSIFDOEBHYU, GKLZNFEPBMHJUXDYORCVWQATSI, SGKQTILFADRZPVCJMEBXWHUONY, SKXBNFUCWMZLOTEVDAGQJYHPIR, XSGEYOQULDAVBJKWNRFIPHMCZT, GRYOVAEUJQTPXHNCSZFDBKLIMW, YSROIQZDVGELATBPCKNFXJUMWH, LGIPYEBHVZCMRQJAUWOTSKDFXN, JCIMFYLOWNZBRQHKGETASXDUVP, FCQUVZMRAWEHTSLBJGONYPXKID, EWTIVNXQAPMGKDUOHZRJYSBFCL, XTJZYEOKSNHFQRBMWIDAUVCPLG, JRMWZHDCYQIAVEOBXFGPTNLKSU, GYXNUBCVRKQPJELHOIFZTDMAWS, DGUQZNTKHYPCLOBEIVSJMRAXFW, ZKNPSXDYHTCUWIEQGMLJOVFARB, BWZFEGQYTCKIUSVXAHLDMRPNJO, OTRKJNPAXSFLDIUCBVZEWGQYHM, JIGFXWZMVYCQAUOHRBSKNTLPED]
  TIMELDHVFCRNJYOKSBAXUPZQWG
Final key: [C, F, I, D, U, A, M, H, R, L, Q, S, Z, G, B, W, P, O, N, V, X, E, Y, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.21user 2.67system 0:40.64elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39800minor)pagefaults 0swaps
Final key: [R, T, S, I, U, A, X, E, B, L, M, D, Y, G, C, W, P, N, O, V, F, K, H, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.66user 3.00system 0:42.73elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40397minor)pagefaults 0swaps
Final key: [B, W, A, V, N, S, H, M, R, E, T, O, I, G, C, Q, P, U, D, X, F, L, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.44user 2.70system 0:40.42elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39423minor)pagefaults 0swaps
Final key: [C, Z, A, H, U, I, X, P, R, E, T, F, S, G, B, M, K, O, N, V, D, W, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.23user 3.08system 0:43.95elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38991minor)pagefaults 0swaps
Final key: [R, W, A, I, N, X, H, L, B, E, T, D, Y, G, C, Q, P, V, U, O, F, Z, M, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.69user 2.81system 0:42.92elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41036minor)pagefaults 0swaps
Final key: [R, W, S, U, N, T, X, A, C, E, H, I, Y, G, B, L, P, V, O, M, D, K, Z, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.72user 2.90system 0:42.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40841minor)pagefaults 0swaps
  COAHITSMRLNDWGBPFUYVXEJQZK
Final key: [R, Z, S, H, C, I, L, M, U, E, P, D, Y, G, B, W, K, O, N, V, F, A, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.03user 2.82system 0:41.72elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40140minor)pagefaults 0swaps
Final key: [M, H, Y, O, R, A, L, K, U, T, W, I, X, C, B, F, P, G, N, V, D, Q, Z, E, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.91user 2.73system 0:42.39elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38024minor)pagefaults 0swaps
  NWSDCTIMEHFAGRUYLOBJVPXQKZ
  REHITSAUBLMDYGCWPONVFZXKJQ
  REHITSAPBLUDYGCWJONVFMXKZQ
Final key: [C, E, A, I, U, H, X, P, B, K, M, D, Y, G, R, W, J, N, O, V, F, T, S, L, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.37user 2.91system 0:44.64elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40737minor)pagefaults 0swaps
  MEAONHITSKDUFWRQLCBGYPVJXZ
  REAONHITSKYCMWDFPUBGXLVJQZ
Final key: [V, W, E, G, N, D, L, H, S, T, M, Q, A, B, R, I, P, U, C, O, F, K, Y, J, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.72user 3.18system 0:40.45elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41367minor)pagefaults 0swaps
  ARWUNTIMELHOYGBPFVCXDZSKJQ
  RAWUNTIMEPHDYGBFKVCOSJXZQL
  RAWUNTIMEPHDYGBFKVCOZJXLSQ
  RAWUNTIMEPHDYGBFKVCOLJXQZS
  RAWUNTIMEPHDYGBFKVCOJZXQSL
Final key: [R, Z, S, H, N, I, L, M, C, T, E, D, Y, G, B, W, P, U, O, V, X, Q, A, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.47user 3.43system 0:43.39elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40611minor)pagefaults 0swaps
Final key: [R, T, S, H, U, Z, M, P, C, E, Q, I, Y, O, B, W, L, G, N, V, D, K, X, J, A, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.63user 3.00system 0:42.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41530minor)pagefaults 0swaps
Final key: [U, T, I, D, R, A, Q, P, C, E, W, S, Y, O, B, F, M, G, N, V, X, H, Z, J, L, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.39user 2.82system 0:43.13elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41540minor)pagefaults 0swaps
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.96user 2.94system 0:43.04elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35633minor)pagefaults 0swaps
Final key: [N, F, I, H, O, D, W, E, R, P, L, M, A, V, B, S, K, C, U, G, X, Z, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
  ROAUNTIMEPSDXBCYLVWGFHJKZQ
  RPAUNTIMEHSBODCYLVWGFKXJZQ
  RPAUNTIMEHSDWOBZLVCGFJXQYK
  RLAUNTIMEBSDHOCYPVWGFKXJZQ
  GRAUNTIMEHSBDOCYLVZXFPKJWQ
  RPAUNTIMEBSHLOCYWVDGFKXJZQ
  RSAUNTIMECKDHOBWLVYGFPXJZQ
  BKAUNTIMECSHDORWPVYGFZXJLQ
  RLAUNTIMECSDHOBWPVYGKZXJFQ
  LBAUNTIMECSHDORWPVYGFKXJQZ
  BPOUNTIMEACHDGRWLVYXFKSJZQ
  BKAUNTIMELSCDORHPVYGFZWJXQ
0inputs+0outputs (1major+40434minor)pagefaults 0swaps
JYGFKQVXZ, BEAUNTIGCLSDZORHPVYMFKWJXQ, BKAUNTIMELSCDPRHOVYGFZWJXQ, BEAUNTIMCKSHDORZPVYGFLWJXQ, BEAUXTIMCSLHDORNPVYGFWJKZQ, BKAUNTIMCSLHYORXEVDGFWPJZQ, BEAUNTIMCHSODXRJPVYGFLWKQZ, BTAHNLIECMSUDORXPVYGFKWJQZ, BEAUNTIMCLSWDORHPVYGFZQJKX, BTAUNWIMSLCEDORKPVYGFZHJXQ, BRAUNTIMCPSXDOEWLVYGFZHJKQ, LECUNBIMATSXDORWPVYGFZHJKQ, BEAUNTIMCKSXDORHPVYGFZWLJQ, BEAUNTIMCLSXDORHPVYGFKWJZQ, BEAUNTIMCZSXDORHPVYGFKWJLQ, BEAUNWIMCLXHDORTPVYGFKSJZQ, BEAUNTIMCHSXDORZPVYGFKWJLQ, BEAUNWIMCKSXDORTPVYGFZHLJQ, BEAUNTIMCKSDHORWPVYGFLZJXQ, BEAUNTIMCHLXDORSPVYGFKWJZQ, BEAUNTDMCLSXIORHPVYGFKWJZQ, BEAUNHIMCKSDTORWPVYGFLZJXQ, BEAUNTIMCHSXDORKPVYGFZWJLQ, BEAUNWIMCHSXDORLPVYGFKTJZQ, BEAUNTSMCLIXDORHPVYGFKWJZQ, BZAUNLIMCHSXDORTPVYGFKWEJQ, BEAUNZIMCLSDHORWPVYGFKTJXQ, BEXUNWIMCLSHDORTPVYGFZAKJQ, BLAUNSIMCKEXDORHPVYGFWTJZQ, BEXUNWIMCSLHDORTPVYGFKAJZQ, BEAYNTIMCLSDHORWPVUGFKZJXQ, BEHUNAIMCZSXDORTPVYGFKWJLQ, BEAUNTIMCHSXDORLPVYGFKWJZQ, BEAUNTIMCLSZDORKPVYGFHWJXQ, BEAUNTIMCLSXYORHPVDGFKWJZQ, BSAUNWIMCTLXDORHPVYGFEQKJZ, BEAUNTHMCLSXDORIKVYGFPWJZQ, BEXUNTIMCPSDHORWLVYGFKAJZQ, BEAUNTIMCKSHDORLPVYGFZWJXQ, BEAUNTHMCKXIDORWLVYGFPSJZQ, BEAUNPIMCLSXDORHTVYGFKWJZQ, BEAUNLIMCHJXDORTPVYGFKWZSQ, BEAUNTIMCHPXDORSZVYGFKWJLQ, BEAUNHIMCPSXDORWLVYGFZTJKQ, BEAUNTIMCJSHDGRWLVOXFKZPYQ, BEQUNTIMCHSXDORAPVYGFKWJZL, BEAUNTIMCLSDHORXPVYGFKWJZQ, BEAUNWIMCLJHDORTPVYGFZXKSQ, BEAUNLIMCHSXDORZPVYGFKWTJQ, BEAUNIHMCLTSDORWPVYGFJZKXQ, BPAUNTIMCHLXDORSEVYGFKWJZQ, BEAUNTIMCKWXDORSPVYGFZHLJQ, BLAUNTIMCESXDORWPVYGFZHJKQ, BEAUNTIMCLSXDORHPVYGFWKJZQ, BEAUNWHMCSLIDORTPVYGFKQJXZ, BWAUNIHMCLTSDOREPVYGFKZQXJ, BEAUNTIMCLSDHORKPVYGFWZJXQ, BEAUNSIMCLTXDORHPVYGFWKJZQ, BEAUNPIMCKSDHORWTVYGFLZJXQ, BEAUNTIMCJSODGRHPVYXFKWLZQ, BEXUNPIMCTSHDORWKVYGFZAJLQ, BEAUNWIMCKSHDORTPVYGFLXJZQ, BEAUNQIMCSLXDORWPVYGFKHJTZ, BEAUNTHMCSLDIORWPVYGFKQJXZ, BIAUNTEMCLSDZORHPVYGFKWJXQ, BEAUNTIMCLSXDORWPVYGFZHJKQ, BEAUNTIMCKPDHORWSVYGFLZJXQ, BEAUNXIMCKSHDORWPVYGFZTJLQ, BEAUNTIMCSLXDORHPVYGFWJKZQ, BKAUNWIMCTSHDORXEVYGFZPJLQ, BPAUNLIMCHSXDORTEVYGFKWJQZ, BEAUNTIMCKSHDORXPVYGFLWJZQ, BZAUNTIMCLSXDORWPVYGFEHJKQ, BEAUNWIMCLSHDORKPVYGFZTJXQ, BEAUNKIMCTSXDORWPVYGFZHJLQ, BEAUNTIMCPSXDORWLVYGFZHJKQ]
  BHAUNTIMEKSXDORCPVYGFLWJZQ
Final key: [B, E, A, U, N, W, I, M, C, P, T, X, D, O, R, Z, J, V, Y, G, F, H, S, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.23user 2.94system 0:44.05elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41232minor)pagefaults 0swaps
  YRNCODAHITSUBFVELWPGMXJQZK
  RCNYODAHITSUBFVELWPGMXJQZK
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.94user 2.57system 0:41.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40812minor)pagefaults 0swaps
Final key: [R, H, A, D, N, T, L, M, C, J, F, I, Y, G, B, W, P, U, O, V, X, K, Z, E, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.18user 2.90system 0:42.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38733minor)pagefaults 0swaps
Final key: [U, A, S, H, C, I, L, M, R, E, W, F, D, G, B, Z, P, O, N, V, X, Q, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.96user 2.98system 0:43.39elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40787minor)pagefaults 0swaps
  OATIMEHRUWSGLNJXQVCDPZYBKF
  OATIMEHRCWSGLNUXQVFDPZYJBK
Final key: [C, T, M, H, U, A, X, P, R, L, W, I, S, G, B, F, E, O, N, V, D, K, Z, J, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  REAQNOHITSWUFDBPMVYGCXZLKJ
  EALRNOHITSWUFDBPMVYGCXZQKJ
  REAQNOHITSWUFDBPMVYGCXZLKJ
  EALRNOHITSWUFDBPMVYGCXZQKJ
  REAQNOHITSWUFDBPMVYGCXZLKJ
  EALRNOHITSWUFDBPMVYGCXZQKJ
  RAOENDLHITSWUGBKMVYPCXZFJQ
  REAFNOHITSWUDGBKMVYPCXQLJZ
0inputs+0outputs (1major+38230minor)pagefaults 0swaps
YPCZAFXJ, TFOENPSHRCMUAGBDLVWIJXZKQY, KTFLNDEPRHWUAGBSMOYVCXZIJQ, TARENIPMHLFUCGBSDVYKZXJOQW, OTWLNIEPRHDUAGBSMCYVFXZKQJ, RAOENISHCTDMYGBKQVUPXZWJLF, RAHENLSPCTFGYDBIMOWVUXZKJQ, RTOENIHMAJSDULBWQVYGCXFPKZ, RAOENILHGTSDUFBWMVYPCXZJKQ, RTAENOFISHWBDLUCMVYGXPQJKZ, RTAENOFISHWUDLBQMVYGXPZCKJ, RAOFNISHUTEYDGBKLVMPXJZWQC, HDURNAIMWLTYCGBSEOVPXJKFQZ, RAOENIBHUYSWDGTKMVXPCQZFJL, SAOHEINRUTLWDGBKMVYPCXZFJQ, IWTENDLHRJSUFGBAMOYVCXZKQP, ULTEAISNRHWPDGBFMOYVCXZKJQ, AEOWNUIPCTFSDGBHMLYVXJQKRZ, IENWRUAPCTFSJGBHMLOVXDYKQZ, RMAENOLISXWUDGBCTVYPHZFQKJ, RAOENITHCYMXDLBUQVWGSZFJPK, UAOENIRHTYMSDLFCQVWGXZBJPK, IEADHOLPCNMSVGBFWJYUXTZKQR, IEHMNRAPCJFUDGBSWLOVXTYKQZ, REAQNOIHTKWUDLBZMVYGCXPFSJ, RALENODITHWUFGBSMVXPCYZQKJ, RAOENTUICHWSDLBZMVYGXKQFPJ, RFASITONCHWUELBKMVYGXZQPDJ, IAOENUTHCJWSDFKXLVYGZPRBQM, IFAERNSMCTWYDGBHLVOPXJUKQZ, HAEJNISPRTMDCGBKLOZVQXUFWY, AHRENLSPXTFDYGBIMOWVCUZKJQ, ITAENXLHRWMSDGBUYOQCPFZKJV, HTCENILPRABSDGMUWOYVXFZKJQ, RIAENLBPTHWUDGSZQVYKCXJFMO, RWONMLHIETFUAGBSPVYKCXDJQZ, RTOENIFHSYMUDLBCKVWQXPGZAJ, PARMNOTESHWUDLBIKVYJCXQFGZ, TAOENILPRHWJDGBUMVYSCFQKZX, TIAENXPLRHWSDGBUMOYVCFZKQJ, RAOENITHUYMSDJBCLVWGKXPFQZ, OALERINTUYMWDJBHKVSGCXPFQZ, RTAENOLISHKUDCBGMVYPXZQFWJ, RCAINOGHTJSUDLBWMVYEXZPFKQ, HAEONUTICFLSDWBKMVGRXZQPJY, RZEONUTHCPLSDWBKIVYGXMQFAJ, RAOVNISHTYMDCGBPLEUKXJFWQZ, DWREAISNOYMUCGBHLTVPXJFKQZ, RTAENOSICHMUGDBKWVYPXZFQJL, RATENOLICHMUSGBDWVYPXZFQKJ, RATENLHIOYWUDGBSQVKPCXFZJM, RATENMLFOHWUDGBSQVYPCXZIKJ, RAOENUSICHMWLDBKQVYGXZTFJP, SRAONELICHMWDGBKTVYPXZUFQJ, BNWJRSDMUETAIFCHLVOGXPYKQZ, RATENLHIUFWODGBSQVYPCXZKMJ, RAHENFSPUTLDYGBIMOWVCXZKJQ, RAHENFSPUTIDYGBLMOWVCXZKJQ, RAOENITHUYWSDGBKLVQPXZCFMJ, RAOENIKHCYWSDGBTLVMPXUQFZJ, REAQNOIHTSWUDGBZMVYLCXPFKJ, LFIDCTEPRHWUAGBSMOYVNXZKQJ, RAOENULIWHTSDGBKMVYPCZQFXJ, RAOENXTHCYMSDLBKQVUGIZPFJW, RKOENISHUTMYCGBALVWPDXZFJQ, TFZLNDEPRHWUAGBSMOYVCXIKQJ, RAOENIPMHTFYCGBKLVUSDXZJQW, TIWLNDEPRHFUAGBSMCYVOXZKQJ, RAOENISHFYMWDGBKQVUPXZCTJL, RAHENLSPCTFDYGBIMOWVUXZKJQ, RAOENILHTJSDUGBWMVYPCXZFKQ, RAOENIHMCTWSDLBUQVYGXZFJPK, RAOMNUTICHWSDLBKEVYGXZQFJP, RTAENOFHSIWUDLBCMVYGXPZQKJ, RAOENISHUTFYCGBKLVMPDXZWJQ, CLRYNAIMWETUDGBSHOVPXJKFQZ, RAOUNDLHITSWEGBKMVYPCXZFJQ, RAZENITHUYLSDGBKMVWPCXOFJQ, RAOENILHTJSPDGBWMVYUCXZFKQ, ISTLNDEPRHWUAGBFMOYVCXZKJQ, RAOENULICHWSDGBTMVYPXZQFKJ, IENWRUAPCTFSDGBHMLOVXJYKQZ, RMAENOFISHWUDLBCTVYGXPZQKJ, RXAENOLICHWUDGBSMVYPTZFQKJ, RAOENITMCYHSDLBUQVWGXZFJPK, RAOENITHKYMSDLBCQVUGXZFJPW, IENWRUAPCJFSDGBHMLOVXTYKQZ, RTADNOLICHMUSGBEWVYPXZFQKJ, REAQNOIHTSWUDLBZMVYGCXPFKJ, RALENODIWHTUFGBSMVYPCXZQKJ, RAOENLUICYWSDGBKMVHPXZQFTJ, RFASNTOMCHWUELBKIVYGXZQPDJ, RAOENMSHIZWUDGBXTVYPCJFKQL, INAERUTMCJWSDFBHLVOGXPYKQZ, HAEWNLSPRTFDYGBIMOZVCJUKQX, RHOENISAUTMYCGBKLVWPDXZFJQ, ITAENXLPRWHSDGBUMOYVCFZKQJ, RAOENILHTYMSDGBKWVUPXZCFJQ, RMOENLSITHWUDGBAPVYKCXJFQZ, RIAEMLSPUTFYCGBHQVWNDXZJKO, RAOENITHUYMSDLBQKVWGCXPFJZ, RTKENOFISHWUDLBCMVYGXPQZAJ, TXAENILPRHWSDGBUMOYVCFZKQJ, RAOENXLITHWSDGBUMVYPCZQFKJ, RALENITHUYMSDOBQKVWGCXPFJZ, RAOENISHCYMGDJBKLVUPXZTFQW, RTAENOLISHKUDGBCMVYPXZQFWJ, RCAINOEHTJSUDLBWMVYGXZPFKQ, HLEWNYIJCPTDAKBSQOGRUMVFZX, RAEONUTICHLSDWBKMVYGXZQFPJ, CWLENASMYRTUDGBHIOVPXJFKQZ, RAOENISHTYMDCGBPLVUKXZFWJQ, RAOINESHTYMQDGBKWVUPXZCFJL, RTAENOLICHWUSGBDMVYPXZFQKJ, RAOENLHICTWJDGBKUVYPXZQFSM, RATENMLIOHWUDGBSQVYPCXZFKJ, RAOENULICHWSDGBKZVYPXMTFQJ, RAOTNUSICHMWDLBKQVYGXZEFJP]
  RAFEONLHITSDUGBWMVYPCXZJKQ
Final key: [C, F, T, H, U, D, X, P, R, J, A, Y, I, G, B, M, K, O, N, V, E, W, S, L, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.26user 2.49system 0:39.73elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41009minor)pagefaults 0swaps
Final key: [N, S, Z, H, C, T, W, M, R, L, E, D, I, V, B, Q, P, O, U, G, X, A, Y, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.06user 2.83system 0:41.51elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41878minor)pagefaults 0swaps
Final key: [C, E, S, T, U, X, F, H, R, L, M, Y, I, G, B, A, P, O, N, V, D, W, Q, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  YNAHOTIMELDUSRBPJWCGVFKZXQ
  HNAQOTIMELPUSVBXRDCGWFZYKJ
  DNAHOTIMELPRSVBWXUCGYFKQJZ
  NDAHOTIMELPUSVYRWCBGXFQKZJ
  SNAHOTIMELDUFGRWKCBVYPQJXZ
  DNAHOTIMELPUSVRWYCBGXFQKJZ
  NWAHOTIMERDUSVYFKCBGXJQPLZ
  WNAHOTIMERDUSVYFKCBGXJQPLZ
  NSAHOTIMELDUWVYFKBCGRPXZQJ
  WNAHOTIMELSRDGBFKUCVYPQJXZ
  NWAHOTIMELRSDGBFKUCVXPQJYZ
  NEAHITSMRLOYWVBFKUCGDPXJZQ
  NYAHOTIMELRSWGBFKUCVXPDJZQ
  UEAHITSMRCLFDGBWPONVXYJKQZ
  LRSHCATIMEUDYGBWPONVFJXKZQ
0inputs+0outputs (1major+43081minor)pagefaults 0swaps
EISHCTLRUPADYGBWMONVFQXKZJ, RAIHCTLMUKSDYGBWPONVFEXJZQ, RESHCTIMAULDYGBWPONVFJXKZQ, RSIHCTLMUEADYGBWPONVFQXKZJ, RAIHCTLMUESDYGBWPONVFQXKZJ, RASICTXMUEWHYGBJPONVDFZKLQ, LRAHSTIMCEUDYGBWPONVFJXKZQ, LRAHCTSIUEJDYGBWPONVFMXKZQ, RAIHCTLMUESDYGBWPONVFKXJZQ, RAIHCTLMUESDYGBWQONVFPXKZJ, RASHCTIMUEWYDGBFPONVLJXKQZ, DARXCTSMIEWUYGBHPONVFJZKLQ, RALHCTIMUESDYGBWPONVFQXKZJ, IARHCTLMUESDYGBWPONVFQXKZJ, RAIHWCLMUESDYGBZPONVTJXKFQ, RAIHCTLMUESDYGBWPONVFJXKQZ, REIHCTLMUPSDYGBWKONVFAXQZJ, RASICTXMULEDYGBWPONVFJHKZQ, RSIHCTLMUEADYGBWPONVFJXKZQ, LASHCTIMUEKDRGBWPONVFYXQZJ]
Final key: [R, Z, S, H, C, D, L, M, U, E, W, I, Y, G, B, Q, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
46.01user 2.95system 0:42.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40595minor)pagefaults 0swaps
Final key: [R, A, D, O, C, T, L, M, U, E, W, I, S, G, B, F, P, Y, N, V, Z, J, X, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.91user 2.96system 0:42.15elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39559minor)pagefaults 0swaps
  RDLWNZAHCSOBYVGTIMEXFUQJKP
Final key: [R, Z, S, H, C, D, L, M, U, E, W, I, Y, G, B, Q, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
47.72user 2.94system 0:43.86elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39742minor)pagefaults 0swaps
Final key: [R, F, S, H, U, A, L, P, C, E, M, I, Y, G, B, Z, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.38user 2.75system 0:42.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38292minor)pagefaults 0swaps
Final key: [N, Z, S, H, C, I, W, M, R, E, F, L, D, V, B, Q, P, O, U, G, X, A, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.88user 2.73system 0:39.31elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41073minor)pagefaults 0swaps
Final key: [N, F, A, H, C, I, L, M, R, E, S, U, Y, G, B, W, P, O, J, V, X, Z, D, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.92user 2.86system 0:44.58elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37930minor)pagefaults 0swaps
  ATIMEODNRLHFCYBWQUSZGVXJKP
  CTIMENJGLOAFHRYXDUBWPVKSZQ
  EOANHITSRMPLYDBWFVUGCJXKQZ
  RATIMEDHUPSYFOBWLGNVCQXKZJ
  ROTIMESHUPAYLGBWFDNVCJXKQZ
Final key: [R, T, S, H, U, D, Q, P, C, E, A, I, Y, O, B, W, K, G, N, V, F, Z, X, J, L, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.90user 2.75system 0:41.09elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40199minor)pagefaults 0swaps
  TIMEOWDHNSAFYUCLBGZRQJVXKP
  ASHDTIMENURWCOVKLGBXPQFJYZ
Final key: [C, E, S, H, U, D, X, P, R, T, L, Y, I, G, B, M, K, O, N, V, F, W, A, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.45user 2.72system 0:40.83elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36560minor)pagefaults 0swaps
  HBAXCYTIMEKDSGUZPONVFRLJWQ
Final key: [B, Z, A, X, C, Y, T, M, R, E, W, D, I, G, U, S, P, O, N, V, F, J, L, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.70user 4.26system 0:42.76elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39812minor)pagefaults 0swaps
Final key: [C, W, S, H, U, X, T, P, R, L, M, I, Y, G, B, F, K, O, N, V, D, E, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.51user 2.90system 0:42.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39100minor)pagefaults 0swaps
Final key: [N, F, A, I, O, Y, X, E, R, T, Q, U, D, G, B, W, P, C, M, V, Z, S, H, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
42.23user 2.58system 0:38.71elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37925minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, E, T, I, Y, G, C, W, P, U, O, V, F, L, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
43.75user 2.72system 0:39.33elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40965minor)pagefaults 0swaps
  BPAHNTIMESLORGCWFUYVKXDJQZ
Final key: [R, E, A, D, N, H, X, M, B, L, T, I, Y, G, C, W, P, U, O, V, F, Z, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.29user 2.78system 0:40.33elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39984minor)pagefaults 0swaps
Final key: [C, T, I, X, U, A, L, J, R, E, W, F, S, G, B, Z, P, O, N, V, D, H, Y, K, Q, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.42user 2.86system 0:42.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40496minor)pagefaults 0swaps
Final key: [R, F, A, D, O, I, T, M, C, P, H, S, Y, G, B, W, E, U, N, V, X, Q, Z, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.69user 2.87system 0:44.16elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37123minor)pagefaults 0swaps
Final key: [R, Q, A, I, U, Y, H, P, B, E, T, D, X, G, C, W, J, N, O, V, F, M, S, L, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.61user 4.10system 0:45.28elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39586minor)pagefaults 0swaps
  OHITSWNFEYRJDGPQAKMLCBVUZX
  TIMENAHLSKWODGBRPUYVCZXJFQ
Final key: [U, A, S, H, C, I, Q, P, R, E, L, Y, X, G, B, W, F, O, N, V, D, M, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.54user 3.01system 0:43.85elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40561minor)pagefaults 0swaps
Final key: [C, T, H, X, B, W, I, V, U, E, L, Y, S, G, R, Q, P, D, O, N, F, M, A, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
48.73user 2.84system 0:44.70elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41190minor)pagefaults 0swaps
Final key: [C, F, A, D, R, I, L, M, U, E, H, S, Y, O, B, W, K, G, N, V, X, Q, Z, J, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  BLANCTIMERWDSGUPHOYVFKXJQZ
  BLANCTIMERWDSGUHQOYVFPXJZK
  BLANCTIMEHPDRGUWSOYVFJXKZQ
  BWANCTIMERHLSGUZDOYVFPXKQJ
  KBANCTIMERHDSGUWLOYVFPXJZQ
  KBANCTIMEPLYSGUWRODVFHXQZJ
  HBADCTIMERWYSGULJONVFPXKZQ
0inputs+0outputs (1major+37461minor)pagefaults 0swaps
     : [BHADCTIMRPLYSGUWEONVFJXQZK, BEADCTIMRPLYSGUWKONVFHXQZJ, BHADCTIMRELYSGUWKONVFPXQZJ, BTADCHIMRPLYSGUWJONVEZXQKF, BTADCHIMRKLYSGUWPONVFJXEZQ, BHADCTIMRELYSGUWKONVFJXPZQ, BHADCTIMRELYSGUWPONVFQXKZJ, EHADCTBMRKLYSGUWIONVFPXQZJ, BAIDCTHMRPLYSGUWEONVFJXQZK, BHADCTIMRKLYSGUWPONVFJXEZQ, BHADCTIMRELYSGUOKXNVFPQZWJ, BHADCTIMRKWYSGULJONVFPXEZQ, BEAHCTIMRLWDSGUJKONVFXZQPY, DBEACTIMRPLYSGUWKONVFHXQZJ, BEADCHIMRPLYSGUTJONVFWXQZK, BTADCHIMRKLYSGUWJONVFPXEZQ, BEADCTIMRLWYSGUHJONVFPXQZK, BHADETCMRILYSGUWJONVFPXQZK, BAIDCTHMRELYSGUWJONVFPXQZK, BHADCTIMREJYSGUWLONVFPXQZK, LBAHCTDMREIYSGUWKONVFPXQZJ, BIADCTHMRELYSGUQKONVFJXWZP, EBADCTIMRPLYSGUHKONVFJXWZQ, BEADCTIMRPLYSGUHKONVFWXQZJ, BEKDCAIMRTWYSGUHJONVFPXLZQ, BHADCTIMRLWYSGUKEONVFPXQZJ, BEADCTIMRHLYSGUWKONVFPXQZJ, BEADCTIMRPLYSGUWJONVFHXQZK, BEADCTIMRPLYSGUWKONVFJXQZH, TEABCHDMIPRYSGUWKONVFJXLZQ, BEADCTIMRLWYSGUHPONVFJXKZQ, BEADCTIMRJWYSGUHLONVFPXKZQ, BEADCTIMRLWYSGUHKONVFPXQZJ, BEADCTIMRLWYSGUHJONVFPXKZQ, BPADCTIMRHLYSGUWEONVFKXQZJ, BEADCTIMRLPYSGUHKONVFWXQZJ, BEADCTIMRHLSYGUWPONVFQXKZJ, BKAECTDMRILSYGUWPONVFHXQZJ, BEADCTIMRLPYSGUWKONVFHXQZJ, BEADCTIMRLHYSGUOJZNVFWXKPQ, HBADCTIMERWYSGULJONVFPXKZQ, BHADCTIMRKLYSGUEPONVFQXZWJ, BEADCWIMRHLYSGUTJONVFPXKZQ, BEADCTIMRLWSYGUPJONVFHXZQK, BHADCTIMRLWSYGUPEONVFQXJZK, BEADCTIMRHLYSGUWJONVFPXQZK, BAIDCEHMRPLYSGUWTONVFJXQZK, BEADCTIMRLHYSGUWPONVFJXKZQ, BEADCTIMRWLYSGUHJONVFPXQZK, BEADCTIMRFWYSGUHJONVXPKQZL, BEIDCLHMRTAYSGUWJONVFPXQZK]
  BHADCTIMERLYSGUWKONVFPXQZJ
Final key: [B, Z, A, D, C, H, X, M, R, E, L, I, S, G, U, W, P, O, N, V, F, J, Y, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.51user 3.82system 0:45.58elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41007minor)pagefaults 0swaps
Final key: [U, F, I, X, N, Z, S, H, R, E, L, Y, W, G, B, A, P, O, V, C, D, K, M, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.98user 3.34system 0:45.13elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37417minor)pagefaults 0swaps
  AHITSERWNFUCKBLQYOPJDXGVMZ
Final key: [R, F, S, Y, U, A, Q, P, C, E, Z, I, X, O, B, W, K, G, N, V, D, T, H, J, L, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
43.91user 2.66system 0:39.81elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40109minor)pagefaults 0swaps
Final key: [C, F, I, D, U, A, L, H, R, E, M, S, Z, G, B, W, P, O, N, V, X, K, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.50user 2.90system 0:43.65elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41909minor)pagefaults 0swaps
  UNLFOEHITSPDRCBGWMYVAKJQXZ
Final key: [C, F, S, H, U, A, Q, P, R, E, W, I, Y, G, B, Z, L, O, N, V, D, K, X, M, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.85user 3.07system 0:43.41elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41098minor)pagefaults 0swaps
Final key: [R, Z, A, M, N, S, X, E, O, T, L, D, Y, G, C, W, P, U, V, B, F, H, Q, K, I, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.41user 2.76system 0:37.66elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40002minor)pagefaults 0swaps
Final key: [O, T, A, W, R, I, S, C, N, E, L, F, Y, V, B, Z, P, M, G, U, X, H, D, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.27user 2.98system 0:43.63elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35237minor)pagefaults 0swaps
Final key: [B, H, T, I, C, Y, X, M, R, E, W, D, S, G, U, Q, P, O, N, V, F, A, L, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.83user 3.52system 0:42.71elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39101minor)pagefaults 0swaps
Final key: [U, H, S, D, R, A, L, M, C, E, W, I, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.15user 3.08system 0:44.65elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41454minor)pagefaults 0swaps
Final key: [C, T, A, V, U, D, X, P, B, E, M, Y, I, G, R, W, L, H, O, N, F, Z, S, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
48.11user 3.00system 0:44.55elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37293minor)pagefaults 0swaps
  LNTIMEAORSDUWGCFJYBVPZXKHQ
Final key: [C, E, A, I, B, W, X, V, U, L, H, S, Y, G, R, T, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
46.05user 2.47system 0:42.04elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (2major+36748minor)pagefaults 0swaps
Final key: [U, A, I, B, V, D, L, H, C, E, T, Y, X, P, R, W, M, N, O, G, F, K, S, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.14user 4.38system 0:44.28elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40813minor)pagefaults 0swaps
  OLENUAWHITSDYRCFPGBVMKJXQZ
  MEAOUNWHITSDYRCFPGBVLKXJQZ
Final key: [C, E, A, D, B, Z, T, V, U, P, L, I, S, G, R, W, K, X, O, N, F, M, Y, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
45.58user 2.61system 0:41.26elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39992minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, L, M, U, E, W, I, Y, G, B, F, K, O, N, V, Z, P, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.91user 3.83system 0:46.46elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39698minor)pagefaults 0swaps
  OHITSUDPCLAMYGRBEFNXWKVZQJ
  OTIMEDXBCULHSGRYKFNVWAZPQJ
Final key: [C, E, M, H, U, D, X, B, O, T, L, Y, I, G, R, A, K, F, N, V, W, Z, S, P, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.73user 2.96system 0:44.57elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36962minor)pagefaults 0swaps
  NACTIMEHOSGLFBJRKWUVXDQPYZ
  SDATIMENBGHLFVCRKWOJXUQPYZ
Final key: [C, F, S, H, U, I, M, P, R, E, W, Y, X, G, B, Q, K, O, N, V, D, Z, A, J, T, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.97user 2.85system 0:43.22elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40708minor)pagefaults 0swaps
  TIMEONWADCLXQSBPUZKGFJRYHV
Final key: [R, Z, A, H, N, Y, X, M, C, E, F, I, D, G, B, W, T, U, O, V, L, P, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.35user 2.99system 0:43.80elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40125minor)pagefaults 0swaps
Final key: [R, A, M, Y, N, O, F, E, S, P, Q, C, D, W, B, I, K, V, U, G, X, Z, H, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.76user 4.24system 0:44.40elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40779minor)pagefaults 0swaps
  HOQNRTIMESWUDCBFLGYVPKXJAZ
  OHANRTIMESKUDCBFPGWVLXZJYQ
Final key: [U, H, I, D, R, A, L, M, C, E, W, S, Y, O, B, F, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.20user 2.65system 0:43.72elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37346minor)pagefaults 0swaps
Final key: [R, A, S, N, U, Z, Q, P, C, E, L, I, Y, O, B, H, K, F, G, V, D, W, X, J, T, M]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.05user 2.95system 0:42.26elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38468minor)pagefaults 0swaps
  RNHITSAEOUFCDJQWLBPYKMVXGZ
Final key: [V, W, A, H, N, X, I, E, R, T, L, O, D, M, C, Q, P, U, G, B, F, Z, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.79user 3.00system 0:40.91elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34350minor)pagefaults 0swaps
Final key: [R, T, S, H, C, I, L, M, U, E, W, F, Y, G, B, Z, P, O, N, V, D, A, X, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.93user 4.32system 0:46.23elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40930minor)pagefaults 0swaps
Final key: [C, S, Y, U, B, W, X, P, N, E, T, L, I, V, R, A, K, D, O, G, F, M, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
46.44user 2.90system 0:41.94elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40740minor)pagefaults 0swaps
  HITSEAOXNLMRFUGYPCVKWQDZBJ
  NSTIMEHADYLFOUBKPQCJWXZGVR
  NSTIMEHADYLFOUBKPVCJWXQZRG
Final key: [R, W, A, I, N, H, X, M, B, E, T, D, Y, G, C, Z, P, V, U, O, F, L, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.36user 2.92system 0:40.05elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42146minor)pagefaults 0swaps
  LMPHITSXRWBODGNEAYVCUFZJQK
Final key: [C, T, A, D, B, Y, H, P, R, L, M, X, S, G, U, W, E, O, N, V, F, K, I, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  NAHWTIMERSOCLFUDKBVYGPZXJQ
  LARHITSMUEZDCYBGPONVJWXKFQ
0inputs+0outputs (1major+38502minor)pagefaults 0swaps
KONVFJXPZQ, RAIHCTLMUEZDYGBWPONVFKXQSJ, RASHCITMUELDYGBJPONVFWXKZQ, RESHCILMUTWDYGBZPONVFAXKQJ, RESHCILMPTUDYGBWJONVFAXKZQ, RPAHCISMUELDYGBTJONVFWXKZQ, RAIHCTSMUELDYGBWPONVFKXQZJ, TRSHCIPMAULDYGBEJONVFWXKZQ, RTAHCISMUELDYGBWPONVFJXKQZ]
Final key: [R, Z, S, H, C, I, L, M, U, E, K, D, Y, G, B, W, P, O, N, V, F, A, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
43.80user 2.88system 0:39.86elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36513minor)pagefaults 0swaps
  LOAUNDWCRSTIMEBHZGVKYFJXPQ
Final key: [B, E, A, U, N, H, X, M, R, L, W, I, Z, G, C, T, P, V, D, O, F, K, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.01user 2.60system 0:38.90elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36272minor)pagefaults 0swaps
Final key: [R, E, A, Y, N, T, L, M, C, P, S, I, D, O, B, W, K, U, G, V, X, Z, H, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.63user 3.38system 0:42.95elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38620minor)pagefaults 0swaps
Final key: [C, T, I, H, U, X, L, P, R, E, M, Y, S, G, B, F, K, O, N, V, D, W, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.67user 2.90system 0:41.53elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41919minor)pagefaults 0swaps
Final key: [C, E, J, X, B, W, H, V, U, L, T, I, S, G, R, Y, P, D, O, N, F, M, A, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  NEAMOUFPDHITSWRLZBGXCVYJQK
  YOANCTIMEHRDSGBZLVUPWKXJFQ
  SUANCTIMEHLRDOBYWVGPFKXJZQ
  PRANCTIMEHUSDOBWLVGYFKXJZQ
0inputs+0outputs (1major+37921minor)pagefaults 0swaps
NCITMUHEDXOBWLVGPFKYJZQ, RASNCTIMUEWDXOBHJVGYFKQLZP, RASPCITMUHEDXOBWLVGNFKYJZQ, RASNCTIMUHEWDOBYLVGPFKXJZQ, RASNCWIMUEHYDOBTLVGPFKXJZQ, REAYCTIMUHLSDOBWPVGNFJXQZK, RASNCTIJUHEYDOBWLVGPFKXMZQ, RZSNCTDMUHEIXOBWLVGPFKYJAQ, RASNCTIMUHEDXOBWLVGYFQJKZP, RASNCTWMUHEDXOBILVGPFKYJZQ, RASNCHIMUETYDOBKLVGPFWXJZQ, RAWNCTIMUEHYDOBKLVGPFSXJZQ, RALNCTIMUEWSDOBHPVGYFKXJZQ, RFSNCTAMUEHIDOBWLVGPXKYJZQ, UASNCTIMREHYDOBWLVGPFZXJKQ, RFSNCTIMUHEYDOBWLVGPAKXJZQ, RASNCTIMUHEDXOBLWVGPFKYJZQ, RAKNCTWMUEHYDOBILVGPFSXJZQ, RTSNCIAMUEHYXOBWLVGPFKDJZQ, RASNCTKMUEWDXOBHLVGYFIQJZP, RASNCTKMUEHDXOBWLVGYFIZJQP, REANCTIMUHLSDGBWPVOYFKXJZQ, RTDNCIAMUEHYSOBWLVGPFKXJZQ, RESNCTIMUHADXOBWLVGPFKYJZQ, RASNCTDMUEHIXOBKLVGPFYWJZQ, RESNCTIMULWYDOBZHVGPFKXJAQ, RASNCEIMUTHDXOBWLVGYFKQJZP, RASNCTWMUEHXDOBILVGPFKYJZQ, RASNCTIMUKHDXOBELVGYFWJQZP, RASNCTHMUIEYDOBWLVGPFKXJZQ, RASNCLIMUEHDXOBKTVGPFYWJZQ, RASNCTYMUHEIDOBFLVGPWKXJZQ, RSANCTIMUHEDXOBWLVGPFKYJZQ, RTLNCIHMUEWSDOBAPVGYFKXJZQ, RASNCTIMUEWXDOBHLVGYFKQJZP, RFANCTIMUHKSDOBWLVGYEJXPZQ, RAFNCTIMUHESDOBWPVGYLKXJZQ, RESNCAIMUHTYDOBWJVGPFKXLZQ, RFSNCTAMUHEIDOBWLVGPXKYJZQ, RALNCTIMUHEDXGBWSVOYFKZJPQ, RFANCTIMUHLSDOBWPVGYEKXJZQ]
  RASNCTIMEUHYDOBWLVGPFKXJZQ
Final key: [B, A, I, P, C, T, S, M, U, E, H, D, Y, G, R, W, L, V, O, N, F, J, X, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
49.43user 2.88system 0:44.85elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42133minor)pagefaults 0swaps
Final key: [R, F, T, H, N, D, L, M, C, E, Q, I, Y, G, B, W, P, U, O, V, X, Z, A, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.43user 2.84system 0:43.72elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38320minor)pagefaults 0swaps
  OSADCTIMEPRFYGBWHVUNLKXJQZ
  OSADCTIMERHFYGBWLVUNJPXKZQ
Final key: [C, T, Y, D, B, W, X, V, U, E, A, I, S, G, R, H, K, J, O, N, F, M, Z, L, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
47.83user 2.97system 0:43.77elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42760minor)pagefaults 0swaps
  LHITSAOMCUDENVRXGPBYFKZJQW
Final key: [U, W, A, H, C, D, L, M, R, E, S, Y, I, G, B, Q, P, O, N, V, X, K, Z, J, T, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.17user 3.01system 0:43.05elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41566minor)pagefaults 0swaps
Final key: [B, Z, L, I, N, A, X, M, C, J, T, D, Y, G, R, W, P, U, O, V, F, E, S, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
47.41user 2.94system 0:43.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37554minor)pagefaults 0swaps
  STIMEHAORLWFNBYQPKDUXVZJCG
Final key: [O, Z, W, N, C, I, S, U, R, E, H, D, M, G, Y, A, L, V, B, J, T, Q, X, P, F, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.27user 3.07system 0:42.38elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37311minor)pagefaults 0swaps
Final key: [C, W, I, X, U, A, T, H, R, E, M, Y, S, G, B, F, K, O, N, V, D, P, Q, L, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.76user 2.86system 0:43.62elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43856minor)pagefaults 0swaps
Final key: [C, E, I, D, B, W, X, V, U, H, T, L, S, G, R, Y, K, J, O, N, F, M, A, P, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
46.25user 4.44system 0:43.96elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41908minor)pagefaults 0swaps
Final key: [C, M, Y, D, B, W, H, V, U, E, L, I, S, G, R, T, K, X, O, N, F, P, A, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
44.43user 2.61system 0:40.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40201minor)pagefaults 0swaps
  UOFHITSANELRXYGCKVBPQMDWJZ
Final key: [N, E, A, M, C, I, H, P, R, T, S, F, D, V, B, Z, L, O, U, G, X, W, Y, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
46.96user 2.70system 0:43.16elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41198minor)pagefaults 0swaps
Final key: [B, Z, A, I, C, H, X, M, R, E, L, D, S, G, U, W, P, O, N, V, F, Q, Y, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.70user 2.88system 0:41.66elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40704minor)pagefaults 0swaps
  TIMESNOKZXAWCHBDLGVPRJUFQY
Final key: [N, S, A, O, C, I, W, M, R, E, H, Y, D, J, B, F, K, U, G, V, X, Q, Z, P, T, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
  FAXTIMESLDRYVPCHJOUKGNWQZB
  BWANCTIMELHDSGUYPOVXFRKJZQ
  KBANCTIMELHDSGUYPOVXFRZJWQ
0inputs+0outputs (1major+38506minor)pagefaults 0swaps
FKIJZQ, BEANCYLMRTHDSGUIPOVXFZKJWQ, BWANCYTMREPDSGUIHOVXFZLJQK, BEINCYTMRLHDSGUWPOVXFAKJZQ, BEANCYTMRLHDIGUSPOVXFZKJWQ, BEWNCTIMRJHDSGUYPOVXFALQZK, BJINCYTMRLHDSGUWPOVXFAKEZQ, BWANCITMREHDSGUYPOVXFZLJQK, BJANCYTMRLHDSGUIPOVXFZKEWQ, BEWNCYIMRLHDSGUTPOVXFAKJZQ, BEWNCYTMRLKDSGUIPOVXFAHJZQ, BWANCYTMREHDSGUIPOVXFLKJZQ, BEANCYWMRLHDSGUIPOVXFZKJTQ, BPANCYIMREHDSGUTQOVXFWLJZK, BWANCYTMREHDSGUZPOVXFLKJIQ, BWANCYTMRLZDSGUIPOVXFEKJHQ, BQANCITMREHDSGUYLOVXFZPJWK, BEWNCTIMRPHDSGUYKOVXFALJZQ, BEANCYIMRLHDSGUTPOVXFZKJWQ, BEANCYZMRLHDSGUQPOVXFTIJWK, BZTNCYIMRLHDSGUWPOVXFAKJEQ, BWANCYTMRLHDSGUIPOVXFEKJZQ, BEINCTHMRKWDSGUYPOVXFALJZQ, BEANCYIMRLHDSGUZPOVXFTKJWQ, BAWNCHTMRLEDSGUYPOVXFKIJZQ, BEANCYTMRLHDIGUSPOVXFWKJZQ, BEANCYIMRLHDSGUTJOVXFZKPWQ, BWANCETMRLHDSGUQPOVXFYIJZK, BEAXCTIMRLHDSGUYPOVNFWQJZK, BEANCYIMRKHDSGUTPOVXFJLQZW, BLANCYIMRPHDSGUTEOVXFWKJZQ, BEANCYKMRLHDIGUSPOVXFZTJWQ, BEAXCTIMRKHDSGUYPOVNFJLQWZ, BEINCYTMRLHDSGUWKOVXFZPJAQ, BEANCYIMRTHDSGULPOVXFZKJWQ, BEANCYTMRIHDSGUQPOVXFZLJWK, BEANCYKMRLHDSGUIPOVXFZTJWQ, BETNCYIMRLHDSGUWPOVXFAKJZQ, BKANCYTMRLHDSGUWPOVXFEIJZQ, BEANCYTMRLHDSGUIPOVXFWKJZQ, BWTNCYIMRLHDSGUEPOVXFAKJZQ, BEANCYTMRLHDSGUQPOVXFKIJWZ, BHANCTIMRJEDSGUYPOVXFWLQZK, BEWNCTIMRLHDSGUYKOVXFAQJZP, BWANCYTMREHDJGUIPOVXFSLQZK, BAWNCETMRLHDSGUYPOVXFKIJZQ, BEAXCTIMRWHDSGUYPOVNFQLJZK, BEANCYWMRLHDIGUSPOVXFKZJTQ]
  BALNCWTIMEHDSGURPOVXFZYJQK
Final key: [B, I, Z, X, C, Y, T, M, R, E, Q, D, S, G, U, W, P, O, N, V, F, A, L, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
47.78user 3.66system 0:44.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41546minor)pagefaults 0swaps
Final key: [B, T, H, X, N, W, S, M, C, E, L, D, Y, G, R, I, P, V, U, O, F, J, A, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
49.41user 4.17system 0:46.72elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42998minor)pagefaults 0swaps
Final key: [B, E, A, I, N, X, H, M, R, L, T, Y, D, G, C, W, P, V, U, O, F, K, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.84user 3.12system 0:40.99elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42795minor)pagefaults 0swaps
  SYRTIMEHDLUACNVOKWBPXFJQGZ
Final key: [B, H, A, W, R, X, T, M, U, E, L, I, D, N, C, Y, K, G, O, V, F, Q, S, J, Z, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.00user 3.03system 0:43.06elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39054minor)pagefaults 0swaps
  KRANCTIMELHDYGUWBOVXFPSQZJ
Final key: [R, Z, W, I, C, L, X, M, B, E, H, D, Y, G, U, S, P, O, N, V, F, A, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  BSLNATIMEFQRDGUYCHVOPJXKWZ
  BSANCTIMERHDYGUZKOVXFPLQWJ
0inputs+0outputs (1major+41705minor)pagefaults 0swaps
MTRHDYGUXKOVWFPLJZQ, BEANCLIMRTHDYGUSKOVXFPWJZQ, BEANCTIMRQHDYGUSKOVXFLPWZJ, BJANCWIMRTEFYGUSHOVXDPLKZQ, BEANCWTMRLHDIGUSKOVXFZJPYQ, LEBNAWCMRGHDIPUSKOVXFTYJZQ, BEANCTIMRLHDGWUSKOVXFJZPYQ, LBENCTIMRPADHVUSQOGXFJYKWZ, BEANCSHMRLTDYGUIKOVXFPZJWQ, NEABCTIMRLHDYGUSKOVXFJZPWQ, BEAXCLTMRKHDIGUSPOVNFZYJWQ, BZANCTIMRLHDYGUSKOVXFPJEWQ, BEANCTWMRLHDIGUSKOVXFPYQZJ, BEAXCLTMRKHDIGUSJOVNFPYZWQ, BEYNCSIMRTHDAGUZKOVXFPLJWQ, BEWNCHTMRLQDIGUSKOVXFJYPAZ, BEANCTWMRLPDIGUSKOVXFHYQZJ, BEANCTIMRLHDYGUSKOVXFZQPWJ, BEANCYTMRKSDIGUHPOVXFJLZWQ, BEANCTWMRLHDIGUSPOVXFKYQZJ, BEANCQSMRTHDIGUYPOVXFZJKWL, BEANCYTMRLHDIGUSQOVXFJKZWP, BEANCYTMRLHDSGUIQOVXFJPKWZ, BJANCLTMRKHDIGUSEOVXFPYZWQ, BSANCYTMRPHDIGULKOVXFJEQWZ, BEANCLTMRKHDIGUSJOVXFPYZWQ, BWANCTIMRLHDYGUSEOVXFPKJZQ, BZANCTIMRLHDEGUSKOVXFJYPWQ, BHANCLTMREPDIGUSQOVXFJYKWZ, BEANCTIMRLHDYGUSKOVXFZJQWP, BEANCYTMRLKDIGUSPOVXFJHZWQ, BEANCWHMRLPDIGUSKOVXFJYTZQ, BEANCLTMRJHDIGUSKOVXFPYQWZ, BEANCYIMRPHDTGUSKOVXFWLJZQ, BZANCTDMRLHIYGUSKOVXFEQJWP, BEANCWLMRTHDYGUSQOVXFPIKZJ, BEANCTIMRZHDYGUSKOVXFPLQWJ, BEANCTQMRLPDYGUZHOVXFSIKWJ, BEANCTIMRQHDYGUSKOVXFJLZWP, BEANCLTMRKHDIGUWPOVXFZYJSQ, BQANCTIMRLHDYGUSEOVXFJPKWZ, BEANCTIMRQHDYGUSPOVXFJLKWZ, BEANCWIMRLHDYGUSKOVXFZPJTQ, BEANCWIMRPHDYGUSKOVXFJLTZQ, BQANCTDMRLHIYGUSKOVXFZEJWP, BEANCLTMRPQDIGUSKOVXFJYHWZ, BEANCYTMRLPDIGUSQOVXFJHKWZ, BEANCTIMRLHDZGUYKOVXFJSPWQ, BPAXCTIMRLHDYGUSEOVNFWJKZQ, BEANCTIMRJHDYGUSKOVXFPLZWQ, BLAXCTIMRQHDYGUSEOVNFJPKWZ, BEANCTIMRKWDYGUSPOVXFJLZHQ, BEANCLHMRKTDIGUSJOVXFPYZWQ, BEANCWPMRLHDIGUSKOVXFJYTZQ, BEANCTIMRLHDZGUSKOVXFJYPWQ, BEANCTIMRLHDZGUSQOVXFJYKWP, BAENCTIMRLHDYGUSKOVXFZPQWJ, BTANCQIMRLHDYGUSKOVXFPEJWZ, BEANCTIMRPHDYGUSQOVXFJLKWZ, BEANCTIMRLQDYGUSKOVXFPZHWJ, BSANCETMRPHDIGULKOVXFJYQWZ, BEANCTZMRLHDYGUSJOVXFPIKWQ, BEANCTIMRJHDYGUSQOVXFPLKWZ, BEANCTIMRLZDYGUSKOVXFPHJWQ, BEANCSIMRLTDYGUHKOVXFPZJWQ, BEANCWIMRTHDYGUSQOVXFPLKZJ, BJANCWIMRTHDYGUSKOVXFPLEZQ, BEANCTIMRQPDYGUZHOVXFSLKWJ, BEANCWTMRLHDIGUSKOVXFZYPJQ, BEANCWIMRPHDYGUSKOVXFTLJZQ, BEYNCTIMRPHDAGUSQOVXFJLKWZ, BEANCTIMRLZDHGUSKOVXFJYPWQ, BJANCSIMRLTDYGUHKOVXFPZEWQ, BEANCWIMRLHDZGUSKOVXFJYPTQ]
Final key: [B, Q, A, X, C, Y, T, M, R, E, W, D, I, G, U, S, P, O, N, V, F, Z, L, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
44.04user 2.64system 0:40.01elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40102minor)pagefaults 0swaps
Final key: [R, T, A, Y, U, Z, M, P, C, E, H, I, S, O, B, F, K, G, N, V, D, W, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.26user 2.85system 0:41.31elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40139minor)pagefaults 0swaps
Final key: [C, F, I, H, U, X, L, P, R, E, W, Y, S, G, B, Z, M, O, N, V, D, K, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.75user 3.04system 0:40.91elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41094minor)pagefaults 0swaps
Final key: [R, T, I, Y, U, A, H, P, C, E, M, S, D, O, B, F, J, G, N, V, Z, W, X, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.66user 3.19system 0:42.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39567minor)pagefaults 0swaps
  RNHITSFPOAMECDBYVKJGZLUWQX
  WANHITSUYDELRGVFPBOCXKMZJQ
  WANHITSEUDYLRGVFPBOCXKMZJQ
  LCYHTIMERUWDSGBAPONVFKXJQZ
Final key: [C, M, S, H, U, I, X, P, R, E, W, Y, Z, G, B, F, K, O, N, V, D, L, A, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.32user 2.88system 0:41.26elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42003minor)pagefaults 0swaps
Final key: [U, Q, S, H, C, I, L, M, R, E, W, Y, Z, G, B, F, K, O, N, V, D, A, X, J, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.84user 2.82system 0:40.22elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38650minor)pagefaults 0swaps
Final key: [C, W, S, H, U, X, L, P, R, E, M, Y, I, G, B, Z, J, O, N, V, D, F, A, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.14user 3.64system 0:44.78elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42102minor)pagefaults 0swaps
Final key: [B, H, T, D, R, Y, A, M, C, L, E, I, X, O, U, Z, K, G, N, V, F, Q, S, J, W, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.35user 4.44system 0:42.86elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39658minor)pagefaults 0swaps
Final key: [R, H, L, D, C, A, T, M, U, E, F, I, Y, G, B, W, P, O, N, V, X, Z, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.81user 3.64system 0:44.55elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39011minor)pagefaults 0swaps
  LRAOCTIMEHWDUNBZKFGVXPYJSQ
Final key: [N, F, Z, O, C, I, W, M, R, E, H, D, A, J, B, S, L, U, G, V, X, Q, Y, P, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.23user 2.78system 0:41.27elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36458minor)pagefaults 0swaps
Final key: [B, E, A, H, N, I, S, M, C, T, L, D, Y, G, R, W, P, U, O, V, F, K, Z, J, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
42.70user 2.72system 0:39.81elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36914minor)pagefaults 0swaps
Final key: [N, Q, A, W, R, I, S, C, O, M, L, F, H, V, Y, X, J, B, G, U, T, E, D, P, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
44.49user 3.00system 0:41.36elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38945minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, E, L, D, Y, G, B, W, K, U, O, V, X, Z, Q, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.25user 2.84system 0:43.72elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41960minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, M, V, U, T, L, I, S, G, R, A, P, D, O, N, F, J, Z, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
44.43user 2.70system 0:40.06elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40859minor)pagefaults 0swaps
Final key: [R, W, S, N, U, Z, H, P, C, E, L, I, Y, O, B, A, M, F, G, V, D, K, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.28user 2.60system 0:40.75elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39129minor)pagefaults 0swaps
  EOANHITSRYMFLGCDJUBVXPWKQZ
Final key: [C, F, I, H, U, D, T, P, R, L, M, Y, S, G, B, W, E, O, N, V, A, K, X, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  ATIMEHSBOLRNDPUWVFQJGCKXYZ
  SNAOCTIMEHPDBWRYLVUGFZXKQJ
  BAPNCTIMELHDSJUYROVGFQXKWZ
0inputs+0outputs (1major+37290minor)pagefaults 0swaps
 BRANCTIMELHDSGUYPOVJFQXKWZ, BEANCHIMRLTYSJUXPOVGFQDKWZ, BEJNCHYMRLTDSAUIPOVGFQXKWZ, BWANCHIMRETDSGUYPOVJFQXKLZ, BLANCTIMREHDSGUYPOFJVQXKWZ, BEAOCTIQRLHDSGUYPVNJFMXKWZ, BIANCHEMRTPDSGUYKOVXFWQZJL, BTANCHIRMLPDSGUYEOVXFQJKWZ, JEANCTIMRLWDSBUYPOVGFKXQHZ, BEANCHIMRTQDSJUYPOVGFLXKWZ, NEABCTIMRLQDSGUYKOVJFWXPZH, BEANXHIMRLTDSGUYKOVJFWCPZQ, BEYNCTIMOLWDSGUAPRVJFQXKHZ, BAENCTIMRLYDSGUHPJVOFQXKWZ, BEANCTIMRLPDSJUYHOVGFZXKWQ, BEANCTIQRLHDSJUYMOVGFPXKWZ, BEAFCITMRLHDSGUYPOVJNQXKWZ, BEANCYIMRLTDSGUHPOVJFZXKWQ, BEANCHIMRLWDSJUYPOVGFZXKTQ, BLANCITMREHDSGUYPOVJFZXKWQ, BAWNCLIMREHDSGUYPOVJFQXKTZ, BEXOCHIMUTQDSJRYLVNGFPAKWZ, BEANCHIMRLTDSGUYPOVJFZXKWQ, BEANCHYMRLTDSJUIPOVGFZXKWQ, BAYNCLIMREHDSGUTPOVJFQXKWZ, BEANCHXMRLTDSGUYPOVJFQIKWZ, BEANCHIMRLTDSGUYKOVJFZXPWQ, BEANCHIMRLTDSGUXPOVJFZYKWQ, BEANCHIMRZQDSGUYLOVXFWJPTK, BEZNCITMRLYDSGUHPOVJFAXKWQ, BEXOCHIMULTDSJRYPVNGFQAKWZ, BEANCHIMRLTDYJUSPOVGFZXKWQ, BEANCHIMRLTDSGUYKOVXFWJPZQ, BTANCHIMRLEDSGUYPOVJFWXKZQ, BPANCHIMRTQDSGUYLOVJFWXEZK, BEAJCTIMRLHDSGUWPONVFQYKXZ, BLYNCHTMRZIDSGUEPOVXFAJKWQ, BATNCHIMREPDSJUYLOVGFQXKWZ, BEAOCTIMULHDSJRYPVNGFZXKWQ, BEANCHIMRPTDSJUYLOVGFZXKWQ, BTANCYSMRLEDIJUHPOVGFQXKWZ, BTANCHIMREQDSJUYLOVGFPXKWZ, BEANCYIMRLHDSJUTQOVGFPXKWZ, BEANCHIMRLTDSGUYKOVJFWXPZQ, BLANCTIMREWDSGUYPOVJFQXKHZ, BEANCYIMRTQXSGUHLOVJFPDKWZ, BEANCYIMRTQDSJUHLOVGFPXKWZ, BEANCITMRLYDSGUHPOVJFZXKWQ, BQANCHIMRETDSJUYLOVGFPXKWZ, BWANCTIMRLEDSJUYPOVGFQXKHZ, BEAOCYIMULHDSJRTPVNGFQXKWZ, BEANCTIMRLHDSJUYPVOGFZXKWQ, BEAOCHIMULTDSJRYPVNGFZXKWQ, BHANCEIMRLTDSJUYPOVGFZXKWQ, BIANCETMRLHDSGUYPOVJFZXKWQ, BLANCTIMREWDSJUYPOGVFQXKHZ, BHANCTIMRLEDSGUYKOVJFWXPZQ, BKANCHIMRLWDSGUYPOVJFQXETZ, BEINCTAMRLHYSJUDPOVGFQXKWZ, BTANCHIMRLEDSJUXPOVGFQYKWZ, BEANCHYMRLTDSJUIPOVGFQXKWZ, BLYNCTIMREHDSGUAQOVJFPXKWZ, BTANCHIMREWDSJUYPOGVFQXKLZ, BEANCTIMRLWDSGUYPOVJFQXKHZ, BLAOCQIMUEHDSJRYPVNGFTXKWZ, BLANCHIMRTPDSGUYEOVJFQXKWZ, BIANCHEMRLTDSGUYKOVXFWJPZQ, BEINCHAMRTQDSJUYLOVGFPXKWZ, BQANCTIMRLWDSJUYPOVGFEXKHZ, BEANCHIMRLTVSGUYKODJFWXPZQ, BEANCTIMRLQDSGUYKOVJFWXPZH, BEYNCTIMRLWDSJUAPOVGFQXKHZ, BAENCITMRLYDSGUHPOVJFZXKWQ, BLINCTAMREHDSJUYQOVGFPXKWZ, BEANCHIMRLTDSJUYPVOGFZXKWQ, BLANCITMREHDSGUYQOVJFPXKWZ, BEANCITMRLWDSJUYPOVGFQXKHZ, BWANCHIMRETDSJUYQOVGFPXKLZ, BEINCTYMRLHDSJUAPOVGFQXKWZ, BTANCHIMRPEDSJUYLOVGFQXKWZ, BEINCHAMRLTDSJUYPOVGFQXKWZ]
Final key: [B, L, A, N, C, H, I, M, R, E, Q, D, S, G, U, T, P, O, V, X, F, Z, Y, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.94user 2.94system 0:43.32elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37842minor)pagefaults 0swaps
  UDANTIMEOYHRFPBWLCGKXJVSZQ
  DPANTIMERSHUFLBWKCGOXJVQYZ
  HDANTIMERPSOFLBWKCGUXJVZYQ
  DUANTIMEROHGFSBWLCKYXJVPZQ
Final key: [N, H, A, W, R, I, S, C, O, E, T, F, D, G, B, Q, L, M, V, U, X, P, Y, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.57user 2.98system 0:41.27elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39840minor)pagefaults 0swaps
Final key: [C, Z, I, D, U, A, T, H, R, P, M, F, S, G, B, W, K, O, N, V, X, E, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
0inputs+0outputs (1major+35090minor)pagefaults 0swaps
YSGRIJMONFLKPEZ, CTAXBDEVUHWYSGRILMONFJKPQZ, CTAXBIEVUHWYSGRDJMONFKPLQZ, CTSXBDEVUHWYAGRIJMONFLPZQK, CTAXBDIVUEHWSGRYJMONFLKPQZ, CTAXBIEVUWHYSGRDLMONFJPZQK, CTAXBDEVUHKYSGRPJMONFLWIQZ, CSAXBDEVUHWYTGRKJMONFLIPQZ, CIAXBDEVUKTYSGRHFMONJLWPQZ, CWAXBDEVUIKYSGRHJMONFLTPQZ, CTAXBSEVUHWYIGRDJMONFLPKQZ, CTAXBDIVUHEWSGRYJMONFLKPQZ, CTAXBDIVULHWSGRYJMONFEKPQZ, CTAXBIYVUHWESGRDJMONFLPKQZ, CTAXBDEVUYWISGRHJMONFLKPQZ, CFAXBDEVUHKYSGRIJMONTLWPQZ, CTAXBIEVUHWPSGRDLMONFJYZQK, CTAXBSEVUHWYDGRKJMONFLIPQZ, CEYMBITVUHWXSGRDLPONFJAKQZ, CTAXBDEVUIWYSGRHJMONFLKPQZ, CTAXBDEVUHWYSGRQJMONFLKPIZ, CTAXBDPVUIWYSGRHJMONFLKEQZ, CTAXBIEVUHDYSGRLQMONFPWKZJ, CYAXBDEVUHITSGRQJMONFLWPZK, CITXBSEVUHWYDGRAJMONFLPZQK, CTAXBIEVUHMYSGRDLWONFJPKQZ, CTAXBIEVUHWMSGRDLPONFJYKQZ, CTADBXEVUHWYSGRIJMONFLKPQZ, CTAXBIEVUHWMSGRDLPONFKYJQZ, CTAXBDEVUIWYSGRHLMONFJKPQZ, CTAXBDSVUHWYEGRIJMONFLKPQZ, CTAXBSEVUHWYDGRIJMONFLKPQZ, CTAXBMEVUHWISGRDLPONFJYKQZ, CTAXBIEVUHWDSGRPYLONFJMKQZ, CIAXBTEVUHWYSGRDJMONFLKPQZ]
Final key: [C, T, I, X, B, W, H, V, U, E, L, Y, M, G, R, S, P, D, O, N, F, K, A, Z, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
47.89user 3.13system 0:44.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39383minor)pagefaults 0swaps
  REAHITSMNFOUCGBDPKVLJWXQYZ
Final key: [C, T, Y, U, B, W, S, J, N, E, H, X, I, V, R, Z, P, D, O, G, F, M, A, L, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
46.04user 2.78system 0:42.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41561minor)pagefaults 0swaps
  HITSWPGJNDUZMVREKLOBXAFQYC
Final key: [C, Q, Y, X, B, W, T, V, U, E, L, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
47.08user 3.00system 0:42.58elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42078minor)pagefaults 0swaps
Final key: [C, E, L, D, B, H, X, V, U, T, M, I, S, G, R, Y, P, J, O, N, F, Z, A, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
47.33user 3.22system 0:44.06elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38010minor)pagefaults 0swaps
  MNUOEWDHITSLYRFGCXBVQPKAJZ
Final key: [C, F, S, H, U, D, X, P, R, E, L, Y, I, G, B, M, J, O, N, V, Z, W, A, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.05user 2.98system 0:43.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37212minor)pagefaults 0swaps
  ROEALHITSWNCMDVZJXUGBYKFQP
  YERAOHITSQDFNWLVPKUGBCXMZJ
  REAHITSPBLMUYGCDKONVFWXJZQ
Final key: [R, E, A, I, U, X, H, P, B, L, M, D, Y, G, C, W, K, N, O, V, F, T, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.99user 3.15system 0:43.33elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42038minor)pagefaults 0swaps
  BZAXCHTIMERDSGUWPONVFJYKLQ
Final key: [B, Z, A, X, C, H, Q, M, R, E, L, D, S, G, U, I, P, O, N, V, F, J, Y, T, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.22user 2.82system 0:42.35elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39692minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, K, L, F, W, M, G, Q, P, U, V, B, X, E, H, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.17user 2.60system 0:41.92elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40368minor)pagefaults 0swaps
Final key: [R, W, S, X, U, A, L, J, C, E, M, I, Y, G, B, F, K, O, N, V, D, H, Z, P, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.21user 2.84system 0:41.37elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41372minor)pagefaults 0swaps
Final key: [O, H, A, D, R, I, X, J, N, E, T, U, F, G, C, W, P, M, V, B, L, Q, Y, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.87user 2.54system 0:40.08elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40736minor)pagefaults 0swaps
  RFAONTIMECSDWPUYHLVBGKXQZJ
Final key: [R, I, A, D, N, S, X, J, O, P, T, F, H, G, C, W, L, U, V, B, M, Z, Y, E, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.93user 2.71system 0:41.55elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41161minor)pagefaults 0swaps
Final key: [U, Z, A, H, C, I, L, M, R, E, W, S, D, G, B, F, K, O, N, V, X, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.67user 2.61system 0:40.50elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40117minor)pagefaults 0swaps
  AOEHITSMRFLCWNPYJUBGQDVKXZ
  VOEHITSMRFLCNGWYAUBJDPKQXZ
Final key: [B, E, A, I, N, Y, X, M, C, T, L, D, H, G, R, W, P, U, O, V, F, J, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.11user 2.69system 0:38.12elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41702minor)pagefaults 0swaps
  REWYHITSGOPDLJACZUKBFVNMQX
Final key: [C, T, I, D, U, Y, L, H, R, E, M, F, S, G, B, A, P, O, N, V, X, W, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.69user 2.88system 0:43.64elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41682minor)pagefaults 0swaps
Final key: [B, Z, I, N, C, H, L, M, R, E, W, D, Y, G, U, Q, P, O, V, X, F, A, S, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
44.17user 4.05system 0:41.82elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39833minor)pagefaults 0swaps
  REHITSOLCAMNDGUWVBPYFKXJZQ
Final key: [B, H, T, D, R, Y, A, M, C, E, L, I, X, O, U, Z, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
49.90user 2.91system 0:45.55elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41089minor)pagefaults 0swaps
Final key: [C, T, I, H, U, Y, X, P, R, E, M, F, S, G, B, Z, L, O, N, V, D, W, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.98user 2.98system 0:44.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41306minor)pagefaults 0swaps
  TIMENDAHOLSCFQRWPUVGBKYJXZ
Final key: [O, Z, A, W, N, I, F, E, R, L, Q, C, D, M, B, S, P, V, U, G, X, H, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.27user 3.70system 0:43.64elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40173minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, L, M, U, P, W, I, Y, G, B, F, K, O, N, V, E, Z, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.73user 4.10system 0:45.56elapsed 111%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38084minor)pagefaults 0swaps
Final key: [U, H, I, D, O, Y, X, B, C, E, T, S, W, G, R, A, P, Q, N, V, F, M, Z, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
47.06user 3.23system 0:43.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40932minor)pagefaults 0swaps
  ORANCTIMEULYSPBWKHGVXFDQJZ
Final key: [R, A, S, H, C, D, L, M, U, E, Z, I, Y, G, B, W, K, O, N, V, F, P, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.58user 3.40system 0:43.55elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40739minor)pagefaults 0swaps
  TIMELOWYAVNHUDFSRCGBZPKXQJ
  OHATIMEPSLDCRUNFXVGYBWKJZQ
  OHATIMEPSLDCRUNWXVGYBKZJQF
  OHATIMEPSLDCRUNYXVGQBWKJZF
Final key: [R, A, W, D, C, H, S, M, B, E, L, I, Y, G, U, Z, P, O, N, V, F, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.25user 2.89system 0:40.62elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42536minor)pagefaults 0swaps
Final key: [N, Q, A, D, O, I, S, E, R, P, H, C, F, M, G, W, K, U, V, B, X, Z, L, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.43user 2.94system 0:42.67elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39388minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, Q, V, U, E, L, I, S, G, R, Z, P, D, O, N, F, M, A, J, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
46.66user 2.90system 0:42.58elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40166minor)pagefaults 0swaps
  YHITSAOPUMRGENCQDLBJFWKZVX
  BHADRTIMELKXYOCUPGNVFQSZWJ
Final key: [B, H, A, D, R, Y, L, M, C, T, E, I, X, O, U, Z, P, G, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.92user 3.58system 0:42.90elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40674minor)pagefaults 0swaps
Final key: [U, T, L, H, C, I, F, M, R, E, W, Y, D, G, B, S, P, O, N, V, X, A, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.52user 2.71system 0:39.30elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37722minor)pagefaults 0swaps
Final key: [R, F, A, H, N, Y, L, M, C, P, T, I, D, G, B, W, J, U, O, V, X, K, Z, E, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.14user 2.88system 0:42.29elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37710minor)pagefaults 0swaps
Final key: [B, T, L, I, N, A, X, M, C, E, S, D, Y, G, R, W, P, U, O, V, F, K, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.61user 3.10system 0:43.46elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42025minor)pagefaults 0swaps
Final key: [R, H, A, Y, N, T, F, M, C, E, L, I, D, O, B, W, P, U, G, V, X, Z, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.83user 3.43system 0:42.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39513minor)pagefaults 0swaps
Final key: [N, Q, A, W, R, I, S, C, O, M, T, F, L, P, G, Y, K, B, V, U, X, H, D, E, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.75user 3.05system 0:43.41elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38813minor)pagefaults 0swaps
  NASJURTIMELDHGBWFOYVCKXQPZ
  RNSJUATIMELDHGBWFOYVCKXQPZ
  ARTIMEXOUHLSYGBWPCNVDKZJFQ
Final key: [R, M, S, H, U, D, T, P, C, E, Z, I, Y, G, B, F, K, O, N, V, A, W, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.73user 3.00system 0:41.99elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38555minor)pagefaults 0swaps
  OGHITSDNRMAUBWVFEQPCYJXZLK
Final key: [B, W, A, U, N, H, X, L, R, T, E, I, Y, G, C, Z, P, V, O, D, F, K, M, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.95user 2.80system 0:41.12elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40083minor)pagefaults 0swaps
Final key: [C, Z, I, D, U, A, T, H, R, P, M, F, S, G, B, W, E, O, N, V, X, K, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.74user 3.70system 0:43.69elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37985minor)pagefaults 0swaps
  HITSOALWCMEYDGBVKURPNQFXZJ
  RASHCDTIMELUYGBWPONVFJXKZQ
Final key: [R, Z, S, H, C, I, L, M, U, E, J, D, Y, G, B, W, P, O, N, V, F, A, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
  OMEDHITSNLFRCVBYWAUGXJQKZP
  OMEDHITSNCLRPVBYWJUZXGAKQF
  OMEDHITSNKLRCVBYWFUPXJQZGA
  OMEDHITSNJLRCVBYWFUXKAPQZG
  OAERHITSNZLYUVGPWBJCDXFMQK
  OMEDHITSNJLRCVBYWUGZKAFQPX
  OMEDHITSNJLRCVBYWUGKAQFZXP
  OEARHITSNULDCVGPWBMQYJFKZX
  RUOEHITSNALFCVGDWBYMXJPKZQ
0inputs+0outputs (1major+39002minor)pagefaults 0swaps
EHMITKNALFCUGDWBYRXJPZVQ, OHEJMITSNDLRAUBFWCYGXPVKQZ, OEHMRTAPNQLCDVIYWBUSXJFKGZ, OHWDGZTSNJLRCVIYEBUMXAFKQP, OWARDIMENSLHTVGPZBUCYXFKQJ, OHEDFITSNLGRCVBYWAUMXJQKZP, APEWRIMONHLYGVUTDFBCKXSZQJ, VECORTSKNPLHDUGAWBYIXMJZFQ, OHEUMITWNALDCVGFSBRKXJPZQY, USANRETKCHWMILBPDOGFVQYZXJ, OTIWREAKUHLMSNCPDGVFYQBZXJ, OMADGETSNZLRCVIHWBUPYJFKQX, OSEHMITPRNLDAUBFWCYGXJVQZK, OHEDGZTSNJLRCVIXWBUMYAFKQP, OTEWRIAKUHLMSNCPDGVFYQBZXJ, OHEDGITSNLFRCMBYWAUVXJQKZP, OILSRTMPNHECDVGAWZBUYXJKFQ, SAEWRITKCHQMUNOPDBGFVLYZXJ, OWARHIXENSLDTVGPZBUCYMFKQJ, OEHDGITSNALUCVYPWBRMXJFKQZ, OHEDGZTSNJLRCVIYWBUMXAFKQP, OQEDGZTSNJLRCVIYWBUMXAFKHP, OHEDGZASNTLRCVIXWBUMYJFKQP, OHFDGZASNTLRCVIYWBUMXJEKQP, OZEDHITSNLFRCVBYWAUGXJQKMP, CIESRTMONHLADVUKWPBGYXFJQZ, THYDOIASNLFRCZBPWGUVXEQKMJ, BINDOETVUHWAXGMRSYCJKZLFQP, ASEWRIMONHYLGVUTDFBCKXPZQJ, OHERGZASNTLDCVIYWBUMXJFKQP, OSEHMITPNALDCURFQBYGXJVKWZ, OSEHMITPNALDCURFZBYGXJVKWQ, OSEHMIDKNALTCUGFWBYRXJPZVQ, OHEUGITSNALDCVYPWBRMZXFKQJ, OAESRTMPNQHCDVGKWBLUYXJZFI, OEHDGZASNTLRCVIYWBUMXJFKQP, OAESRTMPNHJCDVGIWBZUYLQKFX, AIEWRDMONHLSGVUTZPBCKXFJQY, MTANRIYEOHSFPQUWDGBCXKVZLJ, OFEDGZASNTLRCVIYWBUMXJHKQP, OSEHMIJPNALDCURFQBYGXTVKWZ, NMADHITOUSFRPEBYLCGWVJXQZK, OYARHIMENSLDTVGPZBUCWXFKQJ, OYEDGZTSNJLRCVIXWBUMHAFKQP, OTEDRIASNFLMCVBPWGUHYQKZXJ, OWARHIMENSLDTVGBZPUCYXFKQJ, UHESRTMONPLYDVGAWIBCZXJKFQ, OPQDRITKUHLMSNCXWGVFYABZEJ, OIAFRJTEUHWCSLMPDGVNYQBZKX, OHPDGEKSNFLRCVIXWBUMYATZQJ, UTEHRIMONDLYSVGAWPBCZXJKFQ, OHEDGZTSNILRCVJYWBUMXAFKQP, GAEWRITKCHLMUNOPDBSFVQYZXJ, OSEHMITPNFLDCURAWBYGXJVQZK, OHEYGZASNTLRCVIDWBUMXJFKQP, OWARHIMENSQDTVGPZBUCYXFKLJ, OKEDGZASNTLRCVIYWBUMXJFHQP, OSEHMITKNALQCUBFWGYRXJPZVD, OSEHMITPNQLDCURFWBYGXJVAZK]
Final key: [N, H, A, M, O, D, T, K, Y, L, Q, R, Z, G, B, W, P, C, U, V, X, F, I, E, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.20user 2.97system 0:44.12elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40131minor)pagefaults 0swaps
  AREHITSUCLMFYOBWPNGVDKXJQZ
Final key: [R, W, S, H, U, A, M, P, C, E, T, I, Y, O, B, F, J, G, N, V, D, Z, X, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.11user 2.84system 0:42.01elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39062minor)pagefaults 0swaps
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 23
47.86user 3.01system 0:44.02elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37520minor)pagefaults 0swaps
Final key: [N, S, A, I, O, H, W, C, R, E, L, Y, F, M, G, Q, P, U, V, B, X, Z, D, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.21user 4.11system 0:45.06elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38935minor)pagefaults 0swaps
  PASONTIMERDHWGBLFYUVCKXQJZ
Final key: [C, Z, I, H, U, D, X, P, R, M, L, Y, S, G, B, Q, E, O, N, V, F, W, A, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
45.78user 2.78system 0:42.07elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37020minor)pagefaults 0swaps
Final key: [C, F, I, H, U, X, L, P, R, K, M, Y, S, G, B, W, E, O, N, V, D, Z, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
49.55user 2.87system 0:45.83elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40357minor)pagefaults 0swaps
  RTIMEAHNCPSDYOBWJUGVXLZKFQ
  RQAHNTIMEPSDYOBWKUGVXCZJFL
Final key: [R, S, A, H, N, I, Q, M, C, K, T, D, Y, O, B, W, P, U, G, V, X, Z, L, E, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  EAHITSDMNYCOBJURLFZVKGQPWX
  NWAHITSCGELROMYDKVUBXPFJZQ
  OKAHITSCGELRWMYDJVUBNPXQFZ
  NQAHITSCGELRWMYOKVUBXFDPZJ
  NPAHITSCGOLRWMYFKVUBXEDJZQ
  NFAHITSCGELRWMYOPVUBXKDJZQ
  NFAHITSOGELRWMYKCVUBXPDJZQ
0inputs+0outputs (1major+41745minor)pagefaults 0swaps
AIOTSCGELRWMYDHVUBXKZPQJ, NHAIOTSCGEZRWMYQPVUBXFDKLJ, NFAIOTSCGELRWMYHKVUBXPDJZQ, HNAIOTSCGELRWMYFKVUBXPDJZQ, NFAIOTSCGELRWMYDPVUBXKHJZQ, NFAIOTSCGELRWMYDHVUBXKPJZQ, NFAIOTSCGELRWMYHJVUBXPDKZQ, NFAHOTSCGELRWMYIPVUBXKDJZQ, NFAIOTSCGELRWMYXJVUBKPHZDQ, NFAHITSOGELRWMYKCVUBXPDJZQ, NSAIOTDCGELRWMYFHVUBXKZPQJ, NSAIOTDCGPERWMYFLVUBXKZJHQ]
Final key: [N, F, A, I, O, T, Z, C, G, E, L, R, W, M, Y, H, P, V, U, B, X, K, D, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.39user 4.20system 0:45.34elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39709minor)pagefaults 0swaps
Final key: [C, M, S, H, U, I, X, P, R, E, W, Y, Z, G, B, F, J, O, N, V, D, K, A, L, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.48user 3.08system 0:41.88elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40924minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, L, P, C, E, M, I, Y, O, B, H, J, F, G, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.23user 2.68system 0:42.38elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40038minor)pagefaults 0swaps
Final key: [B, H, I, U, R, T, Z, L, N, E, S, O, X, V, Y, W, P, M, G, C, A, Q, D, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.71user 4.54system 0:44.89elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41378minor)pagefaults 0swaps
Final key: [B, T, A, X, U, D, I, J, R, E, L, Y, F, G, C, W, H, N, V, O, M, P, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.21user 3.11system 0:42.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40633minor)pagefaults 0swaps
  WTIMEHDKCNPOFGBASRULYXVZQJ
  NOAWRHSDCFTIMEULPBGZYVJQXK
  NOAWRHSDCFTIMEULPBGZYVJQXK
Final key: [R, W, T, N, U, D, L, J, C, E, F, I, Y, O, B, A, P, V, G, M, X, Z, H, K, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.41user 2.88system 0:44.02elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40634minor)pagefaults 0swaps
Final key: [N, F, A, I, O, Y, X, P, R, L, T, U, Z, G, B, W, E, C, M, V, D, K, H, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.19user 2.92system 0:42.46elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37359minor)pagefaults 0swaps
  RLAONTIMEBSDYGHWKUVXFPCJZQ
Final key: [B, E, A, V, N, H, S, M, R, T, L, O, I, G, C, W, P, U, D, X, F, K, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.25user 3.13system 0:44.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37428minor)pagefaults 0swaps
Final key: [C, F, S, H, U, D, L, P, R, E, W, Y, I, G, B, A, M, O, N, V, X, T, Q, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.91user 3.80system 0:43.63elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38591minor)pagefaults 0swaps
Final key: [N, P, A, I, O, L, S, C, R, J, H, Y, F, M, G, W, K, U, V, B, X, Z, D, E, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
46.61user 2.84system 0:42.33elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39831minor)pagefaults 0swaps
Final key: [C, L, A, H, U, I, X, J, R, E, M, Y, S, G, B, F, P, O, N, V, D, W, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.11user 3.05system 0:43.58elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38466minor)pagefaults 0swaps
Final key: [R, W, I, D, U, A, H, P, C, E, M, S, Y, O, B, F, K, G, N, V, Z, T, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
47.27user 3.18system 0:43.52elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39966minor)pagefaults 0swaps
  HBADRTIMECPYXOULKGNVFQSJWZ
  HBADRTIMECPYXOULKGNVFQSJWZ
Final key: [B, E, A, D, R, T, Q, M, C, P, W, I, Y, O, U, L, K, G, N, V, F, H, S, J, X, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.75user 2.78system 0:42.77elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37946minor)pagefaults 0swaps
  TIMEBHOKCJDYLUFSAVGRNWXZPQ
Final key: [R, A, S, I, O, Z, X, M, U, K, L, Y, F, G, B, W, E, D, N, V, C, Q, H, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.33user 4.38system 0:43.79elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36890minor)pagefaults 0swaps
Final key: [C, F, A, X, U, I, L, P, R, E, M, Y, S, G, B, W, K, O, N, V, D, Z, H, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.65user 2.64system 0:40.14elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37570minor)pagefaults 0swaps
Final key: [R, H, S, D, U, A, M, P, C, E, Q, I, Y, O, B, F, L, G, N, V, Z, W, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.01user 2.81system 0:42.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38498minor)pagefaults 0swaps
  ACSHTIMERLUDYGBWPONVFJXKZQ
Final key: [C, T, I, H, U, A, L, P, R, M, W, D, Y, G, B, S, E, O, N, V, F, J, X, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.21user 4.02system 0:43.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40345minor)pagefaults 0swaps
Final key: [H, A, S, F, U, D, X, E, R, T, M, Y, I, G, B, Q, K, O, N, V, C, W, L, P, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.62user 2.84system 0:40.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38363minor)pagefaults 0swaps
Final key: [R, W, A, T, U, D, H, E, B, L, M, I, Y, G, C, Q, P, O, N, V, F, Z, X, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.21user 3.16system 0:42.70elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41277minor)pagefaults 0swaps
Final key: [C, E, Z, X, B, I, H, V, U, T, L, Y, S, G, R, W, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
45.66user 2.74system 0:40.89elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40317minor)pagefaults 0swaps
  RANEOHITSPLWDUBMKCYGXFVJQZ
  RANEOHITSPLWDUBMKCYGXFVJQZ
Final key: [N, A, S, H, C, I, Q, M, R, E, W, Y, D, V, B, F, L, O, U, G, X, P, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
  NADYOTIMEHSRWUGFLBKVXPCZQJ
  NDAYOTIMERHUWJGFLBKVXPCSQZ
  HANDOTIMELSRWUGFPBYVXJCKQZ
  NHAYOTIMELSUWPGFRBCVXKDJQZ
  NDAHOTIMESLWUGBFPCYVXKZRQJ
0inputs+0outputs (1major+41878minor)pagefaults 0swaps
ATONIMRLSUDGBFPCKVXHWJQZ, NEAHOTIMRLSUWKBFPCXVJGDQYZ, NEAHOTIBRLSUWYMFPCGVXKDJQZ, NEAHOTIMBLSUWGRFPCYVXJDQZK, NEAYOTIMRUSLWGBFPCKVXJDHQZ, NUAHOTIMRLSEWGBFPCYVXKDJQZ, NMAHOITERSLUWGBFPCKVXJDQYZ, NEBHOITMRSLUWGADKCYVXPZQFJ, PNAHOITBRSLUWGMFECYVXKDQZJ, NEAHLTIMROSUWGBFPCYVXJDQKZ, NQTHOAIMRLSUWGBFPCYVXJDEKZ, CEAHOITMRLSUWGBFQKYVXJDNPZ, HNAVOTIMRELUWYBFPGKCXJDSQZ, NEAHUTIMRSLOWGBFPCYVXJDQKZ, NKXHOTIMRSLUWGBFPCYVAEDJQZ, NEAHWIXMRLSUOGYFPCDVTKQJZB, NCEHTOIMRLAUWGSFPBYVXKDJQZ, NEAIOTYMRSLUWGBFPCKVXHDJQZ, NEAHITOMRSBUWGLFPCYVXJDKQZ, NEAYOTIMRLSUWGBFPCHVXKDQJZ, NEAHOUIMRLSTWGBFPCKVXJDQYZ, NEACOXIMRLSUWGBFYPKVTJDHQZ, NJAHOTIMRSLUWGBFPCYVXKDEQZ, NLAEOTIMRSQUXGBHPCYVWKDJZF, ENAGOTIMRSLUWCHFPBYVXKDJZQ, NEAHOTIMRLSGWUBFPCXVJZDQYK, LEACOTIMRYSUWKBFPHGVXNDJQZ, NEAHOTIMRLGUWSBFPCYVXKDJZQ, CEAHODIMRLSUQNBFPGYVXKTJWZ, NEAHOTIRMLSUWVBFPCGJXKDYQZ, NGAEOTIWRLSUMHBFPCKVXJDYQZ, NEAHOTIMRLSUDGBFPCKVXJWQYZ, NHAEVTIMRLSUDGBFPKCOXJWQYZ, NEAYOTIMRHSDWGBFPCKVXLUJQZ, CEAYOTIMRHSUWNGVPBKFXLDJQZ, NEAHJTIMRSLUQGBDPCYVXKZOFW, NDAHVTIMESLWUGBFPCYOXKZRQJ, NEAHCITMRLSUWGBFPOKVXJDQZY, NEAHOITMRLSUWGBFPCYVXJDQZK, NEAHOITMRQLUWGBFPCYVXKDSZJ, NEAHOIQMRLSUWGBFPCKVXJDTYZ, NEAHOITMRLSUWGBFZCYVXKDPQJ, NEAHOITMRJLUWGBFPCKVXSDQYZ, NFAHOTIMRLSUWGBEPCYVXKDJZQ, NQFHOITMRSLUWGBAPCKVXJDEYZ, NEAHOISMRLTUWGBFPCKVXJDQYZ, NEAHOTXMRSLUWGBFPCYVIZDJQK, NEAHOITMRLSUWGBFQCKVXJDPYZ, NEAHOITMRLSUWGBFPCKVXJDQYZ, NPAHOITMRSFUWGBLECYVXKDQZJ, NEAHOTIMRLSUFGBWPCYVXKDJQZ, NEAHOITMRLJUWGBFPCKVXSDQYZ, NEIHOATMRLSUFGBWPCYVXKDJQZ, NEAHOTIMRLSUWVBFPCYGXZDJQK, NEAHOITMRLSUDGBFPCKVXJWQYZ, NEAHOITMRLSUWYBFPCGVXKDJQZ, NEAHOTIKRLSUWGBFPCMVXJDQYZ, NEAYOITMRLSUWGBFPCKVXJDHQZ, NEAHOTIMRLSUZGBFPCYVXJDQWK, NEAHOTIMRLSUWGBFPCYVXKDJQZ, NJAHOITMRLSUWGBFPCYVXKDQEZ, NEAHOITMRSLUWGBFPCKVXJDQYZ, NEFHOITMRSLUWGBAPCKVXJDQYZ, NSYHOITMRQLUWGBFECAVXKDPZJ, NEAHOITMRSLUWGBDKCYVXPZQFJ, NEAHOFTMRLSUWGBIPCYVXKDQZJ, NEAHOITMRLPUWGBFSCKVXJDQYZ, NEAHOTIMRLSUWGBFPCYVXQDJKZ, NEIHOATMRLSUWGBFPCKVXJDQYZ, NEAHOSTMRLIUWGBFPCYVXKDZQJ, NEAHOITMRLSUWGBFPKCVXJDQYZ, NEAYOITMRQLUWGBFPCKVXJDSHZ, NEAYOTIMRLSUWPBFKGCVXZDHQJ, NEFHOITMRSLUWGBAPCYVXJDQKZ, NKAHOTIMRSLUWGBFPCYVXEDJQZ, NEAHOIXMRLSUWGYFPBCVTKDJQZ, NEAHOKIMRLSUWGBFPCYVXJDQTZ, NWAHOTXMRSLUEGBFPCYVIJDKQZ, NEAIOTYMRLFUWGBSPCKVXJDHQZ, NEAHOTIMRLSUWGBFPCYVXKDQJZ, NEAHOITMRXSUWGBFPCYVLKDQZJ, NEAHOTIMRLSUWGBFKPCVXJDQYZ, NEAYOTIMRLJUWGBFPCKVXSDHQZ, NEAKOTIMRLSUWGBFPCYVXHDJQZ, NEAHOTIMRWLUSGBFPCYVXKDJQZ, NLAHCTIMRESUWPGFJBOVXZDYQK, NFAEOTIMRSLUWGBHPCYVXKDJZQ, NEAHOTIMRYSUWGBFPCLVXZDJQK, NEAHOTIMRLSUWKBFPCGVXJDQYZ, NEAHOTIMRLSUYGBFPCWVXJDQZK, NEXHOTIMRLSUWGBFPCYVAKDJZQ, NEAHOTIMRLQUWPBFKGCVXZDYSJ, NEAHOTIMRLSUQGBFPCYVXKDJWZ, NEAHOITMRLSUWVBFPCKGXJDYQZ, NJAHOTIMRLSUWKBFPCGVXEDQYZ, NEAQOTIMRLSUWGBFPKCVXJDHYZ, NEAKOITMRLSUDGBFPCHVXJWQYZ, NEFYOTIMRHSUWPGAKBCVXZDJLQ, NEAYOTIMRJSUWGBFPCKVXLDHQZ, NEAHOTIMRLSWUGBFPCYVXZDJQK, NEAHOIWMRSLUTGBDPCYVXKZQFJ]
Final key: [B, H, A, I, C, X, L, M, R, E, T, D, S, G, U, Z, P, O, N, V, F, J, Y, Q, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.22user 3.06system 0:42.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39868minor)pagefaults 0swaps
  ROTIMEKWNHDASCULBGZVPXYJQF
  ROTIMEKWNHDASCULBGJVPXYZQF
Final key: [R, Z, W, D, C, H, X, M, B, E, L, I, Y, G, U, Q, P, O, N, V, F, A, S, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
43.58user 2.81system 0:39.87elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38746minor)pagefaults 0swaps
Final key: [B, E, T, H, N, I, S, M, C, K, L, D, Y, G, R, W, P, U, O, V, F, J, A, Z, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.57user 2.87system 0:42.87elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39528minor)pagefaults 0swaps
  HRNOUTIMEAWYLCBSGFVPDKJXQZ
Final key: [C, F, S, H, U, A, L, P, R, E, W, I, Y, G, B, Z, M, O, N, V, D, K, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.19user 3.48system 0:43.87elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41289minor)pagefaults 0swaps
Final key: [R, Z, W, N, C, H, I, M, B, E, L, D, Y, G, U, S, P, V, O, J, F, A, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.63user 2.95system 0:43.41elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37348minor)pagefaults 0swaps
  DEONUCHITSMXWGBRAVYJLKQPFZ
Final key: [C, Z, S, H, U, A, L, P, R, E, M, I, Y, G, B, F, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.71user 3.74system 0:42.22elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40160minor)pagefaults 0swaps
  OAHGTIMEURFWNCBQDZPYXVKSLJ
Final key: [U, F, I, D, R, A, L, M, C, E, Q, S, Y, O, B, W, P, G, N, V, X, H, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  FROANTIMELWHSGCYPDUVBKXJQZ
  JAOHNTIMELWDFGCYPURVBKXZSQ
  RAOHNTIMESWDLGCYFUBVXKZJQP
  RAOHNTIMESWDLGCYFUBVXKZJQP
  SAOHNTIMELWDFGRYPUCVBKXJQZ
  RAOHNTIMEDSLFGCYPUBVXKZWQJ
  RAOHNTIMESWDLGCYFUPVBKXZQJ
  RAOHNTIMELSDFGCYPUWVBKXZQJ
  LROHNTIMESWDFGCYPUBVXKZAQJ
  BFAHNTIMERWLSGCYPUOVDKXJQZ
0inputs+0outputs (1major+40901minor)pagefaults 0swaps
STDLGCBPOUWKVFQZJ, BFTHNYIMRSWDLGCAPUOVKJEQXZ, BETHOYIMRLWDSGUPQANVKFCJXZ, BETHOANSRLWDMGUYFIXVKJPQZC, FETHOBISRLWDMUGYPCNVKJXQAZ, BETHNYIMRLWSDGUXPCOVKQFZJA, BEAHNTIMRLYSDGUWPCOVXKFJQZ, BETHCYIMRLWDSGUAFONVKJQPXZ, BEFHCYIMRLWDSGUAPONVKTZXQJ, BETHCPIMRLWDSGUAFONVKJQYXZ, BEWHOYIMRKTDSGUALCNVFJXPZQ, BFWHOYIMRLTDSGUAPCNVEJXZQK, BEAHNWIMRLTDSGCYPUOVXFZJQK, BEAHNTIMRLWDSGCYPOUVXFQJZK, BEAHNTIMRLWDXGCYPUOVSFQJZK, BEFHOYIMRLWDSGUATCNVKJXPZQ, BAWHOYIMRLTDSGUPKCNVEFXJZQ, BEWQOYIMRLTDSGUAKCNVXFZPHJ, UETHODIMRLWYSGBAPCNVKFXJQZ, BEAHNTSMRLWDIGCYPUOVXKFJQZ, BEAHNWIMRLTDSGCYPUOVKFXJQZ, BEAHNTIMRLWXFGCYPUOVKZDJSQ, BEAHNLIMRTWDSGCYPUOVXFQJKZ, BATXNHIMRLWDFGCYPUOVKSEJZQ, BEAHNTIMRLWDSGCYPUOVXFKJQZ, BEAHNTIMRLWDSGCYFUOVKPXJQZ, BWTYOHIMRLEDSGUXPCNVKFQZAJ, BEWHNTIMRLADSGCYPOUVXFQJZK, BATHOYIMRLWDSGUPKCNVEFXJZQ, BEAHNTIMRLWDSOCYPUGVXFQJZK, BETHOYIMRLWDFGUXKCNVZJSQAP, BETHOYIMRLWDSGUXPCNVZFKJAQ, BFAHOYIMRLWDSGUTPCNVXEKJQZ, BETHOYXMRLWDSGUIPCNVKJQFZA, BQAHNTIMRLWDSGCYFUOVKPXJEZ, BTAKNHIMRLWDSGCYFUOVPEXJQZ, BEAHNTIMRLWDQGCYPUOVKFXJSZ, BEWHVYIMRLTDSGUAKCNOQFXPZJ, BETHOYIMRLZDSGUWPCNVKJXFAQ, BLAENHTMRSWDFGCYPUOVXIKJZQ, UETHOYIMRLWDSGBKPCNVAFXJQZ, BJTHOYIMRLWDSGUXPCNVKFQEAZ, BWTHOYIMRLEDSGUXPCNVKJQFAZ, BETDOYIMRLWHSGUXPCNVKJQFAZ, BETHOYIMRLWDSGUXPCNVZAKJFQ, BTAHOYIMRLQDSGUPFCNVEKXJWZ, BEATNHIMRLWDKGCYPUOVXFSJQZ, BETIOYHMRLWDSGUPKCNVXFQJZA, BWTHOYIMRLXDSGUEPCNVKFQZAJ, BETXOYIMRLWDSGUAFCNVKJHPQZ, BWTHOYIMRLEDSGUXFCNVKJQPAZ, BELHNAIMRSWDTGCYFUOVKJXQZP, BEAHNTIMRLWDSGCYQUOVXKFJPZ, BEAHNOIMRTWDSGCYPULVKJXFQZ, BFYHNEIMRLWDSGCATOUVXKQJPZ, BEAHNPIMRLWDSGCYTOUVKFQXZJ, BETHNYIMRSWDLGCAPUOVKQFJXZ, BEAHOYIMRLWDSGUTPCNVXQKJFZ, BZTHOYIMRLWDSGUAFCNVKJXPEQ, BETXNYIMRLWDSGCHPUOVKJFZQA, BSEHOTDMRLWIFGUAPCNVYJXKQZ, BEAYNPIMRLWDSGCHTOUVKFQXZJ, BEWHNXIMRSTDLGCYPUOVKJFQZA, BETHNYIMRLWDSGCXPUOVKJFQAZ, BETHNYIMRSWDLGCAPUOVKJFQXZ, BEAHOYIMRLWDSGUTPCNVXFKJQZ, BETHNYIMCLWDSGRPQUOVKJFZXA, BETHOYIMRQWDSGUXPCNVKJLFAZ, BTEHUAISRLWDMGCYFNOVKJXQZP, BETHNYIMRLWDSGUXPCOVKJQFZA, BEAHNTIMRLWSDGCYPUOVXKFJQZ]
Final key: [B, Z, A, X, C, Y, T, M, R, E, H, D, I, G, U, S, P, O, N, V, F, J, L, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.27user 2.84system 0:43.53elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37717minor)pagefaults 0swaps
  TIMEGDHOUASNJLRCKYPVWXBZFQ
Final key: [C, Z, S, H, U, A, M, P, R, L, E, Y, I, G, B, F, K, O, N, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.94user 2.92system 0:44.34elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38525minor)pagefaults 0swaps
  HITSDRGEOKNWLABMUJPVFCQZXY
  OLTIMENAWSFKURDHVGYXBCQPJZ
  AENLOHITSPMFWRDXKUYGVCJQZB
  NAHITSOEBLXDYVRFPGUCWKMJQZ
  NAHITSXEBOLDYVRFPGUCWKMJQZ
Final key: [N, S, X, I, O, D, H, E, B, L, T, Y, A, V, R, F, P, G, U, C, W, K, M, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.69user 3.96system 0:45.44elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39824minor)pagefaults 0swaps
  XNEPOADGLHITSWRUKYBCFMVZQJ
Final key: [C, E, Y, X, B, W, T, V, U, Q, L, I, S, G, R, Z, P, D, O, N, F, M, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
  TIMENODKSLAFWPRYJUCGBZXHVQ
  TIMENODWSLAFKPRYGUCQBJXZVH
  OBASNTIMERHUDWYFLVCGXKZPQJ
  BHAUNTIMERLODWYSFVCGXKQPZJ
  BLAUNTIMERHODJYSPVCGXKQWFZ
  BWAUNTIMERLODJYHPVCGXKSZFQ
0inputs+0outputs (1major+36712minor)pagefaults 0swaps
CGZKSLQJ, WBAUNTIMREHODFYXPVCGZKSLJQ, BHAGNTIMREWODJYSPVCUZKLXFQ, SKABUTNMREHCDWYXPVOGIZLJFQ, BHAUNTIMRKWODJYSPVCGZEXLFQ, BLAUNTIMREHOKWYSPVCGZDXJFQ, BWAUNDHMRELOIJYTPVCGXKSZFQ, BWAUSTNGREHOIJYDPVCMXLQKFZ, BLAUNTFMREHODJYWPVCGXKSIZQ, BWAUNTIMRESOXJYDPVCGHKQLFZ, ZDAUNTIMREHOXJYLPVCGSKQFBW, ISBUATWMRENODHYJPVCGXLQKFZ, HBAUNTIMREWODJYSPVCGXKQLFZ, BHQUNTIMRLWODJYSPVCGXEAKFZ, BHAUNTIMRXEODJYQPVCGSLZKFW, BHAUNTWMREIODJYXPVCGSLQKFZ, BHAUNTIMRESODWYXZVCGLKQFJP, BHKUNTIMREWODJYXLVCGZASPFQ, BHAUNTDMREWOIJYXPVCGZKSLFQ, BZAUNTIMREWODJYSPVCGXHLKFQ, BWAUNTIMREKODJYXPVCGZHSLFQ, BXAUNTIMREWODJYHPVCGZKSLFQ, BHAUNTIMREWODJYXPVCGZKSLFQ, BWAUNTDMRLHOIJYXPVCGSEQKFZ, BHAUNTIMREWODJYSPVCGXZLKFQ, BZAUNTHMREWOIJYDPVCGXKLSFQ, BWAVNTDMREHOIJYSPUCGXLQKFZ, BWAUNTDMRELOIJYSPVCGXHQKFZ, BWAUNTDMREHOIJYXPVCGSLQKFZ, BWAUNTIMRHEODJYZPVCGXKSLFQ, BWAUNTFMREHODJYXPVCGZKSLIQ, BLAUNTIMREWODJYHPVCGXKSZFQ, BLAUNTIMREWODJYHKVCGXPSZFQ, BFAUNTIMREWODJYXPVCGZKSLHQ, BLAUNTIMRESODWYZPVCGXHQJFK, BWAUNTDMRKHOIJYSPVCGXLQEFZ, BWAUNTDMRPHOIJYSEVCGXLQKFZ, BWAUNTDMREHOIJYSPVCGXLQKFZ, BFAUNTIMREWODJYXLVCGZKSPHQ, BWAUNTDMREHOIJYSPVCGXKQLFZ, BLAUNTIMREWODJYSPVCGXHQKFZ, BLAUNTIMREWODJYSKVCGXHQPFZ, BHAUNTIMREWODJYXPVCGZKLSFQ, BHAUNTIMREQODWYXPVCGZKSLFJ, BLAUNTIMREWODJYSPVCGQHXKFZ, BHAUNTIMREWODJYFPVCGXZLKSQ, BWAUNTIMRLEODJYHPVCGXKSZFQ, BSAUNTHMRKWOIJYDPVCGXELZFQ, BWAUNTIMRPLODJYHEVCGXKSZFQ, BSAUNTIMRELODJYXPVCGZHWKFQ, BWAUNTIMRELODJYHKVCGXPSZFQ, BDAUNTWMREHOIJYSPVCGXLQKFZ, BWAUNTFMRELOIJYDPVCGXKSZHQ, BSAUNTIMRPWODJYHEVCGXKLZFQ, BDAUNTXMREKOIWYHPVCGZJSQFL, BXAUNTIMREQODWYHPVCGZKSJFL, BWAUNTIMRELODJYSPVCGXHQKFZ, BWAVNTIMRELODJYHKUCGXPSZFQ, BHAUNTIMREFODJYXPVCGZKSLWQ, BQAUNTIMREHODWYZPVCGXKSLFJ, BHAUNTXMREWODJYSPVCGIZLKFQ, BLAUNTIMRPHODWYXEVCGZKSJFQ, BHAUNTIMREWODJYSPVCGZKXLFQ, BLAUNTXMREHODWYIPVCGZKSJFQ, BWAUNTHMRELOIJYDPVCGXKSZFQ, BWAUNTDMREHOIJYFPVCGXLQKSZ, BXAUNTDMREHOIJYSPVCGWLQKFZ, BWAUNTIMRLHODJYSPVCGXEQKFZ, BWAUNTIMRESODJYHPVCGXLQFZK, BLAUNTIMREHODJYWPVCGXKSZFQ, BWAUNTIMRESODJYHPVCGXKQLFZ, BWAUNTIMREZOHJYDPVCGXKSLFQ, BDAUNTWMREHOIJYXPVCGSLQKFZ, BWAUNTIMRELODJYHPVCGXKSFZQ, BWAUNTIMREHODJYSPVCGXLQKFZ, BWAUNTIMREHODJYSPVCGXKQLFZ, BZAUNTIMREHODWYSPVCGXKQLFJ, BHAUNTSMRLWODJYIPVCGXEQKFZ, BWAUNTIMREHODJYXPVCGSKQLFZ, BHAUNTWMREXODJYIPVCGZLSKFQ, BHAUNTIMREWODJYXPVCGZKSFLQ, BZAUNTIMRESODWYHLVCGXKQPFJ]
Final key: [B, H, A, U, N, T, D, M, R, E, W, O, I, J, Y, X, P, V, C, G, Z, K, S, L, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.59user 3.03system 0:43.04elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39244minor)pagefaults 0swaps
Final key: [R, H, A, D, N, F, X, E, B, L, T, I, Y, G, O, W, K, U, V, C, M, Z, Q, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.19user 2.96system 0:43.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41540minor)pagefaults 0swaps
Final key: [B, E, A, U, N, Y, Q, M, C, T, L, D, I, G, R, W, P, V, O, X, F, Z, S, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.15user 2.94system 0:40.97elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37124minor)pagefaults 0swaps
  RANHTIMEDZBVPLCOSGKFUXYJQW
  OUAHTIMENPLDFVRSKGBCXQYJWZ
  OUAHTIMENPLDRVFSKGBCXQYJWZ
Final key: [C, T, F, W, R, I, H, P, N, E, L, D, A, V, B, S, K, G, O, U, X, Q, Y, M, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.81user 3.40system 0:45.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42212minor)pagefaults 0swaps
Final key: [C, E, A, D, B, H, X, V, R, L, P, I, S, G, U, T, K, J, O, N, F, M, Y, Q, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
47.18user 3.06system 0:42.77elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38051minor)pagefaults 0swaps
  DNAUOTIMEHLFWVRSPBCGXKYJZQ
Final key: [R, Z, T, U, O, I, W, M, N, E, Q, F, A, V, B, H, L, D, C, G, X, K, Y, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  NHAORTIMELSDUFCWYPGVBXZJKQ
  NDAORTIMEJHUSLCWPFVBGXYQZK
  KDAORTIMEJHNSLCWPFGBVXYQUZ
  NWDORTIMEJHUSACFPLVBGXYQZK
  NJAORHITSELUDMCWPGVBXKYQFZ
0inputs+0outputs (1major+38291minor)pagefaults 0swaps
MCWPJVBXKYGZQ, JOANRDCESLTUFMIWPGVBXKYQHZ, OHABRDIESLTUWMCNPGVFZKYJXQ, NQHORAJESLTUDMCWPGVBFKYIXZ, OHANRDIESLTUPMCWFGVBXKYQJZ, OHANRDIESLTUBMCWPGVZFKYQXJ, OTAVRDIESLHUFMCWPGNBXQYKZJ, NDAORTIESLHUFMCWPGVBXKYQZJ, NTAOHDIESLQUWMCFPGVBZKYRXJ, WNAORDIESLTUQMCFPGBVZKYHXJ, OEANPHILSJTUDMCWRGVBXKYQFZ, NYAOSDTERLHUIMCWPGVBFKZQXJ, NTAORDIESLHUMJCWPGXBFKYQVZ, JNAORTIESLHUDMYWPGVBFKCQXZ, NTADROIESLHUFMCWPGVYXKBQZJ, NTADPOIESRHUFMCWKGVBLXYQZJ, NTAORBIESLPUFMCWKGVDXQYHZJ, NWAOTDIESLRUPMCFKGVBXQYHZJ, ONAHRDIESLJTUGCWPMVBFKYQXZ, NHAORDIESLTUQMCYPGVBZKFWXJ, NGAORDIESLWUHMCFPTVBZKYQXJ, QTAORIDESLWUHMCFPGVBXKYNZJ, NTEORDILFJSUHMCWPGVBAKYQXZ, NHAORTIESJLUDQCWPGVBFKYMXZ, NEAORHILSJTUDMPWCGVBXKYQFZ, NEAORTILSPFUDJCWMGVBXKYQHZ, NEAORHILTSFUDMCWPGVBXKYJQZ, NTAORDIESLJUWMCVPGHBXKYFZQ, NUAORDIESLJTHMCWPGVBFQYKXZ, NIAORDQESTWULBCHPGVMFKYJXZ, THNARDIEOLSUFMCWPGVBXQYJKZ, NTAORHIESQLXDMCWPGVBUKYJFZ, NVAORHITSELUDMCWPGJBXKYQFZ, OHACRDIESLTUWMNFPGVBZKYJXQ, OHANRDIESJTUWCMFPGVBLKYQXZ, OHAFRDIESLTUWMCKPGVBNZYJXQ, NHPORDIESLTUFMCWAGVBKZYJXQ, NTAWRDIECLFUOMSVPGBKXZYQHJ, NHATRDIESLJQOMCWPGVBFKYUXZ, NHADRSIEOLTUFMCWPGVBXKYQZJ, NEADRTWLSQHUFMCIPGVBOKYJXZ, VHANRDIESLTUFMCWPGOBXKYQZJ, NHADROIESLTUFMCWQGVBXKYPZJ, NEAFRTILSQHUDMCWPGVBOKYJXZ, NHADROIESLPUFMCWTGVBXKYQZJ, NHAORTQESLFUDMCWPGVBXKYJIZ, NQAORDIESKHULMCWPGVBFJYTXZ, NHAORDIJSQTULMCWPGVBFKYEXZ, NTAIRDWESQLUOMCFPGVBXKYHZJ, NHADRMIESLTUFOCWPGVBXKYQZJ, NHAZRDIESLTUFMCWPGVBXKYQOJ, NJADRTIESLQUFMCWPGVBOKYHXZ, NTAORDIESLKUHMCWPGVBZQYFXJ, NHADRTWESLJUOMCIPGVBFKYQXZ, OHANRDIESLTUFMCWPGVBXKYQZJ, NTAORDIESLKUFMCWPGVBHQYZXJ, SHADROIENLTUFMCWPGVBXKYQZJ, OHANRDXESLTUFMCWPGVBIKYQZJ, NQAORTIESLFUDMCWPGVBXKYJHZ, OHAFRDIESLTUWMCNPGVBZKYJXQ, NQHORAIESLTUDMCWPGVBFKYJXZ, NHAORDIESLTUZMCWPGVBFKYQXJ, OHANRDIEZLTUFMCWPGVBXKYQSJ, OHAVRDIESLPUFMCWTGNBXKYQZJ, NTAORDIESLHUFMCWPGVBZKYQXJ, NTAORDIESLQUWMCFKGVBZPYHXJ, NHAORDZESLTUQMCWPGVBFKYIXJ, NEAORHYLSJTUDMCWPGVBXKIQFZ, OHANRDIESLPUFMCWTGVBXKYQZJ, NHAORDIESLPUFMCWTGVBXKZQYJ, NTASRDIEOLHUFMCWPGVBZKYQXJ, NHAWRDIESLTUFMCOPGVBXJYQZK, NHAORDIESLTUFMCWPGVBXKYZQJ, NPAORTILSQHUDMCWEGVBFKYJXZ, NTAORDIESLFUHMCWPGVBXKYQZJ, NTADROIESPHUFMCWKGVBLXYZQJ, NHADROUESLTIFMCWPGVBXKYQZJ, NTAORYIESLPUFMCWKGVBXQDHZJ, NWAORDIESLTUQMCFKGVBZPYHXJ, NHAVRDIESLTUFMCWPGOBXKYQZJ, RHADNOIESLJTUMCWPGVBFKYQXZ, NHAORDIESLTUQMCFPGVBZKYWXJ, NZAORDIESLWUHMCFPGVBTKYQXJ, NTAORDIESLWUHMCFPGVBZKYQXJ, NHAORIDESLTUFMCWPGVBXKYQZJ, NTAORDIESJLUHMCWPGVBFKYQXZ, NHEORTILSJFUDMCWPGVBAQYKXZ, NZAORDIESLTUFMCWPGVBXKYQHJ, NEAORHILSJTUDMCWPGVBXKYQFZ, NEAYRHOLSJTUDMCWPGVBFKIQXZ, NHAORTIESPFUDMCWLGVBXKYJQZ, NTASRDIEOLQUFMCWPGVBXKYHZJ, NHAORTIESLJUWMCDPGVBFQYKXZ, NIAORDQESTWULMCHPGVBFKYJXZ, NHAORDIESLPUFMCWTGVBXKYZQJ, NTAORDWESQLUIMCFPGVBXKYHZJ, NJAORHILSETUDMCWPGVBXKYQFZ, NHADROIESJTUFMCWPGVBLXYQKZ, OHANRDIEYLTUWMCFPGVBZKSJXQ, NHAORZIESLTUFMCWPGVBXKYQDJ, OHAFRDIESLTUWMCNPGVBKZYJXQ, NHAWRTIESLJUOMCDPGVBFKYQXZ, NTAXRDIESLFUZMCWPGVBOKYQHJ]
  NLADRHITSKEUFMCWPGVBOQYJXZ
  NOADRHITSKEUFMCWPGVBLQYJXZ
  ONADRHITSKEUFMCWPGVBLQYJXZ
  NEADRHITSLKUFMCWPGVBOQYJXZ
Final key: [O, H, A, D, R, I, T, J, N, L, K, U, F, M, C, W, P, G, V, B, X, Q, Y, E, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
43.00user 2.74system 0:38.40elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42821minor)pagefaults 0swaps
Final key: [V, S, A, D, O, I, H, E, R, L, Q, C, F, M, G, W, P, U, N, B, X, K, Y, J, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
  RTIMELSKYODBHAUJCNXWGPFQVZ
  REALNOMHITSWUGBQPCYVXDFKJZ
  DRALNOEHITSWUGBYPCMVXFQKJZ
  DRALEONHITSUWGBYPCMVXFQKJZ
  OREDNALHITSWUGBYPVMJCFXKQZ
  RAEDNOUHITSWCGBYLVMJXFQKPZ
  RAEDNOLHITSUWGBYCVMJXPQKFZ
0inputs+0outputs (1major+38088minor)pagefaults 0swaps
GBMLVYJXPQKSZ, RAEDNOIHWTSUCGBLPVJMXFQKYZ, READNOLHWTSUCGBIPVMJXFQKYZ, RAEDNOIHWTSUCGBLPVMJXFQKYZ, RHAINOQEWTSUCGBYPVMLXDFKZJ, READNOWHCTSUZGBYPVMKXFQJIL, REYDNOTHCISUWGBAFVMJXPQLZK, RQEDNAYHWTSOUGBILVMJCPXKFZ, READNOIHUFTWYGBMKVLCXPQSZJ, REKUNOFHWTSDIGBYLVMJCPXAQZ, RPIDNOLHWTSAUGBYEVMJCFXKQZ, REIDNOLHWTSAUGBYPVJMCFXKQZ, READNOIHWPSUCGBYTVMJXFQKLZ, REIDNAMHWTSOUGBYPVLJCFXKQZ, READNOIHWTSUXGBFLVMYCPQKZJ, REUDNALHWTSOIGBYPVMJCFXKQZ, REAUNOIHWTSDCGBFLVMJXPQKZY, RJADNOIHWTSUCGBYPVMKXEQFZL, REIDNOLHWTSAUGBYKVMJCFXPQZ, REAINOQHWTSUCGBFPVMLXDYKZJ, RAEDNOIHUTSWCGBYFVLJXPQKZM, REODNAIHWTSUXGBFLVMYCPQKZJ, READNOIHWTSUCGBLPVJMXFQKYZ, RQADNOIHWTSUCGBLPVMJXFEKYZ, REIDNOLHWTSAUGBYFVMJCPXKQZ]
  READNOLHITSWUGBYFVMJCPXKQZ
  READNOFHITSWUGBYLVMCXPQKZJ
  RFEDNOAHITSWUGBYLVMCXPQKZJ
Final key: [R, H, A, U, N, Z, F, L, C, P, T, I, D, O, B, W, E, V, G, M, X, K, Y, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.15user 2.74system 0:40.83elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39023minor)pagefaults 0swaps
Final key: [C, T, I, X, U, Y, H, P, R, L, M, F, S, G, B, Z, E, O, N, V, D, W, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.65user 2.82system 0:40.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40073minor)pagefaults 0swaps
  RPLYTIMENSHUDKCQWGOVBFAJXZ
Final key: [C, H, Y, D, B, W, L, V, U, E, T, I, S, O, R, A, P, X, G, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 18
46.28user 4.40system 0:45.24elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38874minor)pagefaults 0swaps
  KUAHCTIMELSFDGBWRONVXJYPZQ
  PUAHCTIMELRYDGBWJONVFSXKZQ
Final key: [R, Z, S, H, C, D, L, M, U, P, W, I, Y, G, B, E, K, O, N, V, F, A, X, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.08user 3.27system 0:41.87elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40327minor)pagefaults 0swaps
Final key: [R, E, S, H, U, T, L, P, C, M, Q, I, Y, O, B, F, K, G, N, V, D, W, X, J, A, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  TIMEORAHNJLGCSBWVDFUPKYQXZ
  VEAONDMHITSFLRBWPCUGXKYJZQ
  VTIMEDFNRPSOAHBWKCUGXJYLZQ
  VTIMEDFHRKSOAWBLNCUGXPYJZQ
  VTIMEDFHRPSOANBWKCUGXJYLZQ
  VTIMENFHDKSOARBLWCUGXPYJZQ
  VTIMEDFHRNSOAWBLJCUGXKYPZQ
  VTIMEDFHRPSOAWBLKCUGXNYJZQ
  VTIMEDFHRNSOAWBLJCUGXKYPZQ
  VTIMEDNHRFSOAWBQPCUGXKYLZJ
  VTIMENFHRDSOAWBLPCUGXKYJZQ
  VTIMEDFHRNSOAWBLPCUGXKYJZQ
0inputs+0outputs (1major+37933minor)pagefaults 0swaps
THRKSOAWBLPCUGXZYJFQ, VLIMNDFHRJSOAWBTPCUGXEYQZK, VETMNDIHRPQOAWBSKCUGXZYLFJ, VTIMNDFHRKSOAWBZECUGXPYJLQ, VTIMNDFHRESOAWBZKCUGXPYJLQ, VZIMNDFJRESOAWBLPCUGXHYKTQ, VEIMNDFHRPSCAWBLKOUGXJYZTQ, VFIMNDTHRKSOAWBLPCUGXEYJZQ, VFIMNDTHRJSOAWBLKCUGXEYPZQ, VFIMNDQHRPSOAWBLKCUGXJYETZ, VEIMNDFHRQSOAWBLPCUGXKYZTJ, VEIMNDTHRPSOAWBZKCUGXJYLFQ, VEIMNDZHRPSOAWBLKCUGXJYFTQ, VEIMNDFHRTSOAWBZJCUGXKYPLQ, VEIMNDFHRTSOAWBZKCUGXPYJLQ, VQIMNDFHRTSOAWBLPCUGXKYEZJ, VDIMNZFHRESOAWBLPCUGXJYKTQ, VEIMNDTHRLSOAWBZPCUGXKYJFQ, VEIMNDFHRTSOAWBZPCUGXJYQLK, VEIMNDFHRPSOAWBLJCUGXKYZTQ, VLTMNDIHRPSOAWBZKCUGXJYEFQ, VEIMNDFHRKSOAWBLJCUGXPYZTQ, VEIMNDFHRTSOAWBZPCUGXJYKLQ, VEIMNDFHRJSOAWBLPCUGXKYZTQ, VFIMNZDHRESOAWBLPCUGXKYJTQ, VELMNDIHRFSOAWBZKCUGXPYJTQ, VKIMNDFHRTSOAWBZECUGXPYJLQ, VFIMNDTHRPSOAWBLKCUGXJYEZQ, VEIMNDFHRPSOAWBLKCUGXJYZTQ, VEIMNDFHRKSOAWBLPCUGXJYZTQ, VTIMNDFHRJSOAWBLPCUGXEYQZK, VTIMNDFHRKSOAWBLPCUGXEYJZQ, VKIMNDFHRTSOAWBZPCUGXJYELQ, VTIMNDFHRJSOAWBLKCUGXEYPZQ, VEIMNDLHRPSOAWBTJCUGXZYKFQ, VZIMNDFHRESOAWBKPCUGXJYLTQ, VZIMNDFHRESOLWBAKCUGXPYQTJ, VEIMNXFHRTSOAWBZKCUGDJYPLQ, VEIMNDTHRKLOAWBSPCUGXZYJFQ, VTIMNDFHRKSOAWBLJCUGXPYEZQ, VHIMNDFERLSOAWBZPCUGXKYJTQ, VEIMNDFHRZSOAWBLJCUGXKYPTQ, VTIMNDFHRESOAWBLKCUGXPYQZJ, VTIMNDFHRKSOAWBLECUGXPYJZQ, VTIMNDFHRESOAWBLPCUGXKYJZQ, VTIMNDFHRESOAWBLKCUGXPYJZQ]
  VTIMEDFHRNSOAWKLBCUGXPYJZQ
Final key: [V, Z, I, M, N, D, F, H, R, K, S, C, A, W, B, L, J, O, U, G, X, E, Y, P, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.73user 2.82system 0:41.38elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39343minor)pagefaults 0swaps
  HITSCRFLEADMVJOYUBNPWGXQKZ
Final key: [C, E, Q, X, B, Y, T, V, U, H, L, S, I, G, R, A, M, D, O, N, F, W, Z, K, J, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
45.16user 2.66system 0:40.64elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41582minor)pagefaults 0swaps
Final key: [R, A, S, H, C, I, W, J, N, E, L, D, Y, V, B, M, P, O, G, U, F, Z, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.77user 2.90system 0:42.78elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38251minor)pagefaults 0swaps
Final key: [R, A, S, N, U, Z, H, P, C, E, M, I, Y, O, B, L, J, F, G, V, D, W, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.74user 2.73system 0:42.17elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40577minor)pagefaults 0swaps
  NEAHITSCOPLFWMGDJURBXKYVZQ
Final key: [N, Z, A, D, O, I, S, C, R, E, Q, F, W, M, G, L, P, U, V, B, X, K, H, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.86user 2.74system 0:42.98elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36985minor)pagefaults 0swaps
Final key: [C, F, S, H, U, I, M, P, R, E, W, Y, A, G, B, Z, L, O, N, V, D, K, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.26user 2.79system 0:43.63elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42215minor)pagefaults 0swaps
  VROUEAWHITSFDNMCPJBYGKXLZQ
  OEWCDHITSLMAFURYPNBVGKXJQZ
Final key: [V, Z, A, H, N, S, I, E, R, P, W, O, D, M, G, Q, K, U, C, B, X, L, Y, T, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.11user 2.91system 0:42.71elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38063minor)pagefaults 0swaps
Final key: [B, T, L, X, C, Y, Q, M, U, E, W, D, I, G, R, S, P, O, N, V, F, A, Z, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
48.63user 3.20system 0:45.17elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40118minor)pagefaults 0swaps
  NOUHITSLCEPDGYBAWKRMFQXJVZ
  NOUHITSLYEPDGABZWKRMFCXJVQ
  NOUHITSLZEPDGYBAWKRMFCXJQV
Final key: [N, Z, S, H, C, I, L, M, R, E, F, U, A, G, B, W, K, O, Y, V, X, J, D, Q, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.74user 3.83system 0:44.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41634minor)pagefaults 0swaps
  ENHITSJVODXAYGKQUMRPWCBZFL
  ENHITSFGWDOAYVCQUMRPJXBZKL
  EOHITSAVWDMQYLFNUGRPZCBJXK
Final key: [C, T, S, H, U, X, L, P, R, E, M, I, Y, G, B, W, F, O, N, V, D, K, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.48user 3.22system 0:44.04elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39205minor)pagefaults 0swaps
  RTIMEAHJONLSDGCWKVUBYPXFQZ
Final key: [R, W, A, M, N, Y, H, E, O, K, L, I, D, G, C, Q, P, V, U, B, F, Z, X, T, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.12user 3.47system 0:43.74elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39398minor)pagefaults 0swaps
  REAHITSWBXONYFDUPCLGMKZJVQ
Final key: [R, A, W, N, O, D, X, J, U, E, L, I, F, G, C, Q, P, M, V, B, Y, Z, H, T, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.87user 2.96system 0:41.89elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40800minor)pagefaults 0swaps
Final key: [U, H, I, D, R, A, L, M, C, K, W, S, Y, O, B, F, P, G, N, V, X, Q, Z, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.95user 3.17system 0:42.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40743minor)pagefaults 0swaps
  NEAHITSCRMLFWVDYPBGUXOZJQK
Final key: [N, Z, A, D, O, I, S, C, R, E, L, F, W, M, G, Q, K, U, V, B, X, P, Y, T, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.26user 2.91system 0:43.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40079minor)pagefaults 0swaps
  FNHITSRWABDOLECGKUJZYMPXVQ
Final key: [C, E, T, D, B, I, H, V, U, L, A, X, S, G, R, W, P, M, O, N, F, Z, Y, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
48.25user 3.04system 0:44.18elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40174minor)pagefaults 0swaps
Final key: [C, E, I, X, U, D, T, B, O, P, M, Y, A, G, R, H, K, F, N, V, W, Z, S, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.05user 2.95system 0:43.48elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40936minor)pagefaults 0swaps
  OTIMESCARHFDNLGKUXPWZJYVBQ
  AOTIMEYNRLQHSBDUPGJWCVFKXZ
  CTIMEDLHRJWUSGBYPONVXFZKAQ
Final key: [C, T, I, H, U, X, L, J, R, E, M, Y, S, G, B, F, P, O, N, V, D, W, A, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
41.68user 2.57system 0:37.76elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40043minor)pagefaults 0swaps
Final key: [B, E, A, U, N, H, S, M, R, J, L, O, I, G, C, W, P, V, D, X, F, K, Y, T, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.25user 2.91system 0:42.62elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39860minor)pagefaults 0swaps
Final key: [C, E, H, D, B, W, T, V, U, L, A, X, I, G, R, S, K, P, O, N, F, M, Y, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
46.43user 3.70system 0:43.58elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41431minor)pagefaults 0swaps
  BSAUNTIMERHODGCWPVYJFLXKZQ
Final key: [B, E, A, U, N, Y, L, M, R, T, W, O, I, G, C, H, P, V, D, X, F, J, S, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.05user 3.55system 0:43.58elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37806minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, H, V, U, Z, J, I, S, G, R, T, P, D, O, N, F, M, A, K, Q, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
48.13user 3.46system 0:44.89elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39958minor)pagefaults 0swaps
Final key: [C, F, T, H, U, I, X, P, R, E, M, Y, S, G, B, Q, K, O, N, V, D, W, A, L, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.97user 3.31system 0:43.95elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42129minor)pagefaults 0swaps
Final key: [B, Z, X, H, C, Y, T, M, N, L, W, D, A, V, R, S, K, O, U, G, F, P, I, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.64user 3.01system 0:43.79elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40426minor)pagefaults 0swaps
Final key: [N, S, A, H, O, I, X, C, R, E, L, B, W, V, Y, F, P, Q, G, U, T, M, D, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.79user 3.50system 0:41.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41861minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, T, L, I, Y, G, C, W, P, U, O, V, F, E, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
42.16user 3.39system 0:39.26elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40047minor)pagefaults 0swaps
Final key: [B, H, A, I, R, Y, L, M, C, T, E, D, X, O, U, W, P, G, N, V, F, Q, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.25user 3.00system 0:40.47elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40405minor)pagefaults 0swaps
Final key: [R, T, S, Y, U, A, Q, P, C, E, W, I, X, O, B, F, M, G, N, V, D, Z, H, J, L, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.76user 2.67system 0:40.79elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42049minor)pagefaults 0swaps
  TIMEORUHVDAPGCLSWXBYNFQKZJ
Final key: [R, E, A, U, N, X, I, L, B, T, Q, D, Y, V, C, W, P, M, G, O, F, Z, H, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.48user 2.86system 0:43.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40331minor)pagefaults 0swaps
Final key: [R, F, A, Y, N, I, L, M, C, E, S, D, H, O, B, W, P, U, G, V, X, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.71user 3.00system 0:41.09elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34757minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, I, X, P, R, L, M, D, Y, G, B, W, E, O, N, V, F, K, A, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.97user 2.58system 0:40.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41117minor)pagefaults 0swaps
  EHITSOAYRKWULNCDMFVJPXQGBZ
Final key: [B, H, A, I, R, Y, L, M, C, E, T, D, X, O, U, W, P, G, N, V, F, Q, S, K, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  BOTIMENHUASFDGRWLKYPCXVJQZ
  NEAOMDLPCHITSGRWXBYVFQZJKU
  COTIMEAVUHQYLGRWPKBNDSXJZF
  COTIMESVUAHYLGRWPKBNDFXJQZ
0inputs+0outputs (1major+37480minor)pagefaults 0swaps
CMIOVUHLFSGRWPKBNDYXJQZ, CEAOMILVUHKYSGRWTFBNDPXJQZ, CEIAMDOVUHLYSGRWTFBNKPXJQZ, CEITMOAVUPLYSGRWHKBNDFXJQZ, CEITMOHVUALYSGRWPKBNDFXJQZ, OEATMDLVUHICSGRWPKYNFXBJQZ, OEICMDAVUTLYSGRWHXBNFPKJQZ, CETSMOAVUHIYQGRWPKBNDFXJLZ, IOCEMDAVUTLYSGRWHKBNFPXJQZ, OEABMDSVUHICLGRWTKYNFPXJQZ, ICTOMEAVUHLYSGRWPKBNDFXJQZ, BTOHMESVUAICLGRWPKYNFJXQDZ, EBOTMDSVUHICLGRAPKYNFWXJQZ, CTAIMEOVUKHYSGRWPJBNDFXZQL, CSAIMEOVUTHYLGRWPKBNDFXJQZ, BETDMAHVUSICLGRXPKYNFWOJQZ, CEATMIOVUHLYSGRWPKBNDFXZQJ, CYATMEOVUHLJSGRWIKBNDFXPQZ, CTAEMQOVUHIFSGRWPKYNDBXJLZ, DTAOMESVUHICLGRWPKBNFYXJQZ, OTALMEBVUSICRGXWHKJNDFQPZY, CTAEMDOVUSIYLGRWHKBNFPXJQZ, COTIMEAVUHQYLGRWPKBNDSXJZF, COTIMESVUAHYLGRWPKBNDFXJQZ, OETNMAHVUSIDLGRXPKYBFWZJQC, LTAOMDHEUSICWGRVPKBNYFXJQZ, METIODSVUHBCLGRAPKYNFWXJQZ, OAEIMDTVUHSCLGRBPKYNFWXJQZ, COTHMIAVUELYSGRWPKBNDFXJQZ, SCTOMIAVUEHYLGRWPKBNDFXJQZ, OTAEMDSVUHICLGRWPKYNFXBJQZ, COTEMDSVUHIFLGRWAKBNYPXJQZ, OETIMDHVULSCWGRBPAYNFXKJQZ, OEAYMDTVUHICLGRWSKBNFPXJQZ, OETAMIZVUHLCSFRDPKBNYGXJQW, DCTAEIOVUHLYSMRWPKBNFGXJQZ, IEAOMDTVUHLCFGRWSQBNXPKJYZ, OEAYMDTVUHICLGRKSWBNFPXJQZ, IETOMDAVUHSCXGRWPKYNFZBJQL, OCEIMDAVUTLYSGRWHPBNFKXJQZ, OETNUISPCHLAGRBMWFYVQKXJZD, OSTNEADPUHICLGRMWFYVBKXJQZ, OETNUADPCHLZSGRWKFYVBIXMQJ, HATNEIDOUSLCMGRPWFYVBKXJQZ, TEAOUHLPCSINMGRWDYZXFQKJBV, GHEAODTVUSLCMBRIPKYNFXWJQZ, ETIOUDAVGLXCSHRWPKBNFJMQYZ, TCIOEDSVUALYMGRWHKBNFPXJQZ, OEATMHNVUKIDSGRWPFYXQLBJCZ, IEATBONVDHLCSGRWPUYKFMZJQX, ETAOUDSVCHIMLGRWPYKNFXBJQZ, OBTNUDAECHIMSGLWPRYVFKXJQZ, AEOTMDSVUHIYXGRWPKBNFZLJQC, ICOEMDAVUHLYSGRTPWBNFKXJQZ, EOTYMDAVUHICLGRWSKBNFPXJQZ, CITEODAVUHLFMGRWSKBNYPXJQZ]
  COTIMESVUHYKLGRAPNBQDWXJFZ
  COTIMESVUHXYLGRAPKBNDWJZQF
  COTIMEAVUJHYSGRWKPBNDFXLQZ
  OCTIMELVUAHYSGRWKPBNDFXJQZ
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Z, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
47.38user 2.62system 0:42.35elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41488minor)pagefaults 0swaps
Final key: [C, M, S, H, U, I, X, P, R, L, W, Y, Z, G, B, F, Q, O, N, V, D, E, A, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.58user 3.90system 0:41.15elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37516minor)pagefaults 0swaps
  ERMWNOHITSFCDGYPABUVLQXKJZ
Final key: [U, A, S, H, C, D, L, M, R, E, W, Y, I, G, B, F, K, O, N, V, Z, P, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.23user 2.82system 0:42.58elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37107minor)pagefaults 0swaps
Final key: [N, F, A, D, C, I, H, P, R, E, L, U, Z, G, B, W, K, O, M, V, X, Q, Y, T, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.53user 2.71system 0:42.02elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36818minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, Q, M, U, K, W, I, Y, G, B, F, P, O, N, V, E, Z, X, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.29user 2.86system 0:42.84elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36667minor)pagefaults 0swaps
Final key: [N, S, Z, I, O, D, W, E, V, P, T, R, F, M, G, Q, H, U, C, B, X, A, L, J, Y, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
50.22user 3.79system 0:47.44elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40802minor)pagefaults 0swaps
Final key: [B, E, X, U, N, W, S, M, C, T, Q, I, Y, V, R, Z, P, D, O, G, F, L, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
47.85user 4.10system 0:45.21elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40835minor)pagefaults 0swaps
  OFAUNTIMEHSLDRBWPCGVYQXKZJ
  FUADCTIMELHSYGBWKONVXPRJZQ
Final key: [C, F, T, H, U, I, S, P, R, L, Q, Y, W, G, B, A, K, O, N, V, D, E, X, M, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.60user 2.89system 0:41.17elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39848minor)pagefaults 0swaps
Final key: [N, F, S, O, C, I, W, U, R, E, H, Y, D, M, B, A, P, V, G, J, L, Z, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
41.91user 2.60system 0:38.85elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34399minor)pagefaults 0swaps
Final key: [M, H, A, U, R, Z, W, L, N, E, T, I, D, V, B, F, P, G, O, C, X, Q, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.61user 3.89system 0:43.27elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34754minor)pagefaults 0swaps
Final key: [U, S, A, H, C, I, X, M, R, L, W, Y, D, G, B, F, K, O, N, V, E, P, Z, Q, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
43.94user 4.04system 0:41.84elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38616minor)pagefaults 0swaps
  HITSDLMOAFUCXWRJEVPNBKGQZY
Final key: [O, A, F, Y, R, I, T, J, C, E, Q, M, S, N, U, D, L, G, B, V, Z, H, W, P, X, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.16user 3.54system 0:43.87elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38523minor)pagefaults 0swaps
  SAUROHDTIMECFPLGJNVBWZYKXQ
  HITSONDEVMLAFRGCJUYBWXPKQZ
Final key: [N, Q, A, I, O, L, S, C, R, T, Z, H, F, M, G, W, P, U, V, B, X, K, D, E, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.05user 3.16system 0:43.69elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39520minor)pagefaults 0swaps
Final key: [C, E, I, X, U, A, T, P, R, L, M, H, S, G, B, F, K, O, N, V, D, W, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.96user 2.63system 0:42.32elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34560minor)pagefaults 0swaps
  CYMNEALHITSOFGRBKVUXWJDPQZ
Final key: [C, T, Y, D, B, W, H, V, U, E, L, X, I, G, R, S, P, J, O, N, F, M, A, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
47.47user 2.94system 0:43.57elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40776minor)pagefaults 0swaps
Final key: [R, W, S, Y, U, A, H, P, C, E, M, I, X, O, B, F, K, G, N, V, D, T, Z, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.99user 2.96system 0:43.51elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37127minor)pagefaults 0swaps
Final key: [R, F, S, H, C, E, X, M, U, L, W, I, Y, G, B, A, P, O, N, V, D, Z, Q, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.39user 3.10system 0:40.32elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39564minor)pagefaults 0swaps
Final key: [U, F, I, D, R, A, L, M, C, E, H, S, Y, O, B, W, P, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
43.63user 2.74system 0:40.05elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41870minor)pagefaults 0swaps
Final key: [C, T, A, H, U, D, S, P, R, E, Q, Y, I, G, B, F, K, O, N, V, Z, W, X, L, M, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.99user 3.88system 0:42.75elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40649minor)pagefaults 0swaps
  BNOUSADKPFCLTIMERWZYHGJQVX
  OJNUSAYWDFPCTIMELBRKHGZQVX
  MKNARBOHITSUDWVXFYCGEPLJZQ
  OENARHITSMLDWYCJPGQBZKFVUX
  OENARHITSXLDMYCWPGJBZKUQFV
Final key: [R, F, A, U, N, X, H, L, S, E, T, I, D, O, C, W, K, V, G, B, M, J, Y, P, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.38user 3.73system 0:42.73elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41992minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, Q, M, C, T, L, D, Y, G, B, W, E, U, O, V, X, P, Z, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
42.09user 2.74system 0:37.90elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42072minor)pagefaults 0swaps
Final key: [R, T, A, I, U, S, X, P, B, L, M, D, Y, G, C, W, E, O, N, V, F, Z, H, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  TIMERAOLDUHNPWCGXVFBSJQYKZ
  TIMERAOLDUHNPWCGXVFBSJQYKZ
  CDAFTIMERHLSUOBWKNGVXPYJZQ
0inputs+0outputs (1major+39911minor)pagefaults 0swaps
XJZQ, CTSIUAHPRELMYOBFKNGVDWXJZQ, CTAHUIMERFLSYGBWKNOVDPXJZQ, CTAHUIMERLFSYOBWKNGVDPXJZQ, CTAHUILERFMSYGBWKNOVDPXJZQ, CTSFUIMERHLYAOBWKNGVDPXJZQ, CTAHUIFPRELZYOBWKNGVDMXJSQ]
Final key: [C, Z, S, H, U, A, L, P, R, E, M, I, Y, G, B, W, K, O, N, V, D, F, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
41.40user 3.25system 0:38.35elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37749minor)pagefaults 0swaps
Final key: [C, W, I, H, U, A, X, P, R, J, M, Y, S, G, B, F, E, O, N, V, D, Q, Z, L, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.81user 3.12system 0:44.51elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38079minor)pagefaults 0swaps
Final key: [N, Z, X, O, C, I, W, P, H, E, Q, D, A, V, R, S, L, B, G, U, F, M, Y, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.99user 2.97system 0:42.03elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39844minor)pagefaults 0swaps
  HNAORTIMESUWLGBYFJKCDVQXZP
Final key: [C, Q, I, D, U, A, L, H, R, E, M, S, Z, G, B, W, P, O, N, V, X, K, Y, J, T, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.78user 2.76system 0:42.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37663minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, M, P, C, E, W, I, Y, O, B, H, L, F, G, V, D, K, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.57user 2.64system 0:39.91elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39823minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, H, P, C, E, M, I, Y, O, B, W, L, F, G, V, D, K, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.23user 2.82system 0:41.14elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38556minor)pagefaults 0swaps
Final key: [R, H, A, D, N, Z, X, M, B, L, T, I, Y, G, C, W, E, U, O, V, F, P, Q, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.12user 3.09system 0:42.20elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40343minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, L, M, U, E, W, I, Y, G, B, F, J, O, N, V, Z, P, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.13user 2.77system 0:44.26elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41306minor)pagefaults 0swaps
Final key: [C, F, I, X, U, A, H, P, R, E, M, Y, S, G, B, W, L, O, N, V, D, K, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.30user 2.76system 0:43.71elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39745minor)pagefaults 0swaps
Final key: [R, W, S, H, U, A, Q, P, C, E, T, I, Y, O, B, F, M, G, N, V, D, Z, X, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.57user 3.13system 0:43.94elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41340minor)pagefaults 0swaps
  OACTIMEYZNHJFSLBDRVQKXUGWP
Final key: [C, H, Y, X, B, W, L, V, U, E, T, I, S, G, R, A, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 22
45.82user 2.76system 0:41.69elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40326minor)pagefaults 0swaps
  AYTIMENWSLKGOCDPURBXHQFZVJ
  AYTIMENWSLKGOCDPURBXHQFZVJ
  AYTIMENWSLKGOCDPURBXHQFZVJ
Final key: [B, T, A, O, N, D, L, M, U, E, S, X, I, C, R, H, P, V, Y, G, Z, K, W, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.67user 2.93system 0:42.69elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37212minor)pagefaults 0swaps
Final key: [B, L, Y, U, N, W, T, M, C, E, H, D, I, J, R, A, P, V, O, G, F, Z, S, K, X, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.84user 2.92system 0:43.10elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37545minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, A, L, P, C, E, M, I, Y, O, B, H, K, F, G, V, D, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.93user 4.01system 0:46.14elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41649minor)pagefaults 0swaps
Final key: [R, Z, S, N, U, I, L, P, C, E, A, D, Y, O, B, W, M, J, G, V, F, H, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.46user 4.26system 0:44.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41258minor)pagefaults 0swaps
Final key: [U, T, S, H, C, D, X, M, R, E, L, I, A, G, B, W, P, O, N, V, F, Z, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.10user 2.94system 0:43.02elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40985minor)pagefaults 0swaps
Final key: [C, Z, I, H, U, X, M, P, R, E, W, Y, S, G, B, F, K, O, N, V, D, Q, A, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.72user 2.73system 0:43.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37493minor)pagefaults 0swaps
Final key: [N, Z, A, D, O, I, S, C, R, E, L, F, W, M, G, Q, P, U, V, B, X, K, H, T, Y, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.30user 2.89system 0:41.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40558minor)pagefaults 0swaps
Final key: [V, L, A, H, N, I, F, E, R, J, S, M, D, G, B, W, P, O, U, C, X, K, Y, T, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.84user 3.14system 0:43.44elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36280minor)pagefaults 0swaps
Final key: [U, H, S, I, R, A, L, M, C, K, W, Y, X, O, B, F, P, G, N, V, D, Q, Z, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.59user 4.15system 0:45.11elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39912minor)pagefaults 0swaps
  HNDFTIMEROSBWVZYJLCAXGQPUK
Final key: [C, F, I, H, U, A, X, P, R, L, M, Y, S, G, B, W, K, O, N, V, D, E, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.87user 3.04system 0:42.58elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38775minor)pagefaults 0swaps
  ORNLGTIMEYASHWVDFBCKUJXPZQ
  HNAWOTIMELBURGYDKPCVXSZJFQ
Final key: [N, F, A, D, O, T, X, M, B, E, H, R, I, G, Y, W, L, U, C, V, Q, P, Z, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.06user 2.83system 0:43.16elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40088minor)pagefaults 0swaps
  HITSNADERLMUOGBWFPCVXKYQZJ
Final key: [R, T, S, H, C, A, L, M, U, K, W, I, Y, G, B, Z, E, V, O, N, D, Q, X, J, F, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.81user 2.63system 0:39.48elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42096minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, Y, X, M, B, E, T, I, H, G, C, W, P, U, O, V, F, K, L, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.90user 4.03system 0:44.96elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40488minor)pagefaults 0swaps
  HITSDEGAROWUNLZVXPBFMQYCJK
Final key: [C, E, Y, X, B, W, T, V, U, H, L, I, S, G, R, A, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
45.84user 3.71system 0:42.59elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42233minor)pagefaults 0swaps
Final key: [B, A, W, X, C, Y, T, M, R, E, L, D, S, G, U, Z, P, O, N, V, F, J, I, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.43user 3.44system 0:43.28elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37788minor)pagefaults 0swaps
Final key: [N, Z, A, W, R, I, S, C, O, P, T, F, L, K, G, Y, M, B, V, U, X, H, D, E, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.29user 2.67system 0:38.71elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40252minor)pagefaults 0swaps
Final key: [R, A, S, N, C, Z, H, P, U, E, W, I, Y, O, B, L, K, V, F, G, D, M, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.09user 2.86system 0:41.82elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39979minor)pagefaults 0swaps
Final key: [U, E, Z, H, C, I, S, P, R, L, W, M, D, G, B, F, K, O, N, V, X, A, Y, T, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
  HWLDTIMENYQUOSPAFGCJVXRZBK
  HWLDTIMENYRUOSPAFGCJVXQZBK
  OSAHCTIMELRFDGBWPUNVXZYJQK
0inputs+0outputs (1major+37354minor)pagefaults 0swaps
HCQSMRLWIYGBFPONVDZXKTJ, UFTHCZSMRLWIYGBEPONVDAXKQJ, REAHCTSMULWIYGBFKONVDQXPZJ, RESHCITMULWDYGBAPONVFZXKQJ, REAHCTSMULWIYGBFPONVDQXKZJ, UEAXCITMRLWYSGBFPONVDZHKQJ, UEAHCTFMRLWIYGBQPONVDZXKSJ, UEAHCITMRLWYSGBFKONVDZXPQJ, REAHCDSMUTWIYGBQPONVLZXKFJ, UEAHCITMRLWYSGBFPONVDZXKQJ, USIHCTEMRLWYDGBFPONVXAZKQJ, REAHCTFMULWIYGBSPONVDZXKQJ, UAYHCTSMRLWIDGBFPONVEZXKQJ, UEWHCYQMRLAISGBFPONVDZXKTJ, UETHCISMRLWYDGBFPONVXAZKQJ, USZHCETMRLWIYGBFPONVDAXKQJ, RFQHCTSMULWIYGBEPONVDZXKAJ, UETHCIQMRLWYSGBFPONVDZXJAK, REAHCTSMULZIYGBFPONVDWXKQJ, UETHCIQMRKWYSGBFPONVDZXLAJ, REAHCTQMULWIDGBFPONVXZYKSJ, RESHCITMUQWDYGBAPONVFLXKZJ, UZAHCTSMRQLIYGBWPONVDEXKFJ, REAHCXSMULWIYGBQPONVDZTKFJ, RWAHCTEMULSIYGBQPONVDZXKFJ, UESHCTAMRLWYIGBFPONVDZXKQJ, RELHCITMUQWDYGBAPONVFSXKZJ, UEIHCTSPRLWYDGBFMONVXAZKQJ, UETXCZSMRLWIYGBFPONVDAHKQJ, UEAHCISMRLWYDGBFTONVZPXKQJ, UEAHCTIMRLWYSGBFPONVDZXKQJ, RETHCZWMULSIYGBFPONVDAXKQJ, UQAHCITMRLWYSGBFPONVDZXKEJ, RESHCIXMULWFYGBAPONVDZTKQJ, REAHCDSMUTWIYGBFPONVLZXKQJ, ULAHCTFMREWISGBQPONVDZXKYJ, UEAHCTSMRLWIYGBFPONVDZXKQJ, UEAHCYTMRLWISGBFPONVDZXKQJ, UESHCITMRLWDYGBQPONVFZXKAJ, UPAHCITMRLFYSGBWEONVDZXKQJ]
Final key: [R, W, S, H, C, Z, Q, M, U, E, L, I, Y, G, B, F, P, O, N, V, D, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.37user 2.89system 0:42.85elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39454minor)pagefaults 0swaps
  FRANTIMECHLSDOBWUZGVJPXKYQ
  RSANTIMECHLYDOBWPUGVFZXKJQ
  RKANTIMECHLSDOBWPUGVFZXJYQ
  RDANTIMECHLSYOUWPFGVBKXJZQ
  RSANTIMECHLDYOBWPXGVFUZKJQ
Final key: [R, A, S, N, U, Z, H, P, C, M, Q, I, Y, O, B, L, K, F, G, V, D, W, X, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
48.93user 3.20system 0:44.80elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40568minor)pagefaults 0swaps
  NHITSXRAEOCUPGDYLWJMFVBZQK
  RTIMEAHNOPSDWGBYLVUCFKXQZJ
Final key: [R, W, A, M, N, Z, F, E, O, P, T, I, H, G, B, Y, L, V, U, C, D, K, X, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.70user 3.25system 0:42.94elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42969minor)pagefaults 0swaps
Final key: [C, T, I, H, U, D, A, V, B, L, M, Y, S, O, R, W, P, G, J, N, F, E, X, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.43user 2.70system 0:41.46elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39476minor)pagefaults 0swaps
  MVELNODHITSCAWRYPUBGFKQJXZ
Final key: [V, E, D, G, N, Q, L, H, S, T, M, C, Y, W, R, I, P, U, B, O, F, K, A, Z, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
49.02user 3.04system 0:45.48elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38671minor)pagefaults 0swaps
  ATIMEDHORSLUFGBWKCYVNPXJZQ
Final key: [C, L, S, H, U, D, T, P, R, E, Q, Y, I, G, B, A, K, O, N, V, X, W, Z, J, M, F]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.45user 3.68system 0:41.40elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42721minor)pagefaults 0swaps
  OATIMENDRHLBPGUYKVCXWQSZFJ
  OATIMENDRHLCGSUYKVWPFBQZXJ
  OATIMENSRHLCDGBUKWFPVQYZXJ
  UALNCTIMEHSODGBWFVJXRPYZQK
Final key: [U, A, S, H, C, D, X, M, R, J, W, Y, I, G, B, F, K, O, N, V, L, P, Z, E, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.62user 3.80system 0:43.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41116minor)pagefaults 0swaps
  LOAWTIMENRZDSVBYPGUJCHXKFQ
  OHAWTIMENJRDYVBSPGUCLFXKQZ
Final key: [C, H, Y, W, R, I, S, P, N, E, T, D, A, V, B, F, L, G, O, U, X, Q, Z, K, M, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.40user 3.27system 0:44.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39916minor)pagefaults 0swaps
Final key: [O, W, S, H, U, D, I, E, R, P, L, Y, F, G, C, Q, J, N, V, B, M, T, X, K, A, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.73user 3.01system 0:44.18elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36493minor)pagefaults 0swaps
Final key: [C, F, Z, H, U, I, M, P, R, L, A, Y, S, G, B, W, K, O, N, V, D, E, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.88user 3.49system 0:45.43elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38054minor)pagefaults 0swaps
Final key: [C, E, A, D, B, Y, H, V, R, T, Z, M, S, G, U, I, P, J, O, N, F, L, X, K, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
44.23user 2.91system 0:40.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40425minor)pagefaults 0swaps
Final key: [C, T, S, H, U, D, X, P, R, E, A, Y, I, G, B, M, K, O, N, V, F, W, L, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
42.37user 3.54system 0:38.67elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37915minor)pagefaults 0swaps
  YHANCTIMELSUDGROJBVPKWFQXZ
  UHAYNTIMELSCDWROJBGPVKFQXZ
Final key: [R, Z, W, N, U, D, H, E, M, T, L, S, Y, G, C, I, P, O, V, B, F, K, X, J, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.55user 3.17system 0:43.49elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41168minor)pagefaults 0swaps
  OTIMEALSDCUHRWBFNVKGYJZPXQ
Final key: [N, Q, S, P, C, I, W, M, R, E, F, H, D, V, B, Z, L, O, U, G, X, A, Y, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.57user 3.18system 0:42.99elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39894minor)pagefaults 0swaps
  TIMEAWNHYLDUBCORVFGPSXZKQJ
  HITSWDOERNFALPUCBJMQGZVKYX
  RLAHNTIMEPSDYOBCWUGVXKQJFZ
  RLAHNTIMEPSDYOBWCUGVXKQJFZ
Final key: [R, F, A, H, N, I, L, M, C, P, T, D, Y, O, B, W, K, U, G, V, X, Z, Q, E, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.91user 2.91system 0:41.44elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41051minor)pagefaults 0swaps
  OTIMELSRDNPWAKHCFUYBQGVJXZ
Final key: [B, E, A, I, R, Y, L, M, C, T, W, D, S, O, U, H, P, G, N, V, F, Q, Z, J, X, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.37user 3.08system 0:43.95elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34881minor)pagefaults 0swaps
Final key: [C, I, Y, D, B, W, H, V, U, E, T, X, S, G, R, A, P, L, O, N, F, M, Z, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
42.06user 2.78system 0:37.68elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42469minor)pagefaults 0swaps
  OSANTIMERHLDYKCFPGVUXJBQWZ
Final key: [O, T, Y, X, B, I, H, E, C, P, L, D, S, G, R, Z, K, V, N, U, F, M, A, J, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
49.12user 3.08system 0:44.90elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41123minor)pagefaults 0swaps
Final key: [N, Q, A, U, O, Y, H, J, R, T, L, I, W, V, C, F, P, G, M, B, X, E, D, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.94user 2.72system 0:40.67elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37216minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, A, L, P, R, E, W, I, Y, G, B, F, M, O, N, V, D, K, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.85user 3.05system 0:42.75elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40631minor)pagefaults 0swaps
Final key: [R, A, S, I, O, Z, X, M, U, E, Q, F, Y, G, B, W, L, D, N, V, C, P, H, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.56user 4.44system 0:43.70elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37671minor)pagefaults 0swaps
  OTIMEWSHULADBNRYKFCVQGPJXZ
  OTIMEWSHULADBNRYKFCVQGPJXZ
  OTIMEWSHULADBNRYKFCVQGPJXZ
Final key: [R, W, S, H, U, A, M, P, C, E, L, I, Y, O, B, F, K, G, N, V, D, Z, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.25user 3.86system 0:43.80elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42952minor)pagefaults 0swaps
  NOHITSDLEPWBYAZVXUMKRFJGCQ
  NAOSRTIMEWDUQPYLHJBGZXCKFV
  NOHITSELRFWYAZXVQUMKDCJGPB
  NAOSRTIMEWDUQPYLHJBGZXCKFV
Final key: [O, H, Y, W, R, X, T, M, U, P, L, I, F, D, B, A, K, V, G, N, C, Q, Z, E, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  UATIMEWVRXLHYGBSKCONDQFPJZ
  AUTIMEWVRXLHYGBSKCONDQFPJZ
  AUTIMEHVRLSYXGBWJCONDKFPQZ
  AUTIMESVRLHYXGBWPCONDKFQJZ
  HUTIMESVRAJYXGBWPCONDKFLZQ
  WUHITSEVRALYMGBFJCONDKXPQZ
  UATIMEHVRLDYSGBWJCONQKFPZX
  UATIMEHVXRLYSGBWJCONDKFPQZ
  UFTIMEHVRLAYSGBWJCONDKXPQZ
  FUTIMESVRLAHXGBWPCONDKYJZQ
  UATIMEHVRLDYSGBWJCONPKFQZX
  FUTIMEHYRLAXSGBWVCONDQZPKJ
  UATIMEHVRLDYSGBWJCONXKFPQZ
  UATIMEHVRLDYSGBWJCONFKQPZX
  FUTIMEHVRLAYSGBWPCONDQXKZJ
  ULTIMEHVRPXSYGBWACONDKFQZJ
  UATIMEHVRLDYSGBWJCONPKFQZX
  UPTIMEHVRALYFGBSKCONDWXJZQ
  UHTIMEXVRALYSGBWPCONDKFJQZ
  UHTIMEXVRLAYSGBWPCONDKFZQJ
  UHTIMEXVRLAYSGBWJCONDKFPQZ
  FATIMEXVRULYSGBWKCONDQHPZJ
  UHTIMEXVRLAYSGBWPCONDKFZQJ
  UHTIMEXVRLAYSGBWJCONDKFPQZ
  AUTIMEHVRXLYSGBWPCONDKFZQJ
  UATIMEFVRLSYJGBWKCONDQHPZX
  UHTIMEXVRLAYSGBWJCONDKFPQZ
  UHTIMEXVRLAYSGBWPCONDKFZQJ
  UHTIMEXVRLAYSGBWJCONDKFPQZ
  ULTIMEHVRPXSYGBWACONDKFQZJ
  UFTIMEHVRLAYSGBWPCONDKXJZQ
  FUTIMEHVRJAYSGBWPLONDCXKZQ
  SUTIMEHVRFLYXGBWPCONDKAQZJ
  HUTIMEXVRFLSYGBWPCONDKAQZJ
  UFTIMEXARVLYSGBWKCONDQHPZJ
  USTIMEHVRFLYXGBWPCONDKAQZJ
  HUTIMEXVRFLSYGBWPCONDKAQZJ
  UATIMEHVRFLYSGBWPCONDKXJZQ
  HUTIMEXVRFLSYGBWPCONDKAQZJ
  UATIMEHVRBSYWGDFPCONZQXJLK
  RATIMEHVUFLYSGBWPDONCKXJZQ
  RATIMEHVUFLYSGBWPDONCKXJZQ
  RATIMEHVUFLYSGBWPDONCKXJZQ
  RATIMEHVUFLYSGBWPDONCKXJZQ
  RATIMEHVUFKYSGBWPDONCLXJZQ
  UATIMEHVRFLSYGBWPDONCKJQZX
  RATIMEHVUFLYSGBWPDONCKXJZQ
  RATIMEHVUFLYSGBWPDONCKXJZQ
  UATIMEHVRFLSYGBWPDONCKZJXQ
  RATIMEHVUFKYSGBWPDONCLXJZQ
  LATIMEHVURFYSGBWPDONCKXJZQ
  UATIMEHVRFLSYGBWPDONCKQJZX
  RATIMEHVUFLYSGBWPDONCKXJZQ
  UATIMEHVRFLSYGBWPDONCKJQZX
  RATIMEHVUFLYSGBWPDONCKXJZQ
  UATIMEHVRFLSYGBWPDONCKQJZX
  RATIMEHVUFKYSGBWPDONCLXJZQ
  LATIMEHVUFRYSGBWPDONCKXJZQ
  PRTIMEHVUFLYSGBWKDONCAXJZQ
  UATIMEHVRFLSYGBWPDONCKQJZX
  RATIMEHVUFKYSGBWPDONCLXJZQ
  LATIMEHVRUFYSGBWPDONCKXJZQ
  RPTIMEHVUFLYSGBWKDONCAXJZQ
  RATIMEHVUFKYSGBWPDONCLXJZQ
  RATIMEHVUFLYSGBWPDONCKXJZQ
  PRTIMEHVUFLYSGBWKDONCAXJZQ
  UATIMEHVRFLSYGBWPDONCKZJXQ
  UATIMEHVRFLSYGBWPDONCKJQZX
  RATIMEHVUXLYSGBWPDONCKFJZQ
  UATIMEHVRFLSYGBWPDONCKZJQX
  UATIMEHVRFLSYGBWPDONCKXJZQ
  RATIMEHVUFKYSGBWPDONCLXJZQ
  RPTIMEHVUFLYSGBWKDONCAXJZQ
  PRTIMEHVUFLYSGBWKDONCAXJZQ
  UATIMEHVRFLSYGBWPDONCKQJZX
  LRTIMEAVUFZYSGBWHDONCKXJPQ
  UATIMEHVRFLSYGBWPDONCKJQZX
  UATIMEHVRFLSYGBWPDONCKZJQX
  UATIMEHVRFLSYGBWPDONCKQJZX
  RATIMEWVULJSYGBFPDONCKHXZQ
0inputs+0outputs (1major+37607minor)pagefaults 0swaps
TMXIHVUJLSYGBWPDONCKFQZA, TRAXMIHVUJLSEGBWPDONCKFYZQ, CETXPIHVULFSYGBWMDONRKAJZQ, BATIMHXVUELYSGRWPDONCKZJFQ, RATXMIHVUELSYGBWPDONCKZJFQ, RATXKIHVUELSYGBWPDONCMFJZQ, RASXPTHVUELIYGBWMDONCKFJZQ, RMTXPIHVUFLSYGBWEDONCKAJZQ, RETXPIHVUKFSYGBWMDONCLAJZQ, REAXMIHVULTSYGBWPDONCKZJFQ, REAXPITVULFSYGBWMDONCKHJZQ, RTWXMIHVUELSYGBFPDONCKAJZQ, RFAXMIHVUELSYGBWPDONCKTJZQ, RASXMIHVUETYLGBWPDONCKFJZQ, RALXJIHVUETSYGBFPDONCKWMZQ, RETXKIHVUFLSYGBWPDONCMAJZQ, RASXMIHVUETYLGBFJDONCKWPZQ, RWAXMIHVUELSYGBTPDONCKFJZQ, UELIBHXVRFTYSGMWPCONDKAJZQ, RASXMIHVUETYLGBFPDONCKWJZQ, RALXPIHVUETSYGBFMDONCKWJZQ, UFTIBHXVRELYSGMWPCONDKAJZQ, RATIMZXVUELYSGBWPDONCKHJFQ, REYXMIHVULFSTGBWJDONCAQPZK, BETXMIHVUFLSYGRWPDONCKAJZQ, RAMXPIHVUELSYGBFTDONCKWJZQ, RATXMIHVUELSYGBWKDONCPFJZQ, REAXMIHVULFSYGBWJDONCTQPZK, REAXMIHVUFLSYGBWPDONCTQJZK, REAXMIHVUJFSYGBWPDONCTQLZK, BEAXMIHVULFSYGRWJDONCKTPZQ, RAMXPIHVUELSYGBWFDONCKTJZQ, RETXMILVUHFSYGBWPDONCKAJZQ, REWXKIHVUFLSYGBTPDONCMAJZQ, RATXPIHVUFLSYGBWJDONCKMEZQ, RESXMIHVUFLTYGBWPDONCKAJZQ, RASXPIHVUELTYGBFMDONCKWJZQ, RETXMILVUHFSYGBWPDONCJAKZQ, RZTXMIHVUELSYGBWKDONCPFJAQ, RESXMIHVUFLTYGBWPDONCJAKZQ, RMAXPIHVUFLSYGBWJDONCKTEZQ, RASXPIHVUELYTGBWMDONCKZJQF, RETXPIHVUFLSYGBWMDONCKAQZJ, RASXPIHVUELYTGBFMDONCKWJZQ, REAXKIHVUFTSYGBWPDONCMLJZQ, RESXMIHVUFKTYGBWPDONCLAJZQ, RATXMZHVUELSYGBWKDONCPFJIQ, RETXMIHVUPLSYGBWFDONCKAQZJ, CEAXMIHVULFSYGBWPDONRTQJZK, RAMXPIHVUELSYGBWTDONCKJFZQ, RETXMIHVUFLSYGBWPDONCKAJZQ, RATXMIHVUEKSYGBWPDONCLFJZQ, CERXMIHVUFLSYGBWPDONTKAJZQ, RTAXPIHVUFLSYGBWMDONCKEJZQ, RZAXMITVULFSYGBWPDONCKHJEQ, RATXPIHVUELSYGBWMDONCJFKZQ, RAZXMIHVUELSYGBFPDONCKWJTQ, REAXMIHVUFZSYGBWPDONCKQLTJ, RFYIMAXVUELTSGBWPDONCKHJZQ, RATXMIWVUELSYGBFPDONCKHJZQ, RESXMIHVUKLTYGBWPDONCFAJZQ, UETIBHXVRFLYSGMWKCONDPAJZQ, RATXPIHVUJLSYGBWMDONCKFEZQ, REAXMIHVUTLSYGBWPDONCKFQZJ, RASIKHXVUETYLGBFPDONCMWJZQ]
Final key: [C, E, Y, X, M, I, H, V, U, F, L, S, T, G, B, W, P, D, O, N, R, K, A, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
44.97user 2.55system 0:40.84elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40848minor)pagefaults 0swaps
Final key: [R, S, A, U, O, D, H, E, N, T, Q, I, F, V, C, W, P, M, G, B, Y, K, X, L, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.61user 2.89system 0:42.59elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38871minor)pagefaults 0swaps
Final key: [C, Z, I, H, U, D, A, P, R, E, M, Y, S, G, B, F, K, O, N, V, L, W, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
42.30user 3.70system 0:39.79elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40894minor)pagefaults 0swaps
Final key: [C, E, A, T, B, W, X, V, U, L, H, M, I, G, R, Y, P, D, O, N, F, K, S, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
46.40user 2.77system 0:42.07elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39696minor)pagefaults 0swaps
  COAHRTIMESPLDGBWKUNVFXYQZJ
Final key: [B, Z, A, D, C, H, L, M, R, E, W, X, I, G, U, Y, K, O, N, V, F, P, S, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.05user 2.79system 0:42.21elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37271minor)pagefaults 0swaps
  FOAUNTIMEPHCRGSDWVKLJXBQYZ
Final key: [C, W, I, H, U, D, Q, P, R, E, F, Y, S, G, B, A, M, O, N, V, L, K, X, J, T, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.02user 3.58system 0:39.61elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40956minor)pagefaults 0swaps
  RLOANHITSEJUCMBWFVGKXDZPYQ
Final key: [R, T, A, U, N, D, Q, L, C, E, F, I, Y, O, B, W, P, V, G, M, X, Z, H, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.34user 2.96system 0:43.49elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37282minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, E, L, D, Y, G, B, W, P, U, O, V, X, Z, Q, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
48.51user 3.29system 0:44.88elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40105minor)pagefaults 0swaps
  OEMUNDALRHITSGCYPVWQFKZXJB
Final key: [R, E, A, I, N, M, X, P, B, T, Q, D, Y, G, C, W, J, V, O, U, F, L, H, K, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.77user 2.90system 0:43.39elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35796minor)pagefaults 0swaps
Final key: [R, H, A, I, U, Y, L, P, B, E, M, D, X, G, C, W, K, N, O, V, F, T, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  OTIMEDAHRSLGWPVFYBNUCKXZJQ
  OTIMEDAHRSLGCWJFBUNKVXYQZP
  OTIMEDAHRSLGWPVFYBNUCKXZQJ
  OTIMEDAHRSLGWPVFYBNUCKXZQJ
  OTIMEDAHRSLGCWJFUBNPVKYQZX
0inputs+0outputs (1major+41471minor)pagefaults 0swaps
IEOSHRAXLCWUFYBGVJMPQKZ, NTRIEODHMAXLCWUFYBGVSKPQZJ, TNESOIAHRMXLCWVQYBGUDFPZKJ, TUEPOAINRDXLCHVWYJGBSFKMZQ, STAHXOICRMJYKWVFDBNULGPQEZ, STIHGOXCRMEYAWVFDBZULKPQNJ, OTIHULSERPCGYMBWKANVDFXZJQ, NEDMOIAHRTJLCPVWYBGUSFXKZQ, NEOXDIAHRLJCMPVWYBGUSFTKZQ, OTAHELICRPSDYMBWKJNUXFGQZV, OEHMGTACNSLRWPDFKBXUVQIJZY, NEHYUITJRMWLAPOSKCGBDFXVZQ, NEDTGIAHRMXLCWVFYBOUSQPZKJ, NHDIOTKERAJLCPVWYBGUSFXMZQ, NEDTOIAHRLJCMPVWYBGUSFXKZQ, NTHAUIEJRMWLYPOSKCGBDFXVZQ, NEMODTIHRAJLCPVWYBGUSFXKZQ, NEMIOTDHRAJLCPVWYBGUSFXKZQ, NTDMEVIJRAHLCPOWYBGUSFXKZQ, NEMTOYSJRAKLCWVFIBGUHXDQZP, JWHAUITERMLGYPOSKCNBDFXVZQ, OEHMGLACNSTRWPIFYBXUVJQKZD, OEYMGLICNSTRWPVFABXUHJKQZD, NDAJEOICRSTLWPVFYBGUHXKQZM, OAHMETICRSLGWPDFYBNUVJXZKQ, NEHYUITJRMWLAPOSKBGCDFXVZQ, OTIXEDAHRLPMGWVFYBNUCKQSZJ, STIGEOZHRLJDCWVFMBNUXKYQAP, OTAHULIERPCZYMBWKSNVDFXGJQ, NEDTVIAHRMXLCWOFYBGUSZPQJK, OTIMEDABRSLGWPVFYHNUCKXZQJ, NEDTOISJRAKLCWVFYBGUHXPQZM, NTIGEDAHRLPMCWVFYBOUXKZQJS, OEAMGLICNSTKWPVFYBXUHJRQZD, NEILOJSHRAXQCWVMYBGUTKDZFP, ITDEGOAHRMXLCKVYQBNUSFPZWJ, OAHMETICRSLGWPDFYUNBVXKQZJ, NEDTOISJRAXKCWVFYBGUHLPQZM, OTAIDESHRLPWCMVFYBNUGKZQXJ, STAGEOIHRFXLCWVMJBNUDKYQZP, NAOIEDMHRFTLUWCQYBGVJKPSXZ, NEDTOILHRAXCVWSFYBGUJKPMZQ, OAIHEDSCRLJUWTYFMBNVGKPXZQ, NWDTOSAHRMXLCKVEYBGUIFPQZJ, NSOIEDAHRFTLCWVQYBGUJKPMXZ, OSNIEDAHRMTCWPVFYBGULKXZQJ, NTSIEOAHRLPMCWVFYBGUJKDQXZ, TAIHULSERMCGYWBOKJNVDFPZXQ, NEOTRIAHDLXCMWVFYBGUSQPKZJ, OAUHETSCRPLGKMIWYVNBDFXZJQ, NTDMGOAHRFXLCWVEYBKUSIPQZJ, NTDIEOMHRAXLCWUFYBGVSKPQZJ, OTDIEVAHRMLJCWBFYXNUGPKQZS, OEDTJISHRALCMPVWYBGUZFXKNQ, OTIGEDAHRLVSCWJFMBNUXKYQZP, OAHMETYCRSLGWPDFIBNUVXKQZJ, OEDTGQAHRMWICLVFSBNUZKPJYX, OEDHGIAQNLJRWPMTYBXUSFCVZK, NAHMEOICRSTDWPLFYBGUVJXKZQ, OTSIVDAHRLJMCWEFYBNUGKPQXZ, NTIXEOAHRFPLCWVQYBGUJDKMZS, NEATOILHRFXCVWKMYBGUDSPQZJ, TEDNOIAHRLJCMPVWYBGUSFXKZQ, ITDEGOAHRFXLCWVMYBNUSKPQZJ, NTDIEOZHRAXLCWUFYBGVSKPQMJ, NLMIEOSHRAXTCWVFQBGUJKDYZP, NTEPOIAHRFXLCWVMYBGUSDKQZJ, UADSELICRMTGKVOWYJNBHFPZXQ, LTAHGOICRSEYKWVMDBNUQFPZXJ, STIGEOXHRMJCAWVFDBNULKYQZP]
  OTIMEDAHRSLGCWVFYBNUXKQZPJ
Final key: [C, Z, S, H, U, X, L, P, R, E, M, Y, A, G, B, F, K, O, N, V, D, W, I, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.03user 2.97system 0:42.36elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37765minor)pagefaults 0swaps
Final key: [U, E, Y, X, B, S, H, V, M, K, T, I, D, C, R, L, P, G, O, N, W, Q, A, Z, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
42.66user 3.38system 0:39.73elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38133minor)pagefaults 0swaps
Final key: [V, F, H, O, N, T, I, J, D, M, S, C, L, P, G, W, E, U, R, B, X, Z, A, K, Y, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.19user 4.06system 0:41.82elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39976minor)pagefaults 0swaps
Final key: [N, Z, A, O, C, H, X, M, R, E, L, Y, W, V, I, S, K, B, U, G, F, P, D, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.05user 3.05system 0:43.62elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41835minor)pagefaults 0swaps
Final key: [C, F, I, X, U, D, L, H, R, P, M, Y, S, G, B, A, K, O, N, V, E, W, Z, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.79user 2.97system 0:41.80elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39585minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, H, I, S, G, R, Z, K, D, O, N, F, M, A, P, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 20
42.49user 3.46system 0:39.45elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39460minor)pagefaults 0swaps
Final key: [R, F, I, D, U, A, L, H, C, M, Q, S, Y, G, B, W, P, O, N, V, E, Z, X, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.01user 3.72system 0:40.42elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37399minor)pagefaults 0swaps
  ORTIMEHYSDWUAVBXFCQGZKLJNP
  ORTIMEHYSDWUAVBFXCGPZKQNLJ
  ORTIMEHYSDWUAVBKFCZGPJQLNX
Final key: [C, T, I, X, U, A, L, H, R, E, M, F, S, G, B, Z, P, O, N, V, D, W, Y, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.39user 3.29system 0:45.05elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39679minor)pagefaults 0swaps
Final key: [N, T, A, H, C, I, L, M, R, E, W, Y, D, G, B, F, P, O, U, V, X, S, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
  EHITSONPRALYFGCDUWMBJXKVZQ
  UEANHITSRMLDYGCWPOVBFKXJZQ
  BSANCHTIMELDYRUWPOVXGZKJFQ
0inputs+0outputs (1major+37256minor)pagefaults 0swaps
NCHKMRPLDIGUWEOVXFJYTZQ, BALNCTIMQEHDSGUJPOVXFZKWRY, BATNCYQMREHDIGUSXOVPFJLKWZ, BAINCTQMKEHDSGUWPOVXFRLJZY, LABNKTQMREHDIGUSPOVXFCYJWZ, BTANCILMREHYSGUWPOVXFKDJZQ, TBANCIHMRELDSGUWPOVXFKYQZJ, BZANCTIMREQDSGUHPOVXFLYKWJ, BASNCYTMREHDIGUWPOVXFJLKZQ, BATNCYHMRELDIGUZPOVXFKSJWQ, BAWNCTLMREHDIGUSKOVXFJYPZQ, BZAXCIHMRELDYGUTPOVNFKSJWQ, BASNCHTMRPLDIGUZEOVXFJYKWQ, BAWNCTSMREHDIGUQPOVXFJYKZL, BHANCYTMREQDSGUWLOVXFJIKZP, BAINCTQMREHDSGUWKOVXFJYLZP, BAYNCTQMREHDIGUSPOVXFJLKWZ, BAINCTQMREHDYGUZPOVXFKSJWL, BAYNCITMREKDSGUZPOVXFHLJWQ, BAINCTQMREHDSGUWLOVXFJYKZP, BAWNCITMREQDSGUHLOVXFJYKZP, BASNCYQMREHDIGUTPOVXFJLKWZ, BAZNCITMREHDYGULPOVXFJSKWQ, BAWNCHIMRETDSGUQLOVXFJYKZP, BAYNCITMREHDSGUWPOVXFJLKZQ, BASNCYQMREHDIGUWLOVXFJTKZP, BAINCTQMRKHDSGUWLOVXFJYEZP, BAWNCTIMREQDYGUHPOVXFZSKLJ, BALNCTIMREQDYGUHPOVXFZSKWJ, BTAXCIQMRELDYGUZPOVNFKSJWH, BAZNCTQMREHDSGUWLOVXFJYKIP, BAWNCTIMRELDYGUQPOVXFHSJZK, BAWXCTHMRELDIGUSPOVNFKYJZQ, BAWNCTIMREQDSGUHLOVXFJYKZP, BAZNCITMREHDYGUQPOVXFWSKLJ, BAINCTLMREHDSGUWKOVXFPYJZQ, BASXCITMREKDYGUZPOVNFHLJWQ, BZSNCHTMRELDIGUWPOVXFJYKAQ, BIAXCTLMREHDSGUWPOVNFJYKZQ, BATNCSQMREHDIGUWPOVXFJYLZK, BZANCIHMRELDYGUWPOVXFKSJTQ, BTANCHIMRELDSGUZPOVXFJYKWQ, BZANCIQMRELDYGUTPOVXFKSJWH, BLANCTIMREQDSGUHPOVXFZYKWJ, BAINCYKMREHDSGUWPOVXFJLTZQ, BAWNCTIMREHDYGUQLOVXFJSKZP, BALNCITMREHDYGUZPOVXFJSKWQ, BTZNCIQMRELDYGUAPOVXFHSJWK, BAYNCITMREHDSGUQPOVXFJLKWZ, BAINCSTMREHDYGUQPOVXFWLKZJ, BIAXCHTMRELDYGUSPOVNFZQKWJ, BASNCTLMREZDIGUWKOVXFJYPHQ, BAYNCTIMREHDSGUWKOVXFPLJZQ, BASNCTLMREZDIGUWJOVXFPYKHQ, BAZNCILMREHDYGUSPOVXFJTKWQ, BAWNCTSMRELDYGUQPOVXFHIJZK, BAZNCSTMREHDYGUIPOVXFJQKWL, BASNCTQMREZDIGUYPOVXFHLKWJ, BWINCTQMREHDSGUALOVXFJYKZP, BAIXCHLMRETDYGUQPOVNFKSJWZ, BZANCHIMRELDYGUSKOVXFPTJWQ, BASNCTLMREHDIGUWQOVXFJYKZP, BLANCTIMREHDSGUZPOVXFJYKWQ, BASNCHTMRELDIGUWKOVXFJYPZQ, BHANCITMRPLDYGUZEOVXFJSKWQ, BAYNCTIMREHDSGUJPOVXFZLKWQ, BALNCYQMREHDIGUSPOVXFJTKWZ, BAYNCTQMREKDIGUSPOVXFHLJWZ, BAINCQTMREHDSGUWPOVXFKYLZJ, BAINCTLMREHDSGUWPOVXFKYQZJ, BTANCIQMRELDYGUZKOVXFPSJWH]
Final key: [B, A, W, N, C, Y, L, M, R, E, Z, D, I, G, U, H, P, O, V, X, F, Q, S, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.05user 2.95system 0:43.25elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37481minor)pagefaults 0swaps
  RDEHITSNOMCPLAUYXWBJFKGZVQ
  HWANTIMERLSDYUBFPOGVCKXJZQ
Final key: [C, F, I, X, U, D, L, P, R, E, M, Y, A, G, B, S, J, O, N, V, Z, W, H, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.28user 2.68system 0:42.19elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36540minor)pagefaults 0swaps
  HITSPCDLYAERUGBWMONJXQVFKZ
Final key: [R, H, A, F, U, D, X, P, B, E, T, I, Y, G, C, W, K, N, O, V, M, Z, S, Q, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.33user 4.12system 0:42.60elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43581minor)pagefaults 0swaps
Final key: [N, F, A, D, C, I, H, M, R, E, L, Y, S, G, B, W, P, O, U, V, X, J, Z, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.39user 2.90system 0:44.65elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38230minor)pagefaults 0swaps
Final key: [C, F, S, H, U, A, X, P, R, E, L, Y, I, G, B, Q, K, O, N, V, D, W, Z, M, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.62user 2.81system 0:42.63elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38101minor)pagefaults 0swaps
Final key: [C, T, I, H, U, X, M, P, R, E, Q, Y, S, G, B, F, L, O, N, V, D, W, A, J, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
  BPADCTIMERLYSGUWKONVFZXJHQ
  BPADCTIMEHLXSGRUKONVFZYJWQ
0inputs+0outputs (1major+41620minor)pagefaults 0swaps
AVKONJFQIZWX, TEODCAIMRPLYSGUHKBNVFZXJWQ, BHADCYQMRPLXIGUTKONVFJSWEZ, BTADCHIMRELFSGUZPONVYJXKWQ, BHADCYUMRELXSGITPONVFJZKWQ, BZADCHTMRELYSVUIKONGFPXJWQ, GZBACYTMRELXSHUIKONVFPDJWQ, BZADCHIMRNLYSGUTJOEVFPXKWQ, BHADCITRMELXSGUOPZNVFJYKWQ, BHTDCYIWRELXKGUAPONVFSZJMQ, BZANCIHMRETYSGULKODVFPWJQX, FZADCIHMRETXSGULKONVBPYJWQ, BHADCYEMRPTXFGULKONVIJSWZQ, BIAZCYEMRPTXSGULKONVFHDJWQ, BMADCYITRELJSGUHPONVFQXKWZ, DBKXCTIMRELYSGUHPONVFJZAWQ, BHADCEYMRLZXIGUTPONVFQSKWJ, BLADCWIMRJZYSGUTEONVFPXKHQ, BHADQYEMRPLXSGUTKONVFJICWZ, EBADCHIMRPLYSGUTKOWVFZXJNQ, BHADCTEMRPLYFGUZJONVIQSKWX, BTHDZYEMRPLXIGUAJONVFCSKWQ, BHADCYKMRPLXIGUTEONVFZSJWQ, BEADHCIMJPLYSGUTKONVFZXRWQ, BHADCTEMRPLYIGUNKOSVFQZJWX, BHADSTEMRPWYIGULKONVFXCJZQ, BTADCHEMRLZYIGUNPOQVFWSKJX, BTEDAJIMRLZYSGUHPONVFCXKWQ, BZADCTIMERLHSGUYPONVFQXKWJ, BJADCTXMRELYSGUIKONVFPHWZQ, BZADCHXMRELYSGUTPONVFQIKWJ, BHADCYTMRELISGUZPONVFQXJWK, BZADCTXMRELYSGUHPONVFQIKWJ, BZADCHXMRELYSGUTKONVFPIJWQ, BZADCHIMRELYSGUWPONVFQXJTK, BZADCYEMRLTXIGUHPONVFQSKWJ, BZADCHIMRELXSGUTKONVFPYJWQ, BHADCITMRELXSGUZPONVFQYJWK, BZADCTXMREKYSGUHPONVFQILWJ, BZADCTXMRELYSGUHQONVFPIKWJ, BZADCILMRETXSGUHKONVFPYJWQ, BZADCHXMRETYSGULKONVFPIJWQ, BZADCIHMREWXSGULKONVFPYJTQ, BZADCHIMRELYSGUWJONVFPXKTQ, BZADCYTMRELHSGUIPONVFQXKWJ, BWADCYTMRELISGUZKONVFPXJHQ, BZADCHXMRPLYSGUTKONVFEIJWQ, BZADCHTMRELYSGUIPONVFQXKWJ, BZADCHIMRELYSGUTPONVFQXKWJ, BZADCHIMRPLYSGUTEONVFQXJWK, BHADCYEMRLTXIGUZPONVFQSKWJ, BZADCHIMREQYSGUTLONVFPXKWJ, BLADCHXMRPEYSGUWKONVFZIJTQ, BEADCYTMRPLXIGUHKONVFZSJWQ, BZADCHIMRKLYSGUTPONVFQXEWJ, BHADCITMRELXSGUZKONVFPYJWQ, BZADCHIMRELYSGUTJONVFQXPWK, BEADCYTMRPLXSGUHKONVFZIJWQ, BHADCYEMRPLXIGUZKONVFJSTWQ, BZLDCHIMREQYSGUTPONVFAXKWJ, BHADCYIMRELXSGUTPONVFJZKWQ, BZADCHIMREQYSGUTPONVFLXKWJ, BZADCYIMRLHXSGUTKONVFPEJWQ, BZAXCHTMRELYSGUIJONVFPDKWQ, BZADCLIMREHYSGUWPONVFQXKTJ, BZAXCHIMRELYSGUTJONVFPDKWQ, BHZDCITMRELXSGUAPONVFQYJWK, BHADCYIMRKLXSGUTPONVFJZEWQ, BZADCIHMRETXSGULKONVFPYJWQ, BZADCHXMRELYSGUIJONVFPTKWQ, BZADCYEMRPTXIGULKONVFHSJWQ, BHADCYLMRPTXSGUIEONVFJZKWQ, BZADCTIMRELYSGUHPONVFQXKWJ, BTAXCYIMRELDSGUHPONVFJZKWQ, BZADCHIMRJLYSGUTEONVFPXKWQ, BHADCYEMRLZXIGUTPONVFQSKWJ, BHADCYEMRPLXSGUTKONVFZIJWQ, BZADCHIMRELYSGUTKONVFJXPWQ, BHADCYEMRPLXIGUTJONVFZSKWQ, BZHDCTXMRELYSGUAPONVFQIKWJ, BHADCYEMRPLXIGUTKONVFZSJWQ, BZADCQIMRELYSGUTPONVFHXKWJ, BZADCHSMRELYIGUTPONVFQXJWK, BZADCHIMRLEYSGUTPONVFQXKWJ, BWADCTXMRELYSGUHPONVFQIKZJ, BHADCYEMRPWXIGULKONVFZSJTQ, BZADCHIMRELYSGUTPONVFWXKQJ, BTAXCYEMRLZDIGUHPONVFJSKWQ, BZADCTXMRELHSGUYPONVFQIKWJ, BZADCHIMREQYSGULPONVFTXKWJ, BZADCTXMRELYSGUIKONVFPHJWQ, BWADCHXMRELYSGUTKONVFPIJZQ, BZTDCHIMRELYSGUAPONVFQXJWK]
Final key: [B, H, A, X, C, Y, T, M, R, E, L, D, I, G, U, Z, P, O, N, V, F, Q, S, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.13user 2.84system 0:41.16elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41421minor)pagefaults 0swaps
Final key: [R, A, W, N, C, I, Q, M, B, E, H, D, Y, O, U, S, P, V, G, J, F, Z, X, L, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.04user 2.93system 0:40.48elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37382minor)pagefaults 0swaps
  ROAPNYTIMESHDLBCWUGVXKQJFZ
Final key: [R, T, A, Y, N, I, Q, M, C, E, S, D, H, O, B, W, P, U, G, V, X, Z, L, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.27user 2.95system 0:42.94elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41322minor)pagefaults 0swaps
  ODCNEWHITSAUXPMLKRBGYZJFVQ
Final key: [C, T, I, X, B, W, H, V, U, E, M, Y, S, G, R, A, K, D, O, N, F, P, Z, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
47.25user 2.94system 0:43.84elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39508minor)pagefaults 0swaps
Parent [1]: ZHRWLDTIMEXBPOFJNVGCQUSKAY = 0.9718084643027648
Initial pool: [HBXGRTSMIKEJFNPWZVADLYQCOU, ZHRWLDTIMEXBPOFJNVGCQUSKAY, BGVRZYNXISUFJMDOKPCHAQLWTE, QLGZTAOUDNPBHVFWCMJXIERKSY, CHLAYWNJSOTBMVIDRPFZGKXUQE, FGSKPELIZWVAJDQRHBYNTMXUCO, IDLVEFUAQHGWKPRNOSJCTYXMZB, RPUYKWAJVEXDFBCNLIHZSOQGTM, WSXTHROVJNALBQDUPGKFYIEMZC, FQSYBWOHLERKXAVCNDGJUPTIZM, APNDQVBMXFIGHKEWCTZUORJYSL, NIKVCUWTZPSQBJLMHGFEADXRYO, CBZPDVFMLIOGAXQSJEYKHWTRUN, UVIJCQOKDWYNAPFSBGRHTLZMXE, KMUQNETCLBIOZPYGRSDXAWJFVH, BYXPFGRZHCEMDIOVSLKUATQNWJ, XMDJHTENGYPSWVQUROKBAZLIFC, NQUWBTVORISHPJAGKFZYDLECMX, ETRAGZFMXSONKYBWUCQDILPHVJ, ICHAVFMDKEORUZBYSGWJTLXPQN, VWYICMQROHEZLDAJNBPXTGFUSK, IYXDQGHUNRCBESKVPJZLOAFMWT, FZDUPTIASBXVHLENOCYQMGKJRW, BIQYZLDHEJPWUACSVOTXRGFMNK, QUOXFDHGSYPZNECRMTJAVWLKBI, INJTZBOHWADXGKVLSQEMPYUCFR, LRXNMWSDKFYIGUJAHPCBOZETQV, HQUXDGIAVJPMBTCOELWZRYKFNS, UQGHKFPTBSIYLMWNJREODVAXCZ, NECYVQTSMGPBDAKULFZXIROWJH, EVAUNKGSTWRXZMCQJLODFPYHBI, BKLSMUYFVDPINCZTAQWOERJGHX, JEHUXTRYSZFDMKWLQNBOCGPAVI, VDKTCBZUMNHRIJSEOPGYLWXFQA, BOZQTDKALMGJHNXPUYVRIWFECS, VFODKAWSPZMTNRBIJYCXQULEGH, TGKOMDVIAHNEWLBZRJYUCXFSPQ, OQHZEPXBNWFGAYMVRJSTKLIDUC, KWHNJBVEITZFQDRCULXOAPGMYS, NGDHFOTAKCUQYBPEWZJRLMIVSX, KMZCFBODGSQTPJERWHNYUVIAXL, ULQZORFPTYXVJCGIBWMADNSHKE, JXLMGQEIUVHDCYZOBAKFRWTNPS, MHXCJPBWRGDNQSKZIVLYTEFUAO, VBJQXGEKOFNIADMTSYZCRPHWUL, IUKTALOYZSGWFXBHJPCVQMERND, KROILJDNWMTXFHGSEVUZYCQAPB, AJKOFTHCYZVWXQPBGLSDMRUENI, NPJCUQKAZYRGIHVXESMWODBFLT, KIWSYRDQFXJOLVCPAUTZHGBEMN, QEBVDXURNLGWTKSCPHJYAFIOZM, BTARXNZIKUWSLVEOFGHJQCYDMP, VNWHQMADTULXBKEZRPJGSYIFCO, PUWBDEYSRQHAJVXOZNGLCMTKIF, RMQLZWXUGOAVKNECBPYHISFDTJ, KWBXLDHCJVAMGTQZUOYSEPFNIR, QWFSDZLUGOENCRTIJAMXHVPYKB, MQGDATNBHZYXLRVSFWPOCKIEJU, MNKWGAOCQXDBZJELFVYHTUIRSP, RXLFCOGMAKQTIDEPZWUJHSNYVB, SQFIKLTGHYWXUDMVARPZNOCEBJ, BMLOSTQZXJPYAWUINEGCRFHKDV, SJWMEOQKGCHYNRXZVITUPLBAFD, SIKFMQAYHDGOCWPXJTBEURZVLN]
Final key: [C, F, S, H, U, A, M, P, R, K, W, Y, I, G, B, Z, L, O, N, V, D, E, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.97user 2.84system 0:43.23elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37399minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, Q, V, U, P, L, I, S, G, R, Z, M, D, O, N, F, T, A, K, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
  CPAHNTIMERFODGBWLUYVXSKJZQ
  CLAHNTIMESFODGBWPUYVXRZJQK
0inputs+0outputs (1major+42949minor)pagefaults 0swaps
ILMRTFODGCSKUYVXWPJZQ, CLAHNISMREFODVBQKUYGXTWPZJ, CEDHNTIMRSFYAGBWLUOVXKQPZJ, REAHNTSMCIFYDGBWLUOVXPQKZJ, CEAHNILMRSFODGBWTUYVXKZPQJ, CEAHNITMRPFODGBWQUYVXSZKLJ, CEAHNTIMRKFODGBSLUYVXWZPQJ, CEAHNITMRPFODGBWLUYVXZSKQJ, CEAHNITMRWFODGBQLUYVXKZPSJ]
Final key: [R, S, A, Y, N, I, Q, M, C, E, T, D, H, O, B, W, P, U, G, V, X, Z, L, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.04user 2.78system 0:39.58elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42569minor)pagefaults 0swaps
Final key: [R, H, A, D, N, T, Q, M, C, E, F, I, Y, G, B, W, P, U, O, V, X, Z, L, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.39user 3.61system 0:43.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39071minor)pagefaults 0swaps
Final key: [C, Z, S, H, U, X, L, P, R, E, M, Y, I, G, B, F, K, O, N, V, D, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.08user 2.75system 0:41.74elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37132minor)pagefaults 0swaps
Final key: [R, A, W, L, N, O, X, E, Y, T, F, I, D, G, B, H, K, U, V, M, C, Z, Q, P, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
42.30user 2.80system 0:38.10elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38233minor)pagefaults 0swaps
Final key: [R, A, S, I, O, Z, X, M, C, E, L, U, F, G, B, W, P, D, N, V, T, Q, H, J, Y, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.02user 4.38system 0:44.15elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37884minor)pagefaults 0swaps
Final key: [R, F, S, H, U, A, M, P, C, E, Z, I, Y, O, B, T, J, G, N, V, D, W, X, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.85user 2.97system 0:43.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40354minor)pagefaults 0swaps
Final key: [R, W, I, Y, U, T, L, P, C, E, M, S, X, O, B, F, K, G, N, V, D, Z, H, J, A, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.81user 2.48system 0:41.33elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41603minor)pagefaults 0swaps
Final key: [R, H, A, U, N, Z, F, E, O, K, T, I, D, G, C, W, P, M, V, B, Y, L, X, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.92user 2.96system 0:42.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40182minor)pagefaults 0swaps
  NAHITSOCMEDFYWUBKGLPRQZJXV
Final key: [Z, H, A, D, R, I, W, L, N, E, T, U, X, M, C, F, P, G, V, B, O, Q, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.07user 3.16system 0:42.63elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41503minor)pagefaults 0swaps
Final key: [R, M, T, H, U, A, X, E, Y, L, W, I, D, G, B, F, P, O, N, V, C, K, Q, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
38.91user 2.61system 0:35.50elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41466minor)pagefaults 0swaps
Final key: [E, W, A, O, U, X, D, H, R, P, M, S, F, B, C, Q, L, N, G, V, Y, K, I, T, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
44.40user 2.70system 0:40.88elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38527minor)pagefaults 0swaps
Final key: [R, Z, A, H, N, I, S, M, C, P, T, D, Y, G, B, W, K, U, O, V, X, E, Q, L, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.63user 2.94system 0:42.48elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40192minor)pagefaults 0swaps
Final key: [C, T, A, X, B, H, I, P, U, E, M, D, S, G, R, W, K, V, O, N, F, Z, Y, L, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
44.84user 2.76system 0:40.58elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+43079minor)pagefaults 0swaps
  DOTIMEAHBNUZWKYFGRJCLSPXQV
Final key: [U, H, I, D, R, A, T, M, C, E, W, S, Y, O, B, F, P, G, N, V, X, Q, Z, K, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.99user 2.80system 0:40.08elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42173minor)pagefaults 0swaps
Final key: [R, W, S, G, U, A, M, P, C, E, Q, I, Y, O, B, H, K, F, N, V, D, T, X, J, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
42.67user 2.70system 0:39.29elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39126minor)pagefaults 0swaps
Final key: [C, H, D, W, R, Z, T, M, N, E, L, I, A, V, B, F, P, G, U, O, X, Q, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.00user 2.91system 0:42.74elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41187minor)pagefaults 0swaps
  STIMEJYOVARZUFQDGWHPBXCNLK
Final key: [C, Z, S, H, U, A, L, P, R, J, M, I, Y, G, B, F, K, O, N, V, D, W, X, E, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.33user 4.33system 0:46.26elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41004minor)pagefaults 0swaps
  DAFNOTIMEHRUWGBPLCYVJQSKXZ
Final key: [U, T, A, H, C, I, S, M, R, E, L, Y, D, G, B, F, K, O, N, V, X, Z, W, P, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.36user 3.26system 0:43.01elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39630minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, H, V, U, L, T, I, S, G, R, Z, P, D, O, N, F, M, A, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
48.06user 2.94system 0:44.65elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36424minor)pagefaults 0swaps
  LBADRTIMECHXYOUQPGNVFKSJWZ
Final key: [B, T, A, D, R, Y, I, M, C, E, Q, X, L, O, U, Z, P, G, N, V, F, H, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.21user 2.92system 0:43.79elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42391minor)pagefaults 0swaps
Final key: [R, T, A, I, N, Y, X, M, B, E, L, D, H, G, C, W, P, U, O, V, F, Z, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
49.34user 3.13system 0:45.06elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41786minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, A, L, V, U, T, W, I, D, G, R, S, P, M, O, N, F, K, J, H, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
46.17user 2.98system 0:41.56elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42362minor)pagefaults 0swaps
Final key: [C, F, I, H, U, A, X, P, R, J, M, Y, S, G, B, Z, L, O, N, V, D, W, Q, E, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.80user 3.12system 0:43.51elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38698minor)pagefaults 0swaps
Parent [43]: DGVPQAFRJLNHITSWMZYEXOCUKB = 0.9389929374380188
Initial pool: [HLYFZRAOTKEUBNSPXCMJDQGIWV, NPZOKXRSLGIJEYCQBUATVDHMWF, FXAHBVREIDWMGCKTYJPQSNUZLO, WTFOJKPGSBVXIUMCLYNREZAQDH, UHDGSEZXKORJPQNFCBYVLIAWTM, TUPODMSEFHLAGNZWBRVIJQXKCY, LRDYCPVZTFHBXIONSKUAGJWQEM, QLAJDUEZCIHFVSKGBWYXTNRMPO, TKQRGLUVOMZNIXWPSACYFEHJDB, YXZSBOAJMTNEKPQVFCHIURDLGW, QDOUJZEFGNBSYXTAWVIRHCKPML, ERTPAYQJCLBIOSVUNDZMXHFWKG, VNBDSRJQHEXCTKLPUWYMIAGFOZ, BGVOCTDSYWIXPNLJFEQMKHUZRA, UBEFOIJQNVCKXAWDZYHSTLMPGR, SQPRZMLACVBNHEWJIXYGUFTODK, ICRLJBQKEAMHPFYXDSGNZVUWTO, FBHDANURVOPYSGEWZXTQIKLJMC, OHZDSEMULXAVNGTFYRWIJCPBKQ, FGHTBJVNSKXYIMLWDQOCRPAZUE, LUFRAEYZPBTVNMJOQHSWKDXCGI, YAIHUWJSLEBTGXCPRFNVDQOKMZ, SYPWBJICDVEXNTRFOMAGKHLZUQ, VPMKANWGRITSEDBJLOCXHQZYFU, HMWXEAYNFKQGPLVDCTIORZSBJU, UHAIDJYVEXWZBOMCRLGKFQPNTS, ZHSOVPBJAYKGEDQRTNUMFLCXIW, ZLCVYHBKSAXEJPRMGUNTWOIDFQ, PXHQGJLFWTERYACIKOBMVZSDUN, IUDKGAXMQELRJZSYNWCBTPFVOH, LKMNITQFVHUSJEGXOWRDBZYCPA, KLAVWRMFPECDJQIBUGXNOSZYHT, ZBFEDCMTXPSKHWIOLVNRUQJAGY, OGXLIZDSBAYFQTHNRKPEJWUMVC, ZSQHEFTXKDLRIACVUNPYJGOWMB, BUHEGAMTSNCZRYVLXIPWQKFJOD, VHMDBLTICQJOEUYNWRSKPGZFAX, RSLADMHOFQCGNEWJXKPYUVZITB, BTCUPGXQMKJRVHOWYALZDINSEF, PLOHJVMYCZSAEKGXQWRDNTIBUF, VSMXFEOTAWUQYIBGZRPHCNJDLK, VSQHRBZEOWDMKIGCAFYNJULTXP, CLENXYTDUOSPQAHRJBMZGKIFVW, DGVPQAFRJLNHITSWMZYEXOCUKB, ZOSYNRXUHKEABVWTQCFJDIPMGL, UPMCENSHIJQXFDYBGRZVATKLWO, RCBKGMLQXYHWSFEZIVOUDTJNAP, YEKAUFWIQLGJBNOCSRHZTMXVDP, AISOCXMBLQPHKRVUTWJYZNDGEF, ZXUVORGBDYKCAWHTNSIMEJQPLF, DNHLSFUROKYEAZXGBQPTCJMIVW, THWRAGIQNPJVLEODFCUSXYZBKM, ZNQKOXTVAEYRGPFDSBJUHMLCIW, LUKXIFSMOREPYGAQJHNDCBVTZW, ABNRHFLEYGSWZVCDUMQOITJKPX, TMPWRXGLVJAIOYBZNECQDFKHUS, NEOISWAYDQLMBGPRCUZKJHXVTF, TEXFVPYBNUAKCMSHIWQGRZLODJ, QSGBLOPFJWXHMEICKTNVAUDRYZ, GLMNSIYCWPHZJURVEQDAFBOTXK, AMCWKQDYUNGHPFRIOVTXLZESJB, IWDLGKRTSOXUCJNPZMVYQEFHBA, OVTZRJXSYCPWQIGBMHEAKNULFD, LBTXODIWKCGJUMVAYPSQZFENRH]
Final key: [R, W, A, U, N, T, Q, L, C, E, H, I, D, O, B, F, P, V, G, M, X, Z, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.26user 2.84system 0:41.66elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41019minor)pagefaults 0swaps
  NATIMERJSOGHBCVPWLUQYFXKZD
  OLHITSDERAWCFGBYPVNUMZXKJQ
  ONHITSAERLWDFGCMPVUBYQXKZJ
  NOHITSAERLWDMGCYPVUBFQXKZJ
  NOHITSAERLWDMGCYPVUBFQXKZJ
  NOHITSAERLWDMGCYPVUBFQXKZJ
Final key: [C, E, A, D, B, H, L, V, U, K, T, I, S, G, R, Y, P, J, O, N, F, M, X, Q, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 15
46.37user 3.10system 0:42.59elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41195minor)pagefaults 0swaps
Final key: [C, H, X, D, B, W, T, V, U, E, A, I, S, G, R, Y, K, J, O, N, F, M, Z, L, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 14
48.11user 3.72system 0:44.66elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41155minor)pagefaults 0swaps
Final key: [C, W, A, X, U, D, H, V, B, E, T, I, Y, G, R, Q, M, N, O, P, F, K, S, J, L, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
46.89user 2.95system 0:43.30elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36915minor)pagefaults 0swaps
  RJAHITSMUELDYGBWFONVXCPKZQ
Final key: [R, Z, S, H, C, D, L, M, U, E, J, I, Y, G, B, W, P, O, N, V, F, A, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 9
46.86user 2.90system 0:43.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40538minor)pagefaults 0swaps
  NEKHITSLRDWMAGBOYCUVXFPJZQ
  NFAHITSORMQUDGBWECYVXPZKLJ
  ENAHITSORLQUDGBWPCYVXMZKFJ
Final key: [R, A, S, H, C, T, L, M, U, E, W, I, Y, G, B, Z, P, O, N, V, D, J, X, K, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.46user 3.06system 0:45.85elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37260minor)pagefaults 0swaps
  NASOCTIMERLHDWBYKVUGFPXJQZ
Final key: [N, S, W, O, C, Y, E, M, B, K, H, D, I, J, R, X, P, V, U, G, F, A, L, T, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.11user 3.27system 0:42.06elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39359minor)pagefaults 0swaps
Final key: [R, Z, S, H, U, A, Q, P, C, E, M, I, Y, O, B, F, K, G, N, V, D, W, X, T, L, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.77user 3.10system 0:42.91elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41144minor)pagefaults 0swaps
Final key: [N, F, A, D, O, I, H, E, R, L, S, U, Z, G, B, W, K, C, M, V, X, P, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
46.66user 3.37system 0:43.71elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39420minor)pagefaults 0swaps
  HITSNOAMRELUDGBFPWYVCKXQJZ
  REAHITSMCNQODGBWKUYVXPZLFJ
Final key: [R, S, A, H, N, I, L, M, C, E, T, D, Y, G, B, W, P, U, O, V, X, Z, Q, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
47.74user 2.77system 0:44.22elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35542minor)pagefaults 0swaps
  OPAHTIMERSLDUNWFCGBVYJXQZK
Final key: [C, F, I, H, U, A, X, P, R, E, Q, Y, S, G, B, W, K, O, N, V, D, M, Z, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.67user 2.78system 0:42.91elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38450minor)pagefaults 0swaps
Final key: [U, H, I, D, R, A, L, M, C, E, Z, S, Y, O, B, F, J, G, N, V, X, Q, W, P, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
46.16user 2.99system 0:42.85elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39802minor)pagefaults 0swaps
Final key: [C, E, A, X, B, I, L, V, U, T, H, S, Y, G, R, W, P, D, O, N, F, M, Z, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
45.38user 2.73system 0:41.33elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40044minor)pagefaults 0swaps
Final key: [N, S, A, I, O, L, W, C, R, K, H, Y, F, M, G, Q, P, U, V, B, X, Z, D, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
43.10user 2.81system 0:39.08elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42656minor)pagefaults 0swaps
Final key: [O, W, T, H, U, D, M, E, R, L, A, I, F, G, B, Q, K, N, Y, V, C, Z, X, J, S, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
46.93user 2.96system 0:42.62elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41284minor)pagefaults 0swaps
Final key: [U, A, S, H, C, D, X, M, R, E, W, Y, I, G, B, F, P, O, N, V, T, J, Z, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.01user 2.81system 0:40.30elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39191minor)pagefaults 0swaps
Final key: [N, Z, X, O, C, I, T, U, Y, E, L, H, D, M, R, S, P, B, G, V, F, A, W, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.51user 3.03system 0:42.52elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38580minor)pagefaults 0swaps
  NORDEHITSFGAVWUMCJLYBXQZKP
  HITSEUOWNFYLARBMJPGZXKCVDQ
  ROTIMEFUNLACHWBYJVGPDSKQXZ
  ORTIMEFUNLACHWBYJVGPDSKQXZ
Final key: [N, F, A, Q, O, D, H, E, R, L, T, U, I, G, B, W, P, C, M, V, X, Z, Y, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.84user 2.90system 0:44.96elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36895minor)pagefaults 0swaps
Final key: [C, E, Y, D, B, H, A, V, U, M, L, I, S, G, R, T, P, X, O, N, F, K, Z, J, W, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 13
  TIMEYUHNOLARWQFBXVSDZGCPJK
  TIMEYUHNOLARWKFBCXSDGVQPJZ
  TIMEYUDNOLARWKFBCSQHGVJPXZ
  OEFNHITSURLMYDBPACGXZQWKJV
0inputs+0outputs (1major+40611minor)pagefaults 0swaps
ONVDQXEZK, RAINCTSMUEHDYGBWPVOJFQXKZL, RAILCTSMUEHFYGBWJONVDQXPZK, RSIOCTHJUEWFYGBZLVNMDAXPQK, RAYOCTHMUEWFIGBZLJNVDSXPQK, RAIHCTJMUEWFYGBSLONVDQXPZK, RZIOCTSMUEHFYGBWLVNJDAXKQP, RZIOCTHMUEWFYGBSLVNJDAXPQK, RAIPCTSMUEHFYGBWLONVDJXKQZ, RZIOCTSMUEHFYGBWKVNJDAXPQL, RSIOCTHMUEWFYGBZLVNJDAXPQK, RZIOCTSMUEQFYGBWLVNJDAXPHK, RAINCTHMUEWFYGBSLVOJDZXPQK, RASOCTIMUEHFYGBWLJNVDZXKQP, RASOCITMUEHFYGBZLVNJDWXPQK, RASOCTIMUEHFYGBWPJNVDZXLQK, RAYOCTSMUEHFIGBWLDNVJZXKQP, RASOCTIMUEWFYGBZLVNJDHXPQK, RAYOCTSMUPHFIGBWLJNVDZXEQK, RAIOCTSMUEHFYGBZLJNVDWXPQK, RASOCTIMUEHFYGBZLVNJDWXPQK, RASOCTIMULWFYGBHPVNJDZXEQK, RASOCTIMULWFYGBHEVNJDZXPQK, RASOCTFMUEWIYGBHPVNJDZXKQL, RASOCTIMUEWFYGBHPVNJDZXKQL, RAINCTSMUEHFYGBWLVOJDZXPQK, RAIJCDHMUEWFYGBSLONVTQXPZK, RSIOCTXMUEWFYGBZLVNJDAHPQK, RISOCTHMUEWFYGBZLVNJDAXPQK, RASOCTIMUEHFYGBZPVNJDWXLQK, RAIOCTQMUEWFYGBZLJNVDSXPHK, RAIOCTSMULHFYGBZEJNVDWXKQP, RAIOCTHMUEWFYGBZLJNVDSXPQK, RAIOCTHMUEWFYGBSLJNVDZXPQK, RZIOCTWMUEHFYGBSLVNJDAXPQK, RHIOCTSMUEWFYGBZLVNJDAXPQK, RAIOCTSMUEHFYGBWPJNVDZXLQK, RAIOCTSMUEHFYGBWLJNVDZXKQP, RAIOCTHMUPWFYGBSLJNVDZXEQK, RAIOCTSMUEHFYGBWKJNVDZXLQP, RAIJCTHMUQWFYGBSLONVDEXPZK, RAIOCTSMUKHFYGBWEJNVDZXLQP, RZIOCTSMUEWFYGBALVNJDHXPQK, RAHJCTIMUEWFYGBSLONVDQXPZK, RAFPCTSMUEHIYGBWLONVDJXKQZ, RASNCTIMUEWFYGBHLVOPDQXKZJ, RAIPCLSMUEHFYGBWTONVDJXKQZ, RATPCISMUEHFYGBWLONVDJXKQZ, RZIOCTHMUESFYGBWLVNJDAXPQK, RAIOCTSMUEHFYGBWLDNVJZXPQK, RAIOCTSMUEHFYGBWPJNVDZXKQL, RAIOCTSMUEHFYGBWLDNVJZXKQP, RAIOCTSMULHFYGBWEJNVDZXKQP, RAIOCTSMUKHFYGBWPJNVDZXEQL, RADJCISMUEHFYGBTPONVLWXKQZ, RASOCITMUEHFYGBWLVNJDZXPQK]
  RAEHITSMUCLFYGBWPONVDZXKQJ
  REAHITSMUCLFYGBWPONVDQXKZJ
Final key: [R, A, I, H, C, T, S, M, B, E, L, D, Y, G, U, W, P, O, N, V, F, Z, X, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.45user 2.80system 0:42.58elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38319minor)pagefaults 0swaps
Final key: [R, Z, A, B, N, H, S, E, O, T, W, D, Y, M, C, Q, P, V, U, G, F, K, X, J, I, L]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
49.37user 3.24system 0:45.52elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41054minor)pagefaults 0swaps
Final key: [C, Z, I, H, U, X, L, P, R, E, M, Y, S, G, B, F, K, O, N, V, D, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
42.97user 4.05system 0:40.69elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39136minor)pagefaults 0swaps
  SARDNLTIMEOWUVCXFHPZGBQJKY
Final key: [B, L, A, X, N, Y, S, M, C, T, E, D, I, G, R, W, P, U, O, V, F, K, Z, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
  LOASNTIMERHCDPBYKVUGXFJWZQ
  OLAHITSMNEWCDGBFPVUJXRYKZQ
  FSAONTIMEHWCDRBPLVUGXKYJZQ
  CLAHNTIMEFSODPBWRVUGXKYJZQ
  CFAHNTIMELWODPBSKVUGXRYJZQ
  FCAHNTIMELWODPBSKVUGXRYJZQ
  CEAHITSMRNLODPBWKVUGXZYJFQ
  FCAHITSMREWODNBLKVUGXPYJZQ
  FCAHNTIMESWODJBRKVUGXLYPZQ
  CFAHITSMNRWODPBLKVUGXEYJZQ
  CEAHITSMRLNODPBWKVUGXZYJFQ
  CEAHITSMRLNODPBWKVUGXZYJFQ
  NFAHCTIMERWODJLBPVUGXSYKZQ
  CLAHNTIMEFWODJBSPVUGXRYKZQ
0inputs+0outputs (1major+41602minor)pagefaults 0swaps
AHNTFMRLWODJBIEVUGXKYPSQ, BEAHNTIMRLSODJCWKVUGXZYPFQ, CWDHNTIMRESOAJBLKVUGXZYPFQ, CZAHNTIMRLSODJBWPVUGXEYKFQ, CZAHNTIMRLSODJBWKVUGXEYPFQ, BIAHNTSMRLFODJCWEVUGXKYPZQ, CSAHNZWMRLFODJBIKVUGXEYPTQ, CEAWNTIMRLSODJBHKVUGXZYPFQ, CFAHNTWMRLSODJBIKVUGXEYPZQ, CWAHNTIMRLFODJBZKVUGXEYPSQ, CFAHNIWMRTEODJBSPVUGXZYKLQ, CASHNTWMRLEODJBIKVUGXZYPFQ, CFAWNTIMRLSODJBHPVUGXEYKZQ, CFAHNTIMRPWODJBSKVUGXEYLZQ, CFAWNTIMRLSODJBHKVUGXEYPZQ, BLAHNTIMRESODJCWKVUGXPYFZQ, CWAHNTIMRPSODJBLKVUGXZYEFQ, CFAHNTIMRLWODJBSKVUGXEYPZQ, CWAHNTIMRESODJBLKVUGXZYPFQ, CFAHNTIMRLWODJBSEVUGXKYPZQ, BLAHNTIMRFSODJCWEVUGXKYPZQ, NFAHCTIMRESODJBWLVUGXPYQZK, CZAHNTIMRSWODJBLKVUGXEYPFQ, NFAOCTIMRLWHDJBSPVUGXEYKZQ, CASHNIWMRLEODJBTKVUGXZYPFQ, CEAHNLIMRTWODJBSPVUGXZYKFQ, CFIHNTAMRLWODJBSKVUGXEYPZQ, NALHCTIMRKWODJBSEVUGXPYZFQ, CEAHNTIPRLWODJBSMVUGXZYKFQ, CEAHNTIMRKWODJBQPVUGXZYSFL, CLAHNTIMRKWODJBZEVUGXSYPFQ, NFAHCTIMRLWODJBSPVUGXEYKZQ, CLAHNZIMRESODJBWKVUGXPYFTQ, NFAOCTIMREWHDJBSPVUGXLYKZQ, NFAOCTIMRLWHDJBZPVUGXEYKSQ, CFAMNTIHRLWODJBSPVUGXEYKZQ, CFDHNTIMRLWOAJBSKVUGXEYPZQ, CFYHNTWMRLSODJBIPVUGXEAKZQ, CLAHNZIMRFSODJBWEVUGXKYPTQ, CWAHNTIMRLFODJBSKVUGXEYPZQ, CIAHNTFMRLWODJBZEVUGXKYPSQ, CEAHNIWMRTFODJBSKVUGXZYPLQ, CFAHNTZMRLWODJBSKVUGXEYPIQ, CEAHNTIMRLSODJBWKVUGXZYPFQ, CEAHNTIMRKQODJBWPVUGXZYSFL, CLAHNTIMRFWODJBSEVUGXKYPZQ, CEAHNITMRSWODJBQPVUGXZYKFL, CEWHNTIMRLSODJBAKVUGXZYPFQ, CFAHNTIMRLZODJBWKVUGXEYPSQ, CWAHNTIMREFODJBSKVUGXLYPZQ, CIAHNTFMRLWODJBSKVUGXEYPZQ, CZAHNTIMRSLODJBWKVUGXEYPFQ, BEAHNTIMRSLODJCWPVUGXZYKFQ, CIAHNTWMRLFODJBSEVUGXKYPZQ, CWAHNTSMREIODJBLKVUGXZYPFQ, CFAHNITMRLSODJBWKVUGXEYPZQ]
Final key: [B, Q, A, W, N, H, I, M, R, P, S, O, D, J, C, T, E, V, U, G, X, Z, Y, L, F, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
  HITSOAQEYDWFRGMVNJXCBUKZPL
  UAODTIMERNSFKLCYHPBGXWVJZQ
0inputs+0outputs (1major+39852minor)pagefaults 0swaps
35]: HRLDUASPBTIMEGCYQONVKWXJFZ = 0.7335127802480347
Final key: [R, H, Y, D, B, A, L, E, U, T, M, I, S, G, C, Q, P, O, N, V, F, Z, X, K, W, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
54.18user 4.07system 0:50.29elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41857minor)pagefaults 0swaps
Final key: [R, H, A, D, N, T, L, M, C, E, F, I, Y, G, B, W, P, U, O, V, X, K, Z, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.01user 3.59system 0:43.21elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40626minor)pagefaults 0swaps
  CHITSWBVUELXMGRYPDONFKAJQZ
Final key: [C, T, Y, X, B, W, Q, V, U, E, L, I, S, G, R, A, K, D, O, N, F, M, Z, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 19
47.13user 3.00system 0:41.87elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39767minor)pagefaults 0swaps
Final key: [U, A, S, H, C, I, L, M, R, E, W, Y, Z, G, B, F, P, O, N, V, D, J, X, Q, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.11user 4.33system 0:43.68elapsed 110%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+33056minor)pagefaults 0swaps
  ERAHITSJBLMDXGCUKNOVFQYPWZ
  ERAHITSJBLUDXGCMKNOVFQYPWZ
Final key: [C, E, X, I, U, Y, H, P, B, L, M, D, A, G, R, W, T, N, O, V, F, K, S, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.63user 3.29system 0:44.23elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40907minor)pagefaults 0swaps
Final key: [C, Z, L, H, U, X, M, P, R, E, A, I, S, G, B, F, K, O, N, V, D, W, Y, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
43.42user 2.66system 0:40.52elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34682minor)pagefaults 0swaps
Final key: [U, H, S, D, R, A, L, M, C, E, Z, I, Y, O, B, F, P, G, N, V, X, Q, W, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.50user 3.44system 0:43.43elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41959minor)pagefaults 0swaps
  OANEHITSFZMRCJPWLGXVKDBUQY
Final key: [R, S, A, Y, N, I, L, M, C, T, E, D, H, O, B, W, P, U, G, V, X, Z, Q, K, F, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.29user 2.80system 0:41.43elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40140minor)pagefaults 0swaps
  HITSCNAERDYULPOFJBMGZWXKVQ
Final key: [R, T, A, Y, U, D, H, P, C, M, W, S, I, O, B, F, E, G, N, V, Z, K, X, J, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 0
44.51user 3.02system 0:40.90elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40220minor)pagefaults 0swaps
Final key: [R, Q, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, K, O, N, V, D, A, X, P, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
45.73user 2.90system 0:41.87elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41320minor)pagefaults 0swaps
  EVOHITSUNPCRYAZMLGFKBDWJQX
Final key: [R, F, T, D, N, Y, L, M, C, P, Q, I, H, G, B, W, E, U, O, V, X, Z, A, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
47.99user 2.88system 0:43.75elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36726minor)pagefaults 0swaps
Final key: [R, A, S, H, C, D, L, M, U, Q, W, I, Y, G, B, F, P, O, N, V, E, Z, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.47user 3.53system 0:42.67elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40166minor)pagefaults 0swaps
Final key: [R, H, A, U, N, O, W, L, S, E, T, I, D, M, C, Q, P, G, V, B, F, K, Y, Z, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
46.47user 3.23system 0:42.71elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40674minor)pagefaults 0swaps
Final key: [R, F, A, H, N, I, S, M, C, P, L, D, Y, G, B, W, K, U, O, V, X, Z, Q, E, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.32user 3.72system 0:42.37elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42126minor)pagefaults 0swaps
Final key: [C, T, I, X, U, L, M, H, R, E, A, F, S, G, B, Z, K, O, N, V, D, W, Y, J, Q, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
44.99user 2.69system 0:40.80elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39413minor)pagefaults 0swaps
  VAHNTIMEDOLRFJGWPUCBXZYKSQ
Final key: [V, W, H, N, O, I, T, E, D, L, Q, R, F, U, G, A, P, M, B, C, X, Z, Y, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.85user 3.01system 0:43.23elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42446minor)pagefaults 0swaps
Final key: [B, T, A, D, R, Y, L, M, C, E, Z, I, X, O, U, H, P, G, N, V, F, Q, S, J, W, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
48.28user 4.25system 0:46.01elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38858minor)pagefaults 0swaps
Final key: [C, T, E, X, B, H, L, V, U, J, A, I, S, G, R, W, P, D, O, N, F, M, Y, K, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
43.80user 4.29system 0:41.58elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40815minor)pagefaults 0swaps
Final key: [C, E, S, H, U, I, X, P, R, L, M, Y, Z, G, B, F, K, O, N, V, D, W, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
44.90user 2.86system 0:41.20elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40044minor)pagefaults 0swaps
Final key: [R, A, S, H, C, Z, L, M, U, E, W, I, Y, G, B, F, P, O, N, V, D, J, X, K, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
44.53user 4.48system 0:43.46elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38182minor)pagefaults 0swaps
Final key: [O, W, A, H, U, D, X, E, R, L, T, S, F, G, C, I, P, N, V, B, M, K, Y, Q, Z, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
44.42user 3.00system 0:41.28elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+36759minor)pagefaults 0swaps
Final key: [B, Z, A, H, N, S, X, P, R, T, Q, D, M, G, C, W, E, O, V, U, F, L, Y, K, I, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
42.07user 4.24system 0:40.75elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38499minor)pagefaults 0swaps
Final key: [R, Z, A, D, N, H, X, M, B, P, T, I, Y, G, C, W, E, U, O, V, F, K, L, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
44.28user 2.72system 0:40.02elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40655minor)pagefaults 0swaps
Final key: [R, T, A, D, U, S, H, E, B, K, M, I, Y, G, C, Q, P, N, O, V, F, L, X, J, W, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
49.66user 2.94system 0:45.18elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40463minor)pagefaults 0swaps
Final key: [C, T, Y, X, B, W, L, V, U, E, Q, I, S, G, R, Z, K, D, O, N, F, M, A, P, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
47.53user 3.59system 0:44.52elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41468minor)pagefaults 0swaps
Final key: [R, T, W, Y, U, D, L, E, V, P, A, I, H, G, C, Q, K, O, N, B, M, F, X, J, S, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
45.89user 2.97system 0:42.18elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39660minor)pagefaults 0swaps
  YAWEOHITSRDPBGNLMCUVQFZXKJ
Final key: [B, Z, A, X, C, Y, T, M, R, E, L, D, S, G, U, W, P, O, N, V, F, J, I, Q, H, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.89user 4.85system 0:45.19elapsed 112%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39846minor)pagefaults 0swaps
Final key: [C, W, I, H, U, X, F, P, R, L, M, Y, S, G, B, Z, E, O, N, V, D, K, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
43.51user 2.66system 0:39.42elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38399minor)pagefaults 0swaps
  ORDNEHITSWMAGLBKXFVPYUCJQZ
  UKADRTIMEHLFSOCBQGNVXWYPZJ
Final key: [U, H, I, D, R, A, L, M, C, P, W, S, Y, O, B, F, E, G, N, V, X, Q, Z, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
49.36user 2.93system 0:45.12elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39736minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, W, L, V, U, P, T, I, S, G, R, Z, K, D, O, N, F, M, A, Q, H, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 21
46.22user 2.74system 0:42.05elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40911minor)pagefaults 0swaps
Final key: [B, W, A, H, N, M, X, E, R, T, L, D, I, G, C, S, P, O, V, U, F, K, Y, J, Z, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.79user 2.96system 0:42.32elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39444minor)pagefaults 0swaps
  AKRHNTIMECFLDOBWPVUGXQYJSZ
Final key: [R, W, A, H, N, T, F, M, C, P, Q, I, D, O, B, L, E, V, U, G, X, Z, Y, J, S, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
42.82user 2.87system 0:38.99elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41299minor)pagefaults 0swaps
Final key: [R, T, S, Y, U, A, H, P, C, K, M, I, X, O, B, F, J, G, N, V, D, W, Z, E, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.99user 2.95system 0:41.82elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38156minor)pagefaults 0swaps
  NEAHITSMROLUDGBWPCYVXFKJZQ
Final key: [N, Q, A, H, C, I, S, M, R, E, F, U, Z, G, B, W, K, O, Y, V, X, P, D, L, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.05user 3.62system 0:41.40elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41656minor)pagefaults 0swaps
Final key: [U, H, I, D, R, A, L, M, C, P, W, S, Y, O, B, F, J, G, N, V, X, Q, Z, E, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 1
44.29user 2.70system 0:41.40elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38995minor)pagefaults 0swaps
Final key: [R, Z, S, H, C, D, L, M, U, E, W, I, Y, G, B, Q, P, O, N, V, F, A, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 11
46.48user 4.38system 0:44.43elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38345minor)pagefaults 0swaps
Final key: [C, E, I, H, U, X, W, P, R, K, M, Y, S, G, B, F, L, O, N, V, D, Z, A, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
  FRAHNTIMECSDYGBWPUOVXKZJLQ
0inputs+0outputs (1major+42089minor)pagefaults 0swaps
 RETHNAIMCKSDYGBWLUOVXPZJFQ, RETHNAIMCLSDYGBWKUOVXPZJFQ, REAHNTIMCKLDYGBWJUOVXPZFSQ, REAHNTLMCKSDYGBWFUOVXPZJIQ, RJAHNTIMCLSDYGBWPUOVXKZEFQ, REAHNTIMCJLDYGBWPUOVXFZKSQ, RESHNAIMCFTDYGBWPUOVXKZJLQ, RLSHNTIMCEADYGBWPUOVXKZJFQ, REAHNTIMCKLDYGBWPUOVXFZJSQ, RESHNAXMCKTDYGBWLUOVIPZJFQ, RFSHNTIMCEADYGBWPUOVXKZJLQ, RFSHNTIMCELDYGBWPUOVXKZJAQ, REAHNTIMCKLDYGBWFUOVXPZJSQ, REAHNTIMCJSDYGBWPUOVXKZFLQ, RSAHNTIMCKEDYGBWFUOVXPZJLQ, RETHNAIMCKSDYGBWPUOVXQZFLJ, REAHNQIMCTLDYGBWPUOVXFZKSJ, RESHNAIMCKTDYGBWFUOVXPZJLQ, RETHNAIMCKWDYGBSLUOVXPZJFQ, RETHNAIMCSLDYGBWJUOVXKZPFQ, RSTHNAIJCKLDYGBWPUOVXMZEFQ, RLAHNTYMCESDIGBWPUOVXKZJFQ, RETHNAIMCKZDYGBWLUOVXQSJFP, RZSHNAIMCFTDYGBWPUOVXKEJLQ, RESHNAIMCKTDYOBWFUGVXZQPLJ, RETHNAIMCKSDYGBWJUOVXPZFLQ, RETHNAIMCSLDYGBWKUOVXJZPFQ, RLWHNTIMCEADYGBSPUOVXKZJFQ, REAHNTIMCKSDYGBWFUOVXPZJLQ, RFAHNTIMCESDYGBWPUOVXJLKZQ, RASHNJIMCELDYGBWPUOVXKZTFQ, REWHNAIMCFTDYGBSPUOVXKZJLQ, REAHNTIMCKSDYOBWPUGVXQZFLJ, RELHNTIMCKSDYGBWPUOVXQAFZJ, RJAHNTIMCFSDYGBWPUOVXKZELQ, RETHNAIMCKFDYGBWPUOVXSZQLJ, RESINAHMCKTDYGBWFUOVXPZJLQ, RETHNAIMCKWDYGBSPUOVXQZFLJ, RSTPNAIMCELDYGBWHUOVXKZJFQ, RFSHNTXMCELDYGBWPUOVIJAKZQ, READNTIMCFSHYGBWPUOVXKZJLQ, RETHNAIMCJSDYGBWFUOVXKZPLQ, RETYNAIMCKSDHOBWPUGVXFZJLQ, RETYNAIMCJSDHGBWPUOVXKZFLQ, REAHNYIMCLSDTGBWPUOVXKZJFQ]
Final key: [R, F, A, H, N, Y, L, M, C, E, T, I, D, G, B, W, P, U, O, V, X, K, Z, J, S, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
49.11user 3.56system 0:45.99elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39503minor)pagefaults 0swaps
Final key: [C, E, A, I, U, H, X, P, B, T, M, D, Y, G, R, W, J, N, O, V, F, Q, S, L, Z, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
47.27user 2.90system 0:43.21elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40251minor)pagefaults 0swaps
  MRVWELYHITSPJKUAFXOBCZNDQG
  RFAHUOLTIMESWNCDPGBVJXKQYZ
Final key: [R, E, I, N, U, D, X, J, Y, K, M, S, H, G, C, W, P, O, V, B, F, T, Q, L, A, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
48.44user 3.13system 0:44.60elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40956minor)pagefaults 0swaps
Final key: [R, A, S, I, C, Z, L, M, U, E, Q, D, Y, G, B, W, P, O, N, V, F, H, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
45.07user 3.85system 0:42.72elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37818minor)pagefaults 0swaps
  OEKANHITSWMURDBCLGYPFXVQZJ
Final key: [A, H, S, O, R, I, L, M, U, E, T, F, Y, C, B, W, P, G, N, V, X, Q, Z, K, D, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
45.40user 2.79system 0:41.51elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41680minor)pagefaults 0swaps
  RSHTIMELKAYNGVOQDUJFCXPBWZ
  DWHITSMURAEOLKNPGYBCVJFQZX
  DWHITSMURAEOLKNPGYCBVJFQZX
  DWHITSMURAEOLKNPGYCBVJFQZX
Final key: [N, T, S, H, C, I, L, M, R, E, W, F, D, V, B, Z, P, O, U, G, X, A, Y, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
45.27user 2.89system 0:41.54elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41219minor)pagefaults 0swaps
Final key: [R, F, S, H, C, A, L, M, U, E, Q, I, Y, G, B, W, K, O, N, V, D, Z, X, J, T, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.47user 4.69system 0:45.17elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40714minor)pagefaults 0swaps
Final key: [U, T, S, H, C, D, I, M, R, E, W, Y, A, G, B, F, P, O, N, V, X, J, Z, K, L, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
47.48user 3.06system 0:44.33elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39099minor)pagefaults 0swaps
Final key: [C, F, I, N, U, T, D, H, R, E, M, O, S, P, Y, A, J, V, B, G, Z, W, X, L, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
47.84user 2.96system 0:44.13elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+42017minor)pagefaults 0swaps
  ASROCTIMEHUDLPBYKVNGWJXQFZ
Final key: [C, E, S, D, B, I, H, V, U, Q, T, X, L, G, R, Y, K, M, O, N, F, A, Z, J, W, P]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 10
46.09user 2.80system 0:41.83elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41900minor)pagefaults 0swaps
Final key: [R, W, A, I, N, Z, X, M, B, T, E, D, H, G, C, Q, P, U, O, V, F, K, Y, L, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.02user 2.53system 0:41.47elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41459minor)pagefaults 0swaps
Final key: [N, Z, A, O, C, I, W, U, R, E, H, F, D, M, Y, S, J, B, G, V, T, P, X, L, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
47.99user 2.80system 0:43.54elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37680minor)pagefaults 0swaps
Final key: [C, E, A, X, B, D, T, V, U, L, W, Y, S, G, R, H, P, M, O, N, F, I, Z, J, Q, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 12
45.64user 2.62system 0:41.46elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40863minor)pagefaults 0swaps
Final key: [R, H, A, Y, N, T, L, M, C, E, F, I, D, O, B, W, P, U, G, V, X, Z, Q, K, S, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
46.03user 2.91system 0:42.69elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38916minor)pagefaults 0swaps
Final key: [B, E, T, U, N, Y, S, M, C, L, W, I, D, J, R, X, P, V, O, G, F, Z, A, K, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 8
46.17user 2.74system 0:41.55elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39589minor)pagefaults 0swaps
  CNFATIMERXLOSGUDPVWYBJKHQZ
Final key: [C, T, X, D, B, W, H, V, U, E, M, I, S, G, R, Y, P, L, O, N, F, K, A, Z, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
45.49user 2.67system 0:42.16elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+35279minor)pagefaults 0swaps
Final key: [C, W, S, H, U, A, X, P, R, K, M, Y, I, G, B, F, E, O, N, V, D, Z, L, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 2
45.51user 2.98system 0:42.69elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+34765minor)pagefaults 0swaps
Final key: [R, Z, I, H, C, D, L, P, U, K, S, M, Y, G, B, W, E, O, N, V, F, A, X, J, T, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.86user 3.37system 0:42.34elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39806minor)pagefaults 0swaps
Final key: [N, S, A, I, O, L, W, C, R, E, H, Y, F, M, G, Q, P, U, V, B, X, K, D, Z, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 4
46.86user 3.40system 0:43.45elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40164minor)pagefaults 0swaps
Final key: [B, E, L, Y, N, A, X, M, C, T, Z, D, I, G, R, W, P, U, O, V, F, K, S, J, H, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
47.26user 3.08system 0:42.51elapsed 118%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+41906minor)pagefaults 0swaps
Final key: [C, F, A, H, U, I, Q, P, R, E, M, Y, S, G, B, Z, L, O, N, V, D, W, X, K, T, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 6
48.41user 3.06system 0:45.06elapsed 114%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+37256minor)pagefaults 0swaps
  CEXNULAHITSOWPRDMVBGFKYJQZ
Final key: [C, T, D, N, U, W, L, H, S, E, M, X, Y, O, R, A, P, V, B, G, F, K, I, J, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
43.74user 2.59system 0:39.50elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+40574minor)pagefaults 0swaps
  BAHITSRMCELDYOUWPGNVFQXKZJ
  BEHITSLMCARDYOUWPGNVFQZKXJ
Final key: [B, H, A, D, R, T, L, M, C, E, Z, I, Y, O, U, W, P, G, N, V, F, Q, S, K, X, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 7
48.49user 3.01system 0:44.47elapsed 115%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38643minor)pagefaults 0swaps
Final key: [C, T, Y, D, B, W, H, V, U, E, L, X, S, G, R, A, P, J, O, N, F, M, I, K, Q, Z]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 16
48.32user 3.08system 0:44.18elapsed 116%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38987minor)pagefaults 0swaps
Final key: [R, A, Y, T, N, D, X, E, U, P, S, I, L, G, B, W, K, V, O, M, C, Z, H, J, F, Q]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 5
46.84user 3.85system 0:44.51elapsed 113%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+39965minor)pagefaults 0swaps
Final key: [U, H, Y, D, R, A, I, M, C, E, L, S, X, O, B, F, P, G, N, V, Z, Q, W, J, T, K]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 3
45.18user 2.60system 0:40.69elapsed 117%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+38302minor)pagefaults 0swaps
Final key: [C, E, Y, X, B, A, H, V, U, L, M, I, S, G, R, W, P, D, O, N, F, Z, T, K, Q, J]
Main key : [C, Z, Y, X, B, W, L, V, U, E, T, I, S, G, R, Q, P, D, O, N, F, M, A, K, H, J]
Hits: 17
Tabu Search Stats 1k:
6.20user 0.28system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23660minor)pagefaults 0swaps
The final key: UQSFKDZERMHYIJBALONGCWXPTV
Number of Correct Hits1
Running time: 4
6.24user 0.31system 0:05.08elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: VZXPGDSENJTHFUOLQMBCIWYKAR
Number of Correct Hits3
Running time: 4
6.66user 0.25system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24138minor)pagefaults 0swaps
The final key: CZYXBWQVUKLJSGRTEDONFMAPHI
Number of Correct Hits17
Running time: 4
6.24user 0.28system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24312minor)pagefaults 0swaps
The final key: RZSDUEQVCPLYXGBWKFONMHAJTI
Number of Correct Hits6
Running time: 4
6.55user 0.30system 0:05.37elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24108minor)pagefaults 0swaps
The final key: CZHXBWLVUKTJIGRSEDNOFMAPQY
Number of Correct Hits15
Running time: 4
6.75user 0.33system 0:05.33elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24358minor)pagefaults 0swaps
The final key: CQADBYXVRPTISGUHJEONFMZKWL
Number of Correct Hits12
Running time: 4
6.21user 0.32system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24053minor)pagefaults 0swaps
The final key: UHLIRASVBEMDXGCWJPONFQYTZK
Number of Correct Hits6
Running time: 4
6.29user 0.24system 0:05.26elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24428minor)pagefaults 0swaps
The final key: CTYDBWXVUELISGRHPJONFMZKQA
Number of Correct Hits14
Running time: 4
6.18user 0.26system 0:05.20elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24391minor)pagefaults 0swaps
The final key: BZYXCDHPUETFIGRSKONVLAMJQW
Number of Correct Hits8
Running time: 4
6.43user 0.32system 0:05.27elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24633minor)pagefaults 0swaps
The final key: CTYXBWSVUEZDIGRQKJONFMAPLH
Number of Correct Hits13
Running time: 4
6.33user 0.28system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24601minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSPDONFMAKHE
Number of Correct Hits18
Running time: 4
6.68user 0.26system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24649minor)pagefaults 0swaps
The final key: NPZWRSQCBJTILVGYEMOUXHDKFA
Number of Correct Hits3
Running time: 4
6.06user 0.24system 0:05.14elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24391minor)pagefaults 0swaps
The final key: NFWOCIHPRESMAVYXKBGUTJDQLZ
Number of Correct Hits1
Running time: 4
6.27user 0.30system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24155minor)pagefaults 0swaps
The final key: CWHXBJLVUKTYIGRZPDONFMAEQS
Number of Correct Hits13
Running time: 4
6.25user 0.28system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: CFSHUXMJRKQIZGBAPONVDWYELT
Number of Correct Hits4
Running time: 4
6.29user 0.29system 0:05.13elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24341minor)pagefaults 0swaps
The final key: CWYXBDLVUEMISGRZJHONFPAKQT
Number of Correct Hits14
Running time: 4
6.48user 0.32system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: OFSIGXZEVKTRYMBWJCUNDQLPAH
Number of Correct Hits2
Running time: 4
6.22user 0.23system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20681minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQPDONFMAKHE
Number of Correct Hits18
Running time: 4
6.11user 0.31system 0:05.20elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24118minor)pagefaults 0swaps
The final key: CEYXBWLVUJTSIGRZPDONFMAKQH
Number of Correct Hits15
Running time: 4
6.50user 0.28system 0:05.31elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24154minor)pagefaults 0swaps
The final key: CZVXBWLJNMQIYGRTPDOUFEAKHS
Number of Correct Hits13
Running time: 4
6.27user 0.32system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24568minor)pagefaults 0swaps
The final key: CZYXBWLVUKEISGRHJDONFMAPQT
Number of Correct Hits19
Running time: 4
6.20user 0.26system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: BWLMNYXPCJQDIGRTEVUOFZAKHS
Number of Correct Hits5
Running time: 4
6.55user 0.24system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: CZYXBWTVUEQDIGRSPJONFAMKHL
Number of Correct Hits16
Running time: 4
6.05user 0.34system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24163minor)pagefaults 0swaps
The final key: RZICULDHVQTNXBSWEFOGMPYJAK
Number of Correct Hits2
Running time: 4
6.60user 0.27system 0:05.34elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24354minor)pagefaults 0swaps
The final key: CEYXBWQVUKLISGRZJDONFTAPHM
Number of Correct Hits17
Running time: 4
6.49user 0.33system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24124minor)pagefaults 0swaps
The final key: CZXDBWPVUKTISGRYJLONFEAQHM
Number of Correct Hits15
Running time: 4
6.80user 0.28system 0:05.33elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24537minor)pagefaults 0swaps
The final key: CZIDBWTVUKLMSGRQEJONFHAPXY
Number of Correct Hits11
Running time: 4
6.14user 0.38system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24047minor)pagefaults 0swaps
The final key: CZYDBWXPULTISGRQEJONFMAKHV
Number of Correct Hits16
Running time: 4
6.64user 0.31system 0:05.35elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24170minor)pagefaults 0swaps
The final key: BWTJCYXMREQDSGUZPONVFALKHI
Number of Correct Hits6
Running time: 4
6.22user 0.26system 0:05.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24407minor)pagefaults 0swaps
The final key: VWZJNDXMCTHIYBRSPUGOFKAELQ
Number of Correct Hits5
Running time: 4
6.32user 0.26system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24100minor)pagefaults 0swaps
The final key: CWXHUQIEVMZOFPRSKNBGDLYJAT
Number of Correct Hits1
Running time: 4
6.52user 0.25system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CFAGUWDPRKQYSBVLJHONZEXMTI
Number of Correct Hits4
Running time: 4
6.42user 0.30system 0:05.24elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24041minor)pagefaults 0swaps
The final key: CFYHUXLVMKTIZGBWJONRDEAPSQ
Number of Correct Hits8
Running time: 4
6.14user 0.27system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24406minor)pagefaults 0swaps
The final key: CZYXBWQVMLTJIGRSPDONFEAKHU
Number of Correct Hits17
Running time: 4
6.50user 0.29system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24561minor)pagefaults 0swaps
The final key: RZWMNQXJCKLDHGOSPUVBIEATFY
Number of Correct Hits3
Running time: 4
6.05user 0.30system 0:05.12elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24441minor)pagefaults 0swaps
The final key: CZXDBWQVUELISGRTPJONFMYKHA
Number of Correct Hits17
Running time: 4
6.14user 0.30system 0:05.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: CEYXBZTVUPLSIGRWJDONFMAKHQ
Number of Correct Hits17
Running time: 4
6.96user 0.27system 0:05.46elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24513minor)pagefaults 0swaps
The final key: BHYWRDLMUEKIXGCAPVONFQZTSJ
Number of Correct Hits11
Running time: 5
6.47user 0.26system 0:05.17elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24604minor)pagefaults 0swaps
The final key: CZYDBWIVUETXSGRQPLONFMAJHK
Number of Correct Hits20
Running time: 4
6.34user 0.29system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24142minor)pagefaults 0swaps
The final key: CZYDBHXVMKTFIGRSJLONWEAPQU
Number of Correct Hits11
Running time: 4
6.51user 0.29system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: UQICVTDNRKPHYBSLJXOGZMWEFA
Number of Correct Hits4
Running time: 4
6.08user 0.31system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: RWFHUXTEMKQIYGBAJONVDZLPSC
Number of Correct Hits3
Running time: 4
6.09user 0.31system 0:05.06elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20574minor)pagefaults 0swaps
The final key: CZSXBFLPUETYIGRHJDONWKAMQV
Number of Correct Hits12
Running time: 4
7.04user 0.26system 0:05.45elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24653minor)pagefaults 0swaps
The final key: CZYDBQXVUTWISGRLPJONFMAKHE
Number of Correct Hits14
Running time: 5
6.86user 0.24system 0:05.31elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24526minor)pagefaults 0swaps
The final key: BZLOCIQMUKWDYJRXTVNGFASPHE
Number of Correct Hits5
Running time: 4
6.13user 0.29system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24352minor)pagefaults 0swaps
The final key: CFMWRLZPNKQIYVBSJGOUDHAETX
Number of Correct Hits2
Running time: 4
6.34user 0.26system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24392minor)pagefaults 0swaps
The final key: VWIHNXLKGQSCYEBZJOURDPAFTM
Number of Correct Hits1
Running time: 4
6.08user 0.28system 0:05.11elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24197minor)pagefaults 0swaps
The final key: CMYDBWXVUQTISGRZEJONFLAPHK
Number of Correct Hits13
Running time: 4
6.79user 0.28system 0:05.32elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24536minor)pagefaults 0swaps
The final key: UZSHKDLVRMTYIGBWEXONCQAPFJ
Number of Correct Hits9
Running time: 4
6.20user 0.26system 0:05.16elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: BZXUVWQMCJTIYGRLPDONFASKHE
Number of Correct Hits9
Running time: 4
6.32user 0.28system 0:05.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24360minor)pagefaults 0swaps
The final key: SZECVWDHNJTYABRLPGUOFMIKXQ
Number of Correct Hits6
Running time: 4
6.35user 0.28system 0:05.23elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24456minor)pagefaults 0swaps
The final key: GXABRTDCOPKIFMYQJLNUWHZESV
Number of Correct Hits1
Running time: 4
6.08user 0.26system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20630minor)pagefaults 0swaps
The final key: CQSFRDWMUKZNIJBYLVGOXHAETP
Number of Correct Hits3
Running time: 4
6.38user 0.28system 0:05.25elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23957minor)pagefaults 0swaps
The final key: CZYXBWQJUETLIGRSPDONFMAKHV
Number of Correct Hits18
Running time: 4
6.14user 0.30system 0:05.20elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: CLYXBIHVUKWJSGRQEMONFTAPZD
Number of Correct Hits13
Running time: 4
6.28user 0.28system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: CZYXBWQVUELISGRTJDONFMAKHP
Number of Correct Hits20
Running time: 4
6.40user 0.22system 0:05.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: BHSWRXZMNPLDYVCTEGUOFQIJAK
Number of Correct Hits1
Running time: 4
6.06user 0.28system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24128minor)pagefaults 0swaps
The final key: BZDVCIQPUKHXAJRYEOGNFWSLTM
Number of Correct Hits3
Running time: 4
6.48user 0.22system 0:05.35elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23909minor)pagefaults 0swaps
The final key: CSYXBWLVUKTIMGRZJDONFEAPQH
Number of Correct Hits17
Running time: 4
6.54user 0.32system 0:05.30elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24082minor)pagefaults 0swaps
The final key: MQYXBJLVUETISGRWPDONFZAKHC
Number of Correct Hits18
Running time: 4
6.22user 0.28system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24568minor)pagefaults 0swaps
The final key: CZYXBWQPNKTDAVRSEGOUFMJLHI
Number of Correct Hits11
Running time: 4
6.18user 0.27system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24332minor)pagefaults 0swaps
The final key: CTMWBLXVUPQIYFRAKJONDHZESG
Number of Correct Hits6
Running time: 4
6.40user 0.29system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24217minor)pagefaults 0swaps
The final key: RZSHCXQPNEWIYVBAJOGUDMLKTF
Number of Correct Hits2
Running time: 4
6.48user 0.28system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24322minor)pagefaults 0swaps
The final key: CTSGUXDJRKAFIBMHENVOZPWLQY
Number of Correct Hits2
Running time: 4
6.32user 0.28system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24560minor)pagefaults 0swaps
The final key: UZQBVFDHCTSYAORXEMNGWKIJLP
Number of Correct Hits2
Running time: 4
6.42user 0.28system 0:05.29elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24379minor)pagefaults 0swaps
The final key: CZYXBWLVUPTISGRQEDONFMAKHJ
Number of Correct Hits22
Running time: 4
6.54user 0.25system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24535minor)pagefaults 0swaps
The final key: CZYXPWQVUKLISGRTEDONFMAJHB
Number of Correct Hits17
Running time: 4
6.23user 0.25system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24418minor)pagefaults 0swaps
The final key: UFYXGWLMBJQIZCDHKRONAETPSV
Number of Correct Hits7
Running time: 4
6.46user 0.30system 0:05.30elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24138minor)pagefaults 0swaps
The final key: UZSXCDLMRQHYIGBFKONVEAWPTJ
Number of Correct Hits4
Running time: 4
6.31user 0.26system 0:05.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24295minor)pagefaults 0swaps
The final key: CHYDBWLVUETXSGRIPJONFMAKQZ
Number of Correct Hits17
Running time: 4
6.10user 0.32system 0:05.20elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24402minor)pagefaults 0swaps
The final key: CMYXBJQVUETISGRZPDONFLAKHW
Number of Correct Hits20
Running time: 4
6.79user 0.29system 0:05.33elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24500minor)pagefaults 0swaps
The final key: MQYCBWLVUPTXIGRAKDONFEZJHS
Number of Correct Hits13
Running time: 4
6.24user 0.28system 0:05.24elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24135minor)pagefaults 0swaps
The final key: UZSXJHDFRKTYIBCQENOGMLWPAV
Number of Correct Hits4
Running time: 4
6.23user 0.32system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24022minor)pagefaults 0swaps
The final key: RZDWVXQNUKTIYPCHEBGOFAMJSL
Number of Correct Hits4
Running time: 4
6.17user 0.26system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: VDHWNLFJCEQIYRGMPUOBXZATSK
Number of Correct Hits3
Running time: 4
6.29user 0.29system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24396minor)pagefaults 0swaps
The final key: BQXFRNTMCPLDIJUYKGVOZHSEWA
Number of Correct Hits0
Running time: 4
6.46user 0.32system 0:05.35elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24136minor)pagefaults 0swaps
The final key: JZYXBWQVUPTLIGRSEDONFMAKHC
Number of Correct Hits16
Running time: 4
6.22user 0.26system 0:05.08elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24208minor)pagefaults 0swaps
The final key: BHAWRZXCNKPILVYFJGOUTQDESM
Number of Correct Hits2
Running time: 4
6.20user 0.30system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24149minor)pagefaults 0swaps
The final key: CYIUVWQMGETNAPDZJBORXHSKFL
Number of Correct Hits5
Running time: 4
6.27user 0.29system 0:05.35elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23723minor)pagefaults 0swaps
The final key: RHYMNSQJCKTDXVOWPUGBIZAEFL
Number of Correct Hits2
Running time: 4
6.75user 0.27system 0:05.41elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24334minor)pagefaults 0swaps
The final key: CTEXBWLVUJHSIGRZPDONFMAKQY
Number of Correct Hits15
Running time: 4
6.18user 0.31system 0:05.07elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20400minor)pagefaults 0swaps
The final key: CZYDBWIVUPHXSGRTEJONFMAKQL
Number of Correct Hits16
Running time: 4
6.04user 0.29system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24246minor)pagefaults 0swaps
The final key: GLMUOYHKDPQIZJBAECNRXWFTSV
Number of Correct Hits1
Running time: 4
6.67user 0.25system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: CWYXUDLJBETISGRQPNOVFKAMHZ
Number of Correct Hits13
Running time: 4
6.14user 0.29system 0:05.16elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24417minor)pagefaults 0swaps
The final key: CFYDBZTVUJHXIGRSPLONWMAKQE
Number of Correct Hits12
Running time: 4
6.66user 0.29system 0:05.35elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24404minor)pagefaults 0swaps
The final key: CHYDBIXVUJTFSGRZPLONWMAKQE
Number of Correct Hits12
Running time: 4
6.44user 0.26system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: JZYCBWXVULTISGRQEDONFMAKHP
Number of Correct Hits18
Running time: 4
6.10user 0.28system 0:05.07elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24481minor)pagefaults 0swaps
The final key: BAYOVWDMUPQXZCRHKJGNFESLTI
Number of Correct Hits4
Running time: 4
6.24user 0.28system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24603minor)pagefaults 0swaps
The final key: CZYXBWHVUKLEIGRSPDONFMAJQT
Number of Correct Hits15
Running time: 4
6.53user 0.26system 0:05.27elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24095minor)pagefaults 0swaps
The final key: CZYXBWQVULTISGRHPDONFMAEJK
Number of Correct Hits18
Running time: 4
7.08user 0.27system 0:05.37elapsed 136%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24599minor)pagefaults 0swaps
The final key: CZYDBWQVUETXSGRLPJONFMIKHA
Number of Correct Hits15
Running time: 4
6.10user 0.28system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24367minor)pagefaults 0swaps
The final key: RAZHKXLMUPFIYGBWEDNVCTQJSO
Number of Correct Hits5
Running time: 4
6.30user 0.29system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24407minor)pagefaults 0swaps
The final key: CZYUBWQJNETXIVRSPDOGFMAKHL
Number of Correct Hits12
Running time: 4
6.26user 0.29system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: CEYXBWQVUJLISGRZPDONFMAKHT
Number of Correct Hits17
Running time: 4
6.36user 0.28system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24034minor)pagefaults 0swaps
The final key: CMZDBHXVUETSIGRWPJONFLAKQY
Number of Correct Hits12
Running time: 4
6.84user 0.23system 0:05.41elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24226minor)pagefaults 0swaps
The final key: RFWNOZDCVJLIQGYAKMBUTPHESX
Number of Correct Hits3
Running time: 4
7.55user 0.29system 0:05.96elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24544minor)pagefaults 0swaps
The final key: RWAGNFXPVEQYDBCIJMUOSLHTZK
Number of Correct Hits1
Running time: 5
6.43user 0.34system 0:05.25elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24336minor)pagefaults 0swaps
The final key: RWSHUZLEVKQIYGBFJOCNDTXMAP
Number of Correct Hits3
Running time: 4
6.07user 0.30system 0:05.21elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24411minor)pagefaults 0swaps
The final key: UFIQVWDHRJLYAGNZPBCOMETKSX
Number of Correct Hits4
Running time: 4
6.32user 0.32system 0:05.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24350minor)pagefaults 0swaps
The final key: BZYUNWXLMJTOIGRSPDVCFEAKHQ
Number of Correct Hits13
Running time: 4
6.54user 0.32system 0:05.29elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24640minor)pagefaults 0swaps
The final key: OIXDBLSCGEHFYJRTPVNUWMZKQA
Number of Correct Hits6
Running time: 4
6.32user 0.24system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24591minor)pagefaults 0swaps
The final key: OHLXBYKVUMFIJGRZEDCNWTAPQS
Number of Correct Hits10
Running time: 4
6.17user 0.31system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: CTIYUDZBXJMOWPRAEGNVFKSLQH
Number of Correct Hits5
Running time: 4
6.27user 0.32system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24348minor)pagefaults 0swaps
The final key: BXYDJQWMCETIARNFLUOGVZSPHK
Number of Correct Hits6
Running time: 4
6.92user 0.26system 0:05.43elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24283minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSEDONFMAKHP
Number of Correct Hits18
Running time: 4
6.67user 0.36system 0:05.35elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: CZADBXLVRQTISGUHMONJFEYKWP
Number of Correct Hits10
Running time: 4
6.46user 0.28system 0:05.22elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: BLYGRSDMUKQIXCVFJPONZHWEAT
Number of Correct Hits4
Running time: 4
6.19user 0.30system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24437minor)pagefaults 0swaps
The final key: NZACOYXKRLMHFVISEBUGTPDJWQ
Number of Correct Hits1
Running time: 4
6.10user 0.26system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24123minor)pagefaults 0swaps
The final key: BWLXNQSMCKTDZGRIPVUOFEAJHY
Number of Correct Hits7
Running time: 4
6.88user 0.26system 0:05.40elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24196minor)pagefaults 0swaps
The final key: BAYXVDLMUPTISGRQJOCNWEZKHF
Number of Correct Hits10
Running time: 4
6.24user 0.35system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24411minor)pagefaults 0swaps
The final key: VZLYNTIJSPQCOMGWHURBXEAKFD
Number of Correct Hits3
Running time: 4
6.18user 0.25system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: BWAUNHLMRJQIXGCZPVDOFEYTSK
Number of Correct Hits3
Running time: 4
6.28user 0.29system 0:05.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24090minor)pagefaults 0swaps
The final key: VLSGNXYMFPQHZUBWKCORDEATIJ
Number of Correct Hits3
Running time: 4
6.11user 0.29system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24381minor)pagefaults 0swaps
The final key: CZYXBWLVUJEMIGRSPDONFTAKQH
Number of Correct Hits16
Running time: 4
6.34user 0.30system 0:05.15elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24320minor)pagefaults 0swaps
The final key: CZYDBIXVRPHMSGUAKONJQTLEWF
Number of Correct Hits8
Running time: 4
6.60user 0.29system 0:05.27elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23999minor)pagefaults 0swaps
The final key: BZYNCWLMUKQDIJRSPVOGFAXTHE
Number of Correct Hits9
Running time: 4
6.13user 0.26system 0:05.12elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: CSLDBWXMUPHYIGRTJVONFAZEQK
Number of Correct Hits10
Running time: 4
6.26user 0.31system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: JTLXBWQVUKZIYGRSEDONFMAPHC
Number of Correct Hits13
Running time: 4
6.72user 0.31system 0:05.29elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24623minor)pagefaults 0swaps
The final key: CZYXBWQVUEMISGRLPDONFKAJHT
Number of Correct Hits17
Running time: 4
6.05user 0.34system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24208minor)pagefaults 0swaps
The final key: CWSGUXQPMKFYZOBIEVNRDHALTJ
Number of Correct Hits5
Running time: 4
6.13user 0.30system 0:05.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24094minor)pagefaults 0swaps
The final key: NHFYOTQKVJSCLUIAPBRGWMDEXZ
Number of Correct Hits2
Running time: 4
6.12user 0.26system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24120minor)pagefaults 0swaps
The final key: NSMOCIWJREHFDPGLKBVUXAYTQZ
Number of Correct Hits1
Running time: 4
6.04user 0.28system 0:05.14elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24044minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEJONFMAPHD
Number of Correct Hits17
Running time: 4
6.31user 0.27system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24307minor)pagefaults 0swaps
The final key: UFIDRALMCPESYOBWJGNVXHZKTQ
Number of Correct Hits2
Running time: 4
6.42user 0.25system 0:05.20elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: CFSWRZLMNPKIYVBHJGUOXQAETD
Number of Correct Hits4
Running time: 4
6.80user 0.30system 0:05.38elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24333minor)pagefaults 0swaps
The final key: CEYXBWLVUJTISGRZKDONFMAPQH
Number of Correct Hits18
Running time: 4
6.04user 0.29system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: CMYDBWHVULEXSGRTPJONFZAKQI
Number of Correct Hits14
Running time: 4
6.65user 0.27system 0:05.27elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24585minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits20
Running time: 4
6.39user 0.26system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24136minor)pagefaults 0swaps
The final key: VHXGRDTJNPWFAUOSKMBCIQYEZL
Number of Correct Hits0
Running time: 4
6.19user 0.24system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17870minor)pagefaults 0swaps
The final key: CWSHULXVRKQYZGBMJFONDEAPTI
Number of Correct Hits6
Running time: 4
6.52user 0.30system 0:05.29elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24287minor)pagefaults 0swaps
The final key: CTYDBWXVUPLISGRHEJONFMAKQZ
Number of Correct Hits15
Running time: 4
6.27user 0.27system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24595minor)pagefaults 0swaps
The final key: CQIZMHWJVELXSRUDPOBGNTAKFY
Number of Correct Hits6
Running time: 4
6.89user 0.30system 0:05.41elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24369minor)pagefaults 0swaps
The final key: CZYXBHQVUETDIGRSLJONFMAKWP
Number of Correct Hits17
Running time: 4
6.12user 0.29system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: CZYXBLQVUJEISGRTPDONFMAKHW
Number of Correct Hits17
Running time: 4
6.23user 0.36system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24421minor)pagefaults 0swaps
The final key: VSFYOATEGPQULMDWKCRBXZHJIN
Number of Correct Hits1
Running time: 4
6.12user 0.29system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23991minor)pagefaults 0swaps
The final key: CEYXBWQVUJTISGRZPLONFMAKHD
Number of Correct Hits20
Running time: 4
6.32user 0.32system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: BEQXVWLNUKTYIGRSPDCOFAMJHZ
Number of Correct Hits10
Running time: 4
6.28user 0.27system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24564minor)pagefaults 0swaps
The final key: CMYDBWQVUETXSGRZPJONFLAKHI
Number of Correct Hits16
Running time: 4
6.73user 0.24system 0:05.31elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24000minor)pagefaults 0swaps
The final key: CZYDBHXVUKTISGRQEJONFLMPWA
Number of Correct Hits12
Running time: 4
6.49user 0.30system 0:05.20elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24483minor)pagefaults 0swaps
The final key: RZMNCLWJVEFDHPGSKBOUXAQTIY
Number of Correct Hits3
Running time: 4
6.49user 0.26system 0:05.17elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24532minor)pagefaults 0swaps
The final key: CAYXBZIVUPLFSGRHJDONKWMEQT
Number of Correct Hits11
Running time: 4
6.12user 0.25system 0:05.18elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24132minor)pagefaults 0swaps
The final key: BWIUPYHSRKQNDGCZJOVXLTMEAF
Number of Correct Hits2
Running time: 4
6.35user 0.23system 0:05.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24098minor)pagefaults 0swaps
The final key: UALXVDQHRETIYGCZPBONMKWJSF
Number of Correct Hits8
Running time: 4
6.08user 0.28system 0:05.08elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20733minor)pagefaults 0swaps
The final key: OQDNCTWJGKHUFPYIEVRBXAZLSM
Number of Correct Hits0
Running time: 4
6.41user 0.27system 0:05.22elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24261minor)pagefaults 0swaps
The final key: CLIXBWQVUPZJSGRMEDONFTYKAH
Number of Correct Hits11
Running time: 4
6.42user 0.29system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24370minor)pagefaults 0swaps
The final key: CHZWVYFPDELISRUTJBONGMAKXQ
Number of Correct Hits6
Running time: 4
6.16user 0.21system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24192minor)pagefaults 0swaps
The final key: CQZDJYHSBELIXOUWPNVGRTAKFM
Number of Correct Hits6
Running time: 4
6.23user 0.32system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23895minor)pagefaults 0swaps
The final key: CZHXBWTVUKLJIGRSEDONFMAPYQ
Number of Correct Hits13
Running time: 4
6.28user 0.33system 0:05.16elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24534minor)pagefaults 0swaps
The final key: RSIWUTLEMKZOXDBHQGNYCPVJFA
Number of Correct Hits3
Running time: 4
6.28user 0.22system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24212minor)pagefaults 0swaps
The final key: BEYXNWSMCTQDIJRHPVUOFZAKLG
Number of Correct Hits7
Running time: 4
6.18user 0.25system 0:05.28elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24304minor)pagefaults 0swaps
The final key: BHXLCDQMUKWYIORJEVNGFASPTZ
Number of Correct Hits3
Running time: 4
6.53user 0.31system 0:05.25elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23841minor)pagefaults 0swaps
The final key: CPTXBWYVULQDSJRZEGONFMAKHI
Number of Correct Hits14
Running time: 4
6.48user 0.29system 0:05.31elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24446minor)pagefaults 0swaps
The final key: BZTDRYQMCJLXIOUAPGNVFHSKWE
Number of Correct Hits3
Running time: 4
6.39user 0.23system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24428minor)pagefaults 0swaps
The final key: CZYXBWLVUPTSIGRHEJONFMAKQD
Number of Correct Hits16
Running time: 4
6.86user 0.32system 0:05.41elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24372minor)pagefaults 0swaps
The final key: BZXVCWSMUEKYIJRTPGNOFHALQD
Number of Correct Hits8
Running time: 4
6.37user 0.29system 0:05.11elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24608minor)pagefaults 0swaps
The final key: CSXUBZQJNPTIYVRLEDOGFMAKWH
Number of Correct Hits9
Running time: 4
6.28user 0.25system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: CWYNUXFPMKTIZOBHJVGRDQAESL
Number of Correct Hits5
Running time: 4
6.44user 0.25system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24040minor)pagefaults 0swaps
The final key: RFAWJMXCNPLIQVOTEBGUYZDKSH
Number of Correct Hits2
Running time: 4
6.52user 0.28system 0:05.23elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24626minor)pagefaults 0swaps
The final key: CZYXBWLVUJEISGRQPDONFMAKHT
Number of Correct Hits21
Running time: 4
6.20user 0.30system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23829minor)pagefaults 0swaps
The final key: CZYDBWXVUETISGRQPLONKMAJHF
Number of Correct Hits15
Running time: 4
6.50user 0.28system 0:05.27elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24271minor)pagefaults 0swaps
The final key: BHAWRJLMNETIXVCYPGDOFQZKSU
Number of Correct Hits5
Running time: 4
6.15user 0.28system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: BQXGRLTMVPFIYUNZJDCOWHAESK
Number of Correct Hits4
Running time: 4
6.17user 0.28system 0:05.09elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: RWSXCZLPUKQIYGBHJVFODAMETN
Number of Correct Hits4
Running time: 4
6.29user 0.31system 0:05.23elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24085minor)pagefaults 0swaps
The final key: RASHCZQMUJWIYGBFLONVDPXETK
Number of Correct Hits4
Running time: 4
6.55user 0.28system 0:05.30elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQPDONFEAKHM
Number of Correct Hits20
Running time: 4
6.56user 0.28system 0:05.24elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24272minor)pagefaults 0swaps
The final key: CZYXBWLVUETJIGRSPDONFMAKQH
Number of Correct Hits19
Running time: 4
6.15user 0.22system 0:05.20elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23910minor)pagefaults 0swaps
The final key: CZYDBWLVUPHXIGRMEJONFTAKQS
Number of Correct Hits14
Running time: 4
6.61user 0.30system 0:05.43elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: CZXUBWQJNLTIYVRSPDOGFMAKHE
Number of Correct Hits13
Running time: 4
6.39user 0.28system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24197minor)pagefaults 0swaps
The final key: BWAVNQTMYPLODJFIEUCGXHZKSR
Number of Correct Hits1
Running time: 4
6.36user 0.25system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24394minor)pagefaults 0swaps
The final key: CLYDBWQVUETXIGRSPJONFMZKHA
Number of Correct Hits15
Running time: 4
6.27user 0.29system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24170minor)pagefaults 0swaps
The final key: CTYXBLHVUJPZIGRSEDONFMAKQW
Number of Correct Hits15
Running time: 4
6.34user 0.26system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24234minor)pagefaults 0swaps
The final key: ULYDBWXVRKTISGJHECONZMAPQF
Number of Correct Hits10
Running time: 4
6.12user 0.29system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24133minor)pagefaults 0swaps
The final key: GSVQOYWMXPLUFJBAECNRDKZTIH
Number of Correct Hits0
Running time: 4
6.39user 0.32system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24173minor)pagefaults 0swaps
The final key: CZYXUQDJVEMHIBRSTNOGWKAPLF
Number of Correct Hits7
Running time: 4
6.74user 0.24system 0:05.24elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: UQSWRDMPNJLYXVBAKGFOCHZETI
Number of Correct Hits0
Running time: 4
6.22user 0.30system 0:05.23elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: CSYXBWZVUETLIGRHKFONDMAPQJ
Number of Correct Hits15
Running time: 4
6.64user 0.26system 0:05.26elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24047minor)pagefaults 0swaps
The final key: CZYXBJLVUPTISGRQEDONFMAKHW
Number of Correct Hits19
Running time: 4
6.18user 0.30system 0:05.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24386minor)pagefaults 0swaps
The final key: CEYXBQLVUKTISGRZPDONWMAJHF
Number of Correct Hits19
Running time: 4
6.34user 0.20system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24056minor)pagefaults 0swaps
The final key: CWSXUQDPVKZYIBMLENGOFHAJTR
Number of Correct Hits4
Running time: 4
6.14user 0.32system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24388minor)pagefaults 0swaps
The final key: CFSYRZLPUKQIXOBWJGNVDHAETM
Number of Correct Hits5
Running time: 4
6.18user 0.29system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24101minor)pagefaults 0swaps
The final key: CEYXBWQVJLTIZGRSPDONFMAKHU
Number of Correct Hits17
Running time: 4
6.98user 0.27system 0:05.47elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23941minor)pagefaults 0swaps
The final key: CZYXBWQJUETLIGRSPDONFMAKHV
Number of Correct Hits18
Running time: 4
6.53user 0.31system 0:05.23elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24565minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMAKHW
Number of Correct Hits23
Running time: 4
6.11user 0.26system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24292minor)pagefaults 0swaps
The final key: CMTDBYHVRELXSGUAPONJFZIKQW
Number of Correct Hits4
Running time: 4
6.56user 0.24system 0:05.17elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24682minor)pagefaults 0swaps
The final key: GAYOCISPDETFMXVZLBNRUJWKHQ
Number of Correct Hits3
Running time: 4
6.61user 0.27system 0:05.27elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: CMQDBWXVUETYIGRSPJONFLAKHZ
Number of Correct Hits12
Running time: 4
6.64user 0.26system 0:05.35elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23964minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQPDONFMAJHE
Number of Correct Hits20
Running time: 4
6.59user 0.28system 0:05.30elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: UYMWRXTPOJQIFDBAKGNVCHZLSE
Number of Correct Hits2
Running time: 4
6.33user 0.26system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24168minor)pagefaults 0swaps
The final key: CKZXBWQVUELISGRTPDONFMAJHY
Number of Correct Hits17
Running time: 4
6.57user 0.33system 0:05.29elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24313minor)pagefaults 0swaps
The final key: VWYHNDXMBPTIZGRQEUCOFKAJSL
Number of Correct Hits7
Running time: 4
6.21user 0.34system 0:05.30elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24166minor)pagefaults 0swaps
The final key: CZXDBWQVUETISGRYPJONFMAKHL
Number of Correct Hits21
Running time: 4
6.68user 0.22system 0:05.40elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: CZYXBWQVUETJIGRSPDONFMAKHL
Number of Correct Hits20
Running time: 4
6.06user 0.31system 0:05.14elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: NZYBCSWJIETMLVGQHROUXADKFP
Number of Correct Hits7
Running time: 4
6.24user 0.28system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: RJDGCMQPFKSIAWNYLBOUVZXEHT
Number of Correct Hits6
Running time: 4
6.12user 0.28system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: CZYXBWLVUETDIGRSPJONFMAKQH
Number of Correct Hits18
Running time: 4
6.38user 0.28system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24339minor)pagefaults 0swaps
The final key: CFMWRZLPNKQIAVBYJGOUXHDEST
Number of Correct Hits5
Running time: 4
6.09user 0.23system 0:05.16elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24258minor)pagefaults 0swaps
The final key: RHYDNLXMCPTIABSWJUOGZEQKFV
Number of Correct Hits5
Running time: 4
6.40user 0.32system 0:05.19elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24417minor)pagefaults 0swaps
The final key: BEXZVWTMUKLNIYRDPOCGFASJHQ
Number of Correct Hits4
Running time: 4
6.23user 0.30system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24557minor)pagefaults 0swaps
The final key: CFMGBWQVUKTIYJRHEDONXLAPSZ
Number of Correct Hits10
Running time: 4
6.12user 0.33system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24540minor)pagefaults 0swaps
The final key: CSYDBWXVUPHMIGRTFJONZKAEQL
Number of Correct Hits11
Running time: 4
6.18user 0.25system 0:05.07elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24025minor)pagefaults 0swaps
The final key: CZYXBWTVUKLJIGRSEDONFMAPHQ
Number of Correct Hits16
Running time: 4
6.02user 0.31system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24387minor)pagefaults 0swaps
The final key: NTMHCIXUYELPDGRSJBOVZAWKQF
Number of Correct Hits5
Running time: 4
6.22user 0.28system 0:05.16elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: CZYXBWQVUPEISGRTJDONFMAKHL
Number of Correct Hits19
Running time: 4
6.08user 0.20system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20547minor)pagefaults 0swaps
The final key: OLAUJXHSIKQMFNCWPRBVGZYEDT
Number of Correct Hits0
Running time: 4
6.24user 0.22system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: RAWDCYXMBKZISGUJEONVQPLTFH
Number of Correct Hits3
Running time: 4
6.58user 0.31system 0:05.30elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24040minor)pagefaults 0swaps
The final key: CEYXBHLVUKTZIGRSJDONWMAPQF
Number of Correct Hits13
Running time: 4
6.09user 0.25system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24283minor)pagefaults 0swaps
The final key: BEIXVWQMCJTDYGRLPZUOFASKHN
Number of Correct Hits6
Running time: 4
6.13user 0.27system 0:05.09elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20608minor)pagefaults 0swaps
The final key: GTDCBFLRYKHIZMOAQVXENSUPWJ
Number of Correct Hits4
Running time: 4
6.34user 0.28system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24316minor)pagefaults 0swaps
The final key: KWLNUXFZCJQITOBAEVGRDHYMSP
Number of Correct Hits1
Running time: 4
6.59user 0.31system 0:05.32elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24694minor)pagefaults 0swaps
The final key: CZYDBWQVUKEISGRTPJONFMALHX
Number of Correct Hits17
Running time: 4
6.39user 0.29system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24414minor)pagefaults 0swaps
The final key: CAYDBWQVUPTLSGRZEMONFJIKHX
Number of Correct Hits14
Running time: 4
6.31user 0.27system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24102minor)pagefaults 0swaps
The final key: RZSDUYQPBKMIXGCWENOVFTHLAJ
Number of Correct Hits6
Running time: 4
6.22user 0.38system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: CZYXBHLVUJKISGRTEDONFMAPQW
Number of Correct Hits16
Running time: 4
6.13user 0.22system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24162minor)pagefaults 0swaps
The final key: OQAFRZXCNKLIYGBWJMVUTPDESH
Number of Correct Hits2
Running time: 4
6.45user 0.32system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24350minor)pagefaults 0swaps
The final key: CSYDBWXVUELIZGRTPJONFMAKHQ
Number of Correct Hits15
Running time: 4
6.14user 0.30system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: NFSUOXHKMPQYZVBWLCGRDJAETI
Number of Correct Hits1
Running time: 4
6.36user 0.30system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24064minor)pagefaults 0swaps
The final key: CPXDBWYVUETISGRQJLONFMAKHZ
Number of Correct Hits15
Running time: 4
6.92user 0.30system 0:05.45elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23839minor)pagefaults 0swaps
The final key: RZAVJMWQOLEDYNCHPBFUGTXKIS
Number of Correct Hits3
Running time: 5
6.12user 0.28system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24237minor)pagefaults 0swaps
The final key: UFSXCDLPRQHYIGBMJONVEAZKTW
Number of Correct Hits4
Running time: 4
6.87user 0.21system 0:05.31elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24049minor)pagefaults 0swaps
The final key: CZEXBQLVUPTISGRWKDONFMAJHY
Number of Correct Hits17
Running time: 4
6.04user 0.34system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23991minor)pagefaults 0swaps
The final key: VWINJXLTUKSOZCBHERYGDQAPFM
Number of Correct Hits4
Running time: 4
6.33user 0.27system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24127minor)pagefaults 0swaps
The final key: BZLGCQTMNEWIAUFHJOVRXPDKSY
Number of Correct Hits3
Running time: 4
6.13user 0.26system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24141minor)pagefaults 0swaps
The final key: PZXDCWSMBELHYGRTJVONFAIKQU
Number of Correct Hits9
Running time: 4
6.11user 0.22system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20344minor)pagefaults 0swaps
The final key: BQYWRDAMUTFIXJCHEVGONLSKZP
Number of Correct Hits3
Running time: 4
6.28user 0.26system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24316minor)pagefaults 0swaps
The final key: CZYDBWXVUETMIGRHPJONFSAQLK
Number of Correct Hits16
Running time: 4
5.99user 0.30system 0:05.13elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24151minor)pagefaults 0swaps
The final key: CZYDBWIVUKTXSGRLPJONFMAEHQ
Number of Correct Hits16
Running time: 4
6.37user 0.24system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: RWSQUDAKFPMYXJBIENOGCZHLTV
Number of Correct Hits1
Running time: 4
6.21user 0.27system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24396minor)pagefaults 0swaps
The final key: CQYXVDLPUJMISGRTEBONFAWKHZ
Number of Correct Hits13
Running time: 4
6.94user 0.25system 0:05.50elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24413minor)pagefaults 0swaps
The final key: UZQBVWMHAKTYXCGSPRONDELJFI
Number of Correct Hits4
Running time: 5
6.18user 0.29system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24217minor)pagefaults 0swaps
The final key: MHYWVUFEGPTNQROIKCSBDAZJXL
Number of Correct Hits2
Running time: 4
6.25user 0.31system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24406minor)pagefaults 0swaps
The final key: VLMGYDFECPHZNROWQISBUTAKXJ
Number of Correct Hits3
Running time: 4
6.38user 0.30system 0:05.18elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24101minor)pagefaults 0swaps
The final key: DZCWGSVOUJQBHNYAEPRKXMFLIT
Number of Correct Hits2
Running time: 4
6.18user 0.26system 0:05.26elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24352minor)pagefaults 0swaps
The final key: CZXGBWQVUELISJRYPDONFMAKHT
Number of Correct Hits17
Running time: 4
6.30user 0.30system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24569minor)pagefaults 0swaps
The final key: VSZIPXDMBKHRYJUQENCOFLATWG
Number of Correct Hits3
Running time: 4
6.24user 0.31system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24360minor)pagefaults 0swaps
The final key: RZADUMXPBJQIYGCWEVONFKHTSL
Number of Correct Hits6
Running time: 4
6.82user 0.29system 0:05.34elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24111minor)pagefaults 0swaps
The final key: BQADMYLVCPTXSOUWJGINREZKFH
Number of Correct Hits5
Running time: 4
6.72user 0.26system 0:05.31elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24499minor)pagefaults 0swaps
The final key: UZWMCQXJYLTDAGRSEBONFPIKHV
Number of Correct Hits9
Running time: 4
6.32user 0.27system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: UFSGRIMKVEQYXCBWZLONDHAPTJ
Number of Correct Hits5
Running time: 4
6.52user 0.32system 0:05.36elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: BQDXMFLNUHTYSGRAJVCOWKIEZP
Number of Correct Hits7
Running time: 4
6.40user 0.23system 0:05.23elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: BZXUPWLMNKQOAVRSEDCGFTIJHY
Number of Correct Hits6
Running time: 4
6.66user 0.28system 0:05.32elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24540minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIGRSPDONFJAKHM
Number of Correct Hits20
Running time: 4
6.24user 0.28system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24534minor)pagefaults 0swaps
The final key: CZYXBWLVUPEISGRTJDONFMAKQH
Number of Correct Hits18
Running time: 4
6.40user 0.30system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24416minor)pagefaults 0swaps
The final key: CZYDBWQVUPTXIGRSEJONFLAKHM
Number of Correct Hits15
Running time: 4
6.80user 0.34system 0:05.31elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: OZHNGWTEVPLCFMDYKRUBXQAJSI
Number of Correct Hits5
Running time: 4
6.27user 0.26system 0:05.27elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23800minor)pagefaults 0swaps
The final key: NFADOIXJRPHCWMYSKUBGZQVLTE
Number of Correct Hits0
Running time: 4
6.11user 0.29system 0:05.12elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23902minor)pagefaults 0swaps
The final key: GMVDPZQROETFIJBAHUNCXLYKSW
Number of Correct Hits2
Running time: 4
6.65user 0.28system 0:05.29elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24608minor)pagefaults 0swaps
The final key: RAFWKXTVUJMIYZBHLDONCEQPSG
Number of Correct Hits5
Running time: 4
6.18user 0.27system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20605minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRHEDONFMAKQP
Number of Correct Hits19
Running time: 4
6.24user 0.28system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24342minor)pagefaults 0swaps
The final key: NFMROIQAVHSYZGBWPCUJXKLETD
Number of Correct Hits2
Running time: 4
6.07user 0.30system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24232minor)pagefaults 0swaps
The final key: VZYGMWDNUKTISBRQEXOCFLAJHP
Number of Correct Hits13
Running time: 4
6.40user 0.31system 0:05.17elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24540minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEJONFMAPHD
Number of Correct Hits20
Running time: 4
6.34user 0.28system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24293minor)pagefaults 0swaps
The final key: RZWHCYQEMPADOFUSKNBGJLXTIV
Number of Correct Hits1
Running time: 4
6.16user 0.31system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24495minor)pagefaults 0swaps
The final key: CFSXPDLMRKQYAGBWJONVUHZETI
Number of Correct Hits7
Running time: 4
6.35user 0.36system 0:05.20elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24449minor)pagefaults 0swaps
The final key: VWLGOMYJDKQRFUXHPCIBSZAETN
Number of Correct Hits1
Running time: 4
6.28user 0.26system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24313minor)pagefaults 0swaps
The final key: BZXDMYQVCEFISJUHTGONRLAPWK
Number of Correct Hits7
Running time: 4
6.07user 0.28system 0:05.08elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24168minor)pagefaults 0swaps
The final key: NZMHCIWPRKFYAVBSEOGUXJDLTQ
Number of Correct Hits0
Running time: 4
6.24user 0.26system 0:05.23elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24164minor)pagefaults 0swaps
The final key: CTZDBHXVRLEISGUAPJONQMYKWF
Number of Correct Hits10
Running time: 4
6.83user 0.27system 0:05.27elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24576minor)pagefaults 0swaps
The final key: CZIDBHXJRPWFSGUAEOLNTMYKQV
Number of Correct Hits7
Running time: 4
6.43user 0.33system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24575minor)pagefaults 0swaps
The final key: RFMUPXHLNJTIAVBWEDGCOQYKSZ
Number of Correct Hits5
Running time: 4
6.05user 0.26system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24185minor)pagefaults 0swaps
The final key: RHADKZQONPWIXJBYEGMVCSULTF
Number of Correct Hits1
Running time: 4
6.19user 0.26system 0:05.07elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24570minor)pagefaults 0swaps
The final key: OAHYVWLQGPTCNKDZJBURIMFESX
Number of Correct Hits3
Running time: 4
6.09user 0.33system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24420minor)pagefaults 0swaps
The final key: CMYDBWXVUETISGRQPJONFLZKHA
Number of Correct Hits16
Running time: 4
6.18user 0.25system 0:05.10elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23830minor)pagefaults 0swaps
The final key: UHSWVXTMGKFRYIBQEOCNDLZJAP
Number of Correct Hits1
Running time: 4
6.30user 0.28system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: BLZWRYTMCPKIXDUAEVONFQSJHG
Number of Correct Hits4
Running time: 4
6.81user 0.26system 0:05.32elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24630minor)pagefaults 0swaps
The final key: VZFXGWTQOHMCNKDYJBURIEAPSL
Number of Correct Hits3
Running time: 4
6.12user 0.26system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24338minor)pagefaults 0swaps
The final key: CTAUPYWJRKFIZNBHLXOVGQSEMD
Number of Correct Hits2
Running time: 4
6.32user 0.32system 0:05.17elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24591minor)pagefaults 0swaps
The final key: RZMHCIQJNKLDYVBSPOGUFWXETA
Number of Correct Hits4
Running time: 4
6.28user 0.26system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24044minor)pagefaults 0swaps
The final key: CALXBWQVUTPISGRZEDONFMJKHY
Number of Correct Hits16
Running time: 4
6.03user 0.30system 0:05.08elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: CFSXULHVRMQYIGBZPJONDEAKTW
Number of Correct Hits9
Running time: 4
6.70user 0.22system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24042minor)pagefaults 0swaps
The final key: CSYFRZQVUPKIXGBWJMONLHAETD
Number of Correct Hits9
Running time: 4
6.23user 0.30system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: RHMDKZFPNEQIXTBWLOVUGAYJSC
Number of Correct Hits1
Running time: 4
6.37user 0.31system 0:05.20elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24351minor)pagefaults 0swaps
The final key: UASGVQFJMLTYIROWKNBCDHZEXP
Number of Correct Hits1
Running time: 4
6.66user 0.26system 0:05.37elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24412minor)pagefaults 0swaps
The final key: RZSNCXLPUKQIYGBHEDOVTAMJFW
Number of Correct Hits6
Running time: 4
6.20user 0.22system 0:05.10elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20347minor)pagefaults 0swaps
The final key: UHSVCIWMGKQYXEBFLONRDAZPTJ
Number of Correct Hits1
Running time: 4
6.08user 0.31system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: CSLXBWQVUETYIGRZPDONFMAJHK
Number of Correct Hits16
Running time: 4
6.08user 0.27system 0:05.18elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: CLYUJZHINETOAVBSPDRGXQWKFM
Number of Correct Hits6
Running time: 4
6.62user 0.26system 0:05.32elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: CJYXBWQVUELISGRZPDONFMAKHT
Number of Correct Hits19
Running time: 4
6.45user 0.24system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24378minor)pagefaults 0swaps
The final key: BZYVNWXMCTQDIJRSPUOGFEALHK
Number of Correct Hits9
Running time: 4
6.52user 0.28system 0:05.35elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24092minor)pagefaults 0swaps
The final key: VWHCNZXERJQIABSDPOUGFKYLTM
Number of Correct Hits2
Running time: 4
6.28user 0.28system 0:05.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24675minor)pagefaults 0swaps
The final key: CZWDBYQVRKTISGUAEONPFMXLHJ
Number of Correct Hits10
Running time: 4
6.04user 0.25system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20409minor)pagefaults 0swaps
The final key: VZWXNDLMBETIYGRQPUCOFKAJHS
Number of Correct Hits12
Running time: 4
6.61user 0.27system 0:05.35elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24551minor)pagefaults 0swaps
The final key: RHYXPZFOUKMISGBAEDNVCWQJLT
Number of Correct Hits7
Running time: 4
6.18user 0.30system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24591minor)pagefaults 0swaps
The final key: CZYXBWLVUETJIGHSPDONFMAKQR
Number of Correct Hits16
Running time: 4
6.09user 0.26system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24234minor)pagefaults 0swaps
The final key: CZYDBWLVUETXSGRHPJONFMAKQI
Number of Correct Hits18
Running time: 4
6.27user 0.29system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24505minor)pagefaults 0swaps
The final key: BWAVNFZMRKQODJXIPUCGSHTEYL
Number of Correct Hits2
Running time: 4
6.36user 0.30system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24573minor)pagefaults 0swaps
The final key: BWXFRYLMCKQDIJUAPVGOTHSEZN
Number of Correct Hits3
Running time: 4
6.12user 0.26system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: RALWKZXMNPQIYVBSEDUGCHOJTF
Number of Correct Hits2
Running time: 4
6.14user 0.23system 0:05.09elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24202minor)pagefaults 0swaps
The final key: CZEXBWLVUJTISGRQPDONFMAKHY
Number of Correct Hits21
Running time: 4
6.00user 0.29system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23952minor)pagefaults 0swaps
The final key: OQZWJMSCVKLRFHGYPNBUDTAEIX
Number of Correct Hits1
Running time: 4
6.09user 0.27system 0:05.11elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24043minor)pagefaults 0swaps
The final key: CEXDBWQVUKMISGRZPJONFTALHY
Number of Correct Hits15
Running time: 4
6.24user 0.24system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24410minor)pagefaults 0swaps
The final key: CZLXBWQVUJEISGRTPDONFMAKHY
Number of Correct Hits19
Running time: 4
6.29user 0.30system 0:05.11elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24353minor)pagefaults 0swaps
The final key: CFSUJYHMNKTGZVBWEDORXLAPIQ
Number of Correct Hits4
Running time: 4
6.38user 0.27system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24171minor)pagefaults 0swaps
The final key: CAXDBFTVUQKISGRLPJONWMYEHZ
Number of Correct Hits11
Running time: 4
6.41user 0.28system 0:05.20elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24262minor)pagefaults 0swaps
The final key: CZYXBJHVUEFMIGRSKDONWTAPQL
Number of Correct Hits13
Running time: 4
6.57user 0.26system 0:05.28elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24264minor)pagefaults 0swaps
The final key: RZWCMSDNVEAQXBULPYGOFKHJTI
Number of Correct Hits3
Running time: 4
6.38user 0.20system 0:05.31elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24154minor)pagefaults 0swaps
The final key: CHYXBDSVUPLIZGFTEONRQMAJWK
Number of Correct Hits9
Running time: 4
6.45user 0.31system 0:05.29elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: BXAWRMLPNKTIYVCZEGOUFQDJSH
Number of Correct Hits5
Running time: 4
6.30user 0.29system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24365minor)pagefaults 0swaps
The final key: BHZDRYAMCETIXJULPGVOFQSKWN
Number of Correct Hits6
Running time: 4
6.35user 0.24system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23970minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSEDONFMAKHP
Number of Correct Hits16
Running time: 4
6.91user 0.27system 0:05.40elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24511minor)pagefaults 0swaps
The final key: CWYPUQXVBKLISGRHJFONDTAEMZ
Number of Correct Hits7
Running time: 4
6.28user 0.25system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24387minor)pagefaults 0swaps
The final key: BHYWRIDPULFXSJVTKGONCQZEAM
Number of Correct Hits5
Running time: 4
6.21user 0.28system 0:05.21elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24378minor)pagefaults 0swaps
The final key: CTYDBWXVUKZISGRQEJONFMAPHL
Number of Correct Hits14
Running time: 4
6.25user 0.28system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24028minor)pagefaults 0swaps
The final key: GQSYJITBXEHCFKOWMURVNLZPDA
Number of Correct Hits2
Running time: 4
6.40user 0.27system 0:05.30elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24037minor)pagefaults 0swaps
The final key: CFXYULHVMEWIZOBQJGNRDPAKTS
Number of Correct Hits5
Running time: 4
6.39user 0.28system 0:05.26elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24107minor)pagefaults 0swaps
The final key: UAWBVDXNRKLYSGCQPHOIFEMJTZ
Number of Correct Hits7
Running time: 4
6.30user 0.24system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24443minor)pagefaults 0swaps
The final key: CEYXBQLVUJTISGRZPDONWMAKHF
Number of Correct Hits18
Running time: 4
6.41user 0.31system 0:05.25elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24374minor)pagefaults 0swaps
The final key: CZXDBHQVRJLISGUEPOMNFTYKWA
Number of Correct Hits10
Running time: 4
6.09user 0.30system 0:05.07elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24360minor)pagefaults 0swaps
The final key: BLTUNYZMCPQXIVRSJDOGWEAKHF
Number of Correct Hits8
Running time: 4
6.50user 0.28system 0:05.20elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24631minor)pagefaults 0swaps
The final key: CZYXBWLVUETISGRQPDONKMAJHF
Number of Correct Hits20
Running time: 4
6.13user 0.28system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24191minor)pagefaults 0swaps
The final key: UABXGISODEZCHTVLJRNKWQFMYP
Number of Correct Hits2
Running time: 4
6.41user 0.31system 0:05.22elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24547minor)pagefaults 0swaps
The final key: BQDWRAXMUPFIYJNTKGCOVHZESL
Number of Correct Hits2
Running time: 4
6.09user 0.24system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24183minor)pagefaults 0swaps
The final key: CZYXBWQVUKTISGRJEDONFMALHP
Number of Correct Hits19
Running time: 4
6.26user 0.30system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: VWZHNXLMCJFIYGBTEUORDQAKSP
Number of Correct Hits5
Running time: 4
6.17user 0.29system 0:05.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24031minor)pagefaults 0swaps
The final key: OZYDBWXVUPLISGRQEJCNFMAKHT
Number of Correct Hits16
Running time: 4
6.30user 0.24system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24179minor)pagefaults 0swaps
The final key: VTZXMSDNBELIYGUQPRCOFKAHWJ
Number of Correct Hits9
Running time: 4
6.07user 0.28system 0:05.07elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24384minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits21
Running time: 4
6.27user 0.33system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24634minor)pagefaults 0swaps
The final key: CZXDBWLMUKQIYGRAPVONFJSETH
Number of Correct Hits11
Running time: 4
6.48user 0.30system 0:05.30elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: VFSNJDQMRKHYIZBLEXUOCWAPTG
Number of Correct Hits1
Running time: 4
6.28user 0.34system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24617minor)pagefaults 0swaps
The final key: CZXGUWDJVKLYIBRSEPONFTAMQH
Number of Correct Hits10
Running time: 4
6.55user 0.30system 0:05.24elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24478minor)pagefaults 0swaps
The final key: VWFNOLSJDPQCXUGHKYRBIMAETZ
Number of Correct Hits2
Running time: 4
6.31user 0.31system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: BQLXMWTVUKAYSGRZPDOCFEIJHN
Number of Correct Hits10
Running time: 4
6.19user 0.32system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24424minor)pagefaults 0swaps
The final key: CZYXBWLVUTEJSGRQPDONFMAKHI
Number of Correct Hits20
Running time: 4
6.47user 0.27system 0:05.29elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: BQLUNWXMVPTIZGRSKDCOFEYJHA
Number of Correct Hits6
Running time: 4
6.32user 0.29system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23995minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSPDONFMAKHE
Number of Correct Hits18
Running time: 4
6.48user 0.24system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: UFYHPTMVCEWIXOBLJGNRDQZKSA
Number of Correct Hits4
Running time: 4
6.13user 0.29system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24152minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAPHK
Number of Correct Hits17
Running time: 4
6.56user 0.32system 0:05.20elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24614minor)pagefaults 0swaps
The final key: NZXMOWSCBJTYAVRLEQGUFPIKHD
Number of Correct Hits8
Running time: 4
7.06user 0.32system 0:05.40elapsed 136%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: RZMFCIQPHKWDYGBSJOVUEAXLTN
Number of Correct Hits1
Running time: 4
6.30user 0.26system 0:05.25elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24159minor)pagefaults 0swaps
The final key: NQAUOTHSBJLRZVYDPMCGXKIEWF
Number of Correct Hits0
Running time: 4
6.36user 0.25system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24379minor)pagefaults 0swaps
The final key: PZYDBWXVUQTSIGRHEJONFMAKLC
Number of Correct Hits13
Running time: 4
6.14user 0.30system 0:05.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24199minor)pagefaults 0swaps
The final key: NZYXCWQMBKTHIGRLEVOJFADPUS
Number of Correct Hits7
Running time: 4
6.30user 0.28system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CZYDBWQVUPLXSJRIEMONFTAKHG
Number of Correct Hits14
Running time: 4
6.66user 0.26system 0:05.43elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24099minor)pagefaults 0swaps
The final key: CMYDBWXVUPTISGRQEJONFLZKHA
Number of Correct Hits16
Running time: 4
6.14user 0.28system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24349minor)pagefaults 0swaps
The final key: CZYDBHFVUETXIGRSPJONQMAKWL
Number of Correct Hits13
Running time: 4
6.12user 0.20system 0:05.07elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: CHMWRXZPNKLIAVBFEGOUTQYJSD
Number of Correct Hits3
Running time: 4
6.17user 0.29system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24649minor)pagefaults 0swaps
The final key: CXYGREZJNKMDHVISPFBOTQWLAU
Number of Correct Hits2
Running time: 4
6.62user 0.22system 0:05.33elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23971minor)pagefaults 0swaps
The final key: GXYUOHTMDKLFWPVAJBCNZSREQI
Number of Correct Hits1
Running time: 4
6.24user 0.32system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24441minor)pagefaults 0swaps
The final key: BHAURTXMNELIDVYFKGCOZQWPSJ
Number of Correct Hits6
Running time: 4
6.43user 0.27system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24539minor)pagefaults 0swaps
The final key: UZAYOMSKGTLBXQVDJCNRHPFEIW
Number of Correct Hits1
Running time: 4
6.19user 0.23system 0:05.10elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20494minor)pagefaults 0swaps
The final key: CELXBWQVUJTZIGRSPDONFMAKHY
Number of Correct Hits19
Running time: 4
6.31user 0.32system 0:05.26elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24471minor)pagefaults 0swaps
The final key: CZYDBWXVUKTSIGRQEJONFMALHP
Number of Correct Hits15
Running time: 4
6.20user 0.28system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24660minor)pagefaults 0swaps
The final key: CQXDRSZMBKLNIJUYPFGOTHVEAW
Number of Correct Hits2
Running time: 4
6.61user 0.25system 0:05.30elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24156minor)pagefaults 0swaps
The final key: CJYXBWQVUPLISGRTEDONFMAKHZ
Number of Correct Hits17
Running time: 4
6.25user 0.31system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24094minor)pagefaults 0swaps
The final key: PZSNMDLTUKQOICBAEVRGXWYJHF
Number of Correct Hits4
Running time: 4
6.34user 0.26system 0:05.25elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: CSYXBDLPUKMZIGRHEVONFTWJQA
Number of Correct Hits11
Running time: 4
6.33user 0.24system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24068minor)pagefaults 0swaps
The final key: VWFDOIZJNPSCQMGAHURBXKYETL
Number of Correct Hits0
Running time: 4
6.22user 0.25system 0:05.12elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20696minor)pagefaults 0swaps
The final key: CSYDBWQVUJTXIGRHPLONZMAKFE
Number of Correct Hits13
Running time: 4
6.22user 0.33system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24629minor)pagefaults 0swaps
The final key: NFADOTWSBMHCZRYQJVUGXPIELK
Number of Correct Hits2
Running time: 4
6.07user 0.18system 0:05.13elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20406minor)pagefaults 0swaps
The final key: NSQBODXEGKLCWVRAJMHUIZFTYP
Number of Correct Hits1
Running time: 4
7.07user 0.25system 0:05.48elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: CZLXBWHVUEJYIGRSKDONFMAPQT
Number of Correct Hits16
Running time: 5
6.32user 0.28system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24136minor)pagefaults 0swaps
The final key: RQMUOZHPNJLIAVBWKDGCXFYEST
Number of Correct Hits2
Running time: 4
6.87user 0.27system 0:05.36elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24230minor)pagefaults 0swaps
The final key: BWYXCDLMUETZIGRAPVONFJSKHQ
Number of Correct Hits12
Running time: 4
6.84user 0.26system 0:05.39elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24644minor)pagefaults 0swaps
The final key: OILMVWZQGETCYPRSJBUNDAFKXH
Number of Correct Hits6
Running time: 4
6.14user 0.24system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24128minor)pagefaults 0swaps
The final key: BHTDRYAMCEZIXJULPGVOFQSKWN
Number of Correct Hits5
Running time: 4
6.07user 0.26system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20523minor)pagefaults 0swaps
The final key: NZXBOYSCGKLMWVRIPQUJFADTHE
Number of Correct Hits5
Running time: 4
6.16user 0.27system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24376minor)pagefaults 0swaps
The final key: RFAWEXZMNKTIYVCHLBUGOQDPSJ
Number of Correct Hits4
Running time: 4
6.00user 0.29system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24432minor)pagefaults 0swaps
The final key: USLDBZXVWQEYIGRTPJONFMAKHC
Number of Correct Hits13
Running time: 4
6.29user 0.30system 0:05.27elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: BAYXCTLMUEWDIGRQPVONFJSKHZ
Number of Correct Hits11
Running time: 4
6.21user 0.28system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24338minor)pagefaults 0swaps
The final key: CZYXBWQVUJLEIGRSPDONFMAKHT
Number of Correct Hits17
Running time: 4
6.26user 0.31system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24461minor)pagefaults 0swaps
The final key: RZVFUMQPBELIXGCWJNODHTYKSA
Number of Correct Hits5
Running time: 4
6.28user 0.26system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24278minor)pagefaults 0swaps
The final key: CZXDBWQVUKTISGRYPLONFMAEHJ
Number of Correct Hits19
Running time: 4
6.60user 0.27system 0:05.30elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24599minor)pagefaults 0swaps
The final key: CTZDBHQJUPLYIGRAEXONFMSKWV
Number of Correct Hits10
Running time: 4
6.12user 0.29system 0:05.21elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24336minor)pagefaults 0swaps
The final key: CZXHBDSPUKTYIGRWEJONFMALQV
Number of Correct Hits11
Running time: 4
6.05user 0.21system 0:05.09elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20607minor)pagefaults 0swaps
The final key: CSZDBIHVUELXYGRTPJONMQAKWF
Number of Correct Hits13
Running time: 4
6.76user 0.34system 0:05.37elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24296minor)pagefaults 0swaps
The final key: BMQXVWDNUKLYIGRTEZCOFASJHP
Number of Correct Hits8
Running time: 4
6.34user 0.28system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24632minor)pagefaults 0swaps
The final key: CWZDBIMVUKTXSGRHEJONFLAPQY
Number of Correct Hits10
Running time: 4
6.21user 0.28system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24516minor)pagefaults 0swaps
The final key: CZYDBLXVUETISGRHPJONWMAKQF
Number of Correct Hits15
Running time: 4
6.55user 0.28system 0:05.31elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23960minor)pagefaults 0swaps
The final key: NFWVOTZCGPSBLHYAJMRUXKDEIQ
Number of Correct Hits0
Running time: 4
6.08user 0.28system 0:05.11elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24248minor)pagefaults 0swaps
The final key: CSZXBWTERPFIADNYLVOGUMQKHJ
Number of Correct Hits7
Running time: 4
6.08user 0.24system 0:05.18elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24318minor)pagefaults 0swaps
The final key: RZLHCTQMUKWIDGBFJONVEAXPSY
Number of Correct Hits3
Running time: 4
6.14user 0.30system 0:05.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24479minor)pagefaults 0swaps
The final key: CZYXPWQVUKTMIGRSEDONFLAJHB
Number of Correct Hits16
Running time: 4
6.52user 0.24system 0:05.31elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24115minor)pagefaults 0swaps
The final key: CQXEUYDPBMZIVFRAJNOGWTSKLH
Number of Correct Hits3
Running time: 4
6.17user 0.28system 0:05.18elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: CZYDBWXVUETISGRQPLONFMAKHJ
Number of Correct Hits21
Running time: 4
6.42user 0.27system 0:05.18elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: NQFXGAZOCJTMHVDYKURBIEWLSP
Number of Correct Hits4
Running time: 4
6.01user 0.33system 0:05.08elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24110minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIJRSPDONFMAKHG
Number of Correct Hits19
Running time: 4
7.00user 0.26system 0:05.42elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24323minor)pagefaults 0swaps
The final key: RZWXCYLMBETDIGUAPVONFJQKHS
Number of Correct Hits12
Running time: 4
6.16user 0.27system 0:05.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: CZYXBDQVUETISGRAPJONFMWLHK
Number of Correct Hits18
Running time: 4
6.06user 0.28system 0:05.11elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24263minor)pagefaults 0swaps
The final key: CZXDBWQVUKTISGRYEJONFMAPHL
Number of Correct Hits15
Running time: 4
6.70user 0.28system 0:05.35elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24606minor)pagefaults 0swaps
The final key: CZYXBQLJUKTDIGRSEVONFMAPHW
Number of Correct Hits15
Running time: 4
6.24user 0.29system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23870minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIGRSPDONFMAKHJ
Number of Correct Hits20
Running time: 4
6.09user 0.24system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20420minor)pagefaults 0swaps
The final key: CXYUBWQJNELMIVRSKDOGFZAPHT
Number of Correct Hits9
Running time: 4
6.25user 0.29system 0:05.25elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: CZYXBWQVUJELIGRSPDONFMAKHT
Number of Correct Hits17
Running time: 4
7.04user 0.25system 0:05.39elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24607minor)pagefaults 0swaps
The final key: RZLWNTSPOEQDAMBYKVUGCHXJFI
Number of Correct Hits1
Running time: 4
6.42user 0.27system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: RZWXVMLNUPTIYGCQEBOJFAHKSD
Number of Correct Hits9
Running time: 4
6.04user 0.20system 0:05.08elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20492minor)pagefaults 0swaps
The final key: NFLUCYQMHEPIZVBWJOGRXADKTS
Number of Correct Hits3
Running time: 4
6.15user 0.29system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24422minor)pagefaults 0swaps
The final key: BQYXCHLMREWDIGUZPONVFASKTJ
Number of Correct Hits5
Running time: 4
6.38user 0.28system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24329minor)pagefaults 0swaps
The final key: CTYXBWLVUPHZIGRSEDONFJAKQM
Number of Correct Hits16
Running time: 4
6.50user 0.28system 0:05.28elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24435minor)pagefaults 0swaps
The final key: GAFNOTSZVPLCBUYDJKRQWMHEIX
Number of Correct Hits1
Running time: 4
6.12user 0.22system 0:05.07elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20608minor)pagefaults 0swaps
The final key: CEYXBFTVUKQISJRZPDONWMALHG
Number of Correct Hits12
Running time: 4
6.53user 0.29system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: CFLDUIXPRMQYSGBAKONVEWZJTH
Number of Correct Hits4
Running time: 4
6.51user 0.32system 0:05.25elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24252minor)pagefaults 0swaps
The final key: CTZXBWQVUELISGRAPDONFMYKHJ
Number of Correct Hits18
Running time: 4
6.33user 0.27system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24581minor)pagefaults 0swaps
The final key: BZAUNXQMRKTIYGCHPVDOFWLJSE
Number of Correct Hits6
Running time: 4
6.33user 0.29system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24139minor)pagefaults 0swaps
The final key: VSFIOMZJDPLCNKGAEURBXQHTYW
Number of Correct Hits1
Running time: 4
6.26user 0.30system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24119minor)pagefaults 0swaps
The final key: NFWOCIQPRESMAVYXJBGUTZDKLH
Number of Correct Hits2
Running time: 4
6.46user 0.32system 0:05.30elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24560minor)pagefaults 0swaps
The final key: RZMHCXWPNKFIYVBSJOGUDALETQ
Number of Correct Hits4
Running time: 4
6.08user 0.25system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20382minor)pagefaults 0swaps
The final key: RFWDGAXOVETYHBNLJMUCSZQKIP
Number of Correct Hits3
Running time: 4
6.48user 0.22system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24585minor)pagefaults 0swaps
The final key: CJYXBWQVUELISGRTPDONFZAKHM
Number of Correct Hits20
Running time: 4
6.19user 0.28system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24456minor)pagefaults 0swaps
The final key: CZSFUXLPRKMHIGBAJONVDWYETQ
Number of Correct Hits4
Running time: 4
6.21user 0.26system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24663minor)pagefaults 0swaps
The final key: CQXWRZSJMTFDHVNYLGBOUKAPIE
Number of Correct Hits2
Running time: 4
6.14user 0.24system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24181minor)pagefaults 0swaps
The final key: OHXBVZEQGKLIYMRTPCUNWAFJSD
Number of Correct Hits3
Running time: 4
6.29user 0.28system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24636minor)pagefaults 0swaps
The final key: BQYWRAXMCTZIVJNLPGDOUHSKFE
Number of Correct Hits3
Running time: 4
5.95user 0.26system 0:05.04elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: BQZIOSAPRKHYFDGLJUVCXWMETN
Number of Correct Hits1
Running time: 4
6.57user 0.24system 0:05.33elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: GXYWRIDMOKSFUPVTJBCNZHQEAL
Number of Correct Hits1
Running time: 4
6.21user 0.28system 0:05.16elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24119minor)pagefaults 0swaps
The final key: BWAGNTLMUPQRIEYHJVCOXZSKFD
Number of Correct Hits3
Running time: 4
6.64user 0.28system 0:05.37elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23953minor)pagefaults 0swaps
The final key: UZMWVDFHRKLYIJBAEOGNCQXPTS
Number of Correct Hits2
Running time: 4
6.14user 0.28system 0:05.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24135minor)pagefaults 0swaps
The final key: RZWUNXQLHEFIDVBAKOGCTPYJSM
Number of Correct Hits3
Running time: 4
6.43user 0.26system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24605minor)pagefaults 0swaps
The final key: CZYDBQXVWKTSIGRHEJONFMAPLU
Number of Correct Hits13
Running time: 4
6.04user 0.26system 0:05.14elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CZYXBWQVUPEISGRTKDOJFMALHN
Number of Correct Hits15
Running time: 4
6.00user 0.28system 0:05.10elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23975minor)pagefaults 0swaps
The final key: RSWDCQXMBKEIAGNFJVOLUZYPHT
Number of Correct Hits4
Running time: 4
6.57user 0.27system 0:05.18elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23931minor)pagefaults 0swaps
The final key: CZYDBWHVUEKXSGRTPJONFMALQI
Number of Correct Hits17
Running time: 4
6.06user 0.32system 0:05.06elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24359minor)pagefaults 0swaps
The final key: GSHNOLYZVKMBCUWTJQRFIPDEXA
Number of Correct Hits0
Running time: 4
6.67user 0.28system 0:05.30elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24159minor)pagefaults 0swaps
The final key: RWLXUZQVCPAIYGBEJFOMDTHKSN
Number of Correct Hits6
Running time: 4
5.92user 0.35system 0:05.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24118minor)pagefaults 0swaps
The final key: BZYUJWLMNETIAVRHPGCOFQSKXD
Number of Correct Hits9
Running time: 4
6.24user 0.32system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24616minor)pagefaults 0swaps
The final key: BZYMNWXPCJTDIGRQEVUOFLAKHS
Number of Correct Hits8
Running time: 4
6.37user 0.28system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24520minor)pagefaults 0swaps
The final key: USYGBLXVAJHRICMTKDONWEZPQF
Number of Correct Hits6
Running time: 4
6.01user 0.21system 0:05.08elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20302minor)pagefaults 0swaps
The final key: RZSFCLQPUKWIYGBHEVONDAMJTX
Number of Correct Hits6
Running time: 4
6.31user 0.33system 0:05.22elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24191minor)pagefaults 0swaps
The final key: BTYXVDLMUEQIAGRHPNCOFKSJWZ
Number of Correct Hits10
Running time: 4
6.38user 0.27system 0:05.20elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24207minor)pagefaults 0swaps
The final key: RFAXPZQVCKTIYGBHLDNMOWUESJ
Number of Correct Hits6
Running time: 4
6.28user 0.36system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24353minor)pagefaults 0swaps
The final key: CQSFRXLMUPWIYOBAJGNVEHZKTD
Number of Correct Hits4
Running time: 4
6.22user 0.28system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24171minor)pagefaults 0swaps
The final key: CSYXBWQVUPLJIGRTEDONFMZKHA
Number of Correct Hits16
Running time: 4
6.57user 0.28system 0:05.47elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: RZWIVSLEGPTYNMOQKUCBDAHJXF
Number of Correct Hits5
Running time: 5
6.62user 0.28system 0:05.33elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24315minor)pagefaults 0swaps
The final key: CZYXBWLVUJPISGRHTDONFMAKQE
Number of Correct Hits19
Running time: 4
6.72user 0.29system 0:05.44elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24124minor)pagefaults 0swaps
The final key: CWLXJDQVUKZYIGRSEMONFTAPHB
Number of Correct Hits10
Running time: 5
6.36user 0.29system 0:05.22elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24321minor)pagefaults 0swaps
The final key: RFMUOZSPNLEYAVBWKDGCXQHJTI
Number of Correct Hits1
Running time: 4
6.92user 0.33system 0:05.42elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24440minor)pagefaults 0swaps
The final key: CZYDBWLVUPTXSGRHEJONFMIKQA
Number of Correct Hits16
Running time: 4
6.35user 0.25system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24468minor)pagefaults 0swaps
The final key: OASBVTWQGKLCXMYZEHURIPFJDN
Number of Correct Hits1
Running time: 4
6.21user 0.28system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24428minor)pagefaults 0swaps
The final key: CZXDBEQVMLTYIOUWJGRNFSAKHP
Number of Correct Hits7
Running time: 4
5.99user 0.30system 0:05.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24381minor)pagefaults 0swaps
The final key: RZSHCLQMUEWIYGBFJONVDAXPTK
Number of Correct Hits5
Running time: 4
6.60user 0.26system 0:05.31elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24228minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSPDONFMAKHE
Number of Correct Hits19
Running time: 4
6.08user 0.32system 0:05.17elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24480minor)pagefaults 0swaps
The final key: CZYDBFQVUKTXSORHJGINWMAELP
Number of Correct Hits10
Running time: 4
6.20user 0.26system 0:05.16elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24309minor)pagefaults 0swaps
The final key: UFSOVXWMGPQYZEBHJCNRDATKIL
Number of Correct Hits2
Running time: 4
6.62user 0.30system 0:05.33elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24150minor)pagefaults 0swaps
The final key: RAWDCYQMBEZIXGUSJVONTPLKHF
Number of Correct Hits7
Running time: 4
6.16user 0.29system 0:05.21elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24347minor)pagefaults 0swaps
The final key: CEYXBWHVUJTISGRZPDONFMAKLQ
Number of Correct Hits20
Running time: 4
6.25user 0.28system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: CFIWRZQJNKLMYVBAPGOUXHDETS
Number of Correct Hits2
Running time: 4
6.24user 0.25system 0:05.24elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24343minor)pagefaults 0swaps
The final key: NZXJCWQPBKLMDGRSEVOUFAITHY
Number of Correct Hits6
Running time: 4
6.52user 0.28system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRQPDONFMWKHA
Number of Correct Hits22
Running time: 4
6.26user 0.28system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: CZYXBWQVUKLISJRTEDONFMAPHG
Number of Correct Hits17
Running time: 4
6.31user 0.32system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24624minor)pagefaults 0swaps
The final key: OAYVCXTBUEHIDNWZJFGRQPMKSL
Number of Correct Hits5
Running time: 4
6.73user 0.34system 0:05.43elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24318minor)pagefaults 0swaps
The final key: CWYFRXLJUKTINGBZEMOVDHAPSQ
Number of Correct Hits10
Running time: 4
6.02user 0.28system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24285minor)pagefaults 0swaps
The final key: NSMHCIQPZEWRDVGTJBOUXALKFY
Number of Correct Hits4
Running time: 4
6.72user 0.28system 0:05.32elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: CZYDBLXVUKTISGRQEJONFMAPHW
Number of Correct Hits16
Running time: 4
7.04user 0.28system 0:05.45elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: UFTYPZMVCEWIXOBHJGNRDQAKLS
Number of Correct Hits3
Running time: 4
6.18user 0.34system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24501minor)pagefaults 0swaps
The final key: CTZGBWULNEQIXVRAPDOJFMYKSH
Number of Correct Hits9
Running time: 4
6.16user 0.32system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24178minor)pagefaults 0swaps
The final key: CWSHUXMPRKQYZGBFJONVDAIETL
Number of Correct Hits3
Running time: 4
6.07user 0.32system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24117minor)pagefaults 0swaps
The final key: BZWXCYLMJEQDSGUHPONVFAIKTR
Number of Correct Hits7
Running time: 4
6.23user 0.26system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24603minor)pagefaults 0swaps
The final key: OZYWVXSPRTQHAMGIEBUNDJLKFC
Number of Correct Hits3
Running time: 4
6.23user 0.26system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24435minor)pagefaults 0swaps
The final key: BHXDRYLMCJTISOUAPGNVFQZEWK
Number of Correct Hits5
Running time: 4
6.54user 0.23system 0:05.15elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24451minor)pagefaults 0swaps
The final key: NQMHGDAOYPLUZEBWJCRVXFIKST
Number of Correct Hits2
Running time: 4
6.35user 0.26system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24498minor)pagefaults 0swaps
The final key: CZXBUWIPNMQDYVRSKHOGFTAELJ
Number of Correct Hits9
Running time: 4
6.16user 0.37system 0:05.21elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24412minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIGRSPDONFMJKHA
Number of Correct Hits18
Running time: 4
6.38user 0.27system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24452minor)pagefaults 0swaps
The final key: PZWUNXSLRKQHIVBAJOGCDMYETF
Number of Correct Hits2
Running time: 4
6.02user 0.21system 0:05.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+17487minor)pagefaults 0swaps
The final key: CWLHUZXPRJMISGBQKONVDFAETY
Number of Correct Hits4
Running time: 4
6.12user 0.24system 0:05.18elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20398minor)pagefaults 0swaps
The final key: CSYXBWLVUPTEIGRZKJONFMAQHD
Number of Correct Hits16
Running time: 4
6.14user 0.31system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24377minor)pagefaults 0swaps
The final key: RAWNCYFJMEQISGUDKOVBTZHPLX
Number of Correct Hits3
Running time: 4
6.46user 0.31system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24197minor)pagefaults 0swaps
The final key: CHYDBQXVUETISGRZPJONFMALWK
Number of Correct Hits16
Running time: 4
6.46user 0.31system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24108minor)pagefaults 0swaps
The final key: NSVDOYWMGHLFZJBAECURXKITQP
Number of Correct Hits0
Running time: 4
6.20user 0.30system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24186minor)pagefaults 0swaps
The final key: USMRPAFGCELYXOBWJINVDQZKTH
Number of Correct Hits2
Running time: 4
6.40user 0.27system 0:05.27elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24392minor)pagefaults 0swaps
The final key: CMYXBWQJUKTVSGRZPDONFEALHI
Number of Correct Hits16
Running time: 4
6.18user 0.30system 0:05.21elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24183minor)pagefaults 0swaps
The final key: CZXJUWDPVQMHSBRIENOGFTAKLY
Number of Correct Hits9
Running time: 4
6.26user 0.26system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24546minor)pagefaults 0swaps
The final key: CZYXBWLVUETJIGRSPDONFMAKQH
Number of Correct Hits18
Running time: 4
6.48user 0.28system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24189minor)pagefaults 0swaps
The final key: VFWNOTXCGHLUZMYDPQRBSKAJIE
Number of Correct Hits1
Running time: 4
6.45user 0.27system 0:05.26elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24065minor)pagefaults 0swaps
The final key: CZYXBWQVUJEISGRTPDONFMAKHL
Number of Correct Hits18
Running time: 4
6.03user 0.24system 0:05.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23925minor)pagefaults 0swaps
The final key: RZYIVLDNUETFHPGMJBCOXAQKSW
Number of Correct Hits4
Running time: 4
6.34user 0.30system 0:05.27elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: UFYXBZHVCEQSIGRWPDONJLAKMT
Number of Correct Hits12
Running time: 4
6.27user 0.29system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24128minor)pagefaults 0swaps
The final key: BWYMNQXPCJTDIGRAEVUOFZSLHK
Number of Correct Hits5
Running time: 4
6.51user 0.21system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24260minor)pagefaults 0swaps
The final key: CZYXBWLVUEKISGRJPDONFMAQHT
Number of Correct Hits20
Running time: 4
6.09user 0.28system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24200minor)pagefaults 0swaps
The final key: BZDOCTSMFKEXAUNIJVRGQPWLHY
Number of Correct Hits2
Running time: 4
6.23user 0.30system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24566minor)pagefaults 0swaps
The final key: VZFNOHWQGTLCAKDSJBURXMYPIE
Number of Correct Hits1
Running time: 4
6.20user 0.26system 0:05.10elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24598minor)pagefaults 0swaps
The final key: CQSFUXMHRKTIZGBAPONVDEYJLW
Number of Correct Hits4
Running time: 4
6.23user 0.20system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24290minor)pagefaults 0swaps
The final key: CZYXBWQVUETISGRLPDONFMAKHJ
Number of Correct Hits19
Running time: 4
6.16user 0.27system 0:05.12elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20797minor)pagefaults 0swaps
The final key: CELXBWQVUJTISGRZPDONFMAKHY
Number of Correct Hits20
Running time: 4
6.24user 0.24system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24422minor)pagefaults 0swaps
The final key: BZYVNSWPRTQDIJGAKUOCXHLEFM
Number of Correct Hits3
Running time: 4
6.86user 0.28system 0:05.37elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24354minor)pagefaults 0swaps
The final key: CHYDBWXPUKTISGRAEVOJFMZLQN
Number of Correct Hits11
Running time: 4
6.65user 0.25system 0:05.29elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: CZYXBQLVUPTDIGRMEJONFSAKHW
Number of Correct Hits17
Running time: 4
6.14user 0.31system 0:05.24elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: BWSXUDMKVEAYZGRQPNCOFTIJHL
Number of Correct Hits7
Running time: 4
6.22user 0.30system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24103minor)pagefaults 0swaps
The final key: RSLPOIWMGKHUFDBAJCNVXZQETY
Number of Correct Hits0
Running time: 4
6.54user 0.25system 0:05.31elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24132minor)pagefaults 0swaps
The final key: CQYDBWXEUKHISGRZPVONFMAJLT
Number of Correct Hits15
Running time: 4
6.15user 0.28system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: BZXNCYLPUKQDSJRWEVOGFAITHM
Number of Correct Hits8
Running time: 4
6.47user 0.25system 0:05.21elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: CWYXMDLVUKTIZGBHJONREQAPSF
Number of Correct Hits9
Running time: 4
6.04user 0.30system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24064minor)pagefaults 0swaps
The final key: CZXDBWQVUKLISGRTPJONFMAEHY
Number of Correct Hits14
Running time: 4
6.39user 0.29system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24263minor)pagefaults 0swaps
The final key: VFDXGWSKBTZUYENLJRCOQHAPIM
Number of Correct Hits5
Running time: 4
6.56user 0.29system 0:05.39elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24313minor)pagefaults 0swaps
The final key: CZYDBWXVULTISGRQEJONFMAPHK
Number of Correct Hits17
Running time: 4
6.28user 0.29system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24577minor)pagefaults 0swaps
The final key: RWFNUXHPCQLIYOBAEVGMDZSJTK
Number of Correct Hits2
Running time: 4
6.66user 0.26system 0:05.26elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23884minor)pagefaults 0swaps
The final key: RSDFCIQJUKPYHGVWLBONZMXETA
Number of Correct Hits4
Running time: 4
6.41user 0.30system 0:05.28elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24087minor)pagefaults 0swaps
The final key: CZYXBWQVUELSIGRTPJONFMAKHD
Number of Correct Hits15
Running time: 4
6.20user 0.18system 0:05.10elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20486minor)pagefaults 0swaps
The final key: BHYWRFZMNTLDAVCSJGUOPQIKXE
Number of Correct Hits1
Running time: 4
6.45user 0.30system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24331minor)pagefaults 0swaps
The final key: CZYXBWLVUETOSGRQPDJNFMAKHI
Number of Correct Hits21
Running time: 4
6.23user 0.29system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24666minor)pagefaults 0swaps
The final key: CSYXBDLVUJTIZGRHPONMFKAQWE
Number of Correct Hits14
Running time: 4
6.31user 0.28system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24321minor)pagefaults 0swaps
The final key: CPYXBWHVUJTSIGRZKDONFMAEQL
Number of Correct Hits15
Running time: 4
6.04user 0.30system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24022minor)pagefaults 0swaps
The final key: CZYDBWXVUPTMSGRIEJONFLAKQH
Number of Correct Hits14
Running time: 4
6.46user 0.27system 0:05.23elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24316minor)pagefaults 0swaps
The final key: CSLXBWQVUJTYIGRPEDONFMZKHA
Number of Correct Hits13
Running time: 4
6.07user 0.36system 0:05.08elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24627minor)pagefaults 0swaps
The final key: VZSNMWLEUPQIYCDFJROBXTAKHG
Number of Correct Hits9
Running time: 4
6.00user 0.26system 0:05.08elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24404minor)pagefaults 0swaps
The final key: CQYFRTXMUPWOIGBSJDNVEHZKLA
Number of Correct Hits4
Running time: 4
6.74user 0.26system 0:05.38elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24132minor)pagefaults 0swaps
The final key: BZXNCWYMULQDIJRAEVOGFPSTHK
Number of Correct Hits8
Running time: 4
6.04user 0.32system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23912minor)pagefaults 0swaps
The final key: CZYDBHXVRPTFSGUMEJINQLAKWO
Number of Correct Hits10
Running time: 4
6.10user 0.28system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24187minor)pagefaults 0swaps
The final key: BQYNCWLMUETXDJRIPVOGFASKHZ
Number of Correct Hits6
Running time: 4
6.10user 0.30system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24173minor)pagefaults 0swaps
The final key: CFSXUALPRMQYIGBHJONVZEWKTD
Number of Correct Hits5
Running time: 4
6.20user 0.31system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24589minor)pagefaults 0swaps
The final key: CAXGBILVUPFYSERTKDONWMZJQH
Number of Correct Hits10
Running time: 4
6.19user 0.28system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: CWYXBLQVUETIZGPHJONRDMAKSF
Number of Correct Hits12
Running time: 4
6.14user 0.27system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: CZYXBWQVJELISGRTPDONFMAKHU
Number of Correct Hits17
Running time: 4
6.46user 0.28system 0:05.21elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24422minor)pagefaults 0swaps
The final key: CAXOUYMBDELFIPRHJGNVWTSKQZ
Number of Correct Hits2
Running time: 4
6.24user 0.27system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24359minor)pagefaults 0swaps
The final key: VZHDNWXPCJSMYBRLEGUOFKATQI
Number of Correct Hits5
Running time: 4
6.46user 0.38system 0:05.29elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24171minor)pagefaults 0swaps
The final key: CZXDBYLVUEHSIGRTPJONFMAKQW
Number of Correct Hits13
Running time: 4
6.47user 0.22system 0:05.47elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24417minor)pagefaults 0swaps
The final key: CZXDBWQVULTISGRYEJONFMAKHP
Number of Correct Hits18
Running time: 5
6.25user 0.31system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24521minor)pagefaults 0swaps
The final key: VSYWNLFEGPTIHROQKUCBDZAJXM
Number of Correct Hits5
Running time: 4
6.42user 0.28system 0:05.33elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: CLYDBWXVUPTZIGRHEJONFMAKQS
Number of Correct Hits15
Running time: 4
6.30user 0.29system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24204minor)pagefaults 0swaps
The final key: CHYXBZLVUMTPSGRWEDONFIAKQJ
Number of Correct Hits16
Running time: 4
5.93user 0.29system 0:05.03elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20133minor)pagefaults 0swaps
The final key: UQSFKDLHRMWYIGBAEXONCPZJTV
Number of Correct Hits3
Running time: 4
6.55user 0.30system 0:05.36elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24285minor)pagefaults 0swaps
The final key: GWHXVZDROPLNFMSYJBUCIKETAQ
Number of Correct Hits2
Running time: 4
6.40user 0.30system 0:05.17elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24420minor)pagefaults 0swaps
The final key: NSFUOIHJRKLQWVGAPMBCXZDETY
Number of Correct Hits3
Running time: 4
6.38user 0.28system 0:05.25elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24250minor)pagefaults 0swaps
The final key: CZYDBWMVUKHSIJRTPGONFLAEXQ
Number of Correct Hits12
Running time: 4
6.06user 0.28system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: BZAUNHWMRKQXIVCTPOYGFELJSD
Number of Correct Hits3
Running time: 4
6.30user 0.29system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24115minor)pagefaults 0swaps
The final key: BZADNQSMRPFCITYHJUGLWEVKXO
Number of Correct Hits3
Running time: 4
6.19user 0.31system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24377minor)pagefaults 0swaps
The final key: CZYXBWLVUJEISGRTPDONFMAKQH
Number of Correct Hits17
Running time: 4
6.56user 0.23system 0:05.26elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24272minor)pagefaults 0swaps
The final key: CZYXBWQVUELISGRTPDOJFMAKHN
Number of Correct Hits20
Running time: 4
6.14user 0.33system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24244minor)pagefaults 0swaps
The final key: CTYXBJQVUKWISGRAEDONFMZPHL
Number of Correct Hits14
Running time: 4
6.37user 0.25system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24363minor)pagefaults 0swaps
The final key: CZYXBWQVUELJIGRTPDONFMAKHS
Number of Correct Hits16
Running time: 4
6.37user 0.26system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24413minor)pagefaults 0swaps
The final key: CEYXBWSVUKTLIGRZPDONFMAJHQ
Number of Correct Hits17
Running time: 4
6.10user 0.29system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24104minor)pagefaults 0swaps
The final key: CMYXBHLVRKQISGUZEODJFTAPWN
Number of Correct Hits8
Running time: 4
7.15user 0.25system 0:05.48elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24388minor)pagefaults 0swaps
The final key: BZYDCQLMUEWXIJRTPONGFASKHV
Number of Correct Hits4
Running time: 5
6.14user 0.26system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20629minor)pagefaults 0swaps
The final key: CZAXBWQJNKTDYVRSPGUOFMIEHL
Number of Correct Hits10
Running time: 4
6.32user 0.30system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24631minor)pagefaults 0swaps
The final key: CZLXBWQJNETIYVRSPDUGFMAKHO
Number of Correct Hits15
Running time: 4
5.88user 0.26system 0:05.03elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20186minor)pagefaults 0swaps
The final key: CZQXBWLVUJEYSGRTPDONFMAKHI
Number of Correct Hits17
Running time: 4
6.22user 0.29system 0:05.24elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: JZYXBWLVUPTISGRQEDONFMAKHC
Number of Correct Hits21
Running time: 4
6.54user 0.26system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23975minor)pagefaults 0swaps
The final key: CFINPDUAVEHYZOBWLXRMGQJKTS
Number of Correct Hits2
Running time: 4
6.42user 0.28system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24273minor)pagefaults 0swaps
The final key: BZDNCYQMUEWXIJRTPVOGFASKHL
Number of Correct Hits11
Running time: 4
6.05user 0.30system 0:05.04elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24224minor)pagefaults 0swaps
The final key: RADGCQXPVEZIMBULKNFOHJYTSW
Number of Correct Hits2
Running time: 4
6.15user 0.30system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24416minor)pagefaults 0swaps
The final key: CEXDBHYVUKTSIGRZPJONFMALWQ
Number of Correct Hits12
Running time: 4
6.11user 0.34system 0:05.16elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: CZYXBWQVUJLISGREPDONFMAKHT
Number of Correct Hits19
Running time: 4
6.44user 0.36system 0:05.28elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24392minor)pagefaults 0swaps
The final key: CFYXBWMVUETIZGRHLJONDSAKQP
Number of Correct Hits15
Running time: 4
6.16user 0.30system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24319minor)pagefaults 0swaps
The final key: CEYXBWQVULTISGRDPJONFZAKHM
Number of Correct Hits17
Running time: 4
6.51user 0.26system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24120minor)pagefaults 0swaps
The final key: VLMGYQFJCEHUNROWPISBDTAKXZ
Number of Correct Hits3
Running time: 4
6.18user 0.24system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24423minor)pagefaults 0swaps
The final key: CEQXBWSVUJTYIGRMPDONFZAKHL
Number of Correct Hits15
Running time: 4
6.40user 0.30system 0:05.31elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24547minor)pagefaults 0swaps
The final key: RZIYVWHEGKTONPDSJCMBXAUQFL
Number of Correct Hits2
Running time: 4
6.61user 0.35system 0:05.33elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24243minor)pagefaults 0swaps
The final key: KSMWRXZPNJTHYVBFLGOUDQIEAC
Number of Correct Hits1
Running time: 4
6.64user 0.31system 0:05.26elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24593minor)pagefaults 0swaps
The final key: CMYDBWXVUPTIZGRHEJONFLAKQS
Number of Correct Hits15
Running time: 4
6.36user 0.25system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: VSFWOLIPDJQCMRGAHBNUXKYETZ
Number of Correct Hits1
Running time: 4
6.31user 0.25system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24022minor)pagefaults 0swaps
The final key: RDAWNYXEGJLCFMOQKVUBIZHTSP
Number of Correct Hits0
Running time: 4
6.30user 0.34system 0:05.14elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24113minor)pagefaults 0swaps
The final key: VZWIOAXQGJECYKNSPBRUHMFTDL
Number of Correct Hits0
Running time: 4
5.94user 0.26system 0:04.95elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20650minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQPDONFMAJHE
Number of Correct Hits18
Running time: 4
6.25user 0.31system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24118minor)pagefaults 0swaps
The final key: CZXDBWQVUETISGRMPJONFLAKHY
Number of Correct Hits17
Running time: 4
6.30user 0.26system 0:05.10elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24581minor)pagefaults 0swaps
The final key: CZYXBHQVUETISGRJPDONFMAKWL
Number of Correct Hits17
Running time: 4
6.29user 0.29system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: BXDFRATMVKQILUNZEGCOPHYJSW
Number of Correct Hits1
Running time: 4
6.06user 0.20system 0:05.14elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24057minor)pagefaults 0swaps
The final key: CZYXBDPVUETSIGRWKLNOFJAQHM
Number of Correct Hits14
Running time: 4
6.23user 0.32system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: CZYXBWQVUELSIGRTPDJNFMAKHO
Number of Correct Hits19
Running time: 4
6.59user 0.24system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24636minor)pagefaults 0swaps
The final key: CZSHUXLJRMQDIGBFKONVEWYTAP
Number of Correct Hits3
Running time: 4
6.29user 0.25system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24120minor)pagefaults 0swaps
The final key: BXFMRSQJCKTIYOUAPGNVZHWELD
Number of Correct Hits3
Running time: 4
6.17user 0.30system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24416minor)pagefaults 0swaps
The final key: CEYXBWQVUKTISGRZPDONFMAJHL
Number of Correct Hits19
Running time: 4
6.14user 0.28system 0:05.16elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CEYXBWQVULTJIGRSPDONFMAKHZ
Number of Correct Hits17
Running time: 4
6.17user 0.28system 0:05.22elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24176minor)pagefaults 0swaps
The final key: BWAUNTXMRQEDIGYHKVCOZJLPSF
Number of Correct Hits1
Running time: 4
6.11user 0.32system 0:05.16elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24459minor)pagefaults 0swaps
The final key: CZYDBWQVUPTXIGRSEJONFMALHK
Number of Correct Hits16
Running time: 4
6.09user 0.30system 0:05.02elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: BZAVNQIMRPTODJFYEUCGWHXKLS
Number of Correct Hits3
Running time: 4
6.12user 0.33system 0:05.16elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24426minor)pagefaults 0swaps
The final key: CFMHUIXJRKQYSGBZEONVDWALTP
Number of Correct Hits4
Running time: 4
6.28user 0.29system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24059minor)pagefaults 0swaps
The final key: CZYHBQXVUEMISGRFPJONDWAKLT
Number of Correct Hits16
Running time: 4
6.29user 0.31system 0:05.23elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24245minor)pagefaults 0swaps
The final key: VMZDNATHSPQRLBGWJUOCXEYKIF
Number of Correct Hits2
Running time: 4
6.18user 0.27system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24395minor)pagefaults 0swaps
The final key: CWYXBDQVULTEIGRSPJONFMAKHZ
Number of Correct Hits16
Running time: 4
6.24user 0.30system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24141minor)pagefaults 0swaps
The final key: CTYXMILVUJESZGBWPONRDQAKFH
Number of Correct Hits10
Running time: 4
6.26user 0.25system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20546minor)pagefaults 0swaps
The final key: BFXOUTLKREQDIJYZPNCVAWSMHG
Number of Correct Hits2
Running time: 4
6.57user 0.26system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24532minor)pagefaults 0swaps
The final key: CHSDRZLMUPWIXOBFJGNVEQAKTY
Number of Correct Hits6
Running time: 4
6.37user 0.29system 0:05.34elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23887minor)pagefaults 0swaps
The final key: XYFDGAQZSTHRCMNWKUBJVELPIO
Number of Correct Hits1
Running time: 4
6.11user 0.27system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23795minor)pagefaults 0swaps
The final key: CFSMPXQVUEWYIOBHLGRNDKZJTA
Number of Correct Hits6
Running time: 4
6.50user 0.27system 0:05.25elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24383minor)pagefaults 0swaps
The final key: BYIUVQTMGPLNAXFSJOCRWEZKHD
Number of Correct Hits2
Running time: 4
6.16user 0.34system 0:05.21elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: BHIWRZSMUKLXYJCTPGONFQVEAD
Number of Correct Hits5
Running time: 4
6.12user 0.26system 0:05.07elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24108minor)pagefaults 0swaps
The final key: CZYXBWQVUJESIGRTPDONFMAKHL
Number of Correct Hits17
Running time: 4
6.19user 0.34system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24315minor)pagefaults 0swaps
The final key: CZYXBWQJUETLIGRSPDONFMAKHV
Number of Correct Hits21
Running time: 4
5.99user 0.28system 0:05.03elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24148minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSPDONFMAKHE
Number of Correct Hits18
Running time: 4
6.42user 0.27system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24592minor)pagefaults 0swaps
The final key: CZYXBWLVUJEISGRTPDONFMAKQH
Number of Correct Hits18
Running time: 4
6.51user 0.29system 0:05.23elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: BQYXVTLMJEFIAGNSPUCOWHZKDR
Number of Correct Hits9
Running time: 4
6.48user 0.33system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24421minor)pagefaults 0swaps
The final key: BHYFRXZPUTWINJCAKVGOLQDESM
Number of Correct Hits4
Running time: 4
6.24user 0.29system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24111minor)pagefaults 0swaps
The final key: RAWUNXQLSPFIDOBHKGYMCZEJTV
Number of Correct Hits1
Running time: 4
6.31user 0.27system 0:05.13elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24557minor)pagefaults 0swaps
The final key: CZYXBWQVUETJIGRSPDONFMAKLH
Number of Correct Hits17
Running time: 4
6.75user 0.29system 0:05.35elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24594minor)pagefaults 0swaps
The final key: CWSYPXFAVELNIRBHJGOMDTZKUQ
Number of Correct Hits4
Running time: 4
6.52user 0.23system 0:05.35elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23941minor)pagefaults 0swaps
The final key: CFSUOYHPNKLMZVBWJDGRXQAETI
Number of Correct Hits2
Running time: 4
5.97user 0.24system 0:05.02elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20369minor)pagefaults 0swaps
The final key: RAWXGMHENTSCQVOYJBFUIZLPDK
Number of Correct Hits1
Running time: 4
6.50user 0.27system 0:05.22elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24249minor)pagefaults 0swaps
The final key: BFYZRWSMCKTDXJNHLVGOUQAEIP
Number of Correct Hits5
Running time: 4
6.20user 0.34system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24622minor)pagefaults 0swaps
The final key: BZYNCWLMUKQXDJRAEVOGFPSTHI
Number of Correct Hits7
Running time: 4
6.26user 0.30system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24413minor)pagefaults 0swaps
The final key: CLYXBWQVUETJIGRSPDONFMZKHA
Number of Correct Hits15
Running time: 4
6.27user 0.27system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24309minor)pagefaults 0swaps
The final key: CZYXBQLVUJEISGRTPDONFMAKHW
Number of Correct Hits17
Running time: 4
6.48user 0.30system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24366minor)pagefaults 0swaps
The final key: CZYXBWLVUQJISGRTEDONFMAPHK
Number of Correct Hits18
Running time: 4
6.19user 0.24system 0:05.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24349minor)pagefaults 0swaps
The final key: CZYLBWQVUKEISGRTPDONFMAJHX
Number of Correct Hits17
Running time: 4
6.08user 0.26system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: BWACMIZKNHFOTVYDPXRLQESJUG
Number of Correct Hits0
Running time: 4
6.28user 0.26system 0:05.21elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24280minor)pagefaults 0swaps
The final key: AHSFRXLPUJWIYCBTEVONDQZKMG
Number of Correct Hits6
Running time: 4
6.42user 0.24system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24014minor)pagefaults 0swaps
The final key: UZIDBHAVRKLMFJGWECONXSYPQT
Number of Correct Hits4
Running time: 4
6.17user 0.30system 0:05.08elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20798minor)pagefaults 0swaps
The final key: CEIDBRAVUQHXSJYTKGONWMZPFL
Number of Correct Hits10
Running time: 4
6.10user 0.29system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: VIYPNDTEOMLFAUGWJRBCSZXKQH
Number of Correct Hits2
Running time: 4
6.33user 0.27system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24418minor)pagefaults 0swaps
The final key: RZDOVTQNYEFCHWLXJBGIMAUPSK
Number of Correct Hits2
Running time: 4
6.26user 0.24system 0:05.08elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24448minor)pagefaults 0swaps
The final key: BSZXPWYVCJFIMLNTEDORUQAKHG
Number of Correct Hits8
Running time: 4
6.93user 0.29system 0:05.35elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24545minor)pagefaults 0swaps
The final key: CZQLBDYJUKTXSORAPVGNFMWEHI
Number of Correct Hits12
Running time: 4
6.46user 0.21system 0:05.29elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24411minor)pagefaults 0swaps
The final key: CLWDRZXMBEKIYGUQPNVOFHSJTA
Number of Correct Hits6
Running time: 4
6.06user 0.26system 0:05.06elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20460minor)pagefaults 0swaps
The final key: BAYXCWLMUKQDIGRZEVONFJSPHT
Number of Correct Hits11
Running time: 4
6.22user 0.29system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24173minor)pagefaults 0swaps
The final key: CTYDBWHVUJLISERZKGONXMAPFQ
Number of Correct Hits12
Running time: 4
6.24user 0.31system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24326minor)pagefaults 0swaps
The final key: CZSXUWDPVEMYIBRQJNOGFKALHT
Number of Correct Hits7
Running time: 4
6.61user 0.33system 0:05.34elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: MQXUGWZONPLIYVRTJDBCAESKHF
Number of Correct Hits5
Running time: 4
6.24user 0.25system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24399minor)pagefaults 0swaps
The final key: VWZYNDTMBJSRIEGQPUCOXLAKFH
Number of Correct Hits2
Running time: 4
6.41user 0.27system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24207minor)pagefaults 0swaps
The final key: UFSGCMIJRLQYXPVDEBONZAWKTH
Number of Correct Hits3
Running time: 4
6.13user 0.29system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: GQAWRTVCOKEIHNDLPFBUXMYJSZ
Number of Correct Hits4
Running time: 4
6.94user 0.26system 0:05.39elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24430minor)pagefaults 0swaps
The final key: UZYHVQLPDKTRICGSEBONXAWJFM
Number of Correct Hits7
Running time: 4
6.69user 0.26system 0:05.29elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24308minor)pagefaults 0swaps
The final key: CZYXBQLVUETJIGRSPDONFMAKHW
Number of Correct Hits20
Running time: 4
6.58user 0.30system 0:05.30elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24309minor)pagefaults 0swaps
The final key: NSXGMQFOVJTYWURLPABCZEDKHI
Number of Correct Hits2
Running time: 4
6.12user 0.31system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24199minor)pagefaults 0swaps
The final key: RSWDCHXMBKEIYGUQPONVFALJTZ
Number of Correct Hits5
Running time: 4
6.04user 0.30system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23955minor)pagefaults 0swaps
The final key: BLXDRWTMUPQIKGNZJVCOAHSEFY
Number of Correct Hits4
Running time: 4
6.22user 0.28system 0:05.23elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24412minor)pagefaults 0swaps
The final key: RZSHCXLPUKQIYGBFJONVDAMETW
Number of Correct Hits5
Running time: 4
6.31user 0.26system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24015minor)pagefaults 0swaps
The final key: JZYXBWHVUQMISGRTEDONFPAKLC
Number of Correct Hits15
Running time: 4
6.58user 0.27system 0:05.27elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: BFYDRWLMUKQISJVTEGONCHZPAX
Number of Correct Hits7
Running time: 4
6.33user 0.32system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24592minor)pagefaults 0swaps
The final key: VWXENDLJGKFCHMOQPURBIZATSY
Number of Correct Hits3
Running time: 4
6.12user 0.27system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24338minor)pagefaults 0swaps
The final key: BHNXMWIACPLZYGRTEVODFQSKUJ
Number of Correct Hits7
Running time: 4
6.30user 0.26system 0:05.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24285minor)pagefaults 0swaps
The final key: VSFIGLZJNETCYMOWKURBDQHPXA
Number of Correct Hits2
Running time: 4
6.19user 0.32system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24427minor)pagefaults 0swaps
The final key: CZYDJWXVUELISGRQPMONFTAKHB
Number of Correct Hits16
Running time: 4
6.80user 0.34system 0:05.42elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24042minor)pagefaults 0swaps
The final key: CZYUBWQMNKTXIVRSEDOGFLAJHP
Number of Correct Hits11
Running time: 4
6.42user 0.28system 0:05.22elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: CZYDBWLVUPTISGRQEJONFMAKHX
Number of Correct Hits19
Running time: 4
6.24user 0.23system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24156minor)pagefaults 0swaps
The final key: BZAXPWSVUKLCIGRQEDONFTMJHY
Number of Correct Hits12
Running time: 4
6.36user 0.28system 0:05.16elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24455minor)pagefaults 0swaps
The final key: CZYDBLXVUETISGRQPJONFMAKHW
Number of Correct Hits19
Running time: 4
6.22user 0.26system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24077minor)pagefaults 0swaps
The final key: RWYXKZQVUPTILGBSEDONCMAJFH
Number of Correct Hits10
Running time: 4
6.26user 0.30system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24135minor)pagefaults 0swaps
The final key: MQDZRWILBJEYXVNFKGOCUHAPTS
Number of Correct Hits3
Running time: 4
6.43user 0.24system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24167minor)pagefaults 0swaps
The final key: BAZICYXMHPQDSGUWEONVFJLKTR
Number of Correct Hits7
Running time: 4
6.30user 0.27system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24509minor)pagefaults 0swaps
The final key: CEZDBWQVMJHXIOUYPRANFLTKSG
Number of Correct Hits8
Running time: 4
6.09user 0.28system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24016minor)pagefaults 0swaps
The final key: CSYDBWLVUKTXIGRQPJONFZAEHM
Number of Correct Hits13
Running time: 4
6.33user 0.30system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24585minor)pagefaults 0swaps
The final key: CZYDBLXVUETISGRHPJONWMAKQF
Number of Correct Hits18
Running time: 4
6.02user 0.25system 0:05.07elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20242minor)pagefaults 0swaps
The final key: UZSNJXMKVQWYICBFEORGDHAPLT
Number of Correct Hits2
Running time: 4
6.18user 0.27system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24154minor)pagefaults 0swaps
The final key: BZDXCQLMUKEISGRTPVONFAWJHY
Number of Correct Hits11
Running time: 4
6.24user 0.22system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24111minor)pagefaults 0swaps
The final key: BQZIVLTMRKFOAJNSPUCGWHYEDX
Number of Correct Hits1
Running time: 4
7.11user 0.23system 0:05.42elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24039minor)pagefaults 0swaps
The final key: BZYVCWQMUPTDIJRHEONGFLSKXA
Number of Correct Hits7
Running time: 5
6.31user 0.29system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: CZIDBWQVUELXSJRTPGONFMAKHY
Number of Correct Hits16
Running time: 4
6.14user 0.32system 0:05.07elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24641minor)pagefaults 0swaps
The final key: VHWYNFQJGETCLMOSKURBIZAPXD
Number of Correct Hits3
Running time: 4
6.61user 0.24system 0:05.32elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24194minor)pagefaults 0swaps
The final key: CZYDBWXVUJTISGRQELONFKAMHP
Number of Correct Hits16
Running time: 4
6.02user 0.32system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23998minor)pagefaults 0swaps
The final key: UAMXVZLHRPFYIGBSECONDQWKTJ
Number of Correct Hits7
Running time: 4
6.26user 0.29system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23871minor)pagefaults 0swaps
The final key: CHSWRFLJNETDXVBZKGOUIQAPMY
Number of Correct Hits5
Running time: 4
6.52user 0.30system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24586minor)pagefaults 0swaps
The final key: NZFMOWYPGELCAKDSJBURXQHTIV
Number of Correct Hits3
Running time: 4
6.14user 0.34system 0:05.12elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24610minor)pagefaults 0swaps
The final key: BZDXVQLKRPFIAGNTJUCOWHYESM
Number of Correct Hits5
Running time: 4
6.03user 0.27system 0:05.08elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: VZLQNDFHRPSOIWBAJCUGXEYKTM
Number of Correct Hits1
Running time: 4
6.40user 0.25system 0:05.14elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24588minor)pagefaults 0swaps
The final key: CZYXBJLVUKTISGRQEDONFMAPHW
Number of Correct Hits17
Running time: 4
6.29user 0.26system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24339minor)pagefaults 0swaps
The final key: CZYXBILVUPTJSGRQEDONFMAKHW
Number of Correct Hits19
Running time: 4
6.56user 0.22system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24435minor)pagefaults 0swaps
The final key: CZYDBWXVUETLSGRHPJONFMAKQI
Number of Correct Hits16
Running time: 4
6.87user 0.32system 0:05.45elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24160minor)pagefaults 0swaps
The final key: CZINBQLVUPTDSOFYEJGRWMAKHX
Number of Correct Hits10
Running time: 5
6.32user 0.35system 0:05.30elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24218minor)pagefaults 0swaps
The final key: CMYXBWLVUPTISGRHJDONFEAKQZ
Number of Correct Hits16
Running time: 4
6.29user 0.28system 0:05.18elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23970minor)pagefaults 0swaps
The final key: CSLXBJQVUEAYIGRTPDONFMZKHW
Number of Correct Hits16
Running time: 4
6.63user 0.28system 0:05.28elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: BHAWRXLPNJTIYVCZEGOUFQDMSK
Number of Correct Hits4
Running time: 4
6.38user 0.28system 0:05.47elapsed 121%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24028minor)pagefaults 0swaps
The final key: VWQGNXYMFKTIZUBHJCORDEAPSL
Number of Correct Hits3
Running time: 5
6.28user 0.29system 0:05.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24560minor)pagefaults 0swaps
The final key: CZYXBQLVUEKISGRTPDONWMAJHF
Number of Correct Hits20
Running time: 4
6.27user 0.28system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24587minor)pagefaults 0swaps
The final key: UQIFRDLPBEZSXGCYTNVOMHWJAK
Number of Correct Hits3
Running time: 4
6.24user 0.32system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24698minor)pagefaults 0swaps
The final key: CZSXBHLPUEWYIGRTKDONFMAJQV
Number of Correct Hits15
Running time: 4
6.11user 0.24system 0:05.09elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24448minor)pagefaults 0swaps
The final key: BZAWMHFKNPQCLRGYEXOUSTIJDV
Number of Correct Hits2
Running time: 4
6.18user 0.25system 0:05.10elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20627minor)pagefaults 0swaps
The final key: CQAGRIDPUJLXSBVYEMONZHWKFT
Number of Correct Hits7
Running time: 4
7.10user 0.28system 0:05.49elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24282minor)pagefaults 0swaps
The final key: RSWDBHXVCEZIYGUAKJONTPQLFM
Number of Correct Hits6
Running time: 5
6.72user 0.28system 0:05.31elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23967minor)pagefaults 0swaps
The final key: GLZDBQAVRJHIFMOWPUXCNEYKST
Number of Correct Hits3
Running time: 4
6.06user 0.31system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24148minor)pagefaults 0swaps
The final key: MQZWRDLPNKFUAVBSJGOCXHYEIT
Number of Correct Hits2
Running time: 4
6.63user 0.28system 0:05.23elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24617minor)pagefaults 0swaps
The final key: CZSHUXQPRKWFIGBMEONVDTYLAJ
Number of Correct Hits5
Running time: 4
6.28user 0.28system 0:05.27elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: RZAUNXWMBETIDJCQPVGOFHYKSL
Number of Correct Hits8
Running time: 4
6.43user 0.31system 0:05.29elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24247minor)pagefaults 0swaps
The final key: BZTRCYXMWEQDIGUSPJONFALKHV
Number of Correct Hits9
Running time: 4
6.36user 0.27system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: BZADCHXMRKWYSGUQEONVFPILTJ
Number of Correct Hits5
Running time: 4
6.22user 0.21system 0:05.24elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24070minor)pagefaults 0swaps
The final key: CFYUPDWLNETIAVBHJOGRXQZKSM
Number of Correct Hits3
Running time: 4
6.20user 0.30system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24546minor)pagefaults 0swaps
The final key: RSMUNZXLWKQDOGBAEVYICPHJFT
Number of Correct Hits1
Running time: 4
6.34user 0.34system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23898minor)pagefaults 0swaps
The final key: NAQHOLTCVKZBWYRSJMUPIFDEXG
Number of Correct Hits1
Running time: 4
6.20user 0.28system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: NFAHOTWCGJLRQVYDKMBUXPZESI
Number of Correct Hits0
Running time: 4
6.59user 0.29system 0:05.27elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24646minor)pagefaults 0swaps
The final key: CZLXBWQVUETJIGRSPDONFMAKHY
Number of Correct Hits19
Running time: 4
6.54user 0.27system 0:05.34elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24270minor)pagefaults 0swaps
The final key: CZXJBITVUPMYSGRWEHONFKALQD
Number of Correct Hits11
Running time: 4
6.60user 0.28system 0:05.48elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24396minor)pagefaults 0swaps
The final key: UZYXGQLHAPTBMCVSKRONWEFJID
Number of Correct Hits6
Running time: 5
6.22user 0.34system 0:05.25elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24180minor)pagefaults 0swaps
The final key: UZHDBWAVMLTCIJRSPGONFEYKQX
Number of Correct Hits11
Running time: 4
6.47user 0.26system 0:05.23elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24619minor)pagefaults 0swaps
The final key: CZYDBQXVUETISGRLPJONWMAKHF
Number of Correct Hits16
Running time: 4
6.17user 0.31system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23735minor)pagefaults 0swaps
The final key: CMSHUDXPRKLYIGBQJONVZWAETF
Number of Correct Hits3
Running time: 4
6.36user 0.29system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24399minor)pagefaults 0swaps
The final key: CZXDBWQVUEKISGRTPLONFMAJHY
Number of Correct Hits17
Running time: 4
6.51user 0.28system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24274minor)pagefaults 0swaps
The final key: RWAHOXQKNPTIYVBMEDGUCFLJSZ
Number of Correct Hits3
Running time: 4
6.15user 0.26system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24187minor)pagefaults 0swaps
The final key: GSFHOITMDPQCUKVAJBNRXZWEYL
Number of Correct Hits0
Running time: 4
6.40user 0.27system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: BZYXCQLMNETDAVRSPOUGFJIKHW
Number of Correct Hits9
Running time: 4
6.63user 0.29system 0:05.30elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24405minor)pagefaults 0swaps
The final key: VWYOCIDMREHNABSLJPGXUZQKTF
Number of Correct Hits2
Running time: 4
6.12user 0.31system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: CQIMVHWJRLZYSPUDEOBGFAXKTN
Number of Correct Hits5
Running time: 4
6.25user 0.34system 0:05.31elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24290minor)pagefaults 0swaps
The final key: OZHVCLWJIETMDNGYPRBUXASKFQ
Number of Correct Hits5
Running time: 4
6.86user 0.24system 0:05.39elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24094minor)pagefaults 0swaps
The final key: NHSXGQZJMETRFVOWPUBCIYDLAK
Number of Correct Hits1
Running time: 4
6.55user 0.28system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24216minor)pagefaults 0swaps
The final key: BZYVNQLMCETDAJRWPUOGFHSKXI
Number of Correct Hits6
Running time: 4
6.12user 0.26system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24327minor)pagefaults 0swaps
The final key: BZQCMWLVUETIYJRHKGONFASPXD
Number of Correct Hits10
Running time: 4
6.54user 0.27system 0:05.28elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24575minor)pagefaults 0swaps
The final key: BHYDRALMCPTIXOUQJGVNFKZEWS
Number of Correct Hits5
Running time: 4
6.39user 0.27system 0:05.26elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24367minor)pagefaults 0swaps
The final key: CZYXBWQVUETISGRLPDONFJAKHM
Number of Correct Hits20
Running time: 4
6.53user 0.28system 0:05.35elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24372minor)pagefaults 0swaps
The final key: CZYDBWXVUELISGRQPJONFMAKHT
Number of Correct Hits20
Running time: 4
6.35user 0.30system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24293minor)pagefaults 0swaps
The final key: RZAUNXFLSTQIDOCHPGVBMEYKWJ
Number of Correct Hits3
Running time: 4
6.14user 0.31system 0:05.09elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24056minor)pagefaults 0swaps
The final key: BZXNCWYMUKQDIJRAEVOGFPSTHL
Number of Correct Hits8
Running time: 4
6.03user 0.32system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: BEQXVDLNUKTYIGRSPZCOWAMJHF
Number of Correct Hits9
Running time: 4
6.71user 0.29system 0:05.35elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: CEYXBHLVUJTISGRZPDONWMAKQF
Number of Correct Hits17
Running time: 4
6.25user 0.34system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24582minor)pagefaults 0swaps
The final key: CZYDBWXVUETISGRQPLOJFMAKHN
Number of Correct Hits19
Running time: 4
6.27user 0.24system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24402minor)pagefaults 0swaps
The final key: BWAUNTSMRPKODVYIJHCGZELQFX
Number of Correct Hits0
Running time: 4
6.12user 0.21system 0:05.08elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20428minor)pagefaults 0swaps
The final key: BSZWRAXJVQFIYLNTKGOCUHMEDP
Number of Correct Hits2
Running time: 4
6.23user 0.31system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CEYXBWQVULTMIGRSPDONFJZKHA
Number of Correct Hits15
Running time: 4
6.00user 0.38system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24403minor)pagefaults 0swaps
The final key: GXWIOAZJDLSRFPNQKUBCVEMTYH
Number of Correct Hits0
Running time: 4
6.21user 0.29system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24134minor)pagefaults 0swaps
The final key: GIXDJAYBCMQRFPOWKUNVHTZELS
Number of Correct Hits0
Running time: 4
6.09user 0.29system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24083minor)pagefaults 0swaps
The final key: CHYDBWXVUEMSIGRTPJONFLZKAQ
Number of Correct Hits13
Running time: 4
6.22user 0.30system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24405minor)pagefaults 0swaps
The final key: OHADBQXVGJERTMYIKCUNWLZPFS
Number of Correct Hits3
Running time: 4
6.34user 0.26system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24042minor)pagefaults 0swaps
The final key: BHAZPNYLRKQXIJCSEODVFWMTUG
Number of Correct Hits1
Running time: 4
6.35user 0.26system 0:05.23elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23873minor)pagefaults 0swaps
The final key: VSHWCLFPNKQMARGTEBOUXZYJDI
Number of Correct Hits1
Running time: 4
6.20user 0.28system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24544minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRMPDOJFEAQHN
Number of Correct Hits18
Running time: 4
6.24user 0.31system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24011minor)pagefaults 0swaps
The final key: RZYDCHQMBETIXGUSJVONFALKWP
Number of Correct Hits8
Running time: 4
6.58user 0.25system 0:05.23elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24048minor)pagefaults 0swaps
The final key: CZYXBWLVUPEISGRQJDONFMAKHT
Number of Correct Hits20
Running time: 4
6.02user 0.24system 0:05.05elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20194minor)pagefaults 0swaps
The final key: UFAXPZQVRLWYIGBSKDONCTHEMJ
Number of Correct Hits8
Running time: 4
6.43user 0.30system 0:05.21elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24587minor)pagefaults 0swaps
The final key: CTQDBWXPUKLYIGRSJVONFMAEHZ
Number of Correct Hits12
Running time: 4
6.62user 0.30system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24434minor)pagefaults 0swaps
The final key: CTYDBWHVUELXIGRSPJONZMAKQF
Number of Correct Hits15
Running time: 4
6.35user 0.28system 0:05.17elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24313minor)pagefaults 0swaps
The final key: VWFYOXTQGJHUIMBZLCNRDKAESP
Number of Correct Hits1
Running time: 4
6.47user 0.33system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: CQYXBWMVUKLOAGRSEDNJFTZPHI
Number of Correct Hits9
Running time: 4
6.12user 0.24system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24342minor)pagefaults 0swaps
The final key: BQAVRYLMKPTXIOUZEGDNFHSJWC
Number of Correct Hits4
Running time: 4
6.52user 0.24system 0:05.24elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: CZYDBWXVUPTISGRQELONFMAKHJ
Number of Correct Hits18
Running time: 4
6.45user 0.28system 0:05.30elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24172minor)pagefaults 0swaps
The final key: CZSFUXMPRJWYIGBQKONVDEALTH
Number of Correct Hits5
Running time: 4
6.37user 0.30system 0:05.18elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24400minor)pagefaults 0swaps
The final key: CZWXRSLMBJKDYGUQPNVOFHAETI
Number of Correct Hits6
Running time: 4
6.02user 0.29system 0:05.07elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: CZYXBQLVUJEISGRTPDONFMAKHW
Number of Correct Hits21
Running time: 4
6.10user 0.32system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: CZLXBJHVUKWIYGRSPDONFMATQE
Number of Correct Hits12
Running time: 4
6.12user 0.28system 0:05.09elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24369minor)pagefaults 0swaps
The final key: NZHBCSWJIELMDVGQPROUXAYTFK
Number of Correct Hits3
Running time: 4
6.10user 0.30system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24397minor)pagefaults 0swaps
The final key: CSYXMWQVBETDAGRZJPONFLIKHU
Number of Correct Hits13
Running time: 4
6.39user 0.31system 0:05.30elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: BLXGRWYMFKTDQUNZJVCOAHSPIE
Number of Correct Hits2
Running time: 4
6.32user 0.28system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24400minor)pagefaults 0swaps
The final key: HIMBCWXJNPTAYVRLEGOUFZSKQD
Number of Correct Hits5
Running time: 4
6.57user 0.30system 0:05.33elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24656minor)pagefaults 0swaps
The final key: CEYXBQLVUJTISGRZPDONFMAKHW
Number of Correct Hits18
Running time: 4
6.38user 0.32system 0:05.35elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24201minor)pagefaults 0swaps
The final key: CZYXBWQVUKTLIJRSEDONFMAPHG
Number of Correct Hits17
Running time: 4
6.27user 0.28system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24300minor)pagefaults 0swaps
The final key: VZWNOHXQGPLCYKISJBURDMFETA
Number of Correct Hits2
Running time: 4
6.13user 0.26system 0:05.17elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24145minor)pagefaults 0swaps
The final key: XQTMGLABOPZCFKIWEURVNHSJDY
Number of Correct Hits2
Running time: 4
6.20user 0.35system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQPDONFMAKHE
Number of Correct Hits22
Running time: 4
6.16user 0.24system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24147minor)pagefaults 0swaps
The final key: CFIGUXDPRELYSBMQJNVOZHAKTW
Number of Correct Hits8
Running time: 4
5.94user 0.28system 0:04.99elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20581minor)pagefaults 0swaps
The final key: RSWUNZXEYPFOAGBTKVLMCHQJID
Number of Correct Hits1
Running time: 4
6.13user 0.30system 0:05.12elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24583minor)pagefaults 0swaps
The final key: CFSHUXZVRLQYIJBMPOGNDWAKTE
Number of Correct Hits8
Running time: 4
6.90user 0.27system 0:05.39elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24539minor)pagefaults 0swaps
The final key: BZINCXLMVEPYDUFWJOGRQASKTH
Number of Correct Hits4
Running time: 4
6.12user 0.28system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24294minor)pagefaults 0swaps
The final key: CIHUJZSDNELMAVRYPGBOFTWKXQ
Number of Correct Hits6
Running time: 4
7.23user 0.27system 0:05.58elapsed 134%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24271minor)pagefaults 0swaps
The final key: CHYXBLKVUETISGRAJDONWMZPQF
Number of Correct Hits14
Running time: 5
6.25user 0.30system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24152minor)pagefaults 0swaps
The final key: VZADJWXMRKFIHBNQPUCOTEYLSG
Number of Correct Hits3
Running time: 4
6.48user 0.28system 0:05.18elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24369minor)pagefaults 0swaps
The final key: UZYDBWXVCETSIGRLPJONFMAKHQ
Number of Correct Hits14
Running time: 4
6.16user 0.36system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24466minor)pagefaults 0swaps
The final key: VXINOTDMBJHUZCYFKPRGWSAELQ
Number of Correct Hits1
Running time: 4
6.49user 0.33system 0:05.31elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24267minor)pagefaults 0swaps
The final key: UHYBVDXNCEZIMPRLJQGOFAWKST
Number of Correct Hits8
Running time: 4
5.98user 0.28system 0:05.12elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24136minor)pagefaults 0swaps
The final key: NHLXGAZQOKTCWMSYJBURDEFPIV
Number of Correct Hits3
Running time: 4
6.22user 0.30system 0:05.12elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24428minor)pagefaults 0swaps
The final key: BQYDRASMCPTIXJNWLVGOUHZKFE
Number of Correct Hits4
Running time: 4
6.24user 0.29system 0:05.21elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24345minor)pagefaults 0swaps
The final key: UZSFKDLVRPQYIGBMEXONCHAJTW
Number of Correct Hits5
Running time: 4
6.22user 0.26system 0:05.16elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24359minor)pagefaults 0swaps
The final key: CEYXBWQVUKTDIGRSPJONFMALHZ
Number of Correct Hits16
Running time: 4
6.26user 0.27system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24071minor)pagefaults 0swaps
The final key: VWZIGLAESJHUFMOQPRCBDKYTXN
Number of Correct Hits1
Running time: 4
6.35user 0.31system 0:05.18elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24284minor)pagefaults 0swaps
The final key: CHSXRALPUKTMIGBYJVFODQWEZN
Number of Correct Hits6
Running time: 4
6.12user 0.27system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24132minor)pagefaults 0swaps
The final key: RZWDNAXMBELIHGCQJVUOFKYTSP
Number of Correct Hits8
Running time: 4
6.44user 0.28system 0:05.31elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24388minor)pagefaults 0swaps
The final key: CMYXBWQVUKADSGRZPJONFTILHE
Number of Correct Hits13
Running time: 4
6.50user 0.24system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24509minor)pagefaults 0swaps
The final key: CTZXBYLVUPFISGRHJDONWMAEQK
Number of Correct Hits14
Running time: 4
6.21user 0.25system 0:05.24elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24127minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIGRSPJONFMAKHD
Number of Correct Hits18
Running time: 4
6.34user 0.25system 0:05.35elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24334minor)pagefaults 0swaps
The final key: CZYDBWXVUETISGRQPJONFMAKHL
Number of Correct Hits20
Running time: 4
6.34user 0.24system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24208minor)pagefaults 0swaps
The final key: BWYXMQLVCPTIZGUDEONRFKAJSH
Number of Correct Hits8
Running time: 4
6.31user 0.26system 0:05.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: CZYDBWXVULTISGRQPJONFEAKHM
Number of Correct Hits16
Running time: 4
6.31user 0.29system 0:05.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24298minor)pagefaults 0swaps
The final key: CTYXBWQVULEISGRZPDJNFMAKHO
Number of Correct Hits16
Running time: 4
6.07user 0.28system 0:05.07elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: ULTVRMYJCKQIXNDZPGOBAHWESF
Number of Correct Hits3
Running time: 4
6.21user 0.32system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: VHWRNFSJGKTYLMODQUCBIZAPXE
Number of Correct Hits1
Running time: 4
6.29user 0.25system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20839minor)pagefaults 0swaps
The final key: RZYDGWHKOPTCQMVSJBUNIEXLAF
Number of Correct Hits4
Running time: 4
6.66user 0.30system 0:05.29elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24193minor)pagefaults 0swaps
The final key: CHYXBWLVUETJIGRSPDONFMZKQA
Number of Correct Hits18
Running time: 4
6.24user 0.29system 0:05.26elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20642minor)pagefaults 0swaps
The final key: CZYXBWQVUKTJIGRLPDONFSAMHE
Number of Correct Hits16
Running time: 4
6.22user 0.30system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24468minor)pagefaults 0swaps
The final key: CQSGUIZTVEMRXPDYKNOBWHALFJ
Number of Correct Hits6
Running time: 4
6.37user 0.27system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24007minor)pagefaults 0swaps
The final key: RAZHPOLEUTFIXGBWKDNVCMQJSY
Number of Correct Hits6
Running time: 4
6.25user 0.24system 0:05.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24235minor)pagefaults 0swaps
The final key: BZYNCHLMREWDIGUQPOVJFASKTX
Number of Correct Hits11
Running time: 4
6.65user 0.26system 0:05.30elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24513minor)pagefaults 0swaps
The final key: CZYXBQLVUJTISGRHPDONWEAKMF
Number of Correct Hits17
Running time: 4
6.27user 0.28system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24446minor)pagefaults 0swaps
The final key: RZWDCYXMBKEISGUHPONVFALJTQ
Number of Correct Hits7
Running time: 4
6.48user 0.27system 0:05.24elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24034minor)pagefaults 0swaps
The final key: BZAYNWSMRKQOIJDHPUCGXELTFV
Number of Correct Hits3
Running time: 4
6.31user 0.25system 0:05.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20654minor)pagefaults 0swaps
The final key: CZYXBWHVUETIQGRSJLONDMAKPF
Number of Correct Hits15
Running time: 4
6.19user 0.28system 0:05.09elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20840minor)pagefaults 0swaps
The final key: CFYDRIXMUKWOSGBAJLNVEQZPTH
Number of Correct Hits5
Running time: 4
6.22user 0.26system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24340minor)pagefaults 0swaps
The final key: CZYXBWQVUELISGRTPDONFMJKHA
Number of Correct Hits20
Running time: 4
6.46user 0.27system 0:05.21elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23965minor)pagefaults 0swaps
The final key: CMYJUQXVBEZISGRWKDONFTALHP
Number of Correct Hits13
Running time: 4
6.36user 0.32system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24021minor)pagefaults 0swaps
The final key: BWZDCHSMREQIAJNXLVOGUPYKTF
Number of Correct Hits5
Running time: 4
6.11user 0.28system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24403minor)pagefaults 0swaps
The final key: CZHXVWLNUETSYGRQPMBOFKAJDI
Number of Correct Hits13
Running time: 4
6.40user 0.28system 0:05.22elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24524minor)pagefaults 0swaps
The final key: KLAWRZQCNPMIYVBFJGOUXHDEST
Number of Correct Hits1
Running time: 4
6.05user 0.28system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24172minor)pagefaults 0swaps
The final key: VFSGCDWMRKLHAZBIJOUNXQYPTE
Number of Correct Hits2
Running time: 4
6.74user 0.28system 0:05.39elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: VKYCNWDHSJTZABRLPGUOFMIEQX
Number of Correct Hits8
Running time: 4
6.11user 0.29system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24364minor)pagefaults 0swaps
The final key: CHYDBFXVUETIZGRJKLONWMAPQS
Number of Correct Hits14
Running time: 4
6.58user 0.34system 0:05.34elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24714minor)pagefaults 0swaps
The final key: CQZNMHRAVETXSOUDPGBJFLYKWI
Number of Correct Hits6
Running time: 4
6.35user 0.26system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24437minor)pagefaults 0swaps
The final key: CHXBUWZJMKLYSVRIPGONFTAEQD
Number of Correct Hits6
Running time: 4
6.14user 0.30system 0:05.17elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24125minor)pagefaults 0swaps
The final key: RTQUJXZLNKWIYVBFEOMCDAHPSG
Number of Correct Hits1
Running time: 4
6.46user 0.26system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24352minor)pagefaults 0swaps
The final key: CZYDBWXPUKTISGRQEJONFMALHV
Number of Correct Hits18
Running time: 4
6.06user 0.32system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24132minor)pagefaults 0swaps
The final key: CFSHUZXPRKQYIGBMEONVDWALTJ
Number of Correct Hits4
Running time: 4
6.33user 0.28system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24611minor)pagefaults 0swaps
The final key: VWLHNXQMCEFIYGBTJUORDZAPSK
Number of Correct Hits4
Running time: 4
6.19user 0.27system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: UEIDBWXVRJHFSGYAKCONZMTPQL
Number of Correct Hits9
Running time: 4
6.12user 0.26system 0:05.18elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24167minor)pagefaults 0swaps
The final key: CFINUTAJREMOSPYDHVBGZWXLQK
Number of Correct Hits3
Running time: 4
6.15user 0.37system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24505minor)pagefaults 0swaps
The final key: NQFUGWZOIJTMHVDYPRBCXKSLAE
Number of Correct Hits3
Running time: 4
6.54user 0.27system 0:05.26elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24339minor)pagefaults 0swaps
The final key: VQLMRWXJCTFIYGNZKPBOUHAESD
Number of Correct Hits5
Running time: 4
6.52user 0.30system 0:05.23elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: CZYDBWXVUPTISGRQEJONFMAKHL
Number of Correct Hits17
Running time: 4
6.64user 0.22system 0:05.34elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: GZKBVDLQOPTCYMRSJHUNWAFEIX
Number of Correct Hits4
Running time: 4
6.20user 0.26system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24266minor)pagefaults 0swaps
The final key: VFLNOTXPGKQCAUYHJBRISWMEDZ
Number of Correct Hits0
Running time: 4
6.98user 0.24system 0:05.49elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23751minor)pagefaults 0swaps
The final key: UFMYVXLZCETIAOBHJGNRDQWKSP
Number of Correct Hits3
Running time: 5
6.23user 0.29system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24644minor)pagefaults 0swaps
The final key: CZYDBQXVUELISGRTPJONFMAKHW
Number of Correct Hits20
Running time: 4
6.41user 0.25system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24280minor)pagefaults 0swaps
The final key: CZYDBWXVUKLISGRQEJONFMAPHT
Number of Correct Hits13
Running time: 4
6.34user 0.29system 0:05.15elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24588minor)pagefaults 0swaps
The final key: CZYXBWHVUETMIGRSJDONFLAPQK
Number of Correct Hits17
Running time: 4
5.94user 0.26system 0:05.20elapsed 119%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23999minor)pagefaults 0swaps
The final key: CZYDBWXVUPEISGRTKJONFMAQHL
Number of Correct Hits16
Running time: 4
6.02user 0.26system 0:05.03elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20597minor)pagefaults 0swaps
The final key: NMWXJDYLRKSFAVOZPUBCITGEQH
Number of Correct Hits2
Running time: 4
6.45user 0.26system 0:05.28elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24120minor)pagefaults 0swaps
The final key: BZYUNXSMCPQILVRTJDGOFEAKHW
Number of Correct Hits7
Running time: 4
6.25user 0.31system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24421minor)pagefaults 0swaps
The final key: CIYDBHQVUKTXSJRZEGONFMAPWL
Number of Correct Hits12
Running time: 4
6.20user 0.22system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24613minor)pagefaults 0swaps
The final key: CMZDBWXVULTISGRYPJONFEAKHQ
Number of Correct Hits16
Running time: 4
6.40user 0.28system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24349minor)pagefaults 0swaps
The final key: CHXGUWDPVELYIBRSJFONZTAKQM
Number of Correct Hits7
Running time: 4
6.35user 0.36system 0:05.23elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24210minor)pagefaults 0swaps
The final key: NFWXGTQOVPZBHMYIJRUCSEDKAL
Number of Correct Hits1
Running time: 4
6.18user 0.28system 0:05.09elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24637minor)pagefaults 0swaps
The final key: VZWLNDSMBETIYGRQPUCOFKAJHX
Number of Correct Hits10
Running time: 4
6.67user 0.28system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24311minor)pagefaults 0swaps
The final key: OZSBCTWJREQDAMYIKVUNHPXLFG
Number of Correct Hits2
Running time: 4
6.69user 0.26system 0:05.35elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: CFIHUXMPRKWYZGBQJONVDEALTS
Number of Correct Hits3
Running time: 4
6.18user 0.29system 0:05.15elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24177minor)pagefaults 0swaps
The final key: CZYXBWQVUETISGRLPJONFMAKHD
Number of Correct Hits20
Running time: 4
6.58user 0.29system 0:05.21elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24595minor)pagefaults 0swaps
The final key: CZYXBWQVUKTLIGRSPDONFMAEHJ
Number of Correct Hits19
Running time: 4
6.36user 0.25system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24081minor)pagefaults 0swaps
The final key: BWAXNZSMRPQYDGHIEUCOFKVLTJ
Number of Correct Hits4
Running time: 4
6.85user 0.24system 0:05.30elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24621minor)pagefaults 0swaps
The final key: RZYXCWQPOKLFAGNIJBVUTMHEDS
Number of Correct Hits6
Running time: 4
6.42user 0.29system 0:05.19elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24293minor)pagefaults 0swaps
The final key: RZWDMYXKVETISBUAPOCNFLQJHG
Number of Correct Hits5
Running time: 4
6.39user 0.31system 0:05.21elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: CZYXBWTVUJKLSGRQEDONFMAPHI
Number of Correct Hits15
Running time: 4
6.19user 0.28system 0:05.08elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24539minor)pagefaults 0swaps
The final key: UZIBVDWNRKTYXPCQEHOJFAMLSG
Number of Correct Hits5
Running time: 4
6.01user 0.23system 0:05.08elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20277minor)pagefaults 0swaps
The final key: CTXDBWQVUPLISGRYEJONFMAKHZ
Number of Correct Hits15
Running time: 4
6.31user 0.28system 0:05.26elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24612minor)pagefaults 0swaps
The final key: CSMUJDTLNKQIZVBWEOGRHYAPFX
Number of Correct Hits1
Running time: 4
6.52user 0.28system 0:05.31elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24252minor)pagefaults 0swaps
The final key: CFYXBWLVUPTMIGRZKDONQEAJHS
Number of Correct Hits16
Running time: 4
6.04user 0.33system 0:05.08elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24389minor)pagefaults 0swaps
The final key: CEYXBWQVUJTISGRZPDONFMAKHL
Number of Correct Hits21
Running time: 4
6.31user 0.31system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24111minor)pagefaults 0swaps
The final key: NZXBJAQOVPLYWMRSEGUCFTIKHD
Number of Correct Hits7
Running time: 4
6.22user 0.24system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20350minor)pagefaults 0swaps
The final key: CZYDBPXVULHSIGRQJEONFKATMW
Number of Correct Hits10
Running time: 4
6.42user 0.25system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24288minor)pagefaults 0swaps
The final key: CZYEBIQVUJTLSGRHKDONWMAPFX
Number of Correct Hits14
Running time: 4
6.35user 0.30system 0:05.22elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: CTZGBWQJNEMXIVRAPDOUFLYKHS
Number of Correct Hits8
Running time: 4
6.10user 0.28system 0:05.20elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24363minor)pagefaults 0swaps
The final key: OSQBJXZPNKTCFVGIEHRUDLWMYA
Number of Correct Hits3
Running time: 4
6.46user 0.28system 0:05.20elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24011minor)pagefaults 0swaps
The final key: RZWHCQLMNKEDYVUSPOBGFAXJIT
Number of Correct Hits2
Running time: 4
6.70user 0.32system 0:05.33elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: CTXDBWQVUELISGRYPJONFMAKHZ
Number of Correct Hits18
Running time: 4
6.17user 0.28system 0:05.22elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24346minor)pagefaults 0swaps
The final key: CZYXBJLVUETISGRHPDONFMAKQW
Number of Correct Hits20
Running time: 4
6.44user 0.35system 0:05.29elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24191minor)pagefaults 0swaps
The final key: WHUDRXZLNKTIFMCAJGVBOQYESP
Number of Correct Hits2
Running time: 4
6.74user 0.25system 0:05.35elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24274minor)pagefaults 0swaps
The final key: CEYDBWQVULTISGRZPJONFMAKHX
Number of Correct Hits18
Running time: 4
6.04user 0.28system 0:05.10elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24292minor)pagefaults 0swaps
The final key: CMYDBWXVUETISGRQPJONFLZKHA
Number of Correct Hits20
Running time: 4
6.28user 0.26system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24342minor)pagefaults 0swaps
The final key: BZADCYWMRELXIJUQPONVFHSKTG
Number of Correct Hits6
Running time: 4
6.30user 0.26system 0:05.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24419minor)pagefaults 0swaps
The final key: UFYXJZMVCPHSTGBWEIONDQAKLR
Number of Correct Hits6
Running time: 4
6.64user 0.28system 0:05.29elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24137minor)pagefaults 0swaps
The final key: CSYDBWLVUKEXIGRZPJONFMATQH
Number of Correct Hits16
Running time: 4
6.18user 0.26system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24074minor)pagefaults 0swaps
The final key: OFQXGTZENPSCWVYAKMBUIHLJDR
Number of Correct Hits2
Running time: 4
5.94user 0.26system 0:05.07elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20366minor)pagefaults 0swaps
The final key: CTYXBWHVUKLDSGRZQJONFEAPIM
Number of Correct Hits13
Running time: 4
6.34user 0.28system 0:05.28elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24341minor)pagefaults 0swaps
The final key: CMZDBHQPRLTXIGUAEJONFSYKWV
Number of Correct Hits8
Running time: 4
6.10user 0.24system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20229minor)pagefaults 0swaps
The final key: VZHNOSYJDQWRFUGLPMBCXKAEIT
Number of Correct Hits3
Running time: 4
6.28user 0.28system 0:05.17elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23841minor)pagefaults 0swaps
The final key: RFWYMITXCJZDSNULPGBVOKQEHA
Number of Correct Hits4
Running time: 4
6.22user 0.26system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24119minor)pagefaults 0swaps
The final key: VQZDNWXMREFHABSTJUCOPLYKIG
Number of Correct Hits2
Running time: 4
6.15user 0.34system 0:05.13elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24421minor)pagefaults 0swaps
The final key: BAYXCDLMUPQZSGRTEVONFJWKHI
Number of Correct Hits11
Running time: 4
6.23user 0.29system 0:05.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23996minor)pagefaults 0swaps
The final key: JZYXBWQVUETLIGRSKDONFMAPHC
Number of Correct Hits17
Running time: 4
6.40user 0.30system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CZYDBWLVUETISGRQPJONFMAKHX
Number of Correct Hits22
Running time: 4
6.44user 0.26system 0:05.20elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24371minor)pagefaults 0swaps
The final key: BZLXVWDNUETYSGRQPICOFAMKHJ
Number of Correct Hits10
Running time: 4
6.33user 0.30system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24289minor)pagefaults 0swaps
The final key: CZYXBWQVUJMPIGRSEDONFLATHK
Number of Correct Hits14
Running time: 4
6.52user 0.28system 0:05.20elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24271minor)pagefaults 0swaps
The final key: CZYXBJQVULPISFRTEDONWMAKHG
Number of Correct Hits14
Running time: 4
6.45user 0.28system 0:05.29elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24438minor)pagefaults 0swaps
The final key: CZQUBWYMNELXIVRSPDOGFTAJHK
Number of Correct Hits11
Running time: 4
6.41user 0.28system 0:05.17elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24547minor)pagefaults 0swaps
The final key: VFYGRIZJCLQONPDWKTMBXHAESU
Number of Correct Hits2
Running time: 4
6.60user 0.31system 0:05.30elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24549minor)pagefaults 0swaps
The final key: CZYDBWHVUELXIGRTPJONFMAKQS
Number of Correct Hits18
Running time: 4
6.42user 0.28system 0:05.29elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24361minor)pagefaults 0swaps
The final key: CZYLBWQVUETDIJRSPGONFMAKHX
Number of Correct Hits15
Running time: 4
6.52user 0.28system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24042minor)pagefaults 0swaps
The final key: UZLXBWTVCEQYIGRSPDONFMAKHJ
Number of Correct Hits15
Running time: 4
6.50user 0.29system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24588minor)pagefaults 0swaps
The final key: CZXOUIHJDEMFSPRQKGNBWTALYV
Number of Correct Hits8
Running time: 4
6.59user 0.29system 0:05.24elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24529minor)pagefaults 0swaps
The final key: BHYVRDAMUKLIXNCWJFGOEQSPZT
Number of Correct Hits4
Running time: 4
6.04user 0.29system 0:05.14elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23929minor)pagefaults 0swaps
The final key: CFSHUIQJREWYZGBMPONVDKALTX
Number of Correct Hits5
Running time: 4
6.61user 0.28system 0:05.31elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24344minor)pagefaults 0swaps
The final key: UZXLBYQJCEAISGRWPDONFMTKHV
Number of Correct Hits12
Running time: 4
6.26user 0.26system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24107minor)pagefaults 0swaps
The final key: CWSGUXQPMJFIZOBHEVNRDKALTY
Number of Correct Hits3
Running time: 4
6.33user 0.29system 0:05.25elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24163minor)pagefaults 0swaps
The final key: UFMOVXLPGKQYZCBHEINRDAWJTS
Number of Correct Hits1
Running time: 4
6.45user 0.28system 0:05.21elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24701minor)pagefaults 0swaps
The final key: NFAXGISPBETZYJOWKURCHMDLQV
Number of Correct Hits3
Running time: 4
6.20user 0.28system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: CHYMBZLVRJTISGUAKODNFQXPWE
Number of Correct Hits9
Running time: 4
6.10user 0.36system 0:05.28elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24359minor)pagefaults 0swaps
The final key: BZYMNWXPCELDIGRSJVUOFKATHQ
Number of Correct Hits9
Running time: 4
6.55user 0.26system 0:05.19elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24443minor)pagefaults 0swaps
The final key: CZYDBWQVUETISGRAPJONFMLKHX
Number of Correct Hits19
Running time: 4
6.05user 0.34system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24148minor)pagefaults 0swaps
The final key: GILVNTFJOPQCHMYDEURBSZWKXA
Number of Correct Hits1
Running time: 4
6.27user 0.30system 0:05.16elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24242minor)pagefaults 0swaps
The final key: BAYXCWLMUKTDIGRZEVONFPSJHQ
Number of Correct Hits9
Running time: 4
6.14user 0.31system 0:05.24elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24402minor)pagefaults 0swaps
The final key: CZYXBWQVUJTLIGRSEDONFMAKHP
Number of Correct Hits20
Running time: 4
6.11user 0.27system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24368minor)pagefaults 0swaps
The final key: CZYDBWXVUELISGRQPJONFMAKHT
Number of Correct Hits16
Running time: 4
6.06user 0.26system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20579minor)pagefaults 0swaps
The final key: BAVWRYTMFLZIOXUQEGDJPHNKSC
Number of Correct Hits3
Running time: 4
6.29user 0.29system 0:05.14elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24541minor)pagefaults 0swaps
The final key: BZWXKYDMRPAISGUQENVOFHLJTC
Number of Correct Hits9
Running time: 4
6.16user 0.31system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24296minor)pagefaults 0swaps
The final key: VZLXGWAQOPTCYKNIJBRUHEFMDS
Number of Correct Hits4
Running time: 4
6.30user 0.27system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24052minor)pagefaults 0swaps
The final key: CZYXBWLVUJTISGRQEDONFMAKHP
Number of Correct Hits22
Running time: 4
6.28user 0.30system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24163minor)pagefaults 0swaps
The final key: OZAWRLDCGJMBQPYFKVNUXHSEIT
Number of Correct Hits0
Running time: 4
6.28user 0.28system 0:05.09elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: RZYLNXFKUPQIDJBAEVGOCMWTSH
Number of Correct Hits7
Running time: 4
6.59user 0.31system 0:05.25elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24474minor)pagefaults 0swaps
The final key: BWYMNZXJCTQDIGRSEVUOFHAKLP
Number of Correct Hits7
Running time: 4
6.69user 0.29system 0:05.23elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24203minor)pagefaults 0swaps
The final key: VHMRGYSEDTZCFKOLQUNBIWAPXJ
Number of Correct Hits2
Running time: 4
6.68user 0.26system 0:05.31elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24189minor)pagefaults 0swaps
The final key: RFABOWXVGJTIQMYDECUNZPHLSK
Number of Correct Hits5
Running time: 4
6.09user 0.29system 0:05.12elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24388minor)pagefaults 0swaps
The final key: CEYXBWQVUJLISGRTPDONFMZKHA
Number of Correct Hits17
Running time: 4
6.35user 0.26system 0:05.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24131minor)pagefaults 0swaps
The final key: CZYXBWLVUPKISGRQEDONFMAJHT
Number of Correct Hits17
Running time: 4
6.13user 0.26system 0:05.16elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24064minor)pagefaults 0swaps
The final key: RQLFKWXVUMAIYGBSEDONCJHPTZ
Number of Correct Hits8
Running time: 4
6.36user 0.28system 0:05.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24262minor)pagefaults 0swaps
The final key: CFSHUXZVRKQYILBMPOGNDWAETJ
Number of Correct Hits6
Running time: 4
6.61user 0.28system 0:05.31elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24174minor)pagefaults 0swaps
The final key: BZAVRPTMUELIYNCWJGXOFQDKSH
Number of Correct Hits6
Running time: 4
6.13user 0.31system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23786minor)pagefaults 0swaps
The final key: UZYDBHQVWJTRIEGSKCONXMLPFA
Number of Correct Hits8
Running time: 4
6.29user 0.24system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23974minor)pagefaults 0swaps
The final key: CZYDBWXVULTISGRQEJONFMAPHK
Number of Correct Hits15
Running time: 4
6.15user 0.32system 0:05.14elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24281minor)pagefaults 0swaps
The final key: CZYDBQXVUKTISGRWPJONFMAEHL
Number of Correct Hits16
Running time: 4
6.42user 0.32system 0:05.22elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24409minor)pagefaults 0swaps
The final key: CZYXBWQVUELJSGRTPDONFMAKHI
Number of Correct Hits20
Running time: 4
6.02user 0.27system 0:05.13elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24298minor)pagefaults 0swaps
The final key: RFSXCILPUEQMYGBWJVONDAZKTH
Number of Correct Hits8
Running time: 4
6.58user 0.30system 0:05.28elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24527minor)pagefaults 0swaps
The final key: BFDXRWLMUPZIYGNHKVCOAJTESQ
Number of Correct Hits6
Running time: 4
6.54user 0.24system 0:05.31elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24473minor)pagefaults 0swaps
The final key: RZLHCDQMUKWIYGBFJONVEAXPST
Number of Correct Hits3
Running time: 4
6.44user 0.29system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24024minor)pagefaults 0swaps
The final key: CQYDBWXVUELISGRTPJONFMZKHA
Number of Correct Hits16
Running time: 4
6.47user 0.25system 0:05.32elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23976minor)pagefaults 0swaps
The final key: NZXUOWSMBLTIAVRYEQCGFPDKHJ
Number of Correct Hits6
Running time: 4
6.20user 0.29system 0:05.18elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24490minor)pagefaults 0swaps
The final key: CZYXBHLVRETMIGUSKDONQJAPWF
Number of Correct Hits14
Running time: 4
6.52user 0.27system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24356minor)pagefaults 0swaps
The final key: CZYXBWQVUETLIGRSPDONFMJKHA
Number of Correct Hits18
Running time: 4
6.06user 0.35system 0:05.07elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24438minor)pagefaults 0swaps
The final key: NZACOWXMVPQYSBIFJURGHKDELT
Number of Correct Hits2
Running time: 4
6.56user 0.24system 0:05.23elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24414minor)pagefaults 0swaps
The final key: CFYXPZMVUETSIGBWJRONDHAKLQ
Number of Correct Hits11
Running time: 4
6.06user 0.26system 0:05.15elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24301minor)pagefaults 0swaps
The final key: VHMGNYSJDETCFKOWQURBIZALXP
Number of Correct Hits4
Running time: 4
7.41user 0.28system 0:05.53elapsed 139%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24400minor)pagefaults 0swaps
The final key: CZYXBWQVUELMIGRSPDONFJAKHT
Number of Correct Hits17
Running time: 5
6.36user 0.20system 0:05.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24130minor)pagefaults 0swaps
The final key: VSWNOITQHLMCZUGAJBYRXKFEDP
Number of Correct Hits0
Running time: 4
6.22user 0.30system 0:05.11elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23904minor)pagefaults 0swaps
The final key: BZLXCWIMUEJYDGRTPVONFASKQH
Number of Correct Hits12
Running time: 4
6.09user 0.32system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24129minor)pagefaults 0swaps
The final key: UZXBVDLJCKTYIPRSEQOGFAWMHN
Number of Correct Hits7
Running time: 4
6.18user 0.34system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24135minor)pagefaults 0swaps
The final key: VSZTBLFJEPHIRXGAQCNUDMYKWO
Number of Correct Hits4
Running time: 4
6.00user 0.29system 0:05.09elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24056minor)pagefaults 0swaps
The final key: RZWXCYQMBETDIGUSPVONFALKHJ
Number of Correct Hits9
Running time: 4
6.30user 0.29system 0:05.11elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24478minor)pagefaults 0swaps
The final key: OZYXBWLCNJTIMGRSPDVUFEAKHQ
Number of Correct Hits17
Running time: 4
6.16user 0.24system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24207minor)pagefaults 0swaps
The final key: GAMLOITKYPSCBQVDJUNRWZHEXF
Number of Correct Hits1
Running time: 4
5.96user 0.32system 0:05.10elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: CTXVUDZPBKAYSJRWEGONFHILQM
Number of Correct Hits6
Running time: 4
6.25user 0.29system 0:05.10elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24616minor)pagefaults 0swaps
The final key: BZXNCHDMVPWYSGULKOJRFAIETQ
Number of Correct Hits3
Running time: 4
6.16user 0.28system 0:05.08elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24640minor)pagefaults 0swaps
The final key: CZYXBWQVUELDIGRTPJONFMAKHS
Number of Correct Hits16
Running time: 4
6.42user 0.27system 0:05.18elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24127minor)pagefaults 0swaps
The final key: UHSXCDLVRKQYZGBFEONMJWAPTI
Number of Correct Hits4
Running time: 4
6.36user 0.31system 0:05.19elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23935minor)pagefaults 0swaps
The final key: RTZOBASLJQFIMVNXPDGCUEYKWH
Number of Correct Hits2
Running time: 4
6.02user 0.27system 0:05.05elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24188minor)pagefaults 0swaps
The final key: RQYZPUWMBLTIHJGSEDCOXANKFV
Number of Correct Hits4
Running time: 4
6.68user 0.26system 0:05.35elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24292minor)pagefaults 0swaps
The final key: CZYDBWLVUKTXIORHEJGNFMAPQS
Number of Correct Hits13
Running time: 4
6.11user 0.26system 0:05.09elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24144minor)pagefaults 0swaps
The final key: RASYUDQPCTZIXOBFJGNVEWHKLM
Number of Correct Hits2
Running time: 4
6.76user 0.30system 0:05.37elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24631minor)pagefaults 0swaps
The final key: NQHAJSZCOPWRFMGIKUVBXTDEYL
Number of Correct Hits0
Running time: 4
6.44user 0.26system 0:05.23elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24563minor)pagefaults 0swaps
The final key: CTYXBDLMUKQISGRAEVONFJWPHZ
Number of Correct Hits12
Running time: 4
6.21user 0.30system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23990minor)pagefaults 0swaps
The final key: OQMFGTABNELCHKYWJURVXZSPDI
Number of Correct Hits0
Running time: 4
6.48user 0.29system 0:05.19elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24528minor)pagefaults 0swaps
The final key: CZXDUWQVMETHSJRIPGONFKALYB
Number of Correct Hits12
Running time: 4
6.77user 0.27system 0:05.33elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24459minor)pagefaults 0swaps
The final key: CSYDBZQVUELXIGRTPJONFMAKWH
Number of Correct Hits13
Running time: 4
6.21user 0.28system 0:05.12elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24562minor)pagefaults 0swaps
The final key: CSZDBHQPRETXIFUALVONGMYJWK
Number of Correct Hits5
Running time: 4
6.26user 0.31system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24462minor)pagefaults 0swaps
The final key: RFSOUHWJVEAIYMCQKNGBDTXLZP
Number of Correct Hits2
Running time: 4
6.26user 0.28system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24516minor)pagefaults 0swaps
The final key: OWMGUTDBCEQJXRYFKPNVHZSLAI
Number of Correct Hits2
Running time: 4
5.95user 0.27system 0:05.10elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20462minor)pagefaults 0swaps
The final key: BWYDRALMCKEITGNFJVXOUHZPSQ
Number of Correct Hits4
Running time: 4
6.10user 0.27system 0:05.14elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24416minor)pagefaults 0swaps
The final key: BZXDRNAMCKQIYJULEGVOFHSTWP
Number of Correct Hits2
Running time: 4
6.56user 0.28system 0:05.32elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24577minor)pagefaults 0swaps
The final key: CEYXBWQVJLTISGRZPDONFMAKHU
Number of Correct Hits19
Running time: 4
6.74user 0.28system 0:05.29elapsed 132%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24645minor)pagefaults 0swaps
The final key: NFAHOXQMRKLYWGBSJUIVDPZETC
Number of Correct Hits1
Running time: 4
6.24user 0.26system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24325minor)pagefaults 0swaps
The final key: CZXGULDPVEMYSBRIJHNOWTAKQF
Number of Correct Hits7
Running time: 4
6.07user 0.28system 0:05.17elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24143minor)pagefaults 0swaps
The final key: CZYXBWQVUJLISGRTPDONFMAKHE
Number of Correct Hits19
Running time: 4
6.06user 0.23system 0:05.06elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24422minor)pagefaults 0swaps
The final key: CFSWRIMPNKLYAVBHJGOUXQZETD
Number of Correct Hits2
Running time: 4
6.70user 0.26system 0:05.31elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24373minor)pagefaults 0swaps
The final key: CPYFRZLVUEQISGBWJMONDHAKTX
Number of Correct Hits12
Running time: 4
6.24user 0.30system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24110minor)pagefaults 0swaps
The final key: NSAUOIXCRKHGWVYZPMBJTQDELF
Number of Correct Hits2
Running time: 4
6.11user 0.25system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24211minor)pagefaults 0swaps
The final key: RTLWVZQNGKEIYMBFJOUCDAHPSX
Number of Correct Hits1
Running time: 4
6.34user 0.30system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24038minor)pagefaults 0swaps
The final key: UYSGVTLMAKQRICBWJEONXHZPFD
Number of Correct Hits5
Running time: 4
6.12user 0.31system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24154minor)pagefaults 0swaps
The final key: BZDXVHIMRPFYAGNTJUCOQELKWS
Number of Correct Hits2
Running time: 4
6.32user 0.23system 0:05.14elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24554minor)pagefaults 0swaps
The final key: CQYGBWHVUEFXIORZJDPNMLAKST
Number of Correct Hits12
Running time: 4
6.27user 0.28system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24412minor)pagefaults 0swaps
The final key: UZAXVMDNRKTIYBCLJHGOFPWQSE
Number of Correct Hits4
Running time: 4
6.12user 0.25system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24001minor)pagefaults 0swaps
The final key: CQYFRILVUPZXSGBMKDONEHAJTW
Number of Correct Hits9
Running time: 4
6.25user 0.31system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: BQWDCHXMREKYIGUSPVONFALJTZ
Number of Correct Hits5
Running time: 4
7.06user 0.28system 0:05.49elapsed 133%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24449minor)pagefaults 0swaps
The final key: RTZXBLSJUPFIYGNAEVCOQMHKWD
Number of Correct Hits8
Running time: 5
6.36user 0.32system 0:05.27elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24156minor)pagefaults 0swaps
The final key: BZLGNXTMVEQRDUFYPJCOWHAKIS
Number of Correct Hits4
Running time: 4
6.03user 0.34system 0:05.16elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24205minor)pagefaults 0swaps
The final key: BLAWRXZMNKTIYVCHEGDOFQPJSU
Number of Correct Hits3
Running time: 4
6.26user 0.26system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24541minor)pagefaults 0swaps
The final key: CQYXBWLVUJTEIGRSPDONFMAKHZ
Number of Correct Hits17
Running time: 4
6.29user 0.31system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24307minor)pagefaults 0swaps
The final key: BZXDCWLMUEQYSGRTPVNOFJIKHA
Number of Correct Hits11
Running time: 4
6.39user 0.31system 0:05.23elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24031minor)pagefaults 0swaps
The final key: BHXDCQLVUKTIYGRZPJONFAMEWS
Number of Correct Hits9
Running time: 4
6.39user 0.24system 0:05.19elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24165minor)pagefaults 0swaps
The final key: CZYUBWQJNPTMIVRSLDOGFEAKHX
Number of Correct Hits12
Running time: 4
6.43user 0.28system 0:05.29elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: UZXYOQDKGJLBWPVAECNRHSFTIM
Number of Correct Hits3
Running time: 4
6.20user 0.29system 0:05.12elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24506minor)pagefaults 0swaps
The final key: UZLXBWHVMJTYIGRSPDONFEAKQC
Number of Correct Hits12
Running time: 4
6.09user 0.26system 0:05.15elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24292minor)pagefaults 0swaps
The final key: CZYXBWQVUKLISGREJDONFMAPHT
Number of Correct Hits17
Running time: 4
6.44user 0.27system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24360minor)pagefaults 0swaps
The final key: RAYGVLSPDKTFHUNIJBCOXZQEWM
Number of Correct Hits4
Running time: 4
6.28user 0.33system 0:05.24elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23993minor)pagefaults 0swaps
The final key: CZYDBWLVUKTISGRHEXONFMAJPQ
Number of Correct Hits16
Running time: 4
6.64user 0.32system 0:05.34elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24478minor)pagefaults 0swaps
The final key: CZMXBWDJUHLYIGRSEVONFTAKQP
Number of Correct Hits11
Running time: 4
6.01user 0.30system 0:05.05elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24279minor)pagefaults 0swaps
The final key: RSIUKXQLNJTOYVBWEDGMCAHPFZ
Number of Correct Hits1
Running time: 4
6.36user 0.29system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24385minor)pagefaults 0swaps
The final key: CLYXBWQVUJEISGRTPDONFMZKHA
Number of Correct Hits17
Running time: 4
6.70user 0.23system 0:05.33elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24085minor)pagefaults 0swaps
The final key: CZYXBFHVUKTDIGRSLJONWMAPQE
Number of Correct Hits13
Running time: 4
6.32user 0.30system 0:05.18elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24366minor)pagefaults 0swaps
The final key: CZYXBILVUETJSGRQPDONFMAKHW
Number of Correct Hits20
Running time: 4
6.14user 0.28system 0:05.21elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24148minor)pagefaults 0swaps
The final key: BZXVMDLKUEWNIJRQPGCOFASTHY
Number of Correct Hits8
Running time: 4
6.22user 0.29system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24061minor)pagefaults 0swaps
The final key: VWQGNXYMFJTIZUBHKLORDEAPSC
Number of Correct Hits4
Running time: 4
6.54user 0.32system 0:05.25elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24330minor)pagefaults 0swaps
The final key: CTYXBWQVUPJISGRZEDONFMAKLH
Number of Correct Hits16
Running time: 4
6.06user 0.32system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24181minor)pagefaults 0swaps
The final key: CZYXBQLVUKTDIGRSEJONFMAPHW
Number of Correct Hits14
Running time: 4
6.33user 0.20system 0:05.23elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24398minor)pagefaults 0swaps
The final key: CZYDBLXVUETISGRQPJONFMAKHW
Number of Correct Hits19
Running time: 4
6.16user 0.31system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24204minor)pagefaults 0swaps
The final key: CEYXBLQVUJTISGRZPDONWMAKHF
Number of Correct Hits18
Running time: 4
6.39user 0.28system 0:05.28elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24502minor)pagefaults 0swaps
The final key: CTXJBWYVUKQIZGRLEDONFMAPHS
Number of Correct Hits13
Running time: 4
6.15user 0.35system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24334minor)pagefaults 0swaps
The final key: BZYXCDLMUJTISGRQENVOFAWPHK
Number of Correct Hits14
Running time: 4
6.52user 0.31system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24457minor)pagefaults 0swaps
The final key: BWYXMSLVCKEIZGUTJDORFQAPHN
Number of Correct Hits11
Running time: 4
6.30user 0.25system 0:05.24elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24590minor)pagefaults 0swaps
The final key: CMYXUWQVBPTDIGRZENOJFASKHL
Number of Correct Hits10
Running time: 4
6.35user 0.27system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24158minor)pagefaults 0swaps
The final key: CFSHUIXJREMYZGBQKONVDWALTP
Number of Correct Hits7
Running time: 4
6.27user 0.28system 0:05.13elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24633minor)pagefaults 0swaps
The final key: CSYXBWLVUETJIGRQPDONFMZKHA
Number of Correct Hits15
Running time: 4
6.30user 0.27system 0:05.17elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24549minor)pagefaults 0swaps
The final key: BZWDRAXMCELIYGUHPJVOFQSKTN
Number of Correct Hits7
Running time: 4
6.25user 0.26system 0:05.22elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24205minor)pagefaults 0swaps
The final key: UFIXPDLHRMSYWGBAKONVCQZETJ
Number of Correct Hits4
Running time: 4
6.25user 0.28system 0:05.20elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24399minor)pagefaults 0swaps
The final key: BLAUNSXPRKQZYGCTEVDOFHMJWI
Number of Correct Hits3
Running time: 4
6.39user 0.29system 0:05.22elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24290minor)pagefaults 0swaps
The final key: CZYDBWLVUPEISGRQKJONFMATHX
Number of Correct Hits18
Running time: 4
6.40user 0.25system 0:05.14elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24546minor)pagefaults 0swaps
The final key: CJYXBHLVUPTISGRZEDONFMAKQW
Number of Correct Hits16
Running time: 4
6.40user 0.27system 0:05.25elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24414minor)pagefaults 0swaps
The final key: CHYDBWXVUKTISGRZPJONFMAEQL
Number of Correct Hits15
Running time: 4
6.17user 0.30system 0:05.09elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24605minor)pagefaults 0swaps
The final key: CZWVRSQJMKLDXNUYPGBOFHATIE
Number of Correct Hits5
Running time: 4
6.13user 0.27system 0:05.13elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24350minor)pagefaults 0swaps
The final key: VZYNOHTJDKLIFUGWPRBCXMAESQ
Number of Correct Hits5
Running time: 4
6.39user 0.32system 0:05.23elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24452minor)pagefaults 0swaps
The final key: CZSXUMQVBELDYGRWPNOJFTHKIA
Number of Correct Hits8
Running time: 4
6.56user 0.28system 0:05.24elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24182minor)pagefaults 0swaps
The final key: CZYDBWLVUTHXIGRSKJONFMAPQE
Number of Correct Hits11
Running time: 4
6.54user 0.30system 0:05.27elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24609minor)pagefaults 0swaps
The final key: CZXDBIWVUETYSJRHPGONFMAKLQ
Number of Correct Hits14
Running time: 4
6.05user 0.28system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24426minor)pagefaults 0swaps
The final key: CSXDBWPVUJTYIGRHELONFMAKQZ
Number of Correct Hits12
Running time: 4
6.32user 0.30system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24584minor)pagefaults 0swaps
The final key: VZQBNWSJXKIOAMRDPUCGFHYTLE
Number of Correct Hits6
Running time: 4
6.30user 0.25system 0:05.09elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24461minor)pagefaults 0swaps
The final key: BQVFRYZMDPLOITUWKGXJNHSEAC
Number of Correct Hits0
Running time: 4
6.86user 0.26system 0:05.40elapsed 131%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24609minor)pagefaults 0swaps
The final key: CMZDBYXVWPJISGUEQONRFTALHK
Number of Correct Hits10
Running time: 4
6.20user 0.29system 0:05.17elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24393minor)pagefaults 0swaps
The final key: CZYDBIXVUTLPSGRHKJONFMAEWQ
Number of Correct Hits12
Running time: 4
6.30user 0.26system 0:05.15elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24390minor)pagefaults 0swaps
The final key: VSZCMHXKRPFIWBNDLYQOUEAJTG
Number of Correct Hits3
Running time: 4
6.07user 0.33system 0:05.14elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24013minor)pagefaults 0swaps
The final key: CZYXBWLVUKTISGRQEDOJFMAPHN
Number of Correct Hits17
Running time: 4
6.30user 0.27system 0:05.19elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24034minor)pagefaults 0swaps
The final key: VZWYNFXJGETHQMOIPCRBDLAKSU
Number of Correct Hits4
Running time: 4
6.07user 0.26system 0:05.12elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23995minor)pagefaults 0swaps
The final key: USXYOLHVGJTBFQWAKCNRDMZEIP
Number of Correct Hits2
Running time: 4
6.39user 0.24system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24065minor)pagefaults 0swaps
The final key: CZYXBWLVUJTEIGRSPDONFMAKQH
Number of Correct Hits18
Running time: 4
6.24user 0.32system 0:05.08elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24567minor)pagefaults 0swaps
The final key: CZSDBWQVRKTXIGUAEJLNHMYPFO
Number of Correct Hits8
Running time: 4
7.14user 0.27system 0:05.49elapsed 135%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24049minor)pagefaults 0swaps
The final key: NSQWOIFJVPZYLRGAHUBCXMDKTE
Number of Correct Hits4
Running time: 5
6.22user 0.28system 0:05.14elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24645minor)pagefaults 0swaps
The final key: CZYXBWMVUKTJIGRSEDONFQAPHL
Number of Correct Hits17
Running time: 4
6.46user 0.29system 0:05.27elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24404minor)pagefaults 0swaps
The final key: OHLBVWZQGPEYIMRSJCUNDAFKXT
Number of Correct Hits4
Running time: 4
6.30user 0.25system 0:05.09elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24362minor)pagefaults 0swaps
The final key: VIXCNFDMSKTZABOWPURGHEYJQL
Number of Correct Hits2
Running time: 4
6.32user 0.28system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23989minor)pagefaults 0swaps
The final key: NQAWJIZCOKLRFHGMPBVUXTDEYS
Number of Correct Hits1
Running time: 4
6.22user 0.30system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24436minor)pagefaults 0swaps
The final key: CHSDRALMUJWIXOBYPGNVFQZETK
Number of Correct Hits4
Running time: 4
6.60user 0.26system 0:05.24elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23951minor)pagefaults 0swaps
The final key: NZFYOHQPVJSCWMGAEBURXKDTIL
Number of Correct Hits1
Running time: 4
6.33user 0.30system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24557minor)pagefaults 0swaps
The final key: RLZDBYQVCKTIXJUMPGONFHSEWA
Number of Correct Hits6
Running time: 4
6.20user 0.29system 0:05.24elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24047minor)pagefaults 0swaps
The final key: CTXDBWQVUELISGRYPJONFMAKHZ
Number of Correct Hits18
Running time: 4
6.30user 0.30system 0:05.20elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24380minor)pagefaults 0swaps
The final key: CZTDBHXVRELISGUAPJONFMYKWQ
Number of Correct Hits12
Running time: 4
6.46user 0.26system 0:05.24elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24264minor)pagefaults 0swaps
The final key: VZWYNFTJGPSCLMOIKURBDEHQXA
Number of Correct Hits1
Running time: 4
6.62user 0.25system 0:05.25elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24308minor)pagefaults 0swaps
The final key: CZYDBWQVUPTXIGRSKJONFMALHE
Number of Correct Hits15
Running time: 4
6.25user 0.28system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20832minor)pagefaults 0swaps
The final key: CZYXBWQVUETJILRSPDONFMAKHG
Number of Correct Hits20
Running time: 4
6.24user 0.25system 0:05.20elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24184minor)pagefaults 0swaps
The final key: NZMWPXLHRKFYIVBSEOUGCQDJTA
Number of Correct Hits2
Running time: 4
6.63user 0.24system 0:05.28elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24473minor)pagefaults 0swaps
The final key: CSXDBWLVUETIYGRQPJONFMAKHZ
Number of Correct Hits17
Running time: 4
6.33user 0.31system 0:05.20elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24606minor)pagefaults 0swaps
The final key: DATBMXZGVKERSPUIHNCOQYFJWL
Number of Correct Hits1
Running time: 4
6.50user 0.22system 0:05.24elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24126minor)pagefaults 0swaps
The final key: CHXGUSZJBKQIVEAYPNODWTMLFR
Number of Correct Hits4
Running time: 4
6.08user 0.27system 0:05.13elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24378minor)pagefaults 0swaps
The final key: GZLBOTWVDJSCFKYQPUNRXMAEIH
Number of Correct Hits6
Running time: 4
6.24user 0.31system 0:05.16elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24375minor)pagefaults 0swaps
The final key: OWDNCTHJGKQUXMYALVRBIZFPSE
Number of Correct Hits0
Running time: 4
6.46user 0.33system 0:05.25elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24018minor)pagefaults 0swaps
The final key: VDWHNFSJGQECLMOAKURBIZYPXT
Number of Correct Hits0
Running time: 4
6.16user 0.18system 0:05.03elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20548minor)pagefaults 0swaps
The final key: RWLHUXMEYJAITGBFKONVCZQPSD
Number of Correct Hits2
Running time: 4
6.30user 0.27system 0:05.23elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+23978minor)pagefaults 0swaps
The final key: NSMUOTXJCKWDZVYFPGRBIQAEHL
Number of Correct Hits3
Running time: 4
6.45user 0.28system 0:05.27elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24182minor)pagefaults 0swaps
The final key: CHSNUDQZMJTYWORIPGBVFKALXE
Number of Correct Hits6
Running time: 4
6.27user 0.30system 0:05.22elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24488minor)pagefaults 0swaps
The final key: CZYDBWXVUPLSIGRQEJONFMAKHT
Number of Correct Hits16
Running time: 4
6.20user 0.30system 0:05.19elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24401minor)pagefaults 0swaps
The final key: VZTONFXMBEQDICRSJUYGWKAPLH
Number of Correct Hits5
Running time: 4
6.12user 0.28system 0:05.19elapsed 123%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24370minor)pagefaults 0swaps
The final key: CZYXBWQVUPTSIGRLEDONFMAJHK
Number of Correct Hits17
Running time: 4
6.38user 0.28system 0:05.21elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24175minor)pagefaults 0swaps
The final key: CZYDBWLVUKTXIGRHPJONFMAEQS
Number of Correct Hits13
Running time: 4
6.58user 0.26system 0:05.29elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24293minor)pagefaults 0swaps
The final key: CZYDBWLVUETXIGRSPJHNFMAKQO
Number of Correct Hits15
Running time: 4
6.09user 0.30system 0:05.15elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24102minor)pagefaults 0swaps
The final key: VHXIGDZESPTRFMOQJUCBNKYLAW
Number of Correct Hits3
Running time: 4
6.16user 0.29system 0:05.19elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24149minor)pagefaults 0swaps
The final key: BWADUXHPRKQYIGCZEONVFJSLTM
Number of Correct Hits3
Running time: 4
6.25user 0.26system 0:05.15elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24366minor)pagefaults 0swaps
The final key: CZYDBWHVUELSIGRTPJONFMAKXQ
Number of Correct Hits15
Running time: 4
6.20user 0.24system 0:05.13elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+20834minor)pagefaults 0swaps
The final key: CHIXJDZYVPMNWBRLEGUOFTSKQA
Number of Correct Hits5
Running time: 4
6.49user 0.30system 0:05.26elapsed 129%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24403minor)pagefaults 0swaps
The final key: CQIDRYXPMKZNLBUWEGVOFHSJAT
Number of Correct Hits3
Running time: 4
6.38user 0.28system 0:05.24elapsed 127%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24247minor)pagefaults 0swaps
The final key: CZYXBWQVUETJIGRSPDONFLAKHM
Number of Correct Hits20
Running time: 4
6.51user 0.30system 0:05.21elapsed 130%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24590minor)pagefaults 0swaps
The final key: VWLTNOXEYPFUZGBQJCMIDHAKSR
Number of Correct Hits3
Running time: 4
5.99user 0.31system 0:05.13elapsed 122%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24278minor)pagefaults 0swaps
The final key: CZYXBWLVUEQISGJTPDONFMAKHR
Number of Correct Hits20
Running time: 4
6.32user 0.32system 0:05.17elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24488minor)pagefaults 0swaps
The final key: UFAXJWHVRMQYIGBSEDONCLZKTP
Number of Correct Hits7
Running time: 4
6.10user 0.24system 0:05.10elapsed 124%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24164minor)pagefaults 0swaps
The final key: VQTIMHZEYPFRNSDUKOCBXLAJWG
Number of Correct Hits0
Running time: 4
6.03user 0.33system 0:05.04elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24423minor)pagefaults 0swaps
The final key: VWZRNQDMBETIYJGLPUCOXHAKSF
Number of Correct Hits3
Running time: 4
6.51user 0.26system 0:05.26elapsed 128%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24448minor)pagefaults 0swaps
The final key: BADNRSKMVPZILCUTJGXOQHYEWF
Number of Correct Hits1
Running time: 4
6.32user 0.23system 0:05.22elapsed 125%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24603minor)pagefaults 0swaps
The final key: CQAUVWHPGETIMNDZKBORXYFLSJ
Number of Correct Hits7
Running time: 4
6.20user 0.26system 0:05.09elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24416minor)pagefaults 0swaps
The final key: VQLMGYSEDTFCHKNWJRIBUZAPXO
Number of Correct Hits1
Running time: 4
6.31user 0.29system 0:05.21elapsed 126%CPU (0avgtext+0avgdata 0maxresident)k
0inputs+0outputs (1major+24140minor)pagefaults 0swaps
The final key: BHTWRSLMNJKDXVUYPGCOFQIEAZ
Number of Correct Hits4
Running time: 4


==> aux/genetic1kguess.csv <==
1
2
4
14
4
2
6
8
7
7
4
8
16
5
2
5
2
7
2
7
2
5
13
6
5
7
9
5
4
5
9
13
3
11
16
5
4
6
3
16
3
4
2
2
13
5
7
9
5
1
6
4
5
1
6
4
9
6
17
1
3
9
3
6
13
4
3
7
8
3
5
1
16
4
7
6
3
22
10
21
2
4
5
11
5
4
7
5
3
3
5
7
20
5
19
18
6
5
6
4
8
9
6
3
2
17
10
5
3
6
5
2
7
5
6
4
1
5
6
8
3
3
8
5
6
6
10
19
3
22
4
5
4
1
0
6
15
5
2
4
6
3
5
17
19
11
2
20
5
9
8
5
5
5
7
18
13
3
18
4
8
6
5
8
3
9
5
5
7
5
9
5
8
9
8
4
3
3
8
9
3
7
9
5
12
9
3
5
7
2
4
7
7
4
3
3
5
5
14
3
2
5
6
4
4
3
3
6
18
4
3
3
6
10
7
5
1
5
0
3
4
12
8
7
4
5
10
5
2
9
3
19
9
2
1
7
6
3
18
3
5
4
5
4
6
20
6
3
20
6
3
1
2
17
8
13
6
7
6
6
5
10
8
13
8
5
4
5
5
5
3
5
5
3
6
4
2
4
3
7
4
8
4
4
1
3
18
5
8
7
7
5
2
6
3
0
4
15
5
4
2
6
6
10
9
2
4
3
3
21
1
16
2
9
5
2
5
2
7
5
7
7
5
3
5
6
4
3
3
7
8
2
7
7
12
6
5
6
4
5
4
4
6
4
1
7
9
6
3
4
3
3
1
17
7
6
6
6
1
17
8
14
7
5
9
3
8
3
3
3
3
5
8
5
2
7
20
4
4
3
3
8
4
3
8
16
3
7
3
2
8
7
3
3
1
3
16
20
10
2
1
3
2
8
7
2
6
5
4
16
1
9
5
5
7
4
20
7
3
6
4
17
4
10
3
10
1
1
3
4
4
2
4
3
4
3
1
14
5
2
3
12
9
4
9
4
7
9
5
14
9
3
14
3
6
7
20
3
1
4
7
8
6
8
8
16
5
3
3
6
6
6
4
3
8
5
3
18
7
5
5
7
4
4
5
5
6
2
4
5
5
20
14
4
5
15
2
7
3
3
2
9
5
1
5
7
3
2
5
5
10
2
4
5
4
2
18
5
4
8
5
1
4
4
3
6
5
3
3
7
5
18
3
7
2
3
5
4
3
4
4
5
5
7
3
3
21
5
2
4
2
8
2
6
4
3
3
18
4
3
4
8
7
8
5
6
6
5
4
8
2
1
7
0
5
7
5
6
4
2
4
3
11
8
11
4
6
5
3
5
8
4
4
10
6
8
3
6
5
20
4
7
4
2
5
5
6
4
6
6
9
15
6
13
6
4
5
7
1
5
2
5
7
12
7
5
8
4
2
6
19
8
9
15
5
9
3
6
14
15
0
6
1
9
9
4
5
7
8
3
6
2
5
3
6
2
7
1
5
0
4
18
2
4
7
6
5
16
12
20
14
5
3
7
4
5
5
2
4
6
8
9
6
7
4
5
9
7
6
1
20
6
5
5
7
3
2
3
5
5
8
3
4
23
5
9
5
3
2
4
5
4
4
5
2
3
6
0
6
1
2
4
6
2
5
3
5
17
3
7
9
6
6
7
6
5
7
3
3
21
2
4
8
4
10
4
1
1
2
7
18
7
2
1
12
4
3
4
3
3
10
4
6
6
6
3
5
11
5
8
3
11
5
19
7
4
5
6
5
2
2
5
6
7
21
3
3
3
5
2
11
3
3
7
2
2
2
4
16
2
6
5
4
3
2
4
6
3
7
5
3
3
5
6
5
5
22
5
8
4
5
7
7
5
2
3
3
4
6
8
19
8
3
4
2
7
2
3
8
6
3
1
7
3
3
10
4
4
1
3
4
16
9
3
6
6
2
5
11
3
5
12
5
4
3
4
4
5
5
12
2
3
5
20
3
7
6
7
6
6
5
5
5
7
3
4
15
2
19
5
5
6
3
4
3
2
4
5
3
2
5
12
4
2
6
5
3
21
3
7
14
3
5
15
14
11
9
7
3
4
1
8
6
2
16
3
3
4
7
3
13
6
4
7
7
0
12
6
19
4
5
6
6
4
0
6
7
7
7
3
5
3
5
17
3
7
4
5
6
6
21
4
8
4
3
21
3
1
1
3
1
11
4
7
5
3
8
7
5
5
4
3
10
6
2
12
6
8
16
2
5
4
6
6
7
7
16
5
3
17
6.2


==> aux/genetic5kguess.csv <==
20
16
21
22
21
20
20
22
22
22
18
24
22
23
22
22
21
19
22
20
19
2
1
21
20
20
24
21
24
15
16
22
21
20
23
20
14
22
18
20
19
17
22
24
24
19
24
23
20
20
0
18
19
20
22
20
23
22
20
21
14
13
21
12
15
20
22
20
21
16
17
23
19
2
20
13
19
2
18
18
24
21
17
20
1
21
10
0
2
19
23
1
19
20
26
23
3
17
22
21
17
5
20
19
19
1
19
18
21
18
24
21
23
20
21
21
21
22
18
19
23
22
24
23
22
20
22
22
22
22
19
22
15
21
20
20
22
21
20
3
26
0
19
0
0
24
23
19
12
19
21
21
22
1
19
19
24
13
20
22
21
19
26
20
20
22
19
21
16
20
22
22
23
20
23
22
20
15
22
18
21
21
3
15
5
22
23
22
22
24
24
20
2
22
15
15
22
21
18
23
2
22
22
21
21
16
0
21
20
19
1
21
22
22
14
24
20
22
17
1
22
18
19
22
23
19
22
2
20
21
19
22
21
23
22
20
18
18
0
20
22
0
21
22
13
20
18
22
24
18
16
24
24
24
21
14
22
19
24
18
24
22
21
16
22
16
3
21
21
22
19
17
18
21
18
23
22
22
22
21
17
16
23
19
22
21
21
26
19
23
20
21
24
21
19
22
1
8
19
23
21
19
20
18
5
13
17
18
18
21
24
21
23
24
9
20
21
19
22
22
0
17
23
6
20
23
20
21
24
22
23
22
21
23
14
18
20
17
20
22
21
20
2
22
18
15
20
23
21
23
15
17
19
21
22
20
20
22
2
21
12
18
19
19
19
17
18
22
24
21
1
15
20
19
21
22
0
0
21
0
26
19
18
21
18
2
19
21
20
2
20
20
21
17
23
22
17
18
21
17
20
23
15
20
15
3
20
21
19
16
23
18
26
0
17
23
22
22
3
23
23
22
22
22
12
22
19
22
20
21
19
18
20
19
23
20
2
26
23
21
23
22
24
0
20
19
12
22
16
24
18
19
22
24
15
13
21
21
2
22
24
23
20
19
21
26
21
21
14
23
21
22
18
21
22
1
24
23
1
22
22
24
20
15
2
16
22
20
20
20
20
22
21
20
21
21
20
19
1
22
15
2
22
14
21
21
1
2
21
21
23
3
26
23
21
23
22
18
16
21
17
23
20
22
21
15
20
22
23
18
23
23
18
21
0
24
22
2
23
24
20
17
20
0
24
21
24
18
23
22
1
19
23
23
23
20
23
22
19
24
14
22
17
18
3
20
17
21
24
17
18
22
24
3
23
1
21
15
4
20
1
14
20
15
19
24
20
20
24
20
23
21
21
0
18
22
13
21
15
10
12
21
21
21
23
24
21
24
17
15
20
15
24
21
21
20
17
17
20
21
18
21
20
18
16
22
23
22
12
21
3
20
21
21
0
24
22
20
17
22
21
19
1
24
17
22
22
24
22
2
23
22
23
19
20
18
22
21
16
1
21
19
24
20
3
22
21
1
20
18
11
1
2
22
23
20
20
22
19
21
24
20
19
21
13
24
21
18
22
24
19
22
26
21
22
13
2
20
26
22
22
23
23
0
6
22
20
13
17
0
23
19
1
21
21
1
4
18
11
18
21
19
22
22
15
22
20
24
20
20
21
23
19
18
4
24
14
22
22
22
15
22
20
21
2
11
0
24
22
22
24
18
21
22
16
16
21
18
22
20
22
23
22
24
24
23
21
20
22
23
23
21
20
17
18
21
21
21
21
24
20
15
17
2
20
19
21
0
18
20
21
21
22
22
21
22
22
19
20
21
22
20
19
17
23
22
12
19
22
1
19
20
22
19
13
12
12
23
22
1
3
18
11
22
22
21
3
19
21
21
2
21
0
21
23
21
14
21
26
21
16
14
22
1
20
22
20
22
20
23
20
2
23
17
22
20
23
23
11
22
21
20
21
2
20
23
3
23
21
1
20
24
19
22
21
1
22
19
21
16
20
24
24
23
23
19
20
21
18
22
17
22
23
21
11
22
22
3
21
1
19
19
19
21
21
19
18
21
21
24
21
22
18
19
19
18
24
24
2
16
19
22
12
23
18
22
22
20
17
21
23
23
0
12
3
17
18
22
20
22
21
23
24
23
21
21
0
22
23
20
20
24
20
21
22
23
21
3
21
17
14
22
17
21
26
17
19
22
24
19
2
21
18
22
22
20
21
21
14
2
20
19
21
22
21
19
22
23
17
21
26
26
19
20
22
21
16
22
23
19
18.3


==> aux/tabu1kguess.csv <==
1
3
17
6
15
12
6
14
8
13
18
3
1
13
4
14
2
18
15
13
19
5
16
2
17
15
11
16
6
5
1
4
8
17
3
17
17
11
20
11
4
3
12
14
5
2
1
13
9
9
6
1
3
18
13
20
1
3
17
18
11
6
2
2
2
22
17
7
4
17
20
13
4
4
3
0
16
2
5
2
15
16
1
13
12
12
18
4
15
18
15
5
12
17
12
3
1
3
4
13
6
10
5
6
18
10
4
1
7
10
3
3
3
16
8
9
10
13
17
5
2
1
17
2
4
18
14
20
0
6
15
6
17
17
1
20
10
16
12
3
11
2
8
0
11
6
6
13
3
7
3
14
3
16
8
9
5
2
21
15
5
4
4
4
20
19
14
13
1
15
15
10
0
7
0
15
19
19
4
5
17
18
23
4
3
12
20
2
17
7
21
20
7
6
18
5
5
4
10
11
16
5
19
0
3
13
6
4
1
17
14
6
16
2
15
1
15
3
4
17
4
3
9
3
16
16
1
13
4
2
3
2
17
3
6
5
9
5
7
6
20
18
15
5
0
2
5
19
2
13
20
1
7
1
7
0
10
7
5
1
3
16
1
4
3
2
4
16
9
9
1
1
6
1
16
6
19
9
2
10
12
7
16
18
2
3
2
21
1
15
19
4
11
13
3
9
5
6
16
7
5
14
2
5
7
18
10
8
20
2
2
19
5
16
9
21
11
1
10
2
10
20
6
18
4
17
8
1
0
13
7
14
16
13
3
2
1
6
1
19
15
2
17
4
11
0
13
2
1
16
2
12
6
5
5
4
13
11
17
5
19
10
11
13
8
10
15
0
7
3
16
3
21
4
19
12
18
15
15
20
9
17
1
9
3
5
16
1
12
4
18
6
1
2
4
3
20
4
2
3
3
1
1
3
2
3
13
15
4
17
0
6
9
8
6
6
10
6
4
16
5
19
10
1
16
1
7
5
19
10
2
7
20
2
6
22
17
5
10
4
16
3
9
3
7
3
5
2
9
18
2
4
16
3
16
0
2
16
9
18
1
18
4
12
5
20
2
1
4
19
20
3
11
17
7
0
15
8
9
14
5
17
2
4
15
1
21
14
15
14
13
9
4
8
10
6
5
10
12
17
2
5
13
18
5
15
16
3
2
3
12
3
3
17
20
14
16
17
8
4
10
15
17
21
2
11
2
12
19
15
17
3
15
2
1
15
1
0
0
18
17
17
1
14
19
3
3
19
17
1
16
3
4
16
2
16
10
2
6
1
6
2
5
17
21
18
18
9
4
1
17
4
2
1
5
7
15
17
18
17
0
6
4
10
2
2
8
12
6
11
12
7
5
2
3
4
7
20
2
5
4
5
15
7
3
7
2
16
11
19
12
19
10
3
7
8
13
18
2
11
1
7
16
3
16
7
5
3
5
1
17
19
16
10
16
16
4
3
20
3
15
2
7
6
3
2
5
8
9
5
3
1
1
0
19
11
6
11
16
3
17
3
0
9
2
5
5
1
6
10
5
20
20
3
8
9
17
19
0
2
15
0
0
13
3
1
1
18
8
20
8
12
15
1
9
4
18
5
6
21
12
3
13
2
5
18
17
2
2
22
8
1
8
4
6
14
3
14
1
8
3
4
5
16
1
6
8
13
14
18
20
8
16
16
3
1
4
18
16
6
6
11
17
7
3
15
5
20
13
5
13
1
2
8
14
6
6
1
18
4
4
9
3
3
5
17
4
0
3
20
13
17
16
2
7
12
16
7
1
10
2
3
20
19
4
6
5
15
5
15
1
16
21
7
10
14
8
3
2
18
20
2
18
20
6
6
16
2
13
8
3
4
2
11
17
22
10
14
14
11
2
18
15
15
8
4
5
12
3
1
3
9
9
19
1
9
20
16
3
9
4
22
0
7
7
2
5
17
17
8
6
6
8
15
16
20
8
6
3
16
6
14
18
2
11
4
17
0
12
7
4
9
17
1
6
3
16
4
2
4
13
2
0
12
0
12
13
5
2
2
4
2
19
1
7
19
2
12
2
1
5
2
12
4
9
5
8
4
3
17
11
9
12
3
12
17
4
16
11
1
17
13
20
8
4
16
14
19
18
13
14
11
10
7
15
7
4
3
18
16
15
5
5
8
11
14
12
6
0
10
12
3
17
4
2
18
8
4
17
4
2
1
4
1
6
18
12
1
15
20
2
17
1
4
6
0
0
2
3
6
16
5
17
13
15
3
3
15
5
3
20
3
20
7
0
3
1
7
1
4
8.9


==> aux/tabu5kguess.csv <==
5
19
10
21
21
21
13
17
18
20
17
1
11
1
21
16
16
17
17
3
18
22
17
2
17
17
16
19
14
10
9
18
1
4
20
1
20
11
20
18
0
8
1
20
19
20
0
20
20
4
15
21
3
22
1
21
20
16
19
17
14
1
20
2
2
21
4
0
15
2
17
22
18
21
20
20
22
15
17
20
21
19
1
7
4
1
20
1
2
4
21
15
17
19
3
0
2
10
13
21
9
20
21
11
2
3
17
22
19
20
17
20
1
10
19
20
11
16
17
18
11
19
20
21
22
22
22
12
18
1
20
19
14
20
18
15
16
2
19
2
17
0
20
21
15
21
16
14
18
20
21
14
14
18
18
12
16
18
21
21
22
2
19
20
19
15
20
8
20
21
17
21
22
16
20
18
4
20
10
17
16
9
19
21
17
20
0
21
20
18
17
18
13
18
20
21
18
12
14
19
19
21
22
16
13
17
17
17
1
1
19
20
21
20
0
19
15
20
14
16
20
18
1
14
0
17
21
2
14
19
1
20
20
16
14
2
20
21
2
5
20
10
0
21
12
20
20
20
16
17
17
20
19
14
5
22
10
1
19
19
12
23
2
20
15
18
13
20
19
16
16
14
22
22
18
21
21
3
22
5
12
19
19
21
11
0
12
10
17
20
20
1
16
22
18
7
18
13
12
21
6
19
1
20
18
0
15
20
19
21
20
13
17
20
10
19
17
18
21
18
20
3
2
10
0
18
6
16
21
3
22
3
22
0
2
18
21
21
0
1
16
0
18
20
21
15
19
17
20
12
20
17
20
21
16
1
10
17
20
21
19
0
22
19
17
21
11
22
23
20
19
1
22
22
22
18
2
4
16
23
20
3
21
15
18
14
4
19
20
2
17
19
20
13
21
19
2
20
16
19
19
20
7
2
17
2
18
4
21
19
19
17
22
20
2
17
21
15
13
16
18
19
20
19
19
11
21
17
22
19
0
11
20
22
21
22
20
21
19
21
21
6
8
16
5
17
19
19
0
22
19
7
19
22
2
20
10
19
18
16
4
10
4
2
20
1
20
18
20
21
22
22
18
15
16
17
21
19
21
18
22
23
19
1
21
17
18
19
20
22
20
19
17
17
18
12
19
20
16
20
18
16
2
22
22
19
19
17
17
20
18
3
17
19
22
22
15
20
19
20
22
20
18
18
3
18
21
19
20
17
17
22
23
18
20
16
15
20
18
4
19
21
20
21
18
21
9
20
21
1
20
3
21
18
22
10
17
19
19
20
16
17
22
18
21
17
20
19
19
18
18
16
22
1
21
1
21
0
18
5
1
2
18
23
19
17
19
19
14
1
19
20
1
18
20
20
19
17
13
18
21
14
21
18
8
14
18
17
20
2
16
13
16
20
3
20
20
21
20
14
5
19
4
18
1
21
17
19
16
19
1
1
19
17
6
13
1
0
10
8
22
15
18
18
4
18
3
16
5
1
0
15
18
20
1
19
20
14
15
1
22
2
20
19
20
19
19
19
1
21
19
12
20
17
18
13
13
1
22
20
10
16
2
1
17
20
0
21
19
20
22
11
5
11
19
18
20
16
16
19
9
9
2
16
18
8
2
20
12
2
2
22
21
16
19
17
21
19
2
16
15
19
22
15
15
13
19
21
21
18
17
21
19
20
18
22
21
20
22
21
20
20
13
22
20
17
4
21
15
19
18
18
19
19
20
2
16
22
14
15
2
18
0
2
20
19
2
0
4
21
20
21
21
17
12
11
1
20
21
22
22
22
21
18
18
19
22
20
9
17
18
0
22
22
20
17
13
20
15
1
20
18
20
21
12
21
22
20
1
20
19
19
21
20
2
20
15
19
0
3
16
19
18
12
20
16
8
20
22
20
21
1
19
21
0
20
0
20
0
1
0
19
22
21
15
16
2
15
20
9
22
17
16
18
1
6
18
2
2
2
22
16
22
15
20
6
20
19
1
19
16
18
20
18
16
17
22
22
1
1
19
20
20
2
1
21
18
20
19
19
9
20
18
20
16
19
19
21
20
0
19
16
15
19
21
20
20
20
18
20
19
10
20
1
16
18
19
18
7
8
1
14
19
16
22
20
12
3
22
16
12
19
10
19
20
21
20
18
0
22
16
16
14
20
19
0
13
5
21
22
1
16
3
21
20
3
18
22
21
21
15
20
19
22
19
24
17
21
22
7
13
18
19
16
15
0
4
13
17
20
19
11
0
18
18
2
6
20
19
18
20
16
20
6
18
15
16
21
22
18
15

